On the convergence of adaptive first order methods: proximal gradient and alternating minimization algorithms

Building upon recent works on linesearch-free adaptive proximal gradient methods, this paper proposes adaPG$^{q,r}$, a framework that unifies and extends existing results by providing larger stepsize policies and improved lower bounds. Different choices of the parameters $q$ and $r$ are discussed and the efficacy of the resulting methods is demonstrated through numerical simulations. In an attempt to better understand the underlying theory, its convergence is established in a more general setting that allows for time-varying parameters. Finally, an adaptive alternating minimization algorithm is presented by exploring the dual setting. This algorithm not only incorporates additional adaptivity, but also expands its applicability beyond standard strongly convex settings.

==> TeX/Tikz/plot_data/cubic_logreg/AdaPGM_MM_-a5a.jsonl.txt <==
2.0	0.09453524390971614
3.0	0.044578941070146316
4.0	0.028582548964819376
5.0	0.019327970937709965
6.0	0.011157605207913673
7.0	0.004157735992438405
8.0	0.0009336495299956393
9.0	0.0002746367780523118
10.0	9.789591176220802e-5
11.0	3.8073210691075277e-5
12.0	1.4666665696300152e-5
13.0	5.1507099945724555e-6
14.0	1.747221026637824e-6
15.0	8.343623753293006e-7
16.0	5.204327769570138e-7
17.0	4.1222427143994267e-7
18.0	3.0322056954190657e-7
19.0	1.8678105814795565e-7
20.0	8.146962982014117e-8
21.0	2.1279696171827567e-8
22.0	5.600192753973943e-9
23.0	1.4694039873752729e-9
24.0	4.1207592893499623e-10
25.0	2.0270840561664727e-10
26.0	1.1438888725123775e-10
27.0	9.5741914396541e-11
28.0	7.618347619420263e-11
29.0	5.3439919156517135e-11
30.0	2.952432742731048e-11
31.0	1.0239725733995897e-11
32.0	2.6324775692643243e-12
33.0	6.79289957616902e-13
34.0	1.8016144132104728e-13
35.0	7.405187574249794e-14
36.0	4.0023540037736893e-14
37.0	3.275157922644212e-14
38.0	2.631228568361621e-14
39.0	1.915134717478395e-14
40.0	1.1268763699945339e-14


==> TeX/Tikz/plot_data/cubic_logreg/AdaPGM_MM_-mushrooms.jsonl.txt <==
2.0	0.17564049545531774
3.0	0.03154018498080308
4.0	0.006099747325825466
5.0	0.002574456704952599
6.0	0.0016548439632354806
7.0	0.0010014524448945794
8.0	0.0004906250207414031
9.0	0.00021415246794581622
10.0	7.650726632030258e-5
11.0	2.23147885969055e-5
12.0	7.548915388039257e-6
13.0	4.292202844841109e-6
14.0	3.00904770791921e-6
15.0	2.4514599753222566e-6
16.0	1.8664026643078202e-6
17.0	1.2110492447203747e-6
18.0	5.807583259853644e-7
19.0	1.5724179222575962e-7
20.0	4.3803288718446964e-8
21.0	1.5295172239859767e-8
22.0	9.296639069678037e-9
23.0	6.6898351580579885e-9
24.0	5.5423303169099825e-9
25.0	4.364315409066677e-9
26.0	2.9983918126141873e-9
27.0	1.587871722996681e-9
28.0	5.051395135513559e-10
29.0	1.3744394511405744e-10
30.0	6.668129937104084e-11
31.0	3.476621768250254e-11
32.0	2.99173741336034e-11
33.0	2.5091151378831e-11
34.0	1.9254375871469165e-11
35.0	1.2468220900174742e-11
36.0	5.883710185727864e-12
37.0	1.4946932580528483e-12
38.0	3.8152814241243505e-13
39.0	1.0330625244137082e-13
40.0	6.078471059822732e-14
41.0	3.047562202596055e-14
42.0	2.653433028854124e-14
43.0	2.2343238370581275e-14
44.0	1.7180701306074297e-14
45.0	1.1102230246251565e-14


==> TeX/Tikz/plot_data/cubic_logreg/AdaPGM_MM_-phishing.jsonl.txt <==
2.0	0.020016036060348064
3.0	0.007600276752635615
4.0	0.0033710348639690024
5.0	0.0007566092252965992
6.0	0.00011813861588151967
7.0	2.419926909268122e-5
8.0	5.677347532210414e-6
9.0	1.3930877118782659e-6
10.0	3.513062649777854e-7
11.0	9.132588146137932e-8
12.0	2.4880341818050988e-8
13.0	7.302181612850456e-9
14.0	2.3729235555658423e-9
15.0	8.557387125296412e-10
16.0	3.278198337786087e-10
17.0	1.226011722699205e-10
18.0	4.0751492458301897e-11
19.0	1.156040541072656e-11
20.0	2.9701484327571137e-12
21.0	7.445571936770534e-13
22.0	1.862190956991583e-13
23.0	4.654610030740969e-14
24.0	1.1608769501236793e-14


==> TeX/Tikz/plot_data/cubic_logreg/AdaPGM_Ours_-a5a.jsonl.txt <==
2.0	0.09453524390971614
3.0	0.04629956362051435
4.0	0.023551450972436078
5.0	0.010536453240499788
6.0	0.001994578436898403
7.0	0.0005016169779225865
8.0	0.0003215945068181514
9.0	5.135315601786927e-5
10.0	2.5889387725464008e-5
11.0	1.5876068494763418e-5
12.0	7.057707908542099e-6
13.0	1.702475934783898e-6
14.0	2.3871824161858513e-6
15.0	4.056060728951927e-8
16.0	2.8071262231366134e-8
17.0	1.7084490072649672e-8
18.0	7.386308842338707e-9
19.0	1.5496455230135098e-9
20.0	6.085171810887857e-10
21.0	4.251755614248509e-10
22.0	4.0475456319910563e-11
23.0	1.083677592106369e-11
24.0	7.129408174932905e-12
25.0	3.748890087251766e-12
26.0	1.3512246876956624e-12
27.0	1.1900203045200897e-12
28.0	3.5083047578154947e-13
29.0	2.508548924140541e-13
30.0	1.6692203175239229e-13
31.0	8.434919429589627e-14
32.0	2.4424906541753444e-14
33.0	1.0e-14


==> TeX/Tikz/plot_data/cubic_logreg/AdaPGM_Ours_-mushrooms.jsonl.txt <==
2.0	0.17564049545531774
3.0	0.11084498112329544
4.0	0.046486447459232694
5.0	0.007182434248404951
6.0	0.0008379971553434118
7.0	0.00021904084050586303
8.0	0.00019239888819352902
9.0	3.6124430193212875e-5
10.0	2.190125301321233e-5
11.0	1.4373989090654682e-5
12.0	7.226160186585284e-6
13.0	2.16972272704119e-6
14.0	1.0528632648221237e-6
15.0	3.6334417655159434e-7
16.0	9.571047909773256e-8
17.0	6.796239054862596e-8
18.0	4.3203990218732e-8
19.0	2.005775742719429e-8
20.0	5.08059894155366e-9
21.0	7.781855049238118e-9
22.0	1.4350429178300317e-10
23.0	1.0708486875010692e-10
24.0	7.068590157643939e-11
25.0	3.5375286033811904e-11
26.0	1.0116629756140583e-11
27.0	3.3802127763493672e-12
28.0	3.4326985698385215e-12
29.0	5.616063170066354e-13
30.0	2.521871600436043e-13
31.0	1.7971735211119721e-13
32.0	1.0852430065710905e-13
33.0	4.5852210917018965e-14
34.0	2.6173507805538065e-14
35.0	1.0e-14
36.0	1.0e-14


==> TeX/Tikz/plot_data/cubic_logreg/AdaPGM_Ours_-phishing.jsonl.txt <==
2.0	0.020016036060348064
3.0	0.016715767040630745
4.0	0.012496316541930341
5.0	0.007615740490860343
6.0	0.0030759060342031887
7.0	0.00036996306457789604
8.0	3.2807393258175305e-5
9.0	6.4484044273172e-6
10.0	1.368322383211995e-7
11.0	2.4978675707693077e-8
12.0	7.278426784884662e-10
13.0	2.328427693709667e-10
14.0	4.505856451841872e-11
15.0	9.991143329335372e-12
16.0	3.2211906753065733e-12
17.0	1.5189585700348118e-13
18.0	3.2720354203874535e-14
19.0	1.0e-14


==> TeX/Tikz/plot_data/cubic_logreg/AdaPGM_p,nu,r__1.0,1,0.5_-a5a.jsonl.txt <==
2.0	0.09453524390971614
3.0	0.04629956362051435
4.0	0.023551450972436078
5.0	0.010536453240499788
6.0	0.001994578436898403
7.0	0.0005016169779225865
8.0	0.001038054671410188
9.0	2.869192456497749e-5
10.0	1.5487531125818466e-5
11.0	8.71148232731156e-6
12.0	3.2836234222788363e-6
13.0	7.741209103739877e-7
14.0	2.682360397521233e-6
15.0	7.696704273918442e-8
16.0	4.268024400566617e-8
17.0	2.624681674778806e-8
18.0	1.154880013842785e-8
19.0	2.5019219473954024e-9
20.0	3.643295665156643e-10
21.0	3.750084465181658e-9
22.0	1.3836531920219386e-10
23.0	7.152778369601265e-12
24.0	3.789912828011666e-12
25.0	2.086719685934213e-12
26.0	1.1639300634413985e-12
27.0	6.272482533375978e-13
28.0	3.3323344084124074e-13
29.0	1.9387269567516796e-13
30.0	9.933720512833588e-14
31.0	6.200595592531499e-14
32.0	2.980948821118545e-14
33.0	1.8096635301390052e-14
34.0	1.0e-14


==> TeX/Tikz/plot_data/cubic_logreg/AdaPGM_p,nu,r__1.0,1,0.5_-mushrooms.jsonl.txt <==
2.0	0.17564049545531774
3.0	0.11084498112329544
4.0	0.046486447459232694
5.0	0.007182434248404951
6.0	0.0008379971553434118
7.0	0.00037034331965515865
8.0	0.0005999897839763235
9.0	7.122122219482829e-6
10.0	3.988573052809974e-6
11.0	2.3189273460344495e-6
12.0	1.0670346958230326e-6
13.0	8.863023459038111e-7
14.0	2.8606525029339913e-7
15.0	1.8377254146217936e-7
16.0	1.0146179954539924e-7
17.0	5.2847572373782015e-8
18.0	3.4518038483088986e-8
19.0	1.4852966384593103e-8
20.0	9.779325738090705e-9
21.0	5.237310196637424e-9
22.0	2.3877468335875562e-9
23.0	2.0932315047961225e-9
24.0	6.540922803388582e-10
25.0	4.595025193676605e-10
26.0	2.692587819375092e-10
27.0	1.0907311165375688e-10
28.0	5.0558446318405004e-11
29.0	5.5371984775121064e-11
30.0	7.611633545678842e-12
31.0	5.58231239011775e-12
32.0	3.4570124540778124e-12
33.0	1.5267509478888996e-12
34.0	3.284039706841213e-13
35.0	6.25888230132432e-14
36.0	5.743183706385935e-13
37.0	2.0788926136106056e-14
38.0	1.0e-14


==> TeX/Tikz/plot_data/cubic_logreg/AdaPGM_p,nu,r__1.0,1,0.5_-phishing.jsonl.txt <==
2.0	0.020016036060348064
3.0	0.016715767040630745
4.0	0.012496316541930341
5.0	0.007615740490860343
6.0	0.0030759060342031887
7.0	0.00036996306457789604
8.0	3.2807393258175305e-5
9.0	2.876821355039111e-5
10.0	2.1796341500048e-6
11.0	5.178398721529531e-7
12.0	4.4353718847006673e-8
13.0	1.0744002791607254e-8
14.0	5.982439127416583e-10
15.0	2.3105719768046207e-10
16.0	5.461867069733728e-12
17.0	1.3635481632690016e-12
18.0	1.551848927139332e-13
19.0	4.9123899392711223e-14
20.0	1.0e-14


==> TeX/Tikz/plot_data/cubic_logreg/AdaPGM_p,nu,r__1.11,1,0.83_-a5a.jsonl.txt <==
2.0	0.09453524390971614
3.0	0.04716850011217469
4.0	0.024503448059593896
5.0	0.011808124054472902
6.0	0.0029020876387269856
7.0	0.00033843461454632906
8.0	0.000999958698725989
9.0	0.0001906741421078828
10.0	4.61146503839549e-5
11.0	1.6562674541670264e-5
12.0	1.0240577057202271e-5
13.0	4.858516624378639e-6
14.0	1.4919274268221372e-6
15.0	3.430683582661409e-6
16.0	3.111918788767376e-7
17.0	6.899910010016441e-8
18.0	3.85401949798414e-8
19.0	2.296711643090532e-8
20.0	9.629661290588842e-9
21.0	2.065630944070307e-9
22.0	2.789419001336668e-9
23.0	3.6006836401369924e-11
24.0	2.623684602909293e-11
25.0	1.7087053993947166e-11
26.0	8.573919352272696e-12
27.0	2.5753010834961287e-12
28.0	2.2859492077031973e-13
29.0	1.7724710588140624e-13
30.0	6.342149028171207e-14
31.0	1.0e-14
32.0	1.0e-14


==> TeX/Tikz/plot_data/cubic_logreg/AdaPGM_p,nu,r__1.11,1,0.83_-mushrooms.jsonl.txt <==
2.0	0.17564049545531774
3.0	0.11233344347583718
4.0	0.05003179865494553
5.0	0.009736887673960998
6.0	0.0009066734887954453
7.0	0.00011640911826987788
8.0	0.0010846378346705265
9.0	0.0001781233252963199
10.0	3.516844717835199e-5
11.0	5.963192707902909e-6
12.0	1.9724486996497426e-6
13.0	4.982954510956983e-7
14.0	3.0975359674445535e-7
15.0	1.0022306451418217e-7
16.0	7.483647293526907e-8
17.0	4.896567185053158e-8
18.0	2.4736752646248306e-8
19.0	7.547745067837397e-9
20.0	7.177724248297324e-10
21.0	1.1651718201388661e-9
22.0	5.711542350184118e-11
23.0	3.65463215246109e-12
24.0	2.515154751137061e-12
25.0	1.4711842855064106e-12
26.0	6.153966225497243e-13
27.0	2.7400304247748863e-13
28.0	1.1954326417651373e-13
29.0	6.55586696041155e-14
30.0	4.979350265443827e-14
31.0	3.4888758548845544e-14
32.0	1.965094753586527e-14
33.0	1.0e-14


==> TeX/Tikz/plot_data/cubic_logreg/AdaPGM_p,nu,r__1.11,1,0.83_-phishing.jsonl.txt <==
2.0	0.020016036060348064
3.0	0.016795699150685336
4.0	0.012765962937904529
5.0	0.008134663094060543
6.0	0.0037082964377965627
7.0	0.0007360303726809854
8.0	1.971118648028819e-6
9.0	6.773041093446203e-6
10.0	1.2131117419940385e-6
11.0	2.1138072178045197e-7
12.0	1.579964752779217e-8
13.0	1.2042846823934195e-9
14.0	3.272121115727167e-10
15.0	5.846542000531585e-12
16.0	8.90888057769601e-13
17.0	1.0125580929276623e-13
18.0	1.3940237852949622e-14
19.0	1.6937840019437544e-14
20.0	1.0e-14


==> TeX/Tikz/plot_data/cubic_logreg/AdaPGM_p,nu,r__1.5,1,0.75_-a5a.jsonl.txt <==
2.0	0.09453524390971614
3.0	0.049368239788544016
4.0	0.027117458347150875
5.0	0.015053259696334975
6.0	0.005982242842662466
7.0	0.0011464732239483966
8.0	9.123604124910978e-5
9.0	6.0397673725842704e-5
10.0	2.8596809450165406e-5
11.0	2.1526649248426732e-6
12.0	1.487905541275314e-6
13.0	9.005401829242921e-7
14.0	4.266149634390981e-7
15.0	1.3104228488436398e-7
16.0	1.7772694094198016e-8
17.0	2.343679403327137e-8
18.0	5.821445742126841e-9
19.0	1.053062637090818e-10
20.0	5.7724575119877386e-11
21.0	3.404837523035553e-11
22.0	1.653147063684912e-11
23.0	1.301006524734305e-11
24.0	3.550104654692632e-12
25.0	2.0383694732117874e-12
26.0	1.2159717677207027e-12
27.0	6.03378458308157e-13
28.0	4.19303480825306e-13
29.0	1.4363510381087963e-13
30.0	7.943645741192995e-14
31.0	4.801714581503802e-14
32.0	2.4369395390522186e-14
33.0	1.557087792036782e-14
34.0	1.0e-14


==> TeX/Tikz/plot_data/cubic_logreg/AdaPGM_p,nu,r__1.5,1,0.75_-mushrooms.jsonl.txt <==
2.0	0.17564049545531774
3.0	0.1160022441612945
4.0	0.05905513221559175
5.0	0.018095976299623784
6.0	0.0023947624520025412
7.0	0.00042496778936829127
8.0	4.796591404887529e-5
9.0	8.126267807118115e-5
10.0	3.777152403697248e-5
11.0	1.950050283666682e-6
12.0	5.777616901292415e-7
13.0	1.5094151706307457e-7
14.0	4.7329585750599534e-8
15.0	4.877997958341318e-8
16.0	1.0515013526557482e-8
17.0	7.988853911733429e-9
18.0	5.567827809915826e-9
19.0	3.303941981114278e-9
20.0	1.4977756812584175e-9
21.0	4.2562139923596476e-10
22.0	4.732209069047144e-11
23.0	3.3573144264664734e-13
24.0	2.1703194796884873e-11
25.0	1.294103713078698e-12
26.0	1.778854841205657e-13
27.0	2.2815083156046967e-14
28.0	1.2156942119645464e-14
29.0	1.0e-14


==> TeX/Tikz/plot_data/cubic_logreg/AdaPGM_p,nu,r__1.5,1,0.75_-phishing.jsonl.txt <==
2.0	0.020016036060348064
3.0	0.016991643981880702
4.0	0.013421180993746996
5.0	0.00942278340831982
6.0	0.005435773068399159
7.0	0.0021712822952091627
8.0	0.00035783442610840335
9.0	6.10494023851188e-7
10.0	1.1496710945781141e-6
11.0	1.9575984121916745e-8
12.0	2.782833134068463e-9
13.0	5.014377038592421e-10
14.0	6.636384844438403e-11
15.0	6.66050548048247e-12
16.0	1.0907611619481727e-11
17.0	5.707587180658891e-14
18.0	1.0e-14


==> TeX/Tikz/plot_data/cubic_logreg/AdaPGM_p,nu,r__1.6,1,0.96_-a5a.jsonl.txt <==
2.0	0.09453524390971614
3.0	0.04978917829348173
4.0	0.027651908946617232
5.0	0.015682561583747062
6.0	0.006683641049692185
7.0	0.00152621502178657
8.0	0.00013715756068544138
9.0	1.338098452585701e-5
10.0	4.128233788036617e-6
11.0	8.456110947213658e-6
12.0	6.264680533218936e-7
13.0	9.047452714794346e-8
14.0	2.6775078598717528e-8
15.0	1.5653553259165065e-8
16.0	7.898882881107738e-9
17.0	3.1325430582818115e-9
18.0	9.834197345348628e-10
19.0	3.071953469380162e-9
20.0	1.558673745627459e-10
21.0	5.6647714297142215e-11
22.0	3.844860541057926e-11
23.0	2.6664531693754157e-11
24.0	1.5624002092096134e-11
25.0	6.932648899393712e-12
26.0	1.918354364249808e-12
27.0	6.103451077876798e-13
28.0	9.437173265069987e-13
29.0	1.3464229731141586e-13
30.0	6.405986852087153e-14
31.0	4.543587728278453e-14
32.0	3.1835645231126364e-14
33.0	1.892930256985892e-14
34.0	1.0e-14


==> TeX/Tikz/plot_data/cubic_logreg/AdaPGM_p,nu,r__1.6,1,0.96_-mushrooms.jsonl.txt <==
2.0	0.17564049545531774
3.0	0.11668934935847719
4.0	0.06078433137798009
5.0	0.019974373264770112
6.0	0.0030500134213169716
7.0	0.0005127523881728602
8.0	6.038503041563836e-5
9.0	9.69784190618661e-6
10.0	6.560563704460787e-6
11.0	1.96546899972061e-6
12.0	2.718939288159916e-7
13.0	9.379778806439809e-8
14.0	3.787602048666017e-8
15.0	2.181517161359281e-8
16.0	1.0645752362981042e-8
17.0	7.233751236901398e-9
18.0	4.533793063199454e-9
19.0	2.3335852139538815e-9
20.0	1.0522166471460537e-9
21.0	9.640678255706803e-10
22.0	3.279922999865903e-10
23.0	2.5558188898600065e-10
24.0	1.9466067646689567e-10
25.0	1.327682686014242e-10
26.0	7.546629987587039e-11
27.0	3.179465024594208e-11
28.0	7.90456589072619e-12
29.0	8.843481502651684e-13
30.0	1.4682532967214e-11
31.0	1.0814404927117494e-12
32.0	1.620370504440416e-13
33.0	1.1268763699945339e-14
34.0	1.0e-14


==> TeX/Tikz/plot_data/cubic_logreg/AdaPGM_p,nu,r__1.6,1,0.96_-phishing.jsonl.txt <==
2.0	0.020016036060348064
3.0	0.01702817636311526
4.0	0.013542309470074558
5.0	0.009664074135594865
6.0	0.005780451026490878
7.0	0.0025178071339797582
8.0	0.0005444756935628695
9.0	9.793652402122904e-6
10.0	1.1898991372251422e-6
11.0	4.08917810723608e-8
12.0	3.49757817118268e-8
13.0	2.177909519396337e-9
14.0	2.202648376192773e-10
15.0	5.3345352440947735e-11
16.0	1.796146911758889e-11
17.0	2.9996317929548155e-12
18.0	8.923764505119891e-14
19.0	1.4603249165467957e-13
20.0	1.0e-14


==> TeX/Tikz/plot_data/cubic_logreg/AdaPGM_p,nu,r__1.67,1,0.83_-a5a.jsonl.txt <==
2.0	0.09453524390971614
3.0	0.05004620172176484
4.0	0.027983717281757775
5.0	0.016069197723671713
6.0	0.007126233565163037
7.0	0.0017932583731987417
8.0	0.00018557285329967588
9.0	2.4596139309496223e-5
10.0	0.00011553473303682615
11.0	1.113098832716819e-6
12.0	5.151244910350794e-7
13.0	2.909650318738688e-7
14.0	1.4198386011354813e-7
15.0	5.643504544239342e-8
16.0	1.8038996935088036e-8
17.0	3.7557438270496846e-9
18.0	2.383604702504982e-10
19.0	3.733773568104226e-10
20.0	1.3201373327831334e-10
21.0	1.3756218386618002e-12
22.0	7.409350910592138e-13
23.0	3.6953773374648335e-13
24.0	1.521560655248777e-13
25.0	4.848899060050371e-14
26.0	1.0269562977782698e-14
27.0	2.853273173286652e-14
28.0	1.0e-14


==> TeX/Tikz/plot_data/cubic_logreg/AdaPGM_p,nu,r__1.67,1,0.83_-mushrooms.jsonl.txt <==
2.0	0.17564049545531774
3.0	0.1171066803518285
4.0	0.061839961873305205
5.0	0.021160996883707595
6.0	0.003525113563892346
7.0	0.0005736265808109764
8.0	7.794486187290284e-5
9.0	4.901181443695002e-6
10.0	8.173475033268485e-5
11.0	3.7432248457536232e-6
12.0	1.66106271301536e-6
13.0	7.445591529153806e-7
14.0	2.430678600062741e-7
15.0	4.282723886639417e-8
16.0	4.048921142807416e-9
17.0	1.0107039927209627e-9
18.0	1.4634805034496878e-9
19.0	1.1669257227175933e-10
20.0	4.9683868130756537e-11
21.0	3.213296295712098e-11
22.0	1.799632665111517e-11
23.0	7.800760037923737e-12
24.0	2.5227320232801276e-12
25.0	7.513711874906903e-12
26.0	1.8660073486387319e-13
27.0	1.3616885397027545e-13
28.0	1.0177969578251123e-13
29.0	6.830647159006276e-14
30.0	3.824718319833664e-14
31.0	1.5903944827755367e-14
32.0	1.0e-14


==> TeX/Tikz/plot_data/cubic_logreg/AdaPGM_p,nu,r__1.67,1,0.83_-phishing.jsonl.txt <==
2.0	0.020016036060348064
3.0	0.01705034047479431
4.0	0.013615625485276507
5.0	0.009810470628369693
6.0	0.00599233276262932
7.0	0.0027389945315010773
8.0	0.0006796775869597413
9.0	2.6525532435307114e-5
10.0	1.4852955806804458e-6
11.0	1.5849836146331064e-7
12.0	8.923636989066619e-9
13.0	7.97260045828918e-9
14.0	7.234171942038792e-11
15.0	1.5318666474195552e-11
16.0	2.249853081615072e-12
17.0	2.768098250616191e-13
18.0	1.7052331768852014e-14


==> TeX/Tikz/plot_data/cubic_logreg/AdaPGM_p,nu,r__2.5,1,1.0_-a5a.jsonl.txt <==
2.0	0.09453524390971614
3.0	0.05223353263473969
4.0	0.030975844816653303
5.0	0.019477352309693663
6.0	0.011230670096036788
7.0	0.005112643287041613
8.0	0.0016097104957329689
9.0	0.0003124034032645495
10.0	4.7952264054212934e-5
11.0	6.852565911208419e-6
12.0	6.096423955659347e-7
13.0	7.731759135487515e-6
14.0	1.4151753785496268e-7
15.0	2.454347025615533e-8
16.0	6.485728176741645e-9
17.0	2.8768979976057096e-9
18.0	1.5121520424710155e-9
19.0	6.965552301618771e-10
20.0	2.774981633368867e-10
21.0	1.0143016981878361e-10
22.0	3.316749652704232e-11
23.0	7.675249324989863e-12
24.0	4.257788566164322e-12
25.0	3.8696545967553675e-12
26.0	3.47499806707674e-13
27.0	2.534361609463076e-13
28.0	1.915134717478395e-13
29.0	1.3469780846264712e-13
30.0	8.465450562766819e-14
31.0	4.526934382909076e-14
32.0	1.915134717478395e-14
33.0	1.0e-14


==> TeX/Tikz/plot_data/cubic_logreg/AdaPGM_p,nu,r__2.5,1,1.0_-mushrooms.jsonl.txt <==
2.0	0.17564049545531774
3.0	0.1205943218448836
4.0	0.07080175362513533
5.0	0.03233713099620575
6.0	0.010152518310804909
7.0	0.0021453589195012945
8.0	0.0005095191269758326
9.0	0.00012215379457009012
10.0	1.5867262713853414e-5
11.0	1.2408341353825625e-5
12.0	8.796839591956873e-6
13.0	3.657257320877072e-7
14.0	2.532903051744029e-7
15.0	1.9109273158290918e-7
16.0	1.3438958698652748e-7
17.0	8.476255078382344e-8
18.0	4.5712244073348174e-8
19.0	1.9652119237489885e-8
20.0	6.0203356189170165e-9
21.0	1.0758759438900256e-9
22.0	1.7874404734108396e-10
23.0	2.3982592023408245e-9
24.0	8.628994740966789e-11
25.0	1.782157754703917e-11
26.0	5.987543794105932e-12
27.0	3.674754944782421e-12
28.0	2.802647003363745e-12
29.0	2.0196067040956223e-12
30.0	1.303984697997862e-12
31.0	7.216449660063518e-13
32.0	3.201328091506639e-13
33.0	1.0200174038743626e-13
34.0	1.9206858326015208e-14
35.0	1.0e-14
36.0	2.1566082253343666e-14
37.0	1.0e-14


==> TeX/Tikz/plot_data/cubic_logreg/AdaPGM_p,nu,r__2.5,1,1.0_-phishing.jsonl.txt <==
2.0	0.020016036060348064
3.0	0.017234851079223693
4.0	0.014220550291898877
5.0	0.01102495292671231
6.0	0.007817097869018104
7.0	0.004856355419985178
8.0	0.00244776314785557
9.0	0.0008603904003469838
10.0	0.00015247652373224369
11.0	5.456086563191548e-6
12.0	6.781600593239179e-8
13.0	1.7471253836026657e-8
14.0	3.821002892562264e-9
15.0	4.332503557302747e-10
16.0	2.8711779481715993e-11
17.0	6.661147328168582e-12
18.0	1.8746497409960483e-12
19.0	6.291286935855567e-13
20.0	1.296046603371792e-13
21.0	3.481590016285452e-14
22.0	1.013772399360846e-14


==> TeX/Tikz/plot_data/cubic_logreg/PGM_backtracking_-_xi=1.1_-mushrooms.jsonl.txt <==
2.0	0.17014250276740123
3.0	0.11535768253348108
4.0	0.07196967317387773
5.0	0.04086661993275861
6.0	0.021013643074901334
7.0	0.009848381636216041
8.0	0.004323849779384409
9.0	0.0018783190579641784
10.0	0.0008596022636975786
11.0	0.0004228275098556167
12.0	0.00021491150507466084
13.0	0.00010684480641703908
14.0	5.008986527479942e-5
15.0	2.1735342439321848e-5
16.0	8.639204350735508e-6
17.0	3.1188689798011815e-6
18.0	1.0134869889988352e-6
19.0	2.9321110678326434e-7
20.0	7.443005037299777e-8
21.0	1.6238747957419974e-8
22.0	2.9728171313525564e-9
23.0	7.444914129628444e-10
27.0	3.892967892493715e-10
28.0	2.977227631095758e-10
29.0	2.389468622965296e-10
30.0	1.8849821703526004e-10
31.0	1.4504408785143141e-10
32.0	1.0853545839850653e-10
33.0	7.872894003391195e-11
34.0	5.5159377065905346e-11
35.0	3.71744579563682e-11
36.0	2.3987062336416898e-11
37.0	1.4739848230860275e-11
38.0	8.572587084643146e-12
39.0	4.685196675069392e-12
40.0	2.386285613553696e-12
41.0	1.12163056620318e-12
42.0	4.808653475407709e-13
43.0	1.8543500068801677e-13
44.0	6.319944567678704e-14
45.0	1.8623991238087e-14
46.0	1.0e-14
47.0	1.0e-14


==> TeX/Tikz/plot_data/cubic_logreg/PGM_backtracking_-_xi=1.3_-a5a.jsonl.txt <==
2.0	0.07679964824311032
3.0	0.0362465718985632
4.0	0.020833816541995065
5.0	0.01104235423023689
6.0	0.004347102085765969
7.0	0.0010910477257728979
8.0	0.0001675227497708598
9.0	3.043026343635402e-5
12.0	1.7578831472742085e-5
13.0	1.0582248143042872e-5
14.0	5.355830979908438e-6
15.0	2.1208649010340253e-6
16.0	6.246728392056422e-7
18.0	3.290987413417934e-7
20.0	1.8349060082467616e-7
21.0	1.0123856114541141e-7
22.0	4.81622371983903e-8
24.0	2.799925352681143e-8
25.0	1.483149772441017e-8
26.0	7.216777259122509e-9
29.0	4.603573605654887e-9
30.0	3.2787833559311252e-9
31.0	2.121852249459266e-9
32.0	1.1824811685379188e-9
33.0	5.336040498349348e-10
34.0	1.7683901565312965e-10
35.0	3.6506242473421935e-11
36.0	7.239125965341486e-12
40.0	2.6790514251473496e-12
41.0	1.8509083155038297e-12
42.0	1.2152223671790807e-12
43.0	6.906419880436943e-13
44.0	3.2010505357504826e-13
45.0	1.103006574965093e-13
46.0	2.5979218776228663e-14
49.0	1.63202784619898e-14
50.0	1.0e-14
51.0	1.0e-14


==> TeX/Tikz/plot_data/cubic_logreg/PGM_backtracking_-_xi=1.5_-phishing.jsonl.txt <==
2.0	0.01875077768398458
3.0	0.013953559975501547
4.0	0.008740280333069297
5.0	0.004030475638666157
6.0	0.0009143956836097332
7.0	6.358879159642367e-6
9.0	4.305590546836713e-7
11.0	8.64354114775423e-8
12.0	8.154842863483669e-9
13.0	6.915506743643274e-10
15.0	1.307957492313605e-10
16.0	1.2984637670632182e-11
19.0	2.5329287278719192e-12
20.0	7.660365397565982e-13
21.0	8.359632430732233e-14
23.0	2.079239558305801e-14
24.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/AdaPGM_MM_-lasso_100_300_10.jsonl.txt <==
4.0	5.827402996343428
48.0	0.9317274959284156
92.0	0.5247323140222901
136.0	0.3474258901409537
180.0	0.24512910674437105
224.0	0.18470902698714164
268.0	0.14165779817337398
312.0	0.10355490675347401
356.0	0.07624122369976405
400.0	0.05853493491838657
444.0	0.048163302098989114
488.0	0.0368573198599913
532.0	0.028022229721799796
576.0	0.023041292030477223
620.0	0.0184125059545881
664.0	0.014689830007343474
708.0	0.011715628522440014
752.0	0.009528788685694956
796.0	0.007836709395494523
840.0	0.0063834430190228275
884.0	0.005231422284995624
928.0	0.00431894878785144
972.0	0.0035869354903850237
1016.0	0.0029484494939180372
1060.0	0.0023760725618249268
1104.0	0.0019172185089804117
1148.0	0.001560243301730324
1192.0	0.0012815546900246666
1236.0	0.0010320384989537246
1280.0	0.0008009409047171623
1324.0	0.0005914421029435957
1368.0	0.00044586540044111445
1412.0	0.0003407147995035942
1456.0	0.0002589549222657972
1500.0	0.00018575905862761033
1544.0	0.00012181254948639975
1588.0	6.965724657126415e-5
1632.0	3.039104847424312e-5
1676.0	1.2093949155023154e-5
1720.0	5.217171366922457e-6
1764.0	2.100209768762795e-6
1808.0	4.936068371819147e-7
1852.0	3.8186548145802135e-8
1896.0	2.9657067912580715e-9
1940.0	2.3181545572015239e-10
1984.0	1.8177459537582763e-11
2028.0	1.4281908988778014e-12
2072.0	1.1324274851176597e-13
2116.0	1.0e-14
2160.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/AdaPGM_MM_-lasso_4000_1000_10.jsonl.txt <==
4.0	161.4530070178002
18.0	82.9743902290628
32.0	40.43769111221223
46.0	30.949980482809778
60.0	18.533968567972277
74.0	9.542735210910505
88.0	7.340362512831698
102.0	5.109770703887527
116.0	3.5953589025809336
130.0	1.9297607129855727
144.0	1.3250110840591782
158.0	1.0246161532246818
172.0	0.7152491624276731
186.0	0.49432957121331356
200.0	0.3921412145961396
214.0	0.25067474819341307
228.0	0.18368362030146734
242.0	0.14852049748232599
256.0	0.09726585687642686
270.0	0.05842964136526252
284.0	0.04406670699631743
298.0	0.026663915924864057
312.0	0.017524526782024097
326.0	0.013537296325529802
340.0	0.007699020130917944
354.0	0.0035130902790685425
368.0	0.0028714779251819422
382.0	0.0015850371234025218
396.0	0.0008389798078880517
410.0	0.0006333177437545245
424.0	0.0003048626848363156
438.0	0.00017630316194860995
452.0	9.940912749684117e-5
466.0	5.52586602928784e-5
480.0	2.7438904210974613e-5
494.0	1.4064063762475598e-5
508.0	6.938631427644282e-6
522.0	3.2247250203454314e-6
536.0	1.440530126295414e-6
550.0	6.13029509821672e-7
564.0	2.2643709307601512e-7
578.0	3.566219053396935e-8
592.0	4.68582506130133e-10
606.0	5.767830657532613e-12
620.0	7.016609515630989e-14
634.0	1.0e-14
648.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/AdaPGM_MM_-lasso_500_1000_10.jsonl.txt <==
4.0	25.849800339208727
36.0	4.548198224691303
68.0	2.5136358699208348
100.0	1.6629248221417985
132.0	1.317015691429253
164.0	0.9695436572130891
196.0	0.7599760597176664
228.0	0.6133372920448128
260.0	0.4485793621341827
292.0	0.38549864673125
324.0	0.2898926943312352
356.0	0.238252920528911
388.0	0.17942302290087486
420.0	0.1422786499185067
452.0	0.10511838622031355
484.0	0.08498721711914747
516.0	0.06317310805904786
548.0	0.04988610612005573
580.0	0.03865585393706894
612.0	0.028029433165714934
644.0	0.021033535549824123
676.0	0.015097152465275876
708.0	0.011275694253280122
740.0	0.008132312550772625
772.0	0.0052908272776548415
804.0	0.004044357764849238
836.0	0.002668238332940831
868.0	0.0018288129722785484
900.0	0.0013256568162827165
932.0	0.0008392463060813427
964.0	0.0006329285206501112
996.0	0.0003797567164962601
1028.0	0.00025596024707308374
1060.0	0.0001869453280693989
1092.0	0.00010594364730032169
1124.0	6.943423307070873e-5
1156.0	4.078128308027118e-5
1188.0	2.905903346750449e-5
1220.0	1.672332630242579e-5
1252.0	9.36469721857236e-6
1284.0	6.260550922121411e-7
1316.0	3.6608540199267736e-8
1348.0	2.1565513819155058e-9
1380.0	1.2819256767215848e-10
1412.0	7.718270467194088e-12
1444.0	4.742872761198669e-13
1476.0	3.019806626980426e-14
1508.0	1.0e-14
1540.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/AdaPGM_Ours_-lasso_100_300_10.jsonl.txt <==
4.0	5.827402996343428
48.0	0.8932953056334609
92.0	0.5358050262264538
136.0	0.3624582141973427
180.0	0.2571406485082184
224.0	0.1932589987764124
268.0	0.1493989176984698
312.0	0.11574760173717324
356.0	0.08427849085161654
400.0	0.06149005440231026
444.0	0.05047431147994441
488.0	0.04120210566479088
532.0	0.032591728616988114
576.0	0.026280661635901925
620.0	0.020976511853661783
664.0	0.01642644325449938
708.0	0.013164018046335269
752.0	0.01052268410168855
796.0	0.008447966188406042
840.0	0.006947730014099207
884.0	0.0057137586374405025
928.0	0.00472710122615938
972.0	0.003848510901641067
1016.0	0.003145554774416137
1060.0	0.0025937326700882224
1104.0	0.002138198036062189
1148.0	0.0017368274158906516
1192.0	0.001414792939725018
1236.0	0.0011605135909382724
1280.0	0.0009441170798201171
1324.0	0.0007457472450478342
1368.0	0.00057035377008674
1412.0	0.0004546689311566432
1456.0	0.00035998606640097464
1500.0	0.00027578513218662337
1544.0	0.00019973788282667826
1588.0	0.0001366718123554378
1632.0	0.00010433991517366792
1676.0	7.296959246350099e-5
1720.0	2.7462190154370347e-5
1764.0	1.1933372489281169e-5
1808.0	4.258153723402103e-6
1852.0	1.7070821374254308e-6
1896.0	2.8944442265199655e-7
1940.0	1.630023405141401e-8
1984.0	9.275327172986181e-10
2028.0	5.313971485065849e-11
2072.0	3.0526692285093304e-12
2116.0	1.758593271006248e-13
2160.0	1.0658141036401503e-14


==> TeX/Tikz/plot_data/lasso/AdaPGM_Ours_-lasso_4000_1000_10.jsonl.txt <==
4.0	161.4530070178002
16.0	77.70895082296167
28.0	45.823736011518854
40.0	26.021084744799033
52.0	16.487784238495458
64.0	10.98319134034643
76.0	8.760385547261876
88.0	6.211980524174095
100.0	4.27441718247016
112.0	3.1103399980242337
124.0	2.5889969048189103
136.0	1.9322782021584395
148.0	1.4015272641537182
160.0	1.062031364478651
172.0	0.9012088679215902
184.0	0.6921257910715761
196.0	0.5123681433635863
208.0	0.39076033511462605
220.0	0.33164836691486776
232.0	0.2532671457879685
244.0	0.18501089997020248
256.0	0.13904801416762158
268.0	0.1157749001581081
280.0	0.08093813369718461
292.0	0.058219355087410385
304.0	0.04293393581812577
316.0	0.034398372861102366
328.0	0.02055229970083694
340.0	0.01573116157141019
352.0	0.010832251465472176
364.0	0.005993643994223419
376.0	0.004135172378309626
388.0	0.002511402896751669
400.0	0.0014581635729387088
412.0	0.0011754370497065736
424.0	0.0005121557950937827
436.0	0.00036363492530799846
448.0	0.00017475574129299787
460.0	6.419263948664877e-5
472.0	4.103258884935457e-5
484.0	1.8125239626520795e-5
496.0	6.653139584145151e-6
508.0	3.0023753483376936e-6
520.0	1.2099887545247157e-6
532.0	5.219965624192469e-7
544.0	1.587298914529356e-7
556.0	5.543665970719758e-9
568.0	3.915090474038152e-12
580.0	1.0e-14
592.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/AdaPGM_Ours_-lasso_500_1000_10.jsonl.txt <==
4.0	25.849800339208727
36.0	4.20590614764148
68.0	2.4119074133208525
100.0	1.6564805823178617
132.0	1.1835307827329737
164.0	0.9025426669578618
196.0	0.6917237070511852
228.0	0.5555684206461864
260.0	0.4424222319516691
292.0	0.36126216599136285
324.0	0.29358327117436644
356.0	0.2370368934836833
388.0	0.19079428157916656
420.0	0.15384284289439876
452.0	0.12211497766432
484.0	0.09595447790397316
516.0	0.0746829467389869
548.0	0.05671230168478569
580.0	0.042241795474665444
612.0	0.031950444883528384
644.0	0.02362980755102484
676.0	0.016806127106060664
708.0	0.011544713787762007
740.0	0.007634330318924576
772.0	0.006017052562583558
804.0	0.004291629290436028
836.0	0.003089449364215291
868.0	0.002139770619145942
900.0	0.00154833962601586
932.0	0.001105598643875716
964.0	0.0007595935783619723
996.0	0.0005305779699131818
1028.0	0.0003629927346349149
1060.0	0.0002418338343410653
1092.0	0.00014888998962536704
1124.0	9.586772817726796e-5
1156.0	6.434058047410929e-5
1188.0	4.668226066950609e-5
1220.0	2.6543450863059093e-5
1252.0	1.715855087702778e-5
1284.0	7.514323453250427e-6
1316.0	2.454766043769041e-7
1348.0	8.279457119897415e-9
1380.0	2.8345592539835707e-10
1412.0	9.899636665977596e-12
1444.0	3.5704772471945034e-13
1476.0	1.4210854715202004e-14
1508.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/AdaPGM_p,nu,r__1.0,1,0.5_-lasso_100_300_10.jsonl.txt <==
4.0	5.827402996343428
48.0	0.8706328113254829
92.0	0.5357681863835282
136.0	0.4017829515657274
180.0	0.31121762057095603
224.0	0.2475101536963753
268.0	0.1999300499919121
312.0	0.1622072111240156
356.0	0.1340337758135508
400.0	0.1096230245345935
444.0	0.0894593041470726
488.0	0.0722262122278976
532.0	0.060092594878259575
576.0	0.04849676845608286
620.0	0.037375453170309214
664.0	0.03214415730219411
708.0	0.027619525210933915
752.0	0.02217634366469623
796.0	0.01726208767630677
840.0	0.01344775538643539
884.0	0.010007359452528952
928.0	0.007806698303683746
972.0	0.006069520468309886
1016.0	0.004600979479787437
1060.0	0.003825823465684497
1104.0	0.0030852449276244087
1148.0	0.002389053718176992
1192.0	0.0019338159364910013
1236.0	0.0015652293596790656
1280.0	0.0012979111885469408
1324.0	0.0009880218406621566
1368.0	0.0007318500049424692
1412.0	0.0005210010595089187
1456.0	0.0003953575184780789
1500.0	0.0002927967630244055
1544.0	0.00022414772723422516
1588.0	0.00017788374742533364
1632.0	0.00014440130302739718
1676.0	0.00010760536351428485
1720.0	6.679050855407098e-5
1764.0	2.7275248182689893e-5
1808.0	8.368462961705347e-6
1852.0	3.2202305719764013e-6
1896.0	9.955140414241725e-7
1940.0	2.985883718054083e-8
1984.0	5.621947352096868e-10
2028.0	1.071054356316381e-11
2072.0	2.0516921495072893e-13
2116.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/AdaPGM_p,nu,r__1.0,1,0.5_-lasso_4000_1000_10.jsonl.txt <==
4.0	161.4530070178002
20.0	55.77572988406577
36.0	31.179737403407223
52.0	21.756452080467373
68.0	14.956749586657814
84.0	11.116097424266027
100.0	8.604219452634025
116.0	6.696703953811042
132.0	5.311141017425296
148.0	4.230695541681449
164.0	3.350440611495161
180.0	2.698074119874306
196.0	2.1669775163014506
212.0	1.7108321467833338
228.0	1.2000679125214573
244.0	0.757845579176335
260.0	0.49701780435794696
276.0	0.3828590385146047
292.0	0.28686268683263094
308.0	0.21497573737481002
324.0	0.1563910953574963
340.0	0.11557111729854963
356.0	0.08088904725962198
372.0	0.05910664646154462
388.0	0.04441316155621422
404.0	0.03201686670525028
420.0	0.022145858811838615
436.0	0.014430033625160377
452.0	0.009650161639996213
468.0	0.006078014530962683
484.0	0.003868035108243184
500.0	0.002580006782869404
516.0	0.0017152496059527067
532.0	0.0011081033266799878
548.0	0.0006875936582062536
564.0	0.00039446724947644896
580.0	0.0002001574783472293
596.0	8.687993752509726e-5
612.0	3.27481455846268e-5
628.0	9.695515411856093e-6
644.0	2.080939504267576e-6
660.0	4.439531373634509e-7
676.0	3.689148098118267e-8
692.0	3.3306690738754696e-13
708.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/AdaPGM_p,nu,r__1.0,1,0.5_-lasso_500_1000_10.jsonl.txt <==
4.0	25.849800339208727
50.0	3.798763513363715
96.0	2.3248494032824567
142.0	1.6927609095329252
188.0	1.3136748661124686
234.0	1.0459022545868635
280.0	0.849167354349837
326.0	0.6972365948976549
372.0	0.577574154879442
418.0	0.48437827017553836
464.0	0.4070604908515678
510.0	0.3417736140981287
556.0	0.2858346935153495
602.0	0.23838968267103677
648.0	0.19600940454643645
694.0	0.15860868944896822
740.0	0.12514592527806023
786.0	0.09668378473006722
832.0	0.07616834069025646
878.0	0.05858577200036752
924.0	0.04337946927731107
970.0	0.03256565185629956
1016.0	0.024504401899975825
1062.0	0.017146685620883062
1108.0	0.009749437146757245
1154.0	0.005790745679512099
1200.0	0.0040189614114485295
1246.0	0.0029670173638454145
1292.0	0.0021998162567005153
1338.0	0.0016625338636844234
1384.0	0.0012645269948192706
1430.0	0.0009639590044798751
1476.0	0.0007313210356540978
1522.0	0.0005477525587940235
1568.0	0.0004032855969136051
1614.0	0.0002924872588234706
1660.0	0.00021070885403684514
1706.0	0.00015119274084351986
1752.0	0.00010871135862888792
1798.0	7.86260410325923e-5
1844.0	5.709835689504672e-5
1890.0	4.159077611021189e-5
1936.0	3.034006980584536e-5
1982.0	2.1473653919024116e-5
2028.0	1.2966291157212595e-5
2074.0	8.528701389565185e-8
2120.0	1.091979839884516e-10
2166.0	1.5365486660812167e-13
2212.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/AdaPGM_p,nu,r__1.11,1,0.83_-lasso_100_300_10.jsonl.txt <==
4.0	5.827402996343428
40.0	0.9610773888473783
76.0	0.5675116189686662
112.0	0.39139222102776916
148.0	0.27850982511318634
184.0	0.21480135954539392
220.0	0.1613865357301636
256.0	0.1303238356070051
292.0	0.09487011420880931
328.0	0.0722319106434024
364.0	0.05694544661310941
400.0	0.04612521749240228
436.0	0.03931119332975053
472.0	0.03244714100531354
508.0	0.0264480621009624
544.0	0.021395875363305006
580.0	0.016996420364210785
616.0	0.013751312551828931
652.0	0.010872469658279371
688.0	0.008657823328837466
724.0	0.007738167655357842
760.0	0.006150183065579018
796.0	0.005018731633664508
832.0	0.004173681218949898
868.0	0.003415571868624845
904.0	0.0028636167989537498
940.0	0.0023403281857379277
976.0	0.0018454298959595938
1012.0	0.0015126313223019494
1048.0	0.0012492351260657841
1084.0	0.000956796288586137
1120.0	0.0007902552300960153
1156.0	0.0006259329344913134
1192.0	0.0005039093959604557
1228.0	0.000380978535622134
1264.0	0.0002987625820045636
1300.0	0.00023147542594958992
1336.0	0.00017192519304920495
1372.0	0.00012296092520847068
1408.0	7.682397924968498e-5
1444.0	3.395845647036211e-5
1480.0	1.4426685250867877e-5
1516.0	5.32607470526969e-6
1552.0	1.7385324575514005e-6
1588.0	2.0998498673208132e-7
1624.0	4.0214866992016596e-9
1660.0	7.030509507899296e-11
1696.0	1.3233858453531866e-12
1732.0	2.5757174171303632e-14
1768.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/AdaPGM_p,nu,r__1.11,1,0.83_-lasso_4000_1000_10.jsonl.txt <==
4.0	161.4530070178002
16.0	70.36347193058677
28.0	52.333600527546984
40.0	32.04405831089718
52.0	27.87611846961117
64.0	13.226850468072193
76.0	8.511883171507364
88.0	5.276221103716644
100.0	3.7611999024237583
112.0	3.145119552584706
124.0	1.8787621684661708
136.0	1.497869931462592
148.0	0.9916711867594827
160.0	0.7554850527624399
172.0	0.6313475989321757
184.0	0.47143400959056336
196.0	0.4537473430852845
208.0	0.24543564393740613
220.0	0.17904204786572908
232.0	0.12392464872386633
244.0	0.09836162214547173
256.0	0.07253495252265907
268.0	0.05152517948043922
280.0	0.0399018781021514
292.0	0.028552457824723376
304.0	0.017121643449089063
316.0	0.01105312237198497
328.0	0.005592638138240957
340.0	0.004129013872145926
352.0	0.0023256783243841284
364.0	0.0018870572805047559
376.0	0.0011750111264792196
388.0	0.000721145867597528
400.0	0.000537611299538554
412.0	0.00019165033752788219
424.0	0.00013186267427478526
436.0	4.933820421726409e-5
448.0	2.1669699653337204e-5
460.0	1.1283173153131543e-5
472.0	5.525333177658354e-7
484.0	3.7474124425784794e-7
496.0	2.062118475976149e-8
508.0	6.484963677166888e-10
520.0	4.618527782440651e-14
532.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/AdaPGM_p,nu,r__1.11,1,0.83_-lasso_500_1000_10.jsonl.txt <==
4.0	25.849800339208727
32.0	4.537949034680372
60.0	2.465828953940563
88.0	1.7374972187845508
116.0	1.3319545750548123
144.0	1.0674549906137027
172.0	0.8285877250763622
200.0	0.6843850265055984
228.0	0.5272004645272403
256.0	0.428020754137596
284.0	0.3469199144784003
312.0	0.2874874322924086
340.0	0.23047244310706194
368.0	0.18481953359756798
396.0	0.14529063081814186
424.0	0.11662371361733825
452.0	0.09209226356214906
480.0	0.07634167654631074
508.0	0.0561684589897018
536.0	0.044663039390047565
564.0	0.0318694415270846
592.0	0.026611088704486363
620.0	0.019961329273201045
648.0	0.015870405772845153
676.0	0.009264131613021753
704.0	0.006619356488904771
732.0	0.004404561599084644
760.0	0.0032166449550921072
788.0	0.002264005178300721
816.0	0.0016505324546578493
844.0	0.0010723679307282907
872.0	0.0007877743199902199
900.0	0.0005797727792451468
928.0	0.00038150715244711364
956.0	0.00026265048719942286
984.0	0.00015642283289363235
1012.0	0.00011916647694310001
1040.0	8.103664636038843e-5
1068.0	5.600170182429309e-5
1096.0	3.4140851667530114e-5
1124.0	2.0855537558261972e-5
1152.0	1.392733194016671e-5
1180.0	3.883359216416693e-7
1208.0	2.899768425379534e-9
1236.0	2.1725732324284763e-11
1264.0	2.1760371282653068e-13
1292.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/AdaPGM_p,nu,r__1.5,1,0.75_-lasso_100_300_10.jsonl.txt <==
4.0	5.827402996343428
40.0	1.0343438519781811
76.0	0.6699396517669278
112.0	0.4302620892866731
148.0	0.31867613780047943
184.0	0.23710994915909334
220.0	0.17441682550830784
256.0	0.13323519228747926
292.0	0.10269067555428091
328.0	0.08014963922943119
364.0	0.06329798512253992
400.0	0.050481996001490614
436.0	0.04041789166359777
472.0	0.03317442795838765
508.0	0.028287840477048132
544.0	0.021646833571821844
580.0	0.017183612301206352
616.0	0.013469345257866472
652.0	0.010418211891238816
688.0	0.00867812583920946
724.0	0.007086073663647774
760.0	0.005763386764944922
796.0	0.004585779083104757
832.0	0.0035613854236435927
868.0	0.0028614213617301765
904.0	0.002384713660017024
940.0	0.0020034839284570616
976.0	0.0015455792932979051
1012.0	0.0012632942306192163
1048.0	0.0010280971932887795
1084.0	0.0008394943017107082
1120.0	0.0006519156399966697
1156.0	0.00047914826710471203
1192.0	0.00037597129463140533
1228.0	0.0002881527571041431
1264.0	0.00022336207165896127
1300.0	0.0001684126664471819
1336.0	0.00011663107699932951
1372.0	7.655115954019465e-5
1408.0	4.013357464405232e-5
1444.0	1.648177124335959e-5
1480.0	6.44164889784804e-6
1516.0	2.260670598275283e-6
1552.0	9.116363544059425e-7
1588.0	1.730965415447372e-8
1624.0	1.970796859041002e-10
1660.0	2.2306601010768645e-12
1696.0	2.6201263381153694e-14
1732.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/AdaPGM_p,nu,r__1.5,1,0.75_-lasso_4000_1000_10.jsonl.txt <==
4.0	161.4530070178002
16.0	85.77569587579165
28.0	38.85974929662042
40.0	27.759003767530693
52.0	18.565109591870744
64.0	10.603080524851277
76.0	7.899446595321653
88.0	5.776524902246953
100.0	3.5592286611540906
112.0	2.7149808408882112
124.0	1.8135956017362531
136.0	1.3950424361932958
148.0	1.2098812497039528
160.0	0.8764785963535608
172.0	0.7458439100281193
184.0	0.4323027703032434
196.0	0.29374861848379297
208.0	0.2262084606154895
220.0	0.15767998737730782
232.0	0.09521741620066138
244.0	0.07599883814654884
256.0	0.04140491024112247
268.0	0.03284227417627594
280.0	0.021872959128077518
292.0	0.014936371077777899
304.0	0.00836166757065726
316.0	0.005291395515751418
328.0	0.004084486355091066
340.0	0.002700191086109527
352.0	0.00194252576305054
364.0	0.0013513032676328862
376.0	0.0009133691527525301
388.0	0.0006008368063579184
400.0	0.00039241931368660943
412.0	0.00022356258795230843
424.0	0.00010517954609845503
436.0	5.140595541863746e-5
448.0	2.3151001203203236e-5
460.0	7.716415159286782e-6
472.0	2.1911164713728226e-6
484.0	7.352369308932794e-7
496.0	1.376401028707619e-7
508.0	2.9937012868685997e-9
520.0	3.108624468950438e-14
532.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/AdaPGM_p,nu,r__1.5,1,0.75_-lasso_500_1000_10.jsonl.txt <==
4.0	25.849800339208727
34.0	5.021920220128109
64.0	2.7680620178680515
94.0	1.746926066411775
124.0	1.2556158381544753
154.0	0.9717424723854506
184.0	0.8102237339469962
214.0	0.6232942572780802
244.0	0.5199462569189137
274.0	0.4040454533225635
304.0	0.3423457034434261
334.0	0.2748915666252625
364.0	0.23735819783715062
394.0	0.18653891148834756
424.0	0.15038497294255126
454.0	0.11501179008793194
484.0	0.0901283521023295
514.0	0.0659382583272583
544.0	0.049944655025012885
574.0	0.03512488774947631
604.0	0.02734538121254637
634.0	0.018291123639805562
664.0	0.014212837637481712
694.0	0.010603454410723856
724.0	0.008028761377916638
754.0	0.005935002762189612
784.0	0.0038874936657915526
814.0	0.0022990530235471596
844.0	0.0016538177024969514
874.0	0.0013158131997537126
904.0	0.0010005170633364813
934.0	0.0006501246008747685
964.0	0.0004969016288374206
994.0	0.000349699539963666
1024.0	0.00022740442761826074
1054.0	0.00014944151534024286
1084.0	0.00010329021642441205
1114.0	7.732636920909641e-5
1144.0	5.9686183921492386e-5
1174.0	4.5625430628248864e-5
1204.0	3.431943622889122e-5
1234.0	1.9453377630540558e-5
1264.0	1.0727152351286406e-5
1294.0	4.5182673780175264e-7
1324.0	1.269280680560314e-9
1354.0	3.4781066915456904e-12
1384.0	1.1546319456101628e-14


==> TeX/Tikz/plot_data/lasso/AdaPGM_p,nu,r__1.6,1,0.96_-lasso_100_300_10.jsonl.txt <==
4.0	5.827402996343428
40.0	1.0444965154051067
76.0	0.554777335820591
112.0	0.3860499679782783
148.0	0.26213569809951087
184.0	0.1842026352999797
220.0	0.1464960915265876
256.0	0.11076294810983311
292.0	0.0818654243902115
328.0	0.06380448884003753
364.0	0.05021341792806888
400.0	0.04166528100320033
436.0	0.03550152134896711
472.0	0.028729903908877752
508.0	0.023541290200545628
544.0	0.019620084262720106
580.0	0.016156670413776997
616.0	0.012816430405338863
652.0	0.01087479629781729
688.0	0.008597650641497978
724.0	0.006998466293517858
760.0	0.00608381136446301
796.0	0.0049416809063704825
832.0	0.004167355096664771
868.0	0.0035495079358502934
904.0	0.002843000966196385
940.0	0.0024304026193338046
976.0	0.001963170200166342
1012.0	0.0015819276630995027
1048.0	0.0013068722927895848
1084.0	0.001076467303132489
1120.0	0.0008376139722789944
1156.0	0.00066170416200384
1192.0	0.0005075472365700939
1228.0	0.00039409980614024676
1264.0	0.0003235651556678931
1300.0	0.00025012211762120984
1336.0	0.0001764319419539362
1372.0	0.00012848018960509577
1408.0	7.074324455835779e-5
1444.0	3.324460950482333e-5
1480.0	1.3714211461568482e-5
1516.0	5.491211642727478e-6
1552.0	2.40074385082778e-6
1588.0	2.1859189169859405e-7
1624.0	1.72417058408314e-9
1660.0	1.4289902594555315e-11
1696.0	1.2612133559741778e-13
1732.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/AdaPGM_p,nu,r__1.6,1,0.96_-lasso_4000_1000_10.jsonl.txt <==
4.0	161.4530070178002
16.0	89.0013422458577
28.0	43.560949675955776
40.0	24.700933533364505
52.0	19.76922899644085
64.0	11.379913341981151
76.0	8.475968166055086
88.0	6.767787207514175
100.0	4.109560557782032
112.0	3.3878237316616566
124.0	4.147917771505698
136.0	1.7132806590005263
148.0	1.1315256872053876
160.0	0.969466063146526
172.0	0.6674593196269942
184.0	0.544026997175596
196.0	0.3975604103518027
208.0	0.2973831266340259
220.0	0.23564966508243756
232.0	0.1607223979445438
244.0	0.13883177221089404
256.0	0.1038371863461025
268.0	0.08012582910454125
280.0	0.05242664529984786
292.0	0.04516757743930189
304.0	0.03010940168605103
316.0	0.024319004488346785
328.0	0.016781284255094953
340.0	0.012014183279880797
352.0	0.007221719795930781
364.0	0.0045742326906133
376.0	0.003335475187249415
388.0	0.002106923716555187
400.0	0.00110817247627093
412.0	0.0008283590759878834
424.0	0.00043402184769369967
436.0	0.0002978727474793885
448.0	0.00016849630244397673
460.0	6.944502418715359e-5
472.0	2.6195933266137672e-5
484.0	8.00554966584599e-6
496.0	2.6723120578608928e-6
508.0	8.998833846973753e-7
520.0	1.7317438683051023e-7
532.0	3.0084374991190543e-8
544.0	1.071320809842291e-11
556.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/AdaPGM_p,nu,r__1.6,1,0.96_-lasso_500_1000_10.jsonl.txt <==
4.0	25.849800339208727
32.0	5.350850968374145
60.0	2.643887096230971
88.0	1.854962011842515
116.0	1.4449204040852912
144.0	1.0342088243181804
172.0	0.8346005424971885
200.0	0.6915441715808628
228.0	0.5583962935327893
256.0	0.4532556026162906
284.0	0.3755185001295125
312.0	0.31722263989542476
340.0	0.2569796274003826
368.0	0.2092382972871567
396.0	0.17644325281053863
424.0	0.14642218331665724
452.0	0.11324922390747982
480.0	0.09251275511864243
508.0	0.07601364178748682
536.0	0.059816207469830296
564.0	0.0459835459978617
592.0	0.03608028072362224
620.0	0.028702579213666368
648.0	0.021437442539378182
676.0	0.016024577176015242
704.0	0.012618834941362067
732.0	0.009695511146993852
760.0	0.006776989965557867
788.0	0.005089187683583241
816.0	0.0038788882042872785
844.0	0.0027425139599968062
872.0	0.0017527762062510277
900.0	0.0011909076208072022
928.0	0.0008250614532441247
956.0	0.0005797090104406877
984.0	0.0004102478553651423
1012.0	0.0002583000083067333
1040.0	0.0001636727128193627
1068.0	0.0001167554077801114
1096.0	7.462312859374265e-5
1124.0	4.693672746647337e-5
1152.0	2.7433596205383992e-5
1180.0	1.4960619177273315e-5
1208.0	7.5242573753797615e-6
1236.0	3.410711180151793e-8
1264.0	9.381473375924543e-11
1292.0	3.3573144264664734e-13
1320.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/AdaPGM_p,nu,r__1.67,1,0.83_-lasso_100_300_10.jsonl.txt <==
4.0	5.827402996343428
40.0	1.1168050325343053
76.0	0.6203058044477654
112.0	0.4212186467859307
148.0	0.294137966404179
184.0	0.2205635386283964
220.0	0.17679841758865855
256.0	0.13430615111857147
292.0	0.10419907929668382
328.0	0.07607455305979904
364.0	0.05990685979597998
400.0	0.045819709752659143
436.0	0.038296504626881056
472.0	0.031917170845591425
508.0	0.02717109636856785
544.0	0.021285796354256092
580.0	0.017174469691501937
616.0	0.014140061130234471
652.0	0.01119631369751195
688.0	0.009178146747756077
724.0	0.007711265565975012
760.0	0.006439319342609107
796.0	0.0052453724837455695
832.0	0.0045040664257767205
868.0	0.0037772737533621203
904.0	0.0030228924745832053
940.0	0.0025736706716008584
976.0	0.0021350505394854835
1012.0	0.0017643319279763148
1048.0	0.001416266811153477
1084.0	0.0011109279038823416
1120.0	0.0008769631681051493
1156.0	0.0007152436362574122
1192.0	0.0005505639855147848
1228.0	0.00042454642878775317
1264.0	0.0003168378203439737
1300.0	0.000234152195539572
1336.0	0.00019205475872929867
1372.0	0.0001417748029703958
1408.0	8.752193661720753e-5
1444.0	5.427172490879428e-5
1480.0	1.7458464417252628e-5
1516.0	9.050034835311749e-6
1552.0	3.2033877919168674e-6
1588.0	1.393158624907187e-6
1624.0	9.750737239855312e-8
1660.0	8.375522497772181e-10
1696.0	7.30082660993503e-12
1732.0	6.439293542825908e-14
1768.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/AdaPGM_p,nu,r__1.67,1,0.83_-lasso_4000_1000_10.jsonl.txt <==
4.0	161.4530070178002
16.0	90.93929472600192
28.0	44.806281018683144
40.0	27.17581582347043
52.0	18.55541614459583
64.0	12.990110137431703
76.0	9.951831491563238
88.0	5.527131500554571
100.0	3.930336731375153
112.0	3.0393924116412947
124.0	2.670432499937963
136.0	1.3843288997990815
148.0	1.1955647907846316
160.0	0.6995684363649817
172.0	0.49319738221903187
184.0	0.4363372594681856
196.0	0.271648748033245
208.0	0.16910746670184196
220.0	0.1293021692147569
232.0	0.10152395286250648
244.0	0.06469272183678765
256.0	0.04670444181311595
268.0	0.03175501102625233
280.0	0.026502388140175803
292.0	0.013012181023874803
304.0	0.007796024037491911
316.0	0.004786734207971044
328.0	0.003555005091265606
340.0	0.002081417629719695
352.0	0.0014402289877670782
364.0	0.0009171891359196493
376.0	0.0005796250158747185
388.0	0.0003529008593563532
400.0	0.00018306799817047192
412.0	9.008360922990732e-5
424.0	3.255861661166648e-5
436.0	8.85929902949556e-6
448.0	3.219839594947871e-6
460.0	8.62078052499271e-7
472.0	2.3033256013604841e-7
484.0	1.1965220814147415e-8
496.0	1.1457501614131615e-13
508.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/AdaPGM_p,nu,r__1.67,1,0.83_-lasso_500_1000_10.jsonl.txt <==
4.0	25.849800339208727
30.0	5.739251169713418
56.0	2.7144828369751117
82.0	1.8334274577856036
108.0	1.3843914019985517
134.0	1.101575711276876
160.0	0.913053124574108
186.0	0.7400575174344475
212.0	0.5906865644616666
238.0	0.49707006162343426
264.0	0.4022520509609393
290.0	0.34129958925956316
316.0	0.2874549260826944
342.0	0.23746185483287707
368.0	0.18539208746890168
394.0	0.1515288476266159
420.0	0.12499962227071659
446.0	0.10096599171141474
472.0	0.08038360374242615
498.0	0.06094920934068426
524.0	0.04760376886348805
550.0	0.036112730718216746
576.0	0.0277639943264969
602.0	0.02140327244746576
628.0	0.015910872243140695
654.0	0.012757961428680353
680.0	0.008701901523211042
706.0	0.006420097356856225
732.0	0.0043945928550410684
758.0	0.004746207231101529
784.0	0.0021688455826440745
810.0	0.0014145867576846882
836.0	0.001064900285145498
862.0	0.0007784726670934106
888.0	0.0005882042388183351
914.0	0.00040902935999032053
940.0	0.0002902508552642402
966.0	0.0001919019398144428
992.0	0.0001277977579787759
1018.0	0.00010002940331510501
1044.0	6.791381305415456e-5
1070.0	4.620039537694964e-5
1096.0	2.9539677306011924e-5
1122.0	1.9419410884680133e-5
1148.0	1.2138779040604675e-5
1174.0	3.423592575657608e-6
1200.0	1.4805890735658522e-8
1226.0	6.974953947747053e-11
1252.0	3.304023721284466e-13
1278.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/AdaPGM_p,nu,r__2.5,1,1.0_-lasso_100_300_10.jsonl.txt <==
4.0	5.827402996343428
40.0	1.2488538644123501
76.0	0.6397840177335543
112.0	0.4503521551205072
148.0	0.30657137095130205
184.0	0.23062482942200369
220.0	0.17478908961592143
256.0	0.142738611830854
292.0	0.0994441522070475
328.0	0.07693140823614764
364.0	0.05747727715197026
400.0	0.0478881681547505
436.0	0.04121921259365191
472.0	0.033174840922508775
508.0	0.026654883765747872
544.0	0.022377491449979026
580.0	0.018696876362801262
616.0	0.014895811097777045
652.0	0.012565061433402747
688.0	0.010138539414356718
724.0	0.008583072066076447
760.0	0.007197826471136537
796.0	0.005919520907231579
832.0	0.004989573945890058
868.0	0.004227004649282495
904.0	0.003456790721972247
940.0	0.0028696905232998837
976.0	0.002390773121340395
1012.0	0.0018160737526482507
1048.0	0.001514437360441434
1084.0	0.0012624875813909142
1120.0	0.000990197623647493
1156.0	0.0008092502534848833
1192.0	0.0006763303060930426
1228.0	0.0005277885142933592
1264.0	0.0004355606586101679
1300.0	0.00031039124169485177
1336.0	0.00023761158366397694
1372.0	0.00017662450032895904
1408.0	0.000116276865934406
1444.0	7.04156337829609e-5
1480.0	4.308078909076585e-5
1516.0	1.706486105135241e-5
1552.0	7.482853416007629e-6
1588.0	2.081909109996616e-6
1624.0	4.7239924994002536e-7
1660.0	1.937730420564776e-9
1696.0	7.848388605680157e-12
1732.0	3.4638958368304884e-14


==> TeX/Tikz/plot_data/lasso/AdaPGM_p,nu,r__2.5,1,1.0_-lasso_4000_1000_10.jsonl.txt <==
4.0	161.4530070178002
16.0	106.2756088463797
28.0	39.89668206738454
40.0	33.97413714127047
52.0	18.470785203929374
64.0	12.981155617338715
76.0	9.309216202142945
88.0	5.382258734029552
100.0	4.728830801589654
112.0	2.724345834322053
124.0	2.2841956267400443
136.0	1.7067954018904485
148.0	1.2139324009384582
160.0	1.0288976144242508
172.0	0.6353805768580001
184.0	0.5770769765641379
196.0	0.36971447037525174
208.0	0.2837182320847855
220.0	0.19866389017128316
232.0	0.13490882848572028
244.0	0.10725839135253867
256.0	0.06848665958501954
268.0	0.06054250447962595
280.0	0.038962845797332335
292.0	0.029713453766238906
304.0	0.020909030409015372
316.0	0.01370717599754201
328.0	0.011415502864499771
340.0	0.006842187308016889
352.0	0.004730269252669395
364.0	0.003160288444267856
376.0	0.0016360278767848513
388.0	0.0014147403357558375
400.0	0.0007585285822866439
412.0	0.00045726889988273456
424.0	0.0003106684237810242
436.0	0.00015473384918784916
448.0	8.873169879031195e-5
460.0	3.0504499626715642e-5
472.0	1.361562217727652e-5
484.0	4.6123580323964575e-6
496.0	1.172399455739992e-6
508.0	2.719630298742004e-7
520.0	3.312129948085385e-8
532.0	1.1928236176572682e-12
544.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/AdaPGM_p,nu,r__2.5,1,1.0_-lasso_500_1000_10.jsonl.txt <==
4.0	25.849800339208727
34.0	5.345000828776014
64.0	2.9600852244079423
94.0	1.8857328045337178
124.0	1.3696678375005398
154.0	1.0443555731515524
184.0	0.8632349694147088
214.0	0.6958312083753508
244.0	0.5390132733655895
274.0	0.441829907128624
304.0	0.3545178905015982
334.0	0.28758091213511516
364.0	0.23060200005834464
394.0	0.18307523425578776
424.0	0.14021747400673856
454.0	0.10997288726345822
484.0	0.0888029772686938
514.0	0.06874955932357274
544.0	0.054459116138851904
574.0	0.042218891596682795
604.0	0.031142779786807573
634.0	0.02286327596197779
664.0	0.017021698649679173
694.0	0.012319015419052448
724.0	0.008666160790932409
754.0	0.006087962830089388
784.0	0.004793074781860085
814.0	0.0032114396410358736
844.0	0.002213009104280239
874.0	0.0015658685174555487
904.0	0.0010332191489386133
934.0	0.0007027374454322555
964.0	0.0004571263462080921
994.0	0.00036090451192816175
1024.0	0.0002538195601911042
1054.0	0.0001873779180501245
1084.0	0.00015248785044530422
1114.0	8.530276784224355e-5
1144.0	6.54674563183022e-5
1174.0	4.783912999251072e-5
1204.0	3.218569300056373e-5
1234.0	2.3053151840812802e-5
1264.0	1.4770064211688805e-5
1294.0	2.234608006190797e-6
1324.0	1.7021353215795898e-9
1354.0	3.6335379149932123e-12
1384.0	1.0658141036401503e-14


==> TeX/Tikz/plot_data/lasso/BAK/AdaPGM_MM_-lasso_100_300_10.jsonl.txt <==
4.0	5.827402996343428
44.0	0.9666174143597122
84.0	0.5854379780517749
124.0	0.4039665494820639
164.0	0.277027736173161
204.0	0.21308077645356427
244.0	0.16349838661195726
284.0	0.12562825715555803
324.0	0.09611077427197978
364.0	0.07402128330448132
404.0	0.05814231349010601
444.0	0.048163302098989114
484.0	0.03708999371272492
524.0	0.028446404990146057
564.0	0.023768111584375085
604.0	0.01967887754164588
644.0	0.016221050641565427
684.0	0.013234308236894421
724.0	0.010752413759321122
764.0	0.008863554793801853
804.0	0.007405105485787988
844.0	0.006218440401459802
884.0	0.005231422284995624
924.0	0.004389096251557145
964.0	0.0036679661568945754
1004.0	0.003053013709843899
1044.0	0.00253682032605429
1084.0	0.002107082086591383
1124.0	0.0017459977605414068
1164.0	0.0014407078655942485
1204.0	0.0011872194297879446
1244.0	0.0009651925638918257
1284.0	0.000768934989433756
1324.0	0.0005914421029435957
1364.0	0.00045394073643123534
1404.0	0.0003487378074558123
1444.0	0.00026874917353847394
1484.0	0.00020166627821804894
1524.0	0.000150608816662956
1564.0	9.964999010048103e-5
1604.0	4.972456102025902e-5
1644.0	2.1961014305293958e-5
1684.0	1.0169796102132977e-5
1724.0	4.617912805926494e-6
1764.0	2.100209768762795e-6
1804.0	6.215313033131054e-7
1844.0	6.08276575775335e-8
1884.0	5.949013726080921e-9
1924.0	5.854152718143268e-10
1964.0	5.78057601785531e-11


==> TeX/Tikz/plot_data/lasso/BAK/AdaPGM_MM_-lasso_4000_1000_10.jsonl.txt <==
4.0	161.4530070178002
18.0	82.9743902290628
32.0	40.43769111221223
46.0	30.949980482809778
60.0	18.533968567972277
74.0	9.542735210910505
88.0	7.340362512831698
102.0	5.109770703887527
116.0	3.5953589025809336
130.0	1.9297607129855727
144.0	1.3250110840591782
158.0	1.0246161532246818
172.0	0.7152491624276731
186.0	0.49432957121331356
200.0	0.3921412145961396
214.0	0.25067474819341307
228.0	0.18368362030146734
242.0	0.14852049748232599
256.0	0.09726585687642686
270.0	0.05842964136526252
284.0	0.04406670699631743
298.0	0.026663915924864057
312.0	0.017524526782024097
326.0	0.013537296325529802
340.0	0.007699020130917944
354.0	0.0035130902790685425
368.0	0.0028714779251819422
382.0	0.0015850371234025218
396.0	0.0008389798078880517
410.0	0.0006333177437545245
424.0	0.0003048626848363156
438.0	0.00017630316194860995
452.0	9.940912749684117e-5
466.0	5.52586602928784e-5
480.0	2.7438904210974613e-5
494.0	1.4064063762475598e-5
508.0	6.938631427644282e-6
522.0	3.2247250203454314e-6
536.0	1.440530126295414e-6
550.0	6.13029509821672e-7
564.0	2.2643709307601512e-7
578.0	3.566219053396935e-8
592.0	4.68582506130133e-10
606.0	5.767830657532613e-12
620.0	7.016609515630989e-14
634.0	1.0e-14
648.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/BAK/AdaPGM_MM_-lasso_500_1000_10.jsonl.txt <==
4.0	25.849800339208727
36.0	4.548198224691303
68.0	2.5136358699208348
100.0	1.6629248221417985
132.0	1.317015691429253
164.0	0.9695436572130891
196.0	0.7599760597176664
228.0	0.6133372920448128
260.0	0.4485793621341827
292.0	0.38549864673125
324.0	0.2898926943312352
356.0	0.238252920528911
388.0	0.17942302290087486
420.0	0.1422786499185067
452.0	0.10511838622031355
484.0	0.08498721711914747
516.0	0.06317310805904786
548.0	0.04988610612005573
580.0	0.03865585393706894
612.0	0.028029433165714934
644.0	0.021033535549824123
676.0	0.015097152465275876
708.0	0.011275694253280122
740.0	0.008132312550772625
772.0	0.0052908272776548415
804.0	0.004044357764849238
836.0	0.002668238332940831
868.0	0.0018288129722785484
900.0	0.0013256568162827165
932.0	0.0008392463060813427
964.0	0.0006329285206501112
996.0	0.0003797567164962601
1028.0	0.00025596024707308374
1060.0	0.0001869453280693989
1092.0	0.00010594364730032169
1124.0	6.943423307070873e-5
1156.0	4.078128308027118e-5
1188.0	2.905903346750449e-5
1220.0	1.672332630242579e-5
1252.0	9.36469721857236e-6
1284.0	6.260550922121411e-7
1316.0	3.6608540199267736e-8
1348.0	2.1565513819155058e-9
1380.0	1.2819256767215848e-10
1412.0	7.718270467194088e-12
1444.0	4.742872761198669e-13
1476.0	3.019806626980426e-14
1508.0	1.0e-14
1540.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/BAK/AdaPGM_Ours_-lasso_100_300_10.jsonl.txt <==
4.0	5.827402996343428
44.0	0.9740043377718894
84.0	0.5768233032020786
124.0	0.39919532756531684
164.0	0.2863962598879626
204.0	0.2210471539854515
244.0	0.1715321178665934
284.0	0.13589961162519204
324.0	0.10637413272517415
364.0	0.07979582792462914
404.0	0.060604773935653
444.0	0.05047431147994441
484.0	0.04147615022124329
524.0	0.034887867264977945
564.0	0.027193033474303796
604.0	0.023063965351215465
644.0	0.018217230146364116
684.0	0.014850055882370317
724.0	0.012109618155888846
764.0	0.00977141504442347
804.0	0.00817751768956354
844.0	0.006856623638250348
884.0	0.0057137586374405025
924.0	0.004770689674065132
964.0	0.004000225964595927
1004.0	0.003333227240575276
1044.0	0.002790260635752606
1084.0	0.0023211929644983975
1124.0	0.0019413333638973462
1164.0	0.0016147987386028184
1204.0	0.0013477047422192356
1244.0	0.001114342689149339
1284.0	0.000919159745085274
1324.0	0.0007457472450478342
1364.0	0.0005872887619395861
1404.0	0.0004727636330885687
1444.0	0.00038180863868886306
1484.0	0.00030372517745780314
1524.0	0.00023707989988164258
1564.0	0.00015710128034962523
1604.0	0.00012509280470451856
1644.0	9.642282323207851e-5
1684.0	6.290745584669466e-5
1724.0	2.5796933986743653e-5
1764.0	1.1933372489281169e-5
1804.0	4.5160517938569456e-6
1844.0	2.1581644369383923e-6
1884.0	6.30660330624977e-7
1924.0	4.635798633856325e-8
1964.0	3.409221349670588e-9


==> TeX/Tikz/plot_data/lasso/BAK/AdaPGM_Ours_-lasso_4000_1000_10.jsonl.txt <==
4.0	161.4530070178002
16.0	77.70895082296167
28.0	45.823736011518854
40.0	26.021084744799033
52.0	16.487784238495458
64.0	10.98319134034643
76.0	8.760385547261876
88.0	6.211980524174095
100.0	4.27441718247016
112.0	3.1103399980242337
124.0	2.5889969048189103
136.0	1.9322782021584395
148.0	1.4015272641537182
160.0	1.062031364478651
172.0	0.9012088679215902
184.0	0.6921257910715761
196.0	0.5123681433635863
208.0	0.39076033511462605
220.0	0.33164836691486776
232.0	0.2532671457879685
244.0	0.18501089997020248
256.0	0.13904801416762158
268.0	0.1157749001581081
280.0	0.08093813369718461
292.0	0.058219355087410385
304.0	0.04293393581812577
316.0	0.034398372861102366
328.0	0.02055229970083694
340.0	0.01573116157141019
352.0	0.010832251465472176
364.0	0.005993643994223419
376.0	0.004135172378309626
388.0	0.002511402896751669
400.0	0.0014581635729387088
412.0	0.0011754370497065736
424.0	0.0005121557950937827
436.0	0.00036363492530799846
448.0	0.00017475574129299787
460.0	6.419263948664877e-5
472.0	4.103258884935457e-5
484.0	1.8125239626520795e-5
496.0	6.653139584145151e-6
508.0	3.0023753483376936e-6
520.0	1.2099887545247157e-6
532.0	5.219965624192469e-7
544.0	1.587298914529356e-7
556.0	5.543665970719758e-9
568.0	3.915090474038152e-12
580.0	1.0e-14
592.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/BAK/AdaPGM_Ours_-lasso_500_1000_10.jsonl.txt <==
4.0	25.849800339208727
36.0	4.20590614764148
68.0	2.4119074133208525
100.0	1.6564805823178617
132.0	1.1835307827329737
164.0	0.9025426669578618
196.0	0.6917237070511852
228.0	0.5555684206461864
260.0	0.4424222319516691
292.0	0.36126216599136285
324.0	0.29358327117436644
356.0	0.2370368934836833
388.0	0.19079428157916656
420.0	0.15384284289439876
452.0	0.12211497766432
484.0	0.09595447790397316
516.0	0.0746829467389869
548.0	0.05671230168478569
580.0	0.042241795474665444
612.0	0.031950444883528384
644.0	0.02362980755102484
676.0	0.016806127106060664
708.0	0.011544713787762007
740.0	0.007634330318924576
772.0	0.006017052562583558
804.0	0.004291629290436028
836.0	0.003089449364215291
868.0	0.002139770619145942
900.0	0.00154833962601586
932.0	0.001105598643875716
964.0	0.0007595935783619723
996.0	0.0005305779699131818
1028.0	0.0003629927346349149
1060.0	0.0002418338343410653
1092.0	0.00014888998962536704
1124.0	9.586772817726796e-5
1156.0	6.434058047410929e-5
1188.0	4.668226066950609e-5
1220.0	2.6543450863059093e-5
1252.0	1.715855087702778e-5
1284.0	7.514323453250427e-6
1316.0	2.454766043769041e-7
1348.0	8.279457119897415e-9
1380.0	2.8345592539835707e-10
1412.0	9.899636665977596e-12
1444.0	3.5704772471945034e-13
1476.0	1.4210854715202004e-14
1508.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/BAK/AdaPGM_p,nu,r__1.0,1,0.5_-lasso_100_300_10.jsonl.txt <==
4.0	5.827402996343428
44.0	0.8997719441657961
84.0	0.5663328475749321
124.0	0.4356751323163479
164.0	0.34147727785925497
204.0	0.2736113493944443
244.0	0.22413464873025735
284.0	0.18599608181690996
324.0	0.15434287044716166
364.0	0.1289751003912487
404.0	0.10803421571155347
444.0	0.0894593041470726
484.0	0.07393352941498632
524.0	0.062307759123932716
564.0	0.05205317334920556
604.0	0.040922506594235575
644.0	0.034223294130288906
684.0	0.03007370178211355
724.0	0.02605502160152673
764.0	0.021097116618967515
804.0	0.016490297328974446
844.0	0.013202049314216868
884.0	0.010007359452528952
924.0	0.007983129527112887
964.0	0.0065187710950143085
1004.0	0.005029411494418934
1044.0	0.004063224885837435
1084.0	0.0034360894652403218
1124.0	0.0027855245096852776
1164.0	0.002171440902236199
1204.0	0.0018349372791499619
1244.0	0.0015158737247142895
1284.0	0.001242262809671324
1324.0	0.0009880218406621566
1364.0	0.0007387402302398982
1404.0	0.0005393178921799802
1444.0	0.00041759367632066
1484.0	0.0003176063137297902
1524.0	0.0002546723229568393
1564.0	0.0002046775125594813
1604.0	0.0001653497496412193
1644.0	0.0001352400886167615
1684.0	0.00010088723260137655
1724.0	6.266204309035572e-5
1764.0	2.7275248182689893e-5
1804.0	8.830255858072178e-6
1844.0	4.045153746634611e-6
1884.0	1.2941047695669283e-6
1924.0	1.2728935017136678e-7
1964.0	3.4122740188990974e-9


==> TeX/Tikz/plot_data/lasso/BAK/AdaPGM_p,nu,r__1.0,1,0.5_-lasso_4000_1000_10.jsonl.txt <==
4.0	161.4530070178002
20.0	55.77572988406577
36.0	31.179737403407223
52.0	21.756452080467373
68.0	14.956749586657814
84.0	11.116097424266027
100.0	8.604219452634025
116.0	6.696703953811042
132.0	5.311141017425296
148.0	4.230695541681449
164.0	3.350440611495161
180.0	2.698074119874306
196.0	2.1669775163014506
212.0	1.7108321467833338
228.0	1.2000679125214573
244.0	0.757845579176335
260.0	0.49701780435794696
276.0	0.3828590385146047
292.0	0.28686268683263094
308.0	0.21497573737481002
324.0	0.1563910953574963
340.0	0.11557111729854963
356.0	0.08088904725962198
372.0	0.05910664646154462
388.0	0.04441316155621422
404.0	0.03201686670525028
420.0	0.022145858811838615
436.0	0.014430033625160377
452.0	0.009650161639996213
468.0	0.006078014530962683
484.0	0.003868035108243184
500.0	0.002580006782869404
516.0	0.0017152496059527067
532.0	0.0011081033266799878
548.0	0.0006875936582062536
564.0	0.00039446724947644896
580.0	0.0002001574783472293
596.0	8.687993752509726e-5
612.0	3.27481455846268e-5
628.0	9.695515411856093e-6
644.0	2.080939504267576e-6
660.0	4.439531373634509e-7
676.0	3.689148098118267e-8
692.0	3.3306690738754696e-13
708.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/BAK/AdaPGM_p,nu,r__1.0,1,0.5_-lasso_500_1000_10.jsonl.txt <==
4.0	25.849800339208727
44.0	4.213588225389005
84.0	2.579466984006398
124.0	1.8951161947276223
164.0	1.4921843727011534
204.0	1.2106610041385775
244.0	0.998313614034851
284.0	0.83450375651769
324.0	0.7032326738642505
364.0	0.5961124112974003
404.0	0.5108108109659169
444.0	0.4389572664255246
484.0	0.3774052791858642
524.0	0.32400430944949754
564.0	0.2772158268341185
604.0	0.23610392040316963
644.0	0.19901646858420463
684.0	0.1662555360862763
724.0	0.13769381520924462
764.0	0.10849028159651297
804.0	0.08845277863728462
844.0	0.07139286114774457
884.0	0.05696069154812822
924.0	0.04337946927731107
964.0	0.03400477866954432
1004.0	0.026400694895843735
1044.0	0.02022286639540294
1084.0	0.013022035580423363
1124.0	0.007800813423094688
1164.0	0.005142073237782263
1204.0	0.0039013108974081945
1244.0	0.0029968131979130064
1284.0	0.0023176002865685774
1324.0	0.0018094307086951034
1364.0	0.0014238479155013195
1404.0	0.0011241550801601718
1444.0	0.0008868358602569515
1484.0	0.0006963640778723246
1524.0	0.0005404748793900183
1564.0	0.0004144350514918571
1604.0	0.0003137549957585861
1644.0	0.00023631694210113352
1684.0	0.00017718080186313045
1724.0	0.00013276514082249946
1764.0	9.984633425652589e-5
1804.0	7.538741070423072e-5
1844.0	5.709835689504672e-5
1884.0	4.3340759402710205e-5
1924.0	3.2946681844947534e-5
1964.0	2.4764097605434188e-5


==> TeX/Tikz/plot_data/lasso/BAK/AdaPGM_p,nu,r__1.11,1,0.83_-lasso_100_300_10.jsonl.txt <==
4.0	5.827402996343428
40.0	0.9610773888473783
76.0	0.5675116189686662
112.0	0.39139222102776916
148.0	0.27850982511318634
184.0	0.21480135954539392
220.0	0.1613865357301636
256.0	0.1303238356070051
292.0	0.09487011420880931
328.0	0.0722319106434024
364.0	0.05694544661310941
400.0	0.04612521749240228
436.0	0.03931119332975053
472.0	0.03244714100531354
508.0	0.0264480621009624
544.0	0.021395875363305006
580.0	0.016996420364210785
616.0	0.013751312551828931
652.0	0.010872469658279371
688.0	0.008657823328837466
724.0	0.007738167655357842
760.0	0.006150183065579018
796.0	0.005018731633664508
832.0	0.004173681218949898
868.0	0.003415571868624845
904.0	0.0028636167989537498
940.0	0.0023403281857379277
976.0	0.0018454298959595938
1012.0	0.0015126313223019494
1048.0	0.0012492351260657841
1084.0	0.000956796288586137
1120.0	0.0007902552300960153
1156.0	0.0006259329344913134
1192.0	0.0005039093959604557
1228.0	0.000380978535622134
1264.0	0.0002987625820045636
1300.0	0.00023147542594958992
1336.0	0.00017192519304920495
1372.0	0.00012296092520847068
1408.0	7.682397924968498e-5
1444.0	3.395845647036211e-5
1480.0	1.4426685250867877e-5
1516.0	5.32607470526969e-6
1552.0	1.7385324575514005e-6
1588.0	2.0998498673208132e-7
1624.0	4.0214866992016596e-9
1660.0	7.030509507899296e-11
1696.0	1.3233858453531866e-12
1732.0	2.5757174171303632e-14
1768.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/BAK/AdaPGM_p,nu,r__1.11,1,0.83_-lasso_4000_1000_10.jsonl.txt <==
4.0	161.4530070178002
16.0	70.36347193058677
28.0	52.333600527546984
40.0	32.04405831089718
52.0	27.87611846961117
64.0	13.226850468072193
76.0	8.511883171507364
88.0	5.276221103716644
100.0	3.7611999024237583
112.0	3.145119552584706
124.0	1.8787621684661708
136.0	1.497869931462592
148.0	0.9916711867594827
160.0	0.7554850527624399
172.0	0.6313475989321757
184.0	0.47143400959056336
196.0	0.4537473430852845
208.0	0.24543564393740613
220.0	0.17904204786572908
232.0	0.12392464872386633
244.0	0.09836162214547173
256.0	0.07253495252265907
268.0	0.05152517948043922
280.0	0.0399018781021514
292.0	0.028552457824723376
304.0	0.017121643449089063
316.0	0.01105312237198497
328.0	0.005592638138240957
340.0	0.004129013872145926
352.0	0.0023256783243841284
364.0	0.0018870572805047559
376.0	0.0011750111264792196
388.0	0.000721145867597528
400.0	0.000537611299538554
412.0	0.00019165033752788219
424.0	0.00013186267427478526
436.0	4.933820421726409e-5
448.0	2.1669699653337204e-5
460.0	1.1283173153131543e-5
472.0	5.525333177658354e-7
484.0	3.7474124425784794e-7
496.0	2.062118475976149e-8
508.0	6.484963677166888e-10
520.0	4.618527782440651e-14
532.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/BAK/AdaPGM_p,nu,r__1.11,1,0.83_-lasso_500_1000_10.jsonl.txt <==
4.0	25.849800339208727
32.0	4.537949034680372
60.0	2.465828953940563
88.0	1.7374972187845508
116.0	1.3319545750548123
144.0	1.0674549906137027
172.0	0.8285877250763622
200.0	0.6843850265055984
228.0	0.5272004645272403
256.0	0.428020754137596
284.0	0.3469199144784003
312.0	0.2874874322924086
340.0	0.23047244310706194
368.0	0.18481953359756798
396.0	0.14529063081814186
424.0	0.11662371361733825
452.0	0.09209226356214906
480.0	0.07634167654631074
508.0	0.0561684589897018
536.0	0.044663039390047565
564.0	0.0318694415270846
592.0	0.026611088704486363
620.0	0.019961329273201045
648.0	0.015870405772845153
676.0	0.009264131613021753
704.0	0.006619356488904771
732.0	0.004404561599084644
760.0	0.0032166449550921072
788.0	0.002264005178300721
816.0	0.0016505324546578493
844.0	0.0010723679307282907
872.0	0.0007877743199902199
900.0	0.0005797727792451468
928.0	0.00038150715244711364
956.0	0.00026265048719942286
984.0	0.00015642283289363235
1012.0	0.00011916647694310001
1040.0	8.103664636038843e-5
1068.0	5.600170182429309e-5
1096.0	3.4140851667530114e-5
1124.0	2.0855537558261972e-5
1152.0	1.392733194016671e-5
1180.0	3.883359216416693e-7
1208.0	2.899768425379534e-9
1236.0	2.1725732324284763e-11
1264.0	2.1760371282653068e-13
1292.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/BAK/AdaPGM_p,nu,r__1.5,1,0.75_-lasso_100_300_10.jsonl.txt <==
4.0	5.827402996343428
40.0	1.0343438519781811
76.0	0.6699396517669278
112.0	0.4302620892866731
148.0	0.31867613780047943
184.0	0.23710994915909334
220.0	0.17441682550830784
256.0	0.13323519228747926
292.0	0.10269067555428091
328.0	0.08014963922943119
364.0	0.06329798512253992
400.0	0.050481996001490614
436.0	0.04041789166359777
472.0	0.03317442795838765
508.0	0.028287840477048132
544.0	0.021646833571821844
580.0	0.017183612301206352
616.0	0.013469345257866472
652.0	0.010418211891238816
688.0	0.00867812583920946
724.0	0.007086073663647774
760.0	0.005763386764944922
796.0	0.004585779083104757
832.0	0.0035613854236435927
868.0	0.0028614213617301765
904.0	0.002384713660017024
940.0	0.0020034839284570616
976.0	0.0015455792932979051
1012.0	0.0012632942306192163
1048.0	0.0010280971932887795
1084.0	0.0008394943017107082
1120.0	0.0006519156399966697
1156.0	0.00047914826710471203
1192.0	0.00037597129463140533
1228.0	0.0002881527571041431
1264.0	0.00022336207165896127
1300.0	0.0001684126664471819
1336.0	0.00011663107699932951
1372.0	7.655115954019465e-5
1408.0	4.013357464405232e-5
1444.0	1.648177124335959e-5
1480.0	6.44164889784804e-6
1516.0	2.260670598275283e-6
1552.0	9.116363544059425e-7
1588.0	1.730965415447372e-8
1624.0	1.970796859041002e-10
1660.0	2.2306601010768645e-12
1696.0	2.6201263381153694e-14
1732.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/BAK/AdaPGM_p,nu,r__1.5,1,0.75_-lasso_4000_1000_10.jsonl.txt <==
4.0	161.4530070178002
16.0	85.77569587579165
28.0	38.85974929662042
40.0	27.759003767530693
52.0	18.565109591870744
64.0	10.603080524851277
76.0	7.899446595321653
88.0	5.776524902246953
100.0	3.5592286611540906
112.0	2.7149808408882112
124.0	1.8135956017362531
136.0	1.3950424361932958
148.0	1.2098812497039528
160.0	0.8764785963535608
172.0	0.7458439100281193
184.0	0.4323027703032434
196.0	0.29374861848379297
208.0	0.2262084606154895
220.0	0.15767998737730782
232.0	0.09521741620066138
244.0	0.07599883814654884
256.0	0.04140491024112247
268.0	0.03284227417627594
280.0	0.021872959128077518
292.0	0.014936371077777899
304.0	0.00836166757065726
316.0	0.005291395515751418
328.0	0.004084486355091066
340.0	0.002700191086109527
352.0	0.00194252576305054
364.0	0.0013513032676328862
376.0	0.0009133691527525301
388.0	0.0006008368063579184
400.0	0.00039241931368660943
412.0	0.00022356258795230843
424.0	0.00010517954609845503
436.0	5.140595541863746e-5
448.0	2.3151001203203236e-5
460.0	7.716415159286782e-6
472.0	2.1911164713728226e-6
484.0	7.352369308932794e-7
496.0	1.376401028707619e-7
508.0	2.9937012868685997e-9
520.0	3.108624468950438e-14
532.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/BAK/AdaPGM_p,nu,r__1.5,1,0.75_-lasso_500_1000_10.jsonl.txt <==
4.0	25.849800339208727
34.0	5.021920220128109
64.0	2.7680620178680515
94.0	1.746926066411775
124.0	1.2556158381544753
154.0	0.9717424723854506
184.0	0.8102237339469962
214.0	0.6232942572780802
244.0	0.5199462569189137
274.0	0.4040454533225635
304.0	0.3423457034434261
334.0	0.2748915666252625
364.0	0.23735819783715062
394.0	0.18653891148834756
424.0	0.15038497294255126
454.0	0.11501179008793194
484.0	0.0901283521023295
514.0	0.0659382583272583
544.0	0.049944655025012885
574.0	0.03512488774947631
604.0	0.02734538121254637
634.0	0.018291123639805562
664.0	0.014212837637481712
694.0	0.010603454410723856
724.0	0.008028761377916638
754.0	0.005935002762189612
784.0	0.0038874936657915526
814.0	0.0022990530235471596
844.0	0.0016538177024969514
874.0	0.0013158131997537126
904.0	0.0010005170633364813
934.0	0.0006501246008747685
964.0	0.0004969016288374206
994.0	0.000349699539963666
1024.0	0.00022740442761826074
1054.0	0.00014944151534024286
1084.0	0.00010329021642441205
1114.0	7.732636920909641e-5
1144.0	5.9686183921492386e-5
1174.0	4.5625430628248864e-5
1204.0	3.431943622889122e-5
1234.0	1.9453377630540558e-5
1264.0	1.0727152351286406e-5
1294.0	4.5182673780175264e-7
1324.0	1.269280680560314e-9
1354.0	3.4781066915456904e-12
1384.0	1.1546319456101628e-14


==> TeX/Tikz/plot_data/lasso/BAK/AdaPGM_p,nu,r__1.6,1,0.96_-lasso_100_300_10.jsonl.txt <==
4.0	5.827402996343428
40.0	1.0444965154051067
76.0	0.554777335820591
112.0	0.3860499679782783
148.0	0.26213569809951087
184.0	0.1842026352999797
220.0	0.1464960915265876
256.0	0.11076294810983311
292.0	0.0818654243902115
328.0	0.06380448884003753
364.0	0.05021341792806888
400.0	0.04166528100320033
436.0	0.03550152134896711
472.0	0.028729903908877752
508.0	0.023541290200545628
544.0	0.019620084262720106
580.0	0.016156670413776997
616.0	0.012816430405338863
652.0	0.01087479629781729
688.0	0.008597650641497978
724.0	0.006998466293517858
760.0	0.00608381136446301
796.0	0.0049416809063704825
832.0	0.004167355096664771
868.0	0.0035495079358502934
904.0	0.002843000966196385
940.0	0.0024304026193338046
976.0	0.001963170200166342
1012.0	0.0015819276630995027
1048.0	0.0013068722927895848
1084.0	0.001076467303132489
1120.0	0.0008376139722789944
1156.0	0.00066170416200384
1192.0	0.0005075472365700939
1228.0	0.00039409980614024676
1264.0	0.0003235651556678931
1300.0	0.00025012211762120984
1336.0	0.0001764319419539362
1372.0	0.00012848018960509577
1408.0	7.074324455835779e-5
1444.0	3.324460950482333e-5
1480.0	1.3714211461568482e-5
1516.0	5.491211642727478e-6
1552.0	2.40074385082778e-6
1588.0	2.1859189169859405e-7
1624.0	1.72417058408314e-9
1660.0	1.4289902594555315e-11
1696.0	1.2612133559741778e-13
1732.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/BAK/AdaPGM_p,nu,r__1.6,1,0.96_-lasso_4000_1000_10.jsonl.txt <==
4.0	161.4530070178002
16.0	89.0013422458577
28.0	43.560949675955776
40.0	24.700933533364505
52.0	19.76922899644085
64.0	11.379913341981151
76.0	8.475968166055086
88.0	6.767787207514175
100.0	4.109560557782032
112.0	3.3878237316616566
124.0	4.147917771505698
136.0	1.7132806590005263
148.0	1.1315256872053876
160.0	0.969466063146526
172.0	0.6674593196269942
184.0	0.544026997175596
196.0	0.3975604103518027
208.0	0.2973831266340259
220.0	0.23564966508243756
232.0	0.1607223979445438
244.0	0.13883177221089404
256.0	0.1038371863461025
268.0	0.08012582910454125
280.0	0.05242664529984786
292.0	0.04516757743930189
304.0	0.03010940168605103
316.0	0.024319004488346785
328.0	0.016781284255094953
340.0	0.012014183279880797
352.0	0.007221719795930781
364.0	0.0045742326906133
376.0	0.003335475187249415
388.0	0.002106923716555187
400.0	0.00110817247627093
412.0	0.0008283590759878834
424.0	0.00043402184769369967
436.0	0.0002978727474793885
448.0	0.00016849630244397673
460.0	6.944502418715359e-5
472.0	2.6195933266137672e-5
484.0	8.00554966584599e-6
496.0	2.6723120578608928e-6
508.0	8.998833846973753e-7
520.0	1.7317438683051023e-7
532.0	3.0084374991190543e-8
544.0	1.071320809842291e-11
556.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/BAK/AdaPGM_p,nu,r__1.6,1,0.96_-lasso_500_1000_10.jsonl.txt <==
4.0	25.849800339208727
32.0	5.350850968374145
60.0	2.643887096230971
88.0	1.854962011842515
116.0	1.4449204040852912
144.0	1.0342088243181804
172.0	0.8346005424971885
200.0	0.6915441715808628
228.0	0.5583962935327893
256.0	0.4532556026162906
284.0	0.3755185001295125
312.0	0.31722263989542476
340.0	0.2569796274003826
368.0	0.2092382972871567
396.0	0.17644325281053863
424.0	0.14642218331665724
452.0	0.11324922390747982
480.0	0.09251275511864243
508.0	0.07601364178748682
536.0	0.059816207469830296
564.0	0.0459835459978617
592.0	0.03608028072362224
620.0	0.028702579213666368
648.0	0.021437442539378182
676.0	0.016024577176015242
704.0	0.012618834941362067
732.0	0.009695511146993852
760.0	0.006776989965557867
788.0	0.005089187683583241
816.0	0.0038788882042872785
844.0	0.0027425139599968062
872.0	0.0017527762062510277
900.0	0.0011909076208072022
928.0	0.0008250614532441247
956.0	0.0005797090104406877
984.0	0.0004102478553651423
1012.0	0.0002583000083067333
1040.0	0.0001636727128193627
1068.0	0.0001167554077801114
1096.0	7.462312859374265e-5
1124.0	4.693672746647337e-5
1152.0	2.7433596205383992e-5
1180.0	1.4960619177273315e-5
1208.0	7.5242573753797615e-6
1236.0	3.410711180151793e-8
1264.0	9.381473375924543e-11
1292.0	3.3573144264664734e-13
1320.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/BAK/AdaPGM_p,nu,r__1.67,1,0.83_-lasso_100_300_10.jsonl.txt <==
4.0	5.827402996343428
40.0	1.1168050325343053
76.0	0.6203058044477654
112.0	0.4212186467859307
148.0	0.294137966404179
184.0	0.2205635386283964
220.0	0.17679841758865855
256.0	0.13430615111857147
292.0	0.10419907929668382
328.0	0.07607455305979904
364.0	0.05990685979597998
400.0	0.045819709752659143
436.0	0.038296504626881056
472.0	0.031917170845591425
508.0	0.02717109636856785
544.0	0.021285796354256092
580.0	0.017174469691501937
616.0	0.014140061130234471
652.0	0.01119631369751195
688.0	0.009178146747756077
724.0	0.007711265565975012
760.0	0.006439319342609107
796.0	0.0052453724837455695
832.0	0.0045040664257767205
868.0	0.0037772737533621203
904.0	0.0030228924745832053
940.0	0.0025736706716008584
976.0	0.0021350505394854835
1012.0	0.0017643319279763148
1048.0	0.001416266811153477
1084.0	0.0011109279038823416
1120.0	0.0008769631681051493
1156.0	0.0007152436362574122
1192.0	0.0005505639855147848
1228.0	0.00042454642878775317
1264.0	0.0003168378203439737
1300.0	0.000234152195539572
1336.0	0.00019205475872929867
1372.0	0.0001417748029703958
1408.0	8.752193661720753e-5
1444.0	5.427172490879428e-5
1480.0	1.7458464417252628e-5
1516.0	9.050034835311749e-6
1552.0	3.2033877919168674e-6
1588.0	1.393158624907187e-6
1624.0	9.750737239855312e-8
1660.0	8.375522497772181e-10
1696.0	7.30082660993503e-12
1732.0	6.439293542825908e-14
1768.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/BAK/AdaPGM_p,nu,r__1.67,1,0.83_-lasso_4000_1000_10.jsonl.txt <==
4.0	161.4530070178002
16.0	90.93929472600192
28.0	44.806281018683144
40.0	27.17581582347043
52.0	18.55541614459583
64.0	12.990110137431703
76.0	9.951831491563238
88.0	5.527131500554571
100.0	3.930336731375153
112.0	3.0393924116412947
124.0	2.670432499937963
136.0	1.3843288997990815
148.0	1.1955647907846316
160.0	0.6995684363649817
172.0	0.49319738221903187
184.0	0.4363372594681856
196.0	0.271648748033245
208.0	0.16910746670184196
220.0	0.1293021692147569
232.0	0.10152395286250648
244.0	0.06469272183678765
256.0	0.04670444181311595
268.0	0.03175501102625233
280.0	0.026502388140175803
292.0	0.013012181023874803
304.0	0.007796024037491911
316.0	0.004786734207971044
328.0	0.003555005091265606
340.0	0.002081417629719695
352.0	0.0014402289877670782
364.0	0.0009171891359196493
376.0	0.0005796250158747185
388.0	0.0003529008593563532
400.0	0.00018306799817047192
412.0	9.008360922990732e-5
424.0	3.255861661166648e-5
436.0	8.85929902949556e-6
448.0	3.219839594947871e-6
460.0	8.62078052499271e-7
472.0	2.3033256013604841e-7
484.0	1.1965220814147415e-8
496.0	1.1457501614131615e-13
508.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/BAK/AdaPGM_p,nu,r__1.67,1,0.83_-lasso_500_1000_10.jsonl.txt <==
4.0	25.849800339208727
30.0	5.739251169713418
56.0	2.7144828369751117
82.0	1.8334274577856036
108.0	1.3843914019985517
134.0	1.101575711276876
160.0	0.913053124574108
186.0	0.7400575174344475
212.0	0.5906865644616666
238.0	0.49707006162343426
264.0	0.4022520509609393
290.0	0.34129958925956316
316.0	0.2874549260826944
342.0	0.23746185483287707
368.0	0.18539208746890168
394.0	0.1515288476266159
420.0	0.12499962227071659
446.0	0.10096599171141474
472.0	0.08038360374242615
498.0	0.06094920934068426
524.0	0.04760376886348805
550.0	0.036112730718216746
576.0	0.0277639943264969
602.0	0.02140327244746576
628.0	0.015910872243140695
654.0	0.012757961428680353
680.0	0.008701901523211042
706.0	0.006420097356856225
732.0	0.0043945928550410684
758.0	0.004746207231101529
784.0	0.0021688455826440745
810.0	0.0014145867576846882
836.0	0.001064900285145498
862.0	0.0007784726670934106
888.0	0.0005882042388183351
914.0	0.00040902935999032053
940.0	0.0002902508552642402
966.0	0.0001919019398144428
992.0	0.0001277977579787759
1018.0	0.00010002940331510501
1044.0	6.791381305415456e-5
1070.0	4.620039537694964e-5
1096.0	2.9539677306011924e-5
1122.0	1.9419410884680133e-5
1148.0	1.2138779040604675e-5
1174.0	3.423592575657608e-6
1200.0	1.4805890735658522e-8
1226.0	6.974953947747053e-11
1252.0	3.304023721284466e-13
1278.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/BAK/AdaPGM_p,nu,r__2.5,1,1.0_-lasso_100_300_10.jsonl.txt <==
4.0	5.827402996343428
40.0	1.2488538644123501
76.0	0.6397840177335543
112.0	0.4503521551205072
148.0	0.30657137095130205
184.0	0.23062482942200369
220.0	0.17478908961592143
256.0	0.142738611830854
292.0	0.0994441522070475
328.0	0.07693140823614764
364.0	0.05747727715197026
400.0	0.0478881681547505
436.0	0.04121921259365191
472.0	0.033174840922508775
508.0	0.026654883765747872
544.0	0.022377491449979026
580.0	0.018696876362801262
616.0	0.014895811097777045
652.0	0.012565061433402747
688.0	0.010138539414356718
724.0	0.008583072066076447
760.0	0.007197826471136537
796.0	0.005919520907231579
832.0	0.004989573945890058
868.0	0.004227004649282495
904.0	0.003456790721972247
940.0	0.0028696905232998837
976.0	0.002390773121340395
1012.0	0.0018160737526482507
1048.0	0.001514437360441434
1084.0	0.0012624875813909142
1120.0	0.000990197623647493
1156.0	0.0008092502534848833
1192.0	0.0006763303060930426
1228.0	0.0005277885142933592
1264.0	0.0004355606586101679
1300.0	0.00031039124169485177
1336.0	0.00023761158366397694
1372.0	0.00017662450032895904
1408.0	0.000116276865934406
1444.0	7.04156337829609e-5
1480.0	4.308078909076585e-5
1516.0	1.706486105135241e-5
1552.0	7.482853416007629e-6
1588.0	2.081909109996616e-6
1624.0	4.7239924994002536e-7
1660.0	1.937730420564776e-9
1696.0	7.848388605680157e-12
1732.0	3.4638958368304884e-14


==> TeX/Tikz/plot_data/lasso/BAK/AdaPGM_p,nu,r__2.5,1,1.0_-lasso_4000_1000_10.jsonl.txt <==
4.0	161.4530070178002
16.0	106.2756088463797
28.0	39.89668206738454
40.0	33.97413714127047
52.0	18.470785203929374
64.0	12.981155617338715
76.0	9.309216202142945
88.0	5.382258734029552
100.0	4.728830801589654
112.0	2.724345834322053
124.0	2.2841956267400443
136.0	1.7067954018904485
148.0	1.2139324009384582
160.0	1.0288976144242508
172.0	0.6353805768580001
184.0	0.5770769765641379
196.0	0.36971447037525174
208.0	0.2837182320847855
220.0	0.19866389017128316
232.0	0.13490882848572028
244.0	0.10725839135253867
256.0	0.06848665958501954
268.0	0.06054250447962595
280.0	0.038962845797332335
292.0	0.029713453766238906
304.0	0.020909030409015372
316.0	0.01370717599754201
328.0	0.011415502864499771
340.0	0.006842187308016889
352.0	0.004730269252669395
364.0	0.003160288444267856
376.0	0.0016360278767848513
388.0	0.0014147403357558375
400.0	0.0007585285822866439
412.0	0.00045726889988273456
424.0	0.0003106684237810242
436.0	0.00015473384918784916
448.0	8.873169879031195e-5
460.0	3.0504499626715642e-5
472.0	1.361562217727652e-5
484.0	4.6123580323964575e-6
496.0	1.172399455739992e-6
508.0	2.719630298742004e-7
520.0	3.312129948085385e-8
532.0	1.1928236176572682e-12
544.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/BAK/AdaPGM_p,nu,r__2.5,1,1.0_-lasso_500_1000_10.jsonl.txt <==
4.0	25.849800339208727
34.0	5.345000828776014
64.0	2.9600852244079423
94.0	1.8857328045337178
124.0	1.3696678375005398
154.0	1.0443555731515524
184.0	0.8632349694147088
214.0	0.6958312083753508
244.0	0.5390132733655895
274.0	0.441829907128624
304.0	0.3545178905015982
334.0	0.28758091213511516
364.0	0.23060200005834464
394.0	0.18307523425578776
424.0	0.14021747400673856
454.0	0.10997288726345822
484.0	0.0888029772686938
514.0	0.06874955932357274
544.0	0.054459116138851904
574.0	0.042218891596682795
604.0	0.031142779786807573
634.0	0.02286327596197779
664.0	0.017021698649679173
694.0	0.012319015419052448
724.0	0.008666160790932409
754.0	0.006087962830089388
784.0	0.004793074781860085
814.0	0.0032114396410358736
844.0	0.002213009104280239
874.0	0.0015658685174555487
904.0	0.0010332191489386133
934.0	0.0007027374454322555
964.0	0.0004571263462080921
994.0	0.00036090451192816175
1024.0	0.0002538195601911042
1054.0	0.0001873779180501245
1084.0	0.00015248785044530422
1114.0	8.530276784224355e-5
1144.0	6.54674563183022e-5
1174.0	4.783912999251072e-5
1204.0	3.218569300056373e-5
1234.0	2.3053151840812802e-5
1264.0	1.4770064211688805e-5
1294.0	2.234608006190797e-6
1324.0	1.7021353215795898e-9
1354.0	3.6335379149932123e-12
1384.0	1.0658141036401503e-14


==> TeX/Tikz/plot_data/lasso/BAK/Nesterov_fixed_-lasso_100_300_10.jsonl.txt <==
2.0	5.827402996343428
42.0	0.8823725731799179
82.0	0.3042354769191058
122.0	0.1037567341433463
162.0	0.036535793770526404
202.0	0.015174121352556025
242.0	0.006401399022005982
282.0	0.004466507679616427
322.0	0.0014809113999199042
362.0	0.001982287368921476
402.0	0.0013880224658811002
442.0	0.0006078631820862768
482.0	0.0005278616922539392
522.0	0.00036780603782160526
562.0	0.0004241577055754675
602.0	0.0002503553921084922
642.0	9.637936458295471e-5
682.0	0.00015814991025653313
722.0	0.00015506272776866226
762.0	9.958752836025653e-5
802.0	3.4192943793254216e-5
842.0	6.65835059576736e-5
882.0	6.94403431071855e-5
922.0	3.825202343099576e-5
962.0	2.4924700207762385e-5
1002.0	2.4741880803258454e-5
1042.0	3.276144099828571e-5
1082.0	2.4106919555677564e-5
1122.0	1.113627193349842e-5
1162.0	1.0113555167112764e-5
1202.0	1.9723786229608464e-5
1242.0	1.4081944269772606e-5
1282.0	3.993127868362478e-6
1322.0	6.303050342992833e-6
1362.0	1.2138667971672845e-5
1402.0	7.639482599852698e-6
1442.0	1.9433977982430406e-6
1482.0	3.9888487188832755e-6
1522.0	7.3262271467200435e-6
1562.0	4.548497512857352e-6
1602.0	7.680941283005893e-7
1642.0	3.1097442683147847e-6
1682.0	4.242898859363464e-6
1722.0	2.3300614211407833e-6
1762.0	1.4263804586356343e-6
1802.0	1.5127084744825936e-6
1842.0	2.4320339915284706e-6
1882.0	2.127091784487334e-6
1922.0	6.335857829498082e-7
1962.0	9.240181464420516e-7


==> TeX/Tikz/plot_data/lasso/BAK/Nesterov_fixed_-lasso_4000_1000_10.jsonl.txt <==
2.0	161.4530070178002
42.0	27.155602675852585
82.0	1.8534364591224302
122.0	0.6251789333934639
162.0	0.25266478697760153
202.0	0.09740330599093916
242.0	0.04324732679732968
282.0	0.018065426933675965
322.0	0.010211738820238736
362.0	0.0042942946746808985
402.0	0.0035331563153784273
442.0	0.00161179737330297
482.0	0.0015771986610308986
522.0	0.0006900556114137757
562.0	0.0007551431711023682
602.0	0.00033839073484731585
642.0	0.0003909812734299578
682.0	0.00015434720230267374
722.0	0.00022634329302650968
762.0	7.732363706303147e-5
802.0	0.0001245685406603414
842.0	4.789015515349604e-5
882.0	6.745336999802731e-5
922.0	3.199055861458078e-5
962.0	3.7023825344206784e-5
1002.0	2.1022812072502006e-5
1042.0	2.1973678826725518e-5
1082.0	1.2564785565771786e-5
1122.0	1.4644118252249427e-5
1162.0	6.887582063797026e-6
1202.0	9.990999839892822e-6
1242.0	4.071516384485108e-6
1282.0	6.510443292029322e-6
1322.0	2.7581892876327174e-6
1362.0	4.060095945668252e-6
1402.0	2.036162157992294e-6
1442.0	2.4991107974159377e-6
1482.0	1.5131822728164934e-6
1522.0	1.572256814519335e-6
1562.0	1.0729843644696757e-6
1602.0	1.057429561690526e-6
1642.0	7.173993710196669e-7
1682.0	7.435177762360468e-7
1722.0	4.78896806654916e-7
1762.0	5.201636446017233e-7
1802.0	3.338707958988607e-7
1842.0	3.552686127505922e-7
1882.0	2.417216800054689e-7
1922.0	2.4400036924276947e-7
1962.0	1.6975916583561457e-7


==> TeX/Tikz/plot_data/lasso/BAK/Nesterov_fixed_-lasso_500_1000_10.jsonl.txt <==
2.0	25.849800339208727
42.0	3.4031536021841617
82.0	1.213949324969306
122.0	0.4188731217213295
162.0	0.10036076208746714
202.0	0.027760065088400232
242.0	0.017285527564917302
282.0	0.010688313227237956
322.0	0.0042994373011531195
362.0	0.003716820084860295
402.0	0.002194586882443339
442.0	0.0013854365009793312
482.0	0.0012491879278222484
522.0	0.0005460232879830329
562.0	0.0006314005497447539
602.0	0.0003801659396582835
642.0	0.0002872775104965086
682.0	0.00022117999914161857
722.0	0.00017867550730610304
762.0	0.0001346152601229278
802.0	9.051390491343625e-5
842.0	9.399617464378451e-5
882.0	6.175332772961895e-5
922.0	5.311797003582086e-5
962.0	4.117212131138359e-5
1002.0	3.618337153721285e-5
1042.0	3.1845934302943135e-5
1082.0	1.68586844173646e-5
1122.0	2.5219736139447946e-5
1162.0	1.3837761628110457e-5
1202.0	1.3047088899931225e-5
1242.0	1.282992637285929e-5
1282.0	8.174579014585959e-6
1322.0	9.641354356659804e-6
1362.0	5.5582052285174655e-6
1402.0	5.804150803534469e-6
1442.0	6.644522347443171e-6
1482.0	2.2542787458945668e-6
1522.0	4.489429100473785e-6
1562.0	3.902248388421015e-6
1602.0	1.4957229064194166e-6
1642.0	3.0647931525962235e-6
1682.0	1.980032517501229e-6
1722.0	1.8381166064784793e-6
1762.0	1.2886090701158537e-6
1802.0	1.5719261412527885e-6
1842.0	1.3474522191359029e-6
1882.0	7.466055551574868e-7
1922.0	9.82867636167839e-7
1962.0	1.0380970394407996e-6


==> TeX/Tikz/plot_data/lasso/BAK/PGM_backtracking__xi=1.3_-lasso_500_1000_10.jsonl.txt <==
3.0	25.004735076894335
47.0	4.809814720594277
92.0	2.471055555368735
137.0	1.8004046989146438
183.0	1.2673778690913764
228.0	1.0391163282242966
273.0	0.8637226553274839
318.0	0.701439062739043
364.0	0.5638394269972826
409.0	0.47308142563535416
455.0	0.3869178943166256
500.0	0.3319064126957363
544.0	0.2696630377364748
588.0	0.21915950497646008
635.0	0.18099724378971338
680.0	0.14335514704427332
725.0	0.11913876934261047
770.0	0.09853741251825365
816.0	0.07881587509968568
861.0	0.06188369527866033
906.0	0.049725046245725935
950.0	0.03963385786548734
997.0	0.03123678984256717
1042.0	0.025062549601667428
1088.0	0.019241894180046515
1132.0	0.014908338942261068
1177.0	0.010696997969735556
1221.0	0.0072082065485101765
1268.0	0.0055020484158090355
1314.0	0.004004004995220356
1358.0	0.003039214160282633
1403.0	0.0023020104795499208
1448.0	0.0017285767777064365
1493.0	0.0012977733638868116
1538.0	0.0009458459034421551
1584.0	0.0007042748080188233
1629.0	0.0005111062971847602
1674.0	0.0003695680518456257
1719.0	0.0002682620448810624
1764.0	0.00019587031309686864
1810.0	0.00013435996899779923
1854.0	0.00010010524087178396
1900.0	7.418521102042774e-5
1945.0	5.4781252258884194e-5
1990.0	3.9468826871669194e-5
2034.0	2.589758262416808e-5
2079.0	1.507681883694545e-5
2121.0	2.0539559120180684e-7
2165.0	1.2756906642152899e-11
2211.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/BAK/PGM_backtracking__xi=1.5_-lasso_100_300_10.jsonl.txt <==
3.0	5.486357492382641
54.0	1.0727152697437328
106.0	0.6076987958601361
156.0	0.4390508615007982
209.0	0.33871453258161743
260.0	0.25868127391806484
313.0	0.2119723076991038
364.0	0.17644046871934815
417.0	0.1437273385615292
467.0	0.11085483354024062
519.0	0.08973889907741128
572.0	0.07059011908962187
623.0	0.058719137572226465
675.0	0.049290587070290215
726.0	0.04214727504157656
778.0	0.03649472322995795
829.0	0.0315674667224477
881.0	0.027568835793984725
932.0	0.023470711831607982
983.0	0.019595858316587833
1036.0	0.016675265488745428
1088.0	0.013736938664760334
1141.0	0.011568517296661973
1191.0	0.00975125009925204
1242.0	0.008185338996871128
1293.0	0.007053463138942728
1346.0	0.006140304132109531
1399.0	0.005164392328754985
1450.0	0.004367964547985714
1500.0	0.0036577092953526957
1554.0	0.00289186782980444
1605.0	0.0025142748457311903
1658.0	0.0021481704349541886
1708.0	0.0018703486306317352
1759.0	0.0015569160574462337
1813.0	0.001315019825955055
1862.0	0.0011025268961351031
1916.0	0.0009094416152768403
1966.0	0.0007549678150544636
2018.0	0.0005802963656149629
2070.0	0.00047772021088299255
2120.0	0.0003902467696685896
2172.0	0.0003191134495006409
2226.0	0.0002610176726252078
2276.0	0.0002035882163919922
2329.0	0.00016161190897756583
2379.0	0.00011826016871996359
2430.0	6.781736468575161e-5
2480.0	3.141714286281072e-5
2535.0	1.0413956656130097e-5


==> TeX/Tikz/plot_data/lasso/BAK/PGM_backtracking__xi=2.0_-lasso_4000_1000_10.jsonl.txt <==
3.0	155.40124319848337
19.0	87.04829613387147
39.0	59.82593439085658
57.0	42.82190508606435
76.0	28.85032287872884
92.0	21.20027873980932
112.0	15.037102247880007
128.0	10.762458486260979
148.0	7.944630672215105
164.0	6.203576746942254
182.0	4.9815809675555105
202.0	4.0527779533660055
218.0	3.095583002805098
236.0	2.508861742252095
255.0	1.9832223248766114
272.0	1.5227301112669123
291.0	1.2183045387054365
307.0	0.9046908837969356
327.0	0.7247684970476662
343.0	0.5454611737517361
363.0	0.43565002502484784
379.0	0.3249834063571617
399.0	0.2621509555602346
417.0	0.20700453785714323
433.0	0.15403632946311951
452.0	0.12581461209047884
470.0	0.10251102695149505
488.0	0.08006239843021135
506.0	0.06275416236534692
525.0	0.047109088875119554
542.0	0.03471280193937076
559.0	0.022068559071474425
576.0	0.013252122532199984
598.0	0.00821922652643714
615.0	0.005239678101402134
632.0	0.0033540103381435316
649.0	0.0021606690650006755
666.0	0.0013273697610669544
683.0	0.0006774290761875079
706.0	0.00031384035836712343
719.0	0.00012281908221467575
737.0	4.194386032274622e-6
757.0	2.8017083053555325e-7
771.0	5.409166448089309e-10
790.0	2.184918912462308e-13
808.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/Nesterov_fixed_-lasso_100_300_10.jsonl.txt <==
2.0	5.827402996343428
102.0	0.1846514718528196
202.0	0.015174121352556025
302.0	0.0023376918872273222
402.0	0.0013880224658811002
502.0	0.0004452107555095175
602.0	0.0002503553921084922
702.0	0.00016360343320309667
802.0	3.4192943793254216e-5
902.0	5.227232790883107e-5
1002.0	2.4741880803258454e-5
1102.0	1.69102133766863e-5
1202.0	1.9723786229608464e-5
1302.0	3.5437469154686596e-6
1402.0	7.639482599852698e-6
1502.0	5.974529986296773e-6
1602.0	7.680941283005893e-7
1702.0	3.3530791778701996e-6
1802.0	1.5127084744825936e-6
1902.0	1.2873553316694597e-6
2002.0	1.757322209083867e-6
2102.0	3.6776163225837877e-7
2202.0	9.723325749000367e-7
2302.0	7.078395896087386e-7
2402.0	2.6472757896911503e-7
2502.0	5.400259324161993e-7
2602.0	1.4078056809196937e-7
2702.0	2.795285891643573e-7
2802.0	2.9169952453500514e-7
2902.0	2.3236108148694257e-8
3002.0	2.2342992567203623e-7
3102.0	1.1701529389895882e-7
3202.0	4.696777589074941e-8
3302.0	1.410334014018133e-7
3402.0	2.0846751880299053e-8
3502.0	6.170463695553963e-8
3602.0	7.562560222496018e-8
3702.0	5.391685320432771e-9
3802.0	5.310700412763936e-8
3902.0	2.9344466412339898e-8
4002.0	1.5986318491201246e-8
4102.0	3.5213250981769306e-8
4202.0	6.404509367285982e-9
4302.0	2.0167568060003305e-8
4402.0	1.7455895395812604e-8
4502.0	3.256906744297794e-9
4602.0	1.7100827864879875e-8
4702.0	5.261709734583064e-9
4802.0	6.3777658709796015e-9
4902.0	1.1290249624096305e-8


==> TeX/Tikz/plot_data/lasso/Nesterov_fixed_-lasso_4000_1000_10.jsonl.txt <==
2.0	161.4530070178002
102.0	1.0215531378385192
202.0	0.09740330599093916
302.0	0.012680938553370602
402.0	0.0035331563153784273
502.0	0.0008763051059714755
602.0	0.00033839073484731585
702.0	0.000204334356597613
802.0	0.0001245685406603414
902.0	4.250909287684124e-5
1002.0	2.1022812072502006e-5
1102.0	1.417514679413756e-5
1202.0	9.990999839892822e-6
1302.0	4.8232691511884696e-6
1402.0	2.036162157992294e-6
1502.0	1.4274573745254315e-6
1602.0	1.057429561690526e-6
1702.0	6.3148729090301e-7
1802.0	3.338707958988607e-7
1902.0	2.5316458529545116e-7
2002.0	1.7932732987446798e-7
2102.0	8.768520487478781e-8
2202.0	3.747051025015935e-8
2302.0	3.328239106537012e-8
2402.0	3.187877695154384e-8
2502.0	2.5123145341865438e-8
2602.0	1.8561463477340112e-8
2702.0	1.4535675774141055e-8
2802.0	9.709131276736116e-9
2902.0	4.934552322310992e-9
3002.0	2.277053212651481e-9
3102.0	1.4721859287192274e-9
3202.0	1.0791305626867143e-9
3302.0	6.45554720790642e-10
3402.0	3.82973652790497e-10
3502.0	3.665876491254494e-10
3602.0	4.1156322794222433e-10
3702.0	3.9483794012085127e-10
3802.0	3.1963498514642197e-10
3902.0	2.3037660668023818e-10
4002.0	1.4867662656570246e-10
4102.0	8.141221030655288e-11
4202.0	3.906297507683121e-11
4302.0	2.2456703163697966e-11
4402.0	1.9046098032049485e-11
4502.0	1.7008616737257398e-11
4602.0	1.3414158672730991e-11
4702.0	1.0083489598855522e-11
4802.0	7.707612326157687e-12
4902.0	5.760725230175012e-12


==> TeX/Tikz/plot_data/lasso/Nesterov_fixed_-lasso_500_1000_10.jsonl.txt <==
2.0	25.849800339208727
102.0	0.7398769578504751
202.0	0.027760065088400232
302.0	0.006576391952406446
402.0	0.002194586882443339
502.0	0.0008572619235183154
602.0	0.0003801659396582835
702.0	0.00020828322047261594
802.0	9.051390491343625e-5
902.0	5.386318791078537e-5
1002.0	3.618337153721285e-5
1102.0	2.1488055454987887e-5
1202.0	1.3047088899931225e-5
1302.0	9.084485201427128e-6
1402.0	5.804150803534469e-6
1502.0	2.6197101794522837e-6
1602.0	1.4957229064194166e-6
1702.0	1.7916765902015186e-6
1802.0	1.5719261412527885e-6
1902.0	8.121410974837318e-7
2002.0	5.56601782442101e-7
2102.0	7.01136272596159e-7
2202.0	5.603330563985764e-7
2302.0	2.467875024336763e-7
2402.0	1.7262385654248646e-7
2502.0	2.2636618357552152e-7
2602.0	1.6526204316136273e-7
2702.0	7.97860568724218e-8
2802.0	8.521608485523302e-8
2902.0	9.457919603050868e-8
3002.0	5.172852546309059e-8
3102.0	2.261455378516075e-8
3202.0	3.1068913664000775e-8
3302.0	3.1918395038132985e-8
3402.0	1.587304154782032e-8
3502.0	9.386025290325506e-9
3602.0	1.3596027415019307e-8
3702.0	1.2290927386970907e-8
3802.0	6.03227245932203e-9
3902.0	4.495707806029259e-9
4002.0	6.526224005654058e-9
4102.0	5.393594015856706e-9
4202.0	2.10959427704438e-9
4302.0	1.8063888163055708e-9
4402.0	3.3932563425764783e-9
4502.0	2.693115952467906e-9
4602.0	8.780789428897151e-10
4702.0	1.0948841833169354e-9
4802.0	1.9416539487338014e-9
4902.0	1.197518528783803e-9


==> TeX/Tikz/plot_data/lasso/PGM_backtracking__xi=1.1_-lasso_100_300_10.jsonl.txt <==
3.0	5.750957666523474
57.0	1.0785321967235992
113.0	0.6463426415470446
169.0	0.43643615641114186
224.0	0.3093133726386226
280.0	0.24061692769803766
335.0	0.19255559478869033
391.0	0.14638488767406344
447.0	0.1181123581169512
502.0	0.09353230754150177
557.0	0.07405931608553162
613.0	0.05979968527028001
669.0	0.05016931018193871
725.0	0.04170470016961403
780.0	0.03449631102798367
835.0	0.029153360209533297
892.0	0.023218577888944658
947.0	0.01896219577972902
1001.0	0.0157265213261768
1058.0	0.012148557734655618
1112.0	0.009818551476150184
1168.0	0.008231971605010546
1224.0	0.006919308804564928
1280.0	0.00574646633087994
1334.0	0.004712459808255964
1391.0	0.003986066980024461
1446.0	0.0033828206707156028
1503.0	0.0027164006343061153
1558.0	0.0022229704738143674
1613.0	0.001762679934805611
1669.0	0.001437524162339443
1724.0	0.0012108356237989781
1780.0	0.0010315055217624547
1836.0	0.0008242588435085629
1891.0	0.0006791574146216561
1946.0	0.0005569034786607752
2003.0	0.00043378410496686115
2059.0	0.00035291800178516297
2114.0	0.0002712595197502665
2169.0	0.00021936943840650258
2224.0	0.00017101336772595843
2279.0	0.0001221860356137583
2334.0	6.759371565800976e-5
2390.0	3.245265989093582e-5
2445.0	1.556227071697336e-5
2501.0	7.398261551827545e-6
2556.0	3.4944844107265283e-6
2611.0	1.5433486275640007e-6
2664.0	4.8279314768251425e-8
2719.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/PGM_backtracking__xi=1.3_-lasso_500_1000_10.jsonl.txt <==
3.0	25.004735076894335
47.0	4.809814720594277
92.0	2.471055555368735
137.0	1.8004046989146438
183.0	1.2673778690913764
228.0	1.0391163282242966
273.0	0.8637226553274839
318.0	0.701439062739043
364.0	0.5638394269972826
409.0	0.47308142563535416
455.0	0.3869178943166256
500.0	0.3319064126957363
544.0	0.2696630377364748
588.0	0.21915950497646008
635.0	0.18099724378971338
680.0	0.14335514704427332
725.0	0.11913876934261047
770.0	0.09853741251825365
816.0	0.07881587509968568
861.0	0.06188369527866033
906.0	0.049725046245725935
950.0	0.03963385786548734
997.0	0.03123678984256717
1042.0	0.025062549601667428
1088.0	0.019241894180046515
1132.0	0.014908338942261068
1177.0	0.010696997969735556
1221.0	0.0072082065485101765
1268.0	0.0055020484158090355
1314.0	0.004004004995220356
1358.0	0.003039214160282633
1403.0	0.0023020104795499208
1448.0	0.0017285767777064365
1493.0	0.0012977733638868116
1538.0	0.0009458459034421551
1584.0	0.0007042748080188233
1629.0	0.0005111062971847602
1674.0	0.0003695680518456257
1719.0	0.0002682620448810624
1764.0	0.00019587031309686864
1810.0	0.00013435996899779923
1854.0	0.00010010524087178396
1900.0	7.418521102042774e-5
1945.0	5.4781252258884194e-5
1990.0	3.9468826871669194e-5
2034.0	2.589758262416808e-5
2079.0	1.507681883694545e-5
2121.0	2.0539559120180684e-7
2165.0	1.2756906642152899e-11
2211.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/PGM_backtracking__xi=1.5_-lasso_100_300_10.jsonl.txt <==
3.0	5.486357492382641
54.0	1.0727152697437328
106.0	0.6076987958601361
156.0	0.4390508615007982
209.0	0.33871453258161743
260.0	0.25868127391806484
313.0	0.2119723076991038
364.0	0.17644046871934815
417.0	0.1437273385615292
467.0	0.11085483354024062
519.0	0.08973889907741128
572.0	0.07059011908962187
623.0	0.058719137572226465
675.0	0.049290587070290215
726.0	0.04214727504157656
778.0	0.03649472322995795
829.0	0.0315674667224477
881.0	0.027568835793984725
932.0	0.023470711831607982
983.0	0.019595858316587833
1036.0	0.016675265488745428
1088.0	0.013736938664760334
1141.0	0.011568517296661973
1191.0	0.00975125009925204
1242.0	0.008185338996871128
1293.0	0.007053463138942728
1346.0	0.006140304132109531
1399.0	0.005164392328754985
1450.0	0.004367964547985714
1500.0	0.0036577092953526957
1554.0	0.00289186782980444
1605.0	0.0025142748457311903
1658.0	0.0021481704349541886
1708.0	0.0018703486306317352
1759.0	0.0015569160574462337
1813.0	0.001315019825955055
1862.0	0.0011025268961351031
1916.0	0.0009094416152768403
1966.0	0.0007549678150544636
2018.0	0.0005802963656149629
2070.0	0.00047772021088299255
2120.0	0.0003902467696685896
2172.0	0.0003191134495006409
2226.0	0.0002610176726252078
2276.0	0.0002035882163919922
2329.0	0.00016161190897756583
2379.0	0.00011826016871996359
2430.0	6.781736468575161e-5
2480.0	3.141714286281072e-5
2535.0	1.0413956656130097e-5


==> TeX/Tikz/plot_data/lasso/PGM_backtracking__xi=2.0_-lasso_4000_1000_10.jsonl.txt <==
3.0	155.40124319848337
19.0	87.04829613387147
39.0	59.82593439085658
57.0	42.82190508606435
76.0	28.85032287872884
92.0	21.20027873980932
112.0	15.037102247880007
128.0	10.762458486260979
148.0	7.944630672215105
164.0	6.203576746942254
182.0	4.9815809675555105
202.0	4.0527779533660055
218.0	3.095583002805098
236.0	2.508861742252095
255.0	1.9832223248766114
272.0	1.5227301112669123
291.0	1.2183045387054365
307.0	0.9046908837969356
327.0	0.7247684970476662
343.0	0.5454611737517361
363.0	0.43565002502484784
379.0	0.3249834063571617
399.0	0.2621509555602346
417.0	0.20700453785714323
433.0	0.15403632946311951
452.0	0.12581461209047884
470.0	0.10251102695149505
488.0	0.08006239843021135
506.0	0.06275416236534692
525.0	0.047109088875119554
542.0	0.03471280193937076
559.0	0.022068559071474425
576.0	0.013252122532199984
598.0	0.00821922652643714
615.0	0.005239678101402134
632.0	0.0033540103381435316
649.0	0.0021606690650006755
666.0	0.0013273697610669544
683.0	0.0006774290761875079
706.0	0.00031384035836712343
719.0	0.00012281908221467575
737.0	4.194386032274622e-6
757.0	2.8017083053555325e-7
771.0	5.409166448089309e-10
790.0	2.184918912462308e-13
808.0	1.0e-14


==> TeX/Tikz/plot_data/lasso/gam/AdaPGM_MM_-lasso_100_300_10.jsonl.txt <==
4.0	0.0003106085356511382
6.0	0.00045152725179993763
8.0	0.000707283377856206
10.0	0.0011330725104901954
12.0	0.001646877224013011
14.0	0.001091389593584295
16.0	0.0002712604052047242
18.0	0.00016064458609119084
20.0	0.00020270618601239207
22.0	0.00030485758086952935
24.0	0.0004824016713582335
26.0	0.0007752096869310209
28.0	0.0012516647298964863
30.0	0.00202391299854913
32.0	0.00327409884888836
34.0	0.0033362661932208166
36.0	0.0003880103607535595
38.0	0.00014937257128440899
40.0	0.00016834544703223426
42.0	0.00023875137726562588
44.0	0.0003712735880920256
46.0	0.0005934647344301678
48.0	0.0009566490719207021
50.0	0.0015460978928397125
52.0	0.002500743408095349
54.0	0.0007387058683857774
56.0	0.0001717574097018846
58.0	0.00015525078277319187
60.0	0.00020603091634085083
62.0	0.00031429572669167886
64.0	0.0004994710388034372
66.0	0.0008036945952407762
68.0	0.0012981823536661395
70.0	0.002099393369402373
72.0	0.0028797368293004997
74.0	0.0004855786738399211
76.0	0.00015338169842330366
78.0	0.00016292670631786553
80.0	0.0002170493918589565
82.0	0.00033146721072795126
84.0	0.0005269339439416876
86.0	0.0008479710693678105
88.0	0.001369743648705652
90.0	0.0022151422315929573
92.0	0.0020994492663172297
94.0	0.0003544449340406644
96.0	0.00015381155572070923
98.0	0.00018418575745345845
100.0	0.0002730349143437048
102.0	0.00043018285002231716
104.0	0.0006903811358172329
106.0	0.0011142450156626752
108.0	0.0018014817436057462
110.0	0.0029141568721335076
112.0	0.002004472603333901
114.0	0.0002781995401874281
116.0	0.00014949367071110994
118.0	0.00018535776325386978
120.0	0.00027741213755139583
122.0	0.0004383314385056379
124.0	0.0007040745086684173
126.0	0.001136652046128786
128.0	0.0018378618653405827
130.0	0.00297308345191546
132.0	0.0016745645482795697
134.0	0.00023677761166038342
136.0	0.00014971022727697933
138.0	0.00019127097357682856
140.0	0.00028866129229886096
142.0	0.0004572502921430708
144.0	0.0007350271682294021
146.0	0.0011869025501838098
148.0	0.0019192525140021446
150.0	0.003104818038865708
152.0	0.0042234139041300855
154.0	0.0004881951037069112
156.0	0.00015027424613049892
158.0	0.00015359741818598356
160.0	0.00018199787047083643
162.0	0.0002690185801264579
164.0	0.0004234921011247261
166.0	0.0006794655066126571
168.0	0.0010965392145628862
170.0	0.0017728113287442256
172.0	0.0028677562751699493
174.0	0.000913812635974186
176.0	0.00017628129324585414
178.0	0.00015151103591296908
180.0	0.00018870634691619547
182.0	0.00028269323776177445
184.0	0.00044680370326139894
186.0	0.0007177460177974254
188.0	0.0011587544832411772
190.0	0.00187361508337826
192.0	0.0030309287338769154
194.0	0.0011584910688928623
196.0	0.00019610099187873471
198.0	0.00015190928543310257
200.0	0.00020134027227413796
202.0	0.00030702893384434873
204.0	0.00048786941949256567
206.0	0.0007850001559637259
208.0	0.0012679726842310037
210.0	0.002050532363502473
212.0	0.003317286036054378
214.0	0.0014182473782957481
216.0	0.00020277479928311893
218.0	0.00015016627341964955
220.0	0.00018841544706839418
222.0	0.00027691121606863376
224.0	0.00043517231999505877
226.0	0.0006978409686524253
228.0	0.0011260128128905572
230.0	0.0018203718466615313
232.0	0.0029446465031131644
234.0	0.0009883735449925004
236.0	0.00018136414690229444
238.0	0.00015225571675577828
240.0	0.00018873441213301665
242.0	0.0002824458462367966
244.0	0.00044627564755622586
246.0	0.0007168303461699121
248.0	0.0011572426599031596
250.0	0.001871153844462924
252.0	0.003026938846278952
254.0	0.0015707288002186229
256.0	0.0002231289425276152
258.0	0.00015007679040427227
260.0	0.0001940929374457733
262.0	0.0002939268771094109
264.0	0.00046607215990825785
266.0	0.0007494454591742696
268.0	0.0012103029194496329
270.0	0.0019571504927073853
272.0	0.0031661559253610117
274.0	0.0017319236270890745
276.0	0.00023166591620736804
278.0	0.00015034520849709415
280.0	0.00019306187751529094
282.0	0.0002917805614886907
284.0	0.00046238997180762776
286.0	0.0007433870797840537
288.0	0.0012004506536439153
290.0	0.0019411844880893405
292.0	0.0031403100503891567
294.0	0.0013235197313243162
296.0	0.00020961584314360058
298.0	0.0001549086044502996
300.0	0.00020428045643577794
302.0	0.00031106460692738807
304.0	0.0004940674582231792
306.0	0.0007948670818524329
308.0	0.001283857485680142
310.0	0.0020761944997733156
312.0	0.0033587882536304323
314.0	0.0011533133195347305
316.0	0.00020540210320034333
318.0	0.00015914556863411435
320.0	0.0002120163100277309
322.0	0.00032378272861403727
324.0	0.0005147187724895321
326.0	0.0008283141696344865
328.0	0.0013379917001572054
330.0	0.002163793253129351
332.0	0.0035005298771839896
334.0	0.0006462359014999826
336.0	0.00016092443282359856
338.0	0.00015721559256177126
340.0	0.00018752906657809707
342.0	0.0002776959569727464
344.0	0.00043738792989113167
346.0	0.0007018761929597058
348.0	0.0011327637047682116
350.0	0.0018314053824782328
352.0	0.0029625542410114574
354.0	0.0009687876809474465
356.0	0.00018423526036331523
358.0	0.00015499536921002733
360.0	0.00019638071829184125
362.0	0.00029568247451054573
364.0	0.0004680439136260147
366.0	0.000752216245077648
368.0	0.0012145785952735395
370.0	0.001963965249951597
372.0	0.003177130771361741
374.0	0.00146422211613637
376.0	0.00022874046256782924
378.0	0.00015940209132003246
380.0	0.0002076434074005187
382.0	0.00031508743930228533
384.0	0.0004999321673820125
386.0	0.0008040435355467405
388.0	0.0012985502894162634
390.0	0.0020998906672559754
392.0	0.003397090847267931
394.0	0.0011854744997101315
396.0	0.00021676915642865365
398.0	0.00016820029403952157
400.0	0.00022415123729315668
402.0	0.0003423461444343112
404.0	0.00054424421866931
406.0	0.0008758356263253054
408.0	0.0014147577334985902
410.0	0.0022879407411303286
412.0	0.002769252568222742
414.0	0.000534833571159557
416.0	0.00016162985796264808
418.0	0.00016987066233297972
420.0	0.00023354750767880434
422.0	0.00035990988473037257
424.0	0.0005737212394256204
426.0	0.0009240419785082115
428.0	0.0014930103480756867
430.0	0.002414682270837612
432.0	0.001286968943647764
434.0	0.00023402607296768346
436.0	0.00015707427300617083
438.0	0.00020305656531519525
440.0	0.00030746427594957837
442.0	0.0004875205006454966
444.0	0.0007839257996476611
446.0	0.0012659819901261566
448.0	0.0020471855691896698
450.0	0.0033118079775834113
452.0	0.00488885597066911
454.0	0.0009977239824187991
456.0	0.00016709766899094977
458.0	0.0001512070149052221
460.0	0.0001643468252238337
462.0	0.00020365226904022656
464.0	0.0003047417580311561
466.0	0.00048149032155017613
468.0	0.0007733871597296551
470.0	0.0012485439640837314
472.0	0.0020187778894658706
474.0	0.003265747315747277
476.0	0.0037911873230717288
478.0	0.0005561287595534535
480.0	0.0001793200919865115
482.0	0.00018951595170187718
484.0	0.0002547403954458377
486.0	0.0003900243789238016
488.0	0.0006205024432364904
490.0	0.0009987839195663784
492.0	0.00161347270487557
494.0	0.0026093586242480118
496.0	0.0021678795999708483
498.0	0.0003526261790698914
500.0	0.00016630066060939233
502.0	0.0002017389543974338
504.0	0.00030011663076558376
506.0	0.0004733523748388127
508.0	0.0007599079480304599
510.0	0.001226580585754559
512.0	0.001983163973066642
514.0	0.0032080846312143503
516.0	0.005190419003407217
518.0	0.006710626949723661
520.0	0.0007151692398528153
522.0	0.00017942797695977557
524.0	0.00016710992991169236
526.0	0.00019021868432968653
528.0	0.00025291194984382374
530.0	0.00038601897238458986
532.0	0.0006135513682071002
534.0	0.0009873094284174782
536.0	0.0015947940422936582
538.0	0.0025790798187289884
540.0	0.004172363532126429
542.0	0.0011326202275828887
544.0	0.00019875860230164242
546.0	0.00017570504098990032
548.0	0.00020115993567376553
550.0	0.0002741933264158698
552.0	0.00042149689097954166
554.0	0.0006713884776720941
556.0	0.0010810953558959627
558.0	0.0017466426878679536
560.0	0.0028248257056436685
562.0	0.0015311666585159048
564.0	0.00028331424667912814
566.0	0.00018267803064891746
568.0	0.0002342833761461976
570.0	0.00035395352592510154
572.0	0.0005608563469066088
574.0	0.0009016623569855463
576.0	0.0014560250068112607
578.0	0.0023544527126121008
580.0	0.0038088622703017386
582.0	0.0015589091097015322
584.0	0.00023784628815144465
586.0	0.0001779940856948154
588.0	0.00023105051283670188
590.0	0.00033357726610751086
592.0	0.0005214637184036098
594.0	0.0008348709327530095
596.0	0.0013464515192853708
598.0	0.0021764113650741225
600.0	0.0035204120168144033
602.0	0.001183648266544027
604.0	0.00021891367787298433
606.0	0.00018241444273145037
608.0	0.00022787363368079384
610.0	0.00034175030845413386
612.0	0.0005403261592695056
614.0	0.0008680698137015974
616.0	0.0014014869064194935
618.0	0.0022661165261771477
620.0	0.0036658855406204133
622.0	0.0013139989130358935
624.0	0.00022491893162929338
626.0	0.00018140663835769285
628.0	0.000224444299716244
630.0	0.0003329992353836525
632.0	0.0005247946365840342
634.0	0.0008422853352617585
636.0	0.0013594445747011402
638.0	0.002197930255306978
640.0	0.003555477775499134
642.0	0.0010865226890865844
644.0	0.0002122168871931765
646.0	0.00018379758671788486
648.0	0.00022718858504422543
650.0	0.0003397271135162158
652.0	0.0005366562572186941
654.0	0.0008619422259233959
656.0	0.001391478770325468
658.0	0.002249876473983299
660.0	0.003639585340720673
662.0	0.0012252911219162322
664.0	0.0002204876731177053
666.0	0.00018303321317278905
668.0	0.0002258557538009935
670.0	0.0003364586298808296
672.0	0.0005308913984648923
674.0	0.0008523874590020893
676.0	0.0013759069883478854
678.0	0.0022246251350261136
680.0	0.0035987000221989742
682.0	0.0010889439649147867
684.0	0.0002136266205002894
686.0	0.00018566442181749157
688.0	0.00022916071628828678
690.0	0.0003425376860003128
692.0	0.0005410305181814957
694.0	0.0008689356651334026
696.0	0.001402752623866619
698.0	0.002268097123481109
700.0	0.003669056565131317
702.0	0.0012426447535266083
704.0	0.0002244245316088964
706.0	0.00018581979458881515
708.0	0.00023091163431328756
710.0	0.00034580236155021385
712.0	0.0005464938674858466
714.0	0.0008778611795455932
716.0	0.0014172364948779538
718.0	0.002291553450073642
720.0	0.003707020147111128
722.0	0.0012106075506232565
724.0	0.00022383063790618271
726.0	0.00018797295032168038
728.0	0.00023336761023484687
730.0	0.00034773523595245707
732.0	0.0005487252079210402
734.0	0.0008810410166778935
736.0	0.0014221689360239154
738.0	0.0022994283886982408
740.0	0.0037197091681534324
742.0	0.0011361366868726842
744.0	0.00022161775065254567
746.0	0.00019157031883242713
748.0	0.00023689713934718556
750.0	0.0003542865187720393
752.0	0.000559675027163115
754.0	0.0008989231755569957
756.0	0.0014511838944827736
758.0	0.0023464158612210716
760.0	0.003795756602819212
762.0	0.001226834931030602
764.0	0.0002264085277394451
766.0	0.00019136182498998748
768.0	0.00023454936113738025
770.0	0.00034799866971558043
772.0	0.0005484364687966398
774.0	0.0008802316290390261
776.0	0.0014206905131891195
778.0	0.0022969521982347378
780.0	0.003715660635864358
782.0	0.0011762197051959167
784.0	0.00022340357909366481
786.0	0.0001908540206058225
788.0	0.0002353976156260121
790.0	0.0003517907633187263
792.0	0.000555612654465629
794.0	0.000892339499954202
796.0	0.0014405261921163906
798.0	0.002329168824106811
800.0	0.003767849059468277
802.0	0.0011647609320313019
804.0	0.0002222257792346436
806.0	0.00019150739092503762
808.0	0.00023451542169393083
810.0	0.00034905662573865955
812.0	0.0005506268986504146
814.0	0.0008840042723451703
816.0	0.0014269073784629
818.0	0.002307067348704848
820.0	0.0037320552803529906
822.0	0.0011085306539183617
824.0	0.00021959949448226246
826.0	0.00019240795743089118
828.0	0.00023681336005523817
830.0	0.0003537002175310851
832.0	0.0005585308561930391
834.0	0.0008969783034368117
836.0	0.0014479908723947217
838.0	0.0023412264628966378
840.0	0.00378734850477148
842.0	0.0011684230404284902
844.0	0.0002216081945253529
846.0	0.00019073659705667396
848.0	0.00023278593261212593
850.0	0.00034687897406351383
852.0	0.0005473789779276283
854.0	0.0008788819224753775
856.0	0.0014186849539513326
858.0	0.0022937959293941623
860.0	0.0037105980269528014
862.0	0.0010399111049289574
864.0	0.00021438200277969184
866.0	0.00019228601412250957
868.0	0.00023580315729436783
870.0	0.000351838117604054
872.0	0.0005554234691559851
874.0	0.0008919059150583438
876.0	0.0014397617134231566
878.0	0.0023279005345771863
880.0	0.003765781274618399
882.0	0.0012175357036213624
884.0	0.00022471178923483222
886.0	0.0001904386754703271
888.0	0.00023330806470283431
890.0	0.00034644888220175274
892.0	0.0005461315538108015
894.0	0.0008765998036026062
896.0	0.0014148623372067922
898.0	0.002287546045894517
900.0	0.0037004531656663975
902.0	0.001097308280894417
904.0	0.00021822410576824208
906.0	0.00019180877736194225
908.0	0.0002359459967461819
910.0	0.00035235124249935874
912.0	0.0005563753825367473
914.0	0.0008935042624068823
916.0	0.0014423765467051189
918.0	0.002332145687917
920.0	0.003772657199524508
922.0	0.0012088562306714033
924.0	0.00022392792082049953
926.0	0.00019037241609821297
928.0	0.00023294912027684456
930.0	0.00034550334829059443
932.0	0.0005444469416258252
934.0	0.0008738005359116161
936.0	0.0014102968483217873
938.0	0.002280140928417437
940.0	0.0036884624468138186
942.0	0.0010869399253882767
944.0	0.00021775228854679828
946.0	0.00019192588953242186
948.0	0.0002364985585658806
950.0	0.0003533449103259528
952.0	0.0005580241292420983
954.0	0.0008961912387981776
956.0	0.0014467336056613476
958.0	0.0023392002491192973
960.0	0.0037840740608424935
962.0	0.0012382226273519278
964.0	0.00022559561805404697
966.0	0.0001900699059012875
968.0	0.00023267885175955438
970.0	0.00034446261485033663
972.0	0.0005425062894071329
974.0	0.0008705383894542378
976.0	0.001404958466835787
978.0	0.002271473329940799
980.0	0.0036744230420164563
982.0	0.0010726652240703692
984.0	0.00021700631776401603
986.0	0.00019215835650641377
988.0	0.00023696987360770355
990.0	0.0003541253704238699
992.0	0.000559292770830288
994.0	0.0008982464332086399
996.0	0.0014500601611276448
998.0	0.0023445833097461093
1000.0	0.0037927843248131633
1002.0	0.001262581725498706
1004.0	0.00022692477257190653
1006.0	0.00018985622124365555
1008.0	0.00023237227605965295
1010.0	0.0003433381474290931
1012.0	0.0005404206678589522
1014.0	0.000867037336444834
1016.0	0.0013992314150826596
1018.0	0.002262175803122758
1020.0	0.0036593638698227864
1022.0	0.00106727560194918
1024.0	0.00021669489064729097
1026.0	0.00019238788667282295
1028.0	0.0002372318029314271
1030.0	0.0003545080781889281
1032.0	0.0005598930818002709
1034.0	0.0008992085288620899
1036.0	0.001451612285958415
1038.0	0.002347092416577553
1040.0	0.003796843003833589
1042.0	0.0012691111884903785
1044.0	0.000226928805866714
1046.0	0.000189929845427225
1048.0	0.00023184062419341798
1050.0	0.0003415565792508312
1052.0	0.0005371501136016172
1054.0	0.0008615615549065674
1056.0	0.001390280957693161
1058.0	0.002247648659839816
1060.0	0.0036358359940497974
1062.0	0.0010687963429821404
1064.0	0.00021753323815456915
1066.0	0.00019289571748960815
1068.0	0.00023879886259323846
1070.0	0.0003572393241084967
1072.0	0.0005643911231499599
1074.0	0.0009065232599059052
1076.0	0.0014634657466606814
1078.0	0.002366280646864011
1080.0	0.003827894667272845
1082.0	0.0013404767989489421
1084.0	0.00023117591633961
1086.0	0.0001896366873897297
1088.0	0.0002318075017622563
1090.0	0.00034030153487473055
1092.0	0.0005346130656608437
1094.0	0.0008572163512903053
1096.0	0.0013831321233250824
1098.0	0.0022360228257541945
1100.0	0.003616995656466429
1102.0	0.001049515082069921
1104.0	0.00021742792933678232
1106.0	0.00019344972617532614
1108.0	0.00024387936856546424
1110.0	0.0003666867251316237
1112.0	0.0005801950222061747
1114.0	0.0009323399139474913
1116.0	0.0015053586592530554
1118.0	0.0024341248392065686
1120.0	0.003937698846820955
1122.0	0.0015618156973734793
1124.0	0.0002457719124902941
1126.0	0.0001900968860984485
1128.0	0.00023516882316588459
1130.0	0.0003443899588762459
1132.0	0.0005406414673689954
1134.0	0.0008666893480852517
1136.0	0.0013983210034411284
1138.0	0.0022605298546701587
1140.0	0.003656614357658631
1142.0	0.0010819331455277942
1144.0	0.00022002759869806638
1146.0	0.00019472109229844641
1148.0	0.00024194714115397962
1150.0	0.00036231790451109294
1152.0	0.0005725893748661854
1154.0	0.0009197772375829766
1156.0	0.0014849053681848595
1158.0	0.0024009677658655337
1160.0	0.003884018140750521
1162.0	0.001371499575884703
1164.0	0.00023408870157350635
1166.0	0.00019112149072527594
1168.0	0.00023351548861258665
1170.0	0.0003413861494953663
1172.0	0.0005356545822138696
1174.0	0.0008585621874863481
1176.0	0.0013851426325241518
1178.0	0.0022391927436555205
1180.0	0.0036220831751098315
1182.0	0.0010795822198755914
1184.0	0.00022085432348467222
1186.0	0.00019509035639752575
1188.0	0.00024403688786892686
1190.0	0.0003661278523037036
1192.0	0.0005789333693390331
1194.0	0.0009301268264461608
1196.0	0.0015016930159334168
1198.0	0.0024281514687619905
1200.0	0.003928012637791301
1202.0	0.0016006358606142934
1204.0	0.0002497932692232224
1206.0	0.0001901790805373538
1208.0	0.000238146764796275
1210.0	0.0003522373248686156
1212.0	0.0005546006237368608
1214.0	0.0008898719338194359
1216.0	0.0014361241334623276
1218.0	0.002321842271414699
1220.0	0.003755892643713959
1222.0	0.0012252582870521662
1224.0	0.00022972595318268327
1226.0	0.00019328762394074615
1228.0	0.0002408859811506862
1230.0	0.00036102827078580513
1232.0	0.0005706932836248135
1234.0	0.0009168013140941514
1236.0	0.0014801357384420526
1238.0	0.0023932730251197912
1240.0	0.003871579118196749
1242.0	0.00129918652713563
1244.0	0.00023619607007700416
1246.0	0.00019324019787528277
1248.0	0.0002533860128257322
1250.0	0.0003745463318803761
1252.0	0.0005896178955391153
1254.0	0.0009460049075192179
1256.0	0.001526688159774565
1258.0	0.0024682477418340094
1260.0	0.003992716618275179
1262.0	0.0013040244959830886
1264.0	0.00023907213844151005
1266.0	0.00019642469407642456
1268.0	0.00025539649953328
1270.0	0.00038410668515530163
1272.0	0.0006078070754948589
1274.0	0.0009767350578040964
1276.0	0.0015770512108193762
1278.0	0.002550055789375575
1280.0	0.004125244064790709
1282.0	0.0017682132673301984
1284.0	0.00029064998093949405
1286.0	0.00020347761240250897
1288.0	0.0002653084222457158
1290.0	0.0004026985381986017
1292.0	0.0006389914225987983
1294.0	0.0010277186584506898
1296.0	0.001659803813894706
1298.0	0.0026840814444556143
1300.0	0.00434216660731218
1302.0	0.002425980787836877
1304.0	0.00032533810590645455
1306.0	0.00019861465175989977
1308.0	0.0002520518453749595
1310.0	0.00037967489071767934
1312.0	0.0006010790131275295
1314.0	0.0009660634450940397
1316.0	0.001559890471770695
1318.0	0.0025223421207964795
1320.0	0.004080428878258733
1322.0	0.0018939556618309296
1324.0	0.00033752574046456757
1326.0	0.0002097269844724748
1328.0	0.0002670513817996289
1330.0	0.00040264836860753623
1332.0	0.0006376297878937024
1334.0	0.001024897338649671
1336.0	0.0016549330786238701
1338.0	0.002676048068030825
1340.0	0.004329092229346128
1342.0	0.0041346171298418605
1344.0	0.0005151095792495218
1346.0	0.0001995529670358294
1348.0	0.0002350492595784144
1350.0	0.0003468772090744199
1352.0	0.0005457960372993695
1354.0	0.0008755657296470543
1356.0	0.0014129470274870791
1358.0	0.002284326466944089
1360.0	0.0036951835875812045
1362.0	0.0017310116242289675
1364.0	0.0003004955268598873
1366.0	0.00019468389513690483
1368.0	0.0002499149953249987
1370.0	0.00037766913118496845
1372.0	0.000598482294476712
1374.0	0.0009621751995678457
1376.0	0.0015537541666797176
1378.0	0.0025124906204454954
1380.0	0.004064527401574596
1382.0	0.0035349216926659184
1384.0	0.0005460428998127102
1386.0	0.00020474935468658276
1388.0	0.0002400872246380134
1390.0	0.0003538816362766446
1392.0	0.0005566155562523241
1394.0	0.0008928235393713009
1396.0	0.0014407477423840206
1398.0	0.002329247657971614
1400.0	0.0037678369759748423
1402.0	0.0019705719539594864
1404.0	0.0003312124924462055
1406.0	0.00018917535426194005
1408.0	0.00023712359694259868
1410.0	0.0003559587133645311
1412.0	0.0005629498743667679
1414.0	0.0009044947856562487
1416.0	0.001460333575091255
1418.0	0.002361287397050414
1420.0	0.0038198527322383783
1422.0	0.004173759830294804
1424.0	0.0005144718222694014
1426.0	0.00018308991991392959
1428.0	0.00021319399354909673
1430.0	0.0003136504890992777
1432.0	0.000493059924429341
1434.0	0.0007907433564675429
1436.0	0.0012759537717655926
1438.0	0.002062792682464984
1440.0	0.0033367973505983813
1442.0	0.0013525514508900386
1444.0	0.0003558399005675234
1446.0	0.0002486096388583371
1448.0	0.0003240191408116238
1450.0	0.000491754418053668
1452.0	0.0007802751031102586
1454.0	0.0012549378256872961
1456.0	0.0020267643720334534
1458.0	0.003277492755395674
1460.0	0.005302154689324639
1462.0	0.0034065041987715646
1464.0	0.0003362563635744176
1466.0	0.00017983593031889672
1468.0	0.0002227947214447695
1470.0	0.00033336506133744415
1472.0	0.000526704978078948
1474.0	0.0008460076537519522
1476.0	0.0013657788893694195
1478.0	0.002208334489586707
1480.0	0.003572389630420287
1482.0	0.002883136304459499
1484.0	0.00040336855302961313
1486.0	0.0001840854508732448
1488.0	0.0002221546361788712
1490.0	0.0003300175505433145
1492.0	0.0005202913547102228
1494.0	0.000835153787581171
1496.0	0.0013479820931526511
1498.0	0.0021794217424455967
1500.0	0.003525549438420612
1502.0	0.004118211946804207
1504.0	0.0016415579932223634
1506.0	0.00035499319549226724
1508.0	0.00020230357873291584
1510.0	0.00025347598291279875
1512.0	0.000380463024711993
1514.0	0.0006016830625027079
1516.0	0.0009667175511438251
1518.0	0.0015607890593788338
1520.0	0.002523716461303534
1522.0	0.0040826128493405
1524.0	0.006605383345757857
1526.0	0.0056160277320289895
1528.0	0.0007490519267102694
1530.0	0.0002454518357227311
1532.0	0.00028282222659026517
1534.0	0.0004149158626818882
1536.0	0.00065170264852554
1538.0	0.0010448983056116374
1540.0	0.0016859284343550048
1542.0	0.002725518889601891
1544.0	0.004408797761475155
1546.0	0.005739457652207593
1548.0	0.0009534727971475661
1550.0	0.00026684248786297413
1552.0	0.0003018817459476644
1554.0	0.00044071743291474873
1556.0	0.0006912243606705266
1558.0	0.001107773490964199
1560.0	0.0017871325826967503
1562.0	0.002889006556511219
1564.0	0.004673194464768676
1566.0	0.006627383924285586
1568.0	0.005359854512359374
1570.0	0.001163843423735369
1572.0	0.00032920755688882524
1574.0	0.00037287205464790545
1576.0	0.0005445253697406052
1578.0	0.0008541161994432625
1580.0	0.001368866564008896
1582.0	0.0022083641266490454
1584.0	0.003569962054695084
1586.0	0.005774698109005525
1588.0	0.008573983558186258
1590.0	0.00509384113192296
1592.0	0.002839672392351313
1594.0	0.00211497394609882
1596.0	0.0016473571937916578
1598.0	0.0021971705760760766
1600.0	0.003356536600381915
1602.0	0.005336432110125493
1604.0	0.004616039631976728
1606.0	0.0018373702293276069
1608.0	0.0007913146273671994
1610.0	0.000946498908959699
1612.0	0.0014026428709225794
1614.0	0.0022097424785585337
1616.0	0.0035462156829453527
1618.0	0.005723387203980199
1620.0	0.009253395392955817
1622.0	0.00966953912399727
1624.0	0.00314349399097116
1626.0	0.0007046555541293341
1628.0	0.0005869562096699668
1630.0	0.0007946634854898462
1632.0	0.0012191991880557518
1634.0	0.001940876770088283
1636.0	0.0031247076495875058
1638.0	0.005048067905008342
1640.0	0.00816404291741277
1642.0	0.010116644838600572
1644.0	0.006115944564038694
1646.0	0.0013056359069465355
1648.0	0.0005739847877968853
1650.0	0.0006886910655211037
1652.0	0.0010214572500101258
1654.0	0.0016096255582301298
1656.0	0.002583342686145004
1658.0	0.00416946542755187
1660.0	0.006741112447099495
1662.0	0.009979808537046475
1664.0	0.00993019331488901
1666.0	0.005238659973206897
1668.0	0.0010604016042493195
1670.0	0.0005672858185167376
1672.0	0.00070283315856402
1674.0	0.001051655461790013
1676.0	0.001661585288050597
1678.0	0.0026688862420098172
1680.0	0.00430860159294941
1682.0	0.0069665995952135525
1684.0	0.009731533128373196
1686.0	0.006668727420775337
1688.0	0.0015548011175442323
1690.0	0.0005887933960048371
1692.0	0.0006913481843092581
1694.0	0.0010193993763034708
1696.0	0.0016035736634929824
1698.0	0.0025722527875192544
1700.0	0.004150882209879199
1702.0	0.006710725926993525
1704.0	0.009262688139561439
1706.0	0.007321143206668928
1708.0	0.001665414540482171
1710.0	0.0006026499683082192
1712.0	0.000703285499879318
1714.0	0.0010352850744469108
1716.0	0.0016277596684971267
1718.0	0.0026106553338597744
1720.0	0.00421265735259029
1722.0	0.00681050009909885
1724.0	0.009792950910662079
1726.0	0.005406840788586926
1728.0	0.0011067752551133158
1730.0	0.0005690141496474047
1732.0	0.0007001693021114518
1734.0	0.001045691874221963
1736.0	0.0016512280367802622
1738.0	0.002651790511080877
1740.0	0.004280773941271651
1742.0	0.006921490802015485
1744.0	0.009985703090839616
1746.0	0.007655365348992837
1748.0	0.00200627776675886
1750.0	0.0006093799342430539
1752.0	0.0006957978365193695
1754.0	0.0010182955208811026
1756.0	0.0015982677356067008
1758.0	0.0025619947466371546
1760.0	0.004133460909715057
1762.0	0.006682127936868804
1764.0	0.008465179781697156
1766.0	0.004335497829449157
1768.0	0.0013666445720512048
1770.0	0.0009135288343651442
1772.0	0.0011799902193428962
1774.0	0.0017863055047655832
1776.0	0.0028321989383815406
1778.0	0.004554037162179397
1780.0	0.00735438371247333
1782.0	0.009955475978682725
1784.0	0.00965273779594848
1786.0	0.00738575406831544
1788.0	0.004750281216562136
1790.0	0.003388034798534681
1792.0	0.0027136816942861944
1794.0	0.0036417571899909095
1796.0	0.005573195877702383
1798.0	0.008865339627048675
1800.0	0.009973620521613559
1802.0	0.010106067530278361
1804.0	0.01018182063104702
1806.0	0.010223413766010471
1808.0	0.010250528525589442
1810.0	0.010270435726141718
1812.0	0.010286026098494525
1814.0	0.010298591226709558
1816.0	0.010308818138984294
1818.0	0.01031714600527601
1820.0	0.01032389695959661
1822.0	0.010329326527568227
1824.0	0.010333645084373705
1826.0	0.010337028599514774
1828.0	0.01033962518657721
1830.0	0.010341559803917558
1832.0	0.01034293797330592
1834.0	0.010343848850600326
1836.0	0.010344367805355942
1838.0	0.010344558595221277
1840.0	0.010344475198357801
1842.0	0.010344163352879346
1844.0	0.010343661853279486
1846.0	0.010343003634606666
1848.0	0.01034221668374957
1850.0	0.010341324804212421
1852.0	0.010340348254286761
1854.0	0.010339304287840944
1856.0	0.010338207604594179
1858.0	0.010337070733110285
1860.0	0.010335904348738599
1862.0	0.010334717547825868
1864.0	0.010333518074290587
1866.0	0.01033231251636095
1868.0	0.010331106468075722
1870.0	0.010329904674109703
1872.0	0.010328711143966286
1874.0	0.010327529258346756
1876.0	0.010326361854805483
1878.0	0.010325211299723459
1880.0	0.010324079557565959
1882.0	0.010322968243055786
1884.0	0.01032187866817261
1886.0	0.01032081188153806
1888.0	0.010319768711136275
1890.0	0.010318749786826488
1892.0	0.010317755568221808
1894.0	0.010316786373345653
1896.0	0.010315842390410097
1898.0	0.01031492370454673
1900.0	0.010314030300758123
1902.0	0.010313162091492042
1904.0	0.010312318914870465
1906.0	0.010311500553165877
1908.0	0.010310706740035779
1910.0	0.01030993716455502
1912.0	0.010309191482167825
1914.0	0.010308469317968751
1916.0	0.010307770273949883
1918.0	0.01030709393226055
1920.0	0.010306439854946323
1922.0	0.010305807597223366
1924.0	0.010305196702945807
1926.0	0.010304606705095507
1928.0	0.0103040371386941
1930.0	0.010303487532369489
1932.0	0.010302957411855978
1934.0	0.010302446307356824
1936.0	0.010301953746017894
1938.0	0.010301479268130687
1940.0	0.010301022401947387
1942.0	0.01030058269879565
1944.0	0.010300159696444934
1946.0	0.010299752956773923
1948.0	0.010299362029130114
1950.0	0.010298986494189519
1952.0	0.010298625909666403
1954.0	0.010298279878762239
1956.0	0.010297947971047166
1958.0	0.010297629791437567
1960.0	0.010297324946051286
1962.0	0.01029703305224356
1964.0	0.010296753725219827
1966.0	0.010296486600888607
1968.0	0.010296231317253495
1970.0	0.01029598751864301
1972.0	0.010295754854585998
1974.0	0.010295533004355557
1976.0	0.010295321633244956
1978.0	0.010295120419803695
1980.0	0.010294929035101999
1982.0	0.010294747214024723
1984.0	0.010294574622688069
1986.0	0.010294410991018058
1988.0	0.010294256025997947
1990.0	0.010294109453771839
1992.0	0.0102939710310076
1994.0	0.010293840467732634
1996.0	0.010293717515134599
1998.0	0.010293601956817161
2000.0	0.010293493498269114
2002.0	0.010293391974721573
2004.0	0.0102932971093133
2006.0	0.010293208681556507
2008.0	0.010293126511056206
2010.0	0.010293050361186107
2012.0	0.0102929800298389
2014.0	0.010292915340381391
2016.0	0.01029285609717168
2018.0	0.01029280209873976
2020.0	0.010292753150683951
2022.0	0.01029270913383423
2024.0	0.010292669802706475
2026.0	0.010292635068717578
2028.0	0.010292604732540215
2030.0	0.01029257864206158
2032.0	0.010292556610956252
2034.0	0.010292538558937797
2036.0	0.010292524278778364
2038.0	0.010292513694706434
2040.0	0.010292506585956027
2042.0	0.010292502954668542
2044.0	0.010292502538006605
2046.0	0.010292505260190859
2048.0	0.010292511132703623
2050.0	0.01029251971571469
2052.0	0.010292531258528935
2054.0	0.010292545467008234
2056.0	0.010292562186486963
2058.0	0.01029258142409683
2060.0	0.010292603064533076
2062.0	0.010292627110480498
2064.0	0.010292653098670368
2066.0	0.010292681434539134
2068.0	0.010292711630471341
2070.0	0.010292743770100362
2072.0	0.010292777788685538
2074.0	0.010292813774471969
2076.0	0.010292851002358947
2078.0	0.010292890227821818
2080.0	0.010292930944643288
2082.0	0.010292973014617285
2084.0	0.010293016512117954
2086.0	0.010293061550405784
2088.0	0.010293107479177966
2090.0	0.01029315512820706
2092.0	0.010293203372071484
2094.0	0.010293253261826587
2096.0	0.010293303843805656
2098.0	0.010293355254261949
2100.0	0.010293407947594129
2102.0	0.01029346156356565
2104.0	0.010293515722922211
2106.0	0.010293571004701858
2108.0	0.010293626872632316
2110.0	0.01029368318687682
2112.0	0.010293740589609772
2114.0	0.010293798329123529
2116.0	0.010293856185248468
2118.0	0.010293915635297954
2120.0	0.010293975807597578
2122.0	0.010294034269688553
2124.0	0.010294095330734523
2126.0	0.01029415596772352
2128.0	0.010294216443027217
2130.0	0.010294278850112694
2132.0	0.010294339773545194
2134.0	0.010294401942267805
2136.0	0.010294464615849128
2138.0	0.010294525914163827
2140.0	0.010294589310226672
2142.0	0.010294651790607456
2144.0	0.010294714346007613
2146.0	0.010294777826482615
2148.0	0.010294840830188485
2150.0	0.010294904066343539
2152.0	0.010294967363802669
2154.0	0.010295030611820022
2156.0	0.010295093205445893
2158.0	0.010295157727436367
2160.0	0.010295221833867888


==> TeX/Tikz/plot_data/lasso/gam/AdaPGM_MM_-lasso_4000_1000_10.jsonl.txt <==
4.0	1.863540035428958e-5
6.0	3.1424280782175704e-5
8.0	5.150388888966041e-5
10.0	8.366780762006061e-5
12.0	4.4702202355017366e-5
14.0	9.414300422944209e-6
16.0	6.770352003019515e-6
18.0	8.877055007811706e-6
20.0	1.3495360061304994e-5
22.0	2.1424290807340848e-5
24.0	3.446268917391956e-5
26.0	5.5661032308460345e-5
28.0	9.001113406721656e-5
30.0	0.0001456159321391015
32.0	2.8213633488882952e-5
34.0	6.441977879634481e-6
36.0	6.274817554705818e-6
38.0	6.8987134015508835e-6
40.0	9.020672025874056e-6
42.0	1.3703073597759938e-5
44.0	2.1748960438571046e-5
46.0	3.498243911484429e-5
48.0	5.649923716174286e-5
50.0	9.136599698213574e-5
52.0	7.511288512692001e-5
54.0	1.2333939660849038e-5
56.0	6.3665313415625044e-6
58.0	7.839317320440907e-6
60.0	1.1710094379947776e-5
62.0	1.8492180318956837e-5
64.0	2.969803731457044e-5
66.0	4.794166717605121e-5
68.0	7.751597164035367e-5
70.0	0.00012539585577367866
72.0	0.00020288094875602885
74.0	2.3464083896140548e-5
76.0	5.163240620826568e-6
78.0	5.1129636430472665e-6
80.0	5.2815520399731584e-6
82.0	5.907076832666599e-6
84.0	8.110104468518902e-6
86.0	1.249310770112409e-5
88.0	1.9912451322992317e-5
90.0	3.2070020982364524e-5
92.0	5.1816174418268504e-5
94.0	8.380327147374138e-5
96.0	6.083213007569175e-5
98.0	9.563036047018036e-6
100.0	5.287243451447154e-6
102.0	6.5886847061579025e-6
104.0	9.874562256076813e-6
106.0	1.560904152795555e-5
108.0	2.5075392056549114e-5
110.0	4.048309904066782e-5
112.0	6.545824535307966e-5
114.0	0.00010589128633836024
116.0	0.00017132451266360904
118.0	0.000268843608418522
120.0	2.098054860576439e-5
122.0	5.2800775566633996e-6
124.0	5.163226299015931e-6
126.0	5.326690845269945e-6
128.0	5.8592323831685596e-6
130.0	7.693166086900766e-6
132.0	1.1700187679658562e-5
134.0	1.857662156199962e-5
136.0	2.9883081003024e-5
138.0	4.8265007412148436e-5
140.0	7.805107172876959e-5
142.0	0.00012626762172361368
144.0	0.0001430749368268997
146.0	1.8229530939234487e-5
148.0	6.435686467173021e-6
150.0	6.988041889713605e-6
152.0	9.403865134434097e-6
154.0	1.4402682375869245e-5
156.0	2.2915977961940667e-5
158.0	3.688754283647043e-5
160.0	5.959007133402842e-5
162.0	9.637121168379264e-5
164.0	9.277512690620877e-5
166.0	1.77182981864675e-5
168.0	6.713518544617074e-6
170.0	7.883463673215124e-6
172.0	1.1624479442099564e-5
174.0	1.828608434667167e-5
176.0	2.9332309673467255e-5
178.0	4.733400738289163e-5
180.0	7.652484241117069e-5
182.0	0.00012378822286868247
184.0	0.00010021383640588289
186.0	1.4074320314789844e-5
188.0	6.375032761963112e-6
190.0	7.684373972086523e-6
192.0	1.1411711386387418e-5
194.0	1.7989484015977814e-5
196.0	2.8875253881447214e-5
198.0	4.6605755684595274e-5
200.0	7.535212401115746e-5
202.0	0.00012189352997912503
204.0	0.00015661103530096676
206.0	2.3912698365201894e-5
208.0	6.42165559365918e-6
210.0	6.4201817672095335e-6
212.0	7.399067851369918e-6
214.0	1.0855393696112974e-5
216.0	1.705067542723911e-5
218.0	2.7338087599148e-5
220.0	4.4109675060169365e-5
222.0	7.13089612142778e-5
224.0	0.00011534934957992344
226.0	4.0448820048870304e-5
228.0	7.909327700805924e-6
230.0	6.469379035161388e-6
232.0	8.573963543663362e-6
234.0	1.3074422257128579e-5
236.0	2.0775163493730917e-5
238.0	3.342796015329403e-5
240.0	5.399453535018105e-5
242.0	8.731854090066254e-5
244.0	0.00014126115121610827
246.0	9.792552052570462e-5
248.0	1.6489642673704992e-5
250.0	6.789132893524636e-6
252.0	8.066567162663367e-6
254.0	1.1932409805176127e-5
256.0	1.8788308100633175e-5
258.0	3.014666489396897e-5
260.0	4.865249461217134e-5
262.0	7.865861027724579e-5
264.0	0.00012724093628247582
266.0	0.0002058644786069518
268.0	5.8158294821134493e-5
270.0	8.341862349339616e-6
272.0	6.721466232106821e-6
274.0	7.769690953223324e-6
276.0	1.140836132663856e-5
278.0	1.7923534019787552e-5
280.0	2.8739689650210604e-5
282.0	4.6372191521316814e-5
284.0	7.496713318925618e-5
286.0	0.00012126706867745937
288.0	0.000185067141248547
290.0	3.898533317514082e-5
292.0	6.854815199491093e-6
294.0	6.272071441007351e-6
296.0	6.853206361738782e-6
298.0	9.412328741474356e-6
300.0	1.4500546161158354e-5
302.0	2.3112754830169613e-5
304.0	3.722461863288888e-5
306.0	6.014473301217513e-5
308.0	9.727329155909851e-5
310.0	0.0001245825121652507
312.0	8.604367416208239e-5
314.0	2.5723854159893712e-5
316.0	9.44232060253121e-6
318.0	1.104010713702951e-5
320.0	1.6260153177049173e-5
322.0	2.556944977437968e-5
324.0	4.1011054614799626e-5
326.0	6.617802264981308e-5
328.0	0.0001069888659230981
330.0	0.00013096833954486932
332.0	8.973926517958817e-5
334.0	2.620276424485011e-5
336.0	9.86831759795787e-6
338.0	1.1578415952074642e-5
340.0	1.706900346117421e-5
342.0	2.684889063983868e-5
344.0	4.30668409343943e-5
346.0	6.94971982399627e-5
348.0	0.00011235583267384444
350.0	0.000181749090516147
352.0	0.00019101495948983745
354.0	3.494937811942391e-5
356.0	7.124500139224297e-6
358.0	6.404037450060648e-6
360.0	8.824743471781712e-6
362.0	1.3608420725319456e-5
364.0	2.16971129803836e-5
366.0	3.494777066328248e-5
368.0	5.646753716770198e-5
370.0	9.132686943615016e-5
372.0	0.00014775022358140704
374.0	0.00018471671752867723
376.0	3.385524991551339e-5
378.0	8.787909640742461e-6
380.0	9.862732595175363e-6
382.0	1.4368166854007584e-5
384.0	2.2520991216831448e-5
386.0	3.6085787847772784e-5
388.0	5.821251567381402e-5
390.0	9.41022942702952e-5
392.0	0.0001522169776126841
394.0	0.0002462703822844713
396.0	4.5991150416651445e-5
398.0	9.894288546317848e-6
400.0	1.090678540268525e-5
402.0	1.5814204897121803e-5
404.0	2.4752852391754073e-5
406.0	3.9644991035629376e-5
408.0	6.394570206615598e-5
410.0	0.00010336596591892266
412.0	0.00016719951056016582
414.0	0.0002705094295540268
416.0	6.816897110715566e-5
418.0	1.605536644616807e-5
420.0	1.7846195845774434e-5
422.0	2.593256049456833e-5
424.0	4.0616666999960884e-5
426.0	6.506584762506533e-5
428.0	0.00010495485181965215
430.0	0.00016965898839280648
432.0	7.345100428404714e-5
434.0	2.9632704416170244e-5
436.0	3.5104875520454395e-5
438.0	5.188717462828551e-5
440.0	8.168006738247572e-5
442.0	9.738006626397242e-5
444.0	8.589926047148967e-5
446.0	7.390453369553675e-5
448.0	7.727369632454614e-5
450.0	8.392933319023353e-5
452.0	8.888926058215832e-5
454.0	7.830446061136517e-5
456.0	6.925566451162932e-5
458.0	7.859013275186385e-5
460.0	9.065726586713602e-5
462.0	8.56992537272201e-5
464.0	8.00736570581075e-5
466.0	8.825850899373309e-5
468.0	9.738197688905415e-5
470.0	9.52218815973524e-5
472.0	9.160120460802732e-5
474.0	9.956273954193269e-5
476.0	0.000106766375172552
478.0	0.00010564929673654844
480.0	9.792216155169863e-5
482.0	9.607155215834968e-5
484.0	8.832337391980381e-5
486.0	8.753806374098104e-5
488.0	8.957898641836347e-5
490.0	9.871292327693243e-5
492.0	0.00010431406009949662
494.0	9.583894266681513e-5
496.0	8.781963275760133e-5
498.0	9.991052377482277e-5
500.0	0.00011335104736952966
502.0	0.00010380202121879909
504.0	9.475968255379292e-5
506.0	0.00010745464631649088
508.0	0.0001212201423320787
510.0	0.00010897895028334283
512.0	9.726614248329381e-5
514.0	0.00010959767858523679
516.0	0.0001226312703006948
518.0	0.00011042438743026678
520.0	9.88059509169223e-5
522.0	0.00011164990699417341
524.0	0.00012544234415113817
526.0	0.00011311104957460968
528.0	0.0001013659409869351
530.0	0.00011499697117498163
532.0	0.00012979623191853353
534.0	0.00011716627578768624
536.0	0.00010510909314577427
538.0	0.00012002935950237797
540.0	0.00013644916260040378
542.0	0.0001233203838168288
544.0	0.00011073401120571633
546.0	0.0001278262360933704
548.0	0.00014696984710723093
550.0	0.0001331204692356586
552.0	0.00011974463373231806
554.0	0.00014082383279567638
556.0	0.0001650052436437085
558.0	0.00015040176069605913
560.0	0.00013609616096963095
562.0	0.0001660058114437648
564.0	0.0002014873310308191
566.0	0.00018829093177637012
568.0	0.00017491313189873926
570.0	0.00023589530593809877
572.0	0.0003096678928913084
574.0	0.0003438135408695492
576.0	0.0003778817358704667
578.0	0.0005474838903717741
580.0	0.0005730428013377275
582.0	0.0005751939339586235
584.0	0.0005773994757994581
586.0	0.0005793935068411306
588.0	0.0005811892705321145
590.0	0.0005828098615604391
592.0	0.0005842751593234265
594.0	0.0005856025685181148
596.0	0.0005868075972913019
598.0	0.0005879041033714192
600.0	0.0005889044242407116
602.0	0.0005898194878676924
604.0	0.0005906589285622234
606.0	0.0005914312096824767
608.0	0.0005921437477457089
610.0	0.0005928030332115579
612.0	0.0005934147468817804
614.0	0.0005939838535059038
616.0	0.0005945147017145875
618.0	0.0005950111149639675
620.0	0.0005954764303565084
622.0	0.0005959136035706788
624.0	0.0005963252286779624
626.0	0.0005967136007687682
628.0	0.0005970807633172475
630.0	0.00059742850332396
632.0	0.0005977584265978625
634.0	0.000598071968441547
636.0	0.0005983704292894184
638.0	0.000598654939394098
640.0	0.0005989265373516123
642.0	0.0005991860496437373
644.0	0.0005994346024381379
646.0	0.0005996726888096653
648.0	0.0005999008386256936
650.0	0.0006001202604894744


==> TeX/Tikz/plot_data/lasso/gam/AdaPGM_MM_-lasso_500_1000_10.jsonl.txt <==
4.0	0.00010213344365738093
6.0	0.00016153670071694656
8.0	0.0002595480075194768
10.0	0.0004190509505824345
12.0	0.0005489649543779443
14.0	0.0002244513552613095
16.0	5.222352472372363e-5
18.0	4.178546701303546e-5
20.0	5.606306893020729e-5
22.0	8.579093546616246e-5
24.0	0.000136465782430632
26.0	0.00021964965034578743
28.0	0.00035482485086018337
30.0	0.0005738311886180789
32.0	0.0004487953614249836
34.0	7.019847205305312e-5
36.0	3.575706930242107e-5
38.0	4.392987059217451e-5
40.0	6.558017037131217e-5
42.0	0.0001035427152089953
44.0	0.00016627787628540347
46.0	0.00026841837285910755
48.0	0.00043399822295273874
50.0	0.0007020680566813651
52.0	0.0011358920831863936
54.0	0.0002576750371684305
56.0	4.221710931751128e-5
58.0	3.7801199808480375e-5
60.0	4.173064249517412e-5
62.0	5.1041860469714634e-5
64.0	7.610419513150094e-5
66.0	0.0001201148754165937
68.0	0.00019286929972839222
70.0	0.00031133353002308365
72.0	0.0005033811903896353
74.0	0.0008143044669031911
76.0	0.0002641404473759222
78.0	5.031493114036493e-5
80.0	4.053209572941441e-5
82.0	5.446355401518874e-5
84.0	8.337931189604698e-5
86.0	0.00013264700995010967
88.0	0.00021351168457645184
90.0	0.00034491377299816154
92.0	0.0005578048906100463
94.0	0.000707909044400917
96.0	0.00012275349722024297
98.0	3.757380831717209e-5
100.0	3.8577799433331464e-5
102.0	5.1305712051209456e-5
104.0	7.831356768236904e-5
106.0	0.0001244769537451955
108.0	0.00020030614501383729
110.0	0.00032355380210706455
112.0	0.0005232472669449528
114.0	0.0008006047722981771
116.0	0.0002881440837385626
118.0	4.822643494929078e-5
120.0	3.649274392098467e-5
122.0	4.8367630168260476e-5
124.0	7.375713186275367e-5
126.0	0.00011720023459020851
128.0	0.00018857958649423108
130.0	0.0003046034722978399
132.0	0.000492596798680568
134.0	0.0007969074355907468
136.0	0.0004405403245519599
138.0	7.8786190725043e-5
140.0	4.338029429260458e-5
142.0	5.4018619563764256e-5
144.0	8.094206717807659e-5
146.0	0.00012793995408939664
148.0	0.00020552732764107708
150.0	0.00033181276902640014
152.0	0.000536516313323168
154.0	0.0008679177247015534
156.0	0.0005839547994320316
158.0	8.341824788904904e-5
160.0	3.7900145989516435e-5
162.0	4.5706048595233244e-5
164.0	6.788478766096651e-5
166.0	0.00010701810925336856
168.0	0.00017177879156181748
170.0	0.0002772585050139565
172.0	0.0004482716904168298
174.0	0.0007251479443325434
176.0	0.001173228594344885
178.0	0.00015900626659899315
180.0	3.683781243163631e-5
182.0	3.5767905656708216e-5
184.0	3.9439004511275034e-5
186.0	5.718841522378924e-5
188.0	8.951488971472832e-5
190.0	0.000143370961876288
192.0	0.00023125179415999774
194.0	0.00037381057965840735
196.0	0.0006046570302484747
198.0	0.0002491231322492147
200.0	5.550772725683949e-5
202.0	4.021850915633641e-5
204.0	5.281590639216023e-5
206.0	8.032922373854792e-5
208.0	0.00012754218262356104
210.0	0.00020517027324113926
212.0	0.0003313767577763555
214.0	0.00053588145027853
216.0	0.0008669257667917965
218.0	0.00039872526715422973
220.0	5.413484658657876e-5
222.0	3.636106167648736e-5
224.0	4.701241614120638e-5
226.0	7.118823952693112e-5
228.0	0.00011287867683508621
230.0	0.0001815079500176624
232.0	0.0002931222161636416
234.0	0.0004740002582090554
236.0	0.0007668078738698792
238.0	0.00045392360144932986
240.0	7.979481927295994e-5
242.0	4.194682746367899e-5
244.0	5.181211943289491e-5
246.0	7.746190235637434e-5
248.0	0.00012235679977685456
250.0	0.00019651789214446738
252.0	0.0003172473977706132
254.0	0.0005129551563444535
256.0	0.0008297980275061678
258.0	0.0013425510038802629
260.0	0.000378711675067493
262.0	4.970727011489205e-5
264.0	3.808537389425592e-5
266.0	4.625522287358268e-5
268.0	6.145591724699217e-5
270.0	9.378073400127667e-5
272.0	0.00014904894550891857
274.0	0.0002398407521090196
276.0	0.0003874108169179546
278.0	0.0006265145075939945
280.0	0.00033101660082286477
282.0	5.429049857244817e-5
284.0	3.650255232647511e-5
286.0	4.720495871388194e-5
288.0	7.148389700893312e-5
290.0	0.00011334944050621327
292.0	0.00018226589956454962
294.0	0.0002943467305988562
296.0	0.0004759806284692726
298.0	0.000770011712577965
300.0	0.001245834572482833
302.0	0.0002739782901612072
304.0	4.0738968491701775e-5
306.0	3.6270624447660996e-5
308.0	3.930243313042919e-5
310.0	4.7963133440208205e-5
312.0	7.146926001764318e-5
314.0	0.00011277856893141505
316.0	0.00018107901617645658
318.0	0.0002922962806534031
320.0	0.0004725981543926075
322.0	0.0007645064033221264
324.0	0.0003492092316666275
326.0	5.624735661635514e-5
328.0	4.07905463479574e-5
330.0	5.357709535880609e-5
332.0	8.149124535985924e-5
334.0	0.00012938923783340826
336.0	0.00020814255018151496
338.0	0.0003361778798671714
340.0	0.0005436457732733367
342.0	0.0008794866783226416
344.0	0.0004822083539530604
346.0	9.633842483509818e-5
348.0	4.463740844774086e-5
350.0	5.399723689606596e-5
352.0	8.026695620669654e-5
354.0	0.00012657010169504358
356.0	0.00020317810602885536
358.0	0.0003279461712929557
360.0	0.0005302274258608818
362.0	0.0008577258118061617
364.0	0.0004076302325969635
366.0	8.424571510114009e-5
368.0	4.1424990677903205e-5
370.0	5.059475950549689e-5
372.0	7.54075535469772e-5
374.0	0.00011900120033543775
376.0	0.00019107410091548908
378.0	0.00030843222075305134
380.0	0.0004986884651884921
382.0	0.0008067123239466316
384.0	0.0011477707719868917
386.0	0.00027871331481042625
388.0	4.131136253599958e-5
390.0	3.610476169426425e-5
392.0	3.9560420581926905e-5
394.0	4.9111144576394406e-5
396.0	7.352614442492173e-5
398.0	0.00011618847079245373
400.0	0.0001866347605888723
402.0	0.0003013044950443037
404.0	0.0004871831100024797
406.0	0.0007881100277163019
408.0	0.0006252431398068295
410.0	0.00013366750692593365
412.0	4.492578560197945e-5
414.0	5.0169470171595356e-5
416.0	7.299130020946969e-5
418.0	0.00011436352709641207
420.0	0.00018322487529198934
422.0	0.0002955620466467054
424.0	0.0004777795833662219
426.0	0.0007728388569821877
428.0	0.00028733830190084644
430.0	5.1343447460962136e-5
432.0	4.116653972370993e-5
434.0	5.3466837913734565e-5
436.0	8.106520568166577e-5
438.0	0.0001285893818241969
440.0	0.00020679500712906558
442.0	0.00033397112270496665
444.0	0.0005400620159682759
446.0	0.0008736814693946869
448.0	0.0005501644801871643
450.0	9.944699813400702e-5
452.0	3.99219862026461e-5
454.0	4.726061498534185e-5
456.0	6.984063989335806e-5
458.0	0.00010993584022553818
460.0	0.00017638093140680174
462.0	0.00028464619048729103
464.0	0.00046019595577983743
466.0	0.000744427196863395
468.0	0.0006163926537801434
470.0	8.130487539928281e-5
472.0	3.75122078759662e-5
474.0	4.534754450071569e-5
476.0	6.739680019857395e-5
478.0	0.00010626977804933474
480.0	0.00017058791388766456
482.0	0.0002753414965011759
484.0	0.0004451748259107373
486.0	0.000720139570111774
488.0	0.0007243957438296247
490.0	0.00014094579257240879
492.0	3.9107123666918106e-5
494.0	3.941195152917923e-5
496.0	5.164831606696925e-5
498.0	7.850668828570374e-5
500.0	0.00012462610150469345
502.0	0.00020046829543036434
504.0	0.000323776955392678
506.0	0.0005235887884981054
508.0	0.0008470378603045038
510.0	0.00015229556155199505
512.0	3.8846529843500726e-5
514.0	3.918719056529883e-5
516.0	5.0455942933063055e-5
518.0	7.631304394318526e-5
520.0	0.0001209620457691382
522.0	0.00019448488730385515
524.0	0.0003140685522861176
526.0	0.000507866797143339
528.0	0.0008215924202153854
530.0	0.00025017610069381853
532.0	4.267736034995747e-5
534.0	3.672598932755532e-5
536.0	4.266389765755516e-5
538.0	5.899868690310532e-5
540.0	9.10736316331817e-5
542.0	0.00014525188525396952
544.0	0.00023398108942902156
546.0	0.00037807060834978547
548.0	0.0006114720214583268
550.0	0.0002710197483509499
552.0	5.052594875632741e-5
554.0	3.785962099643664e-5
556.0	5.0073702678617664e-5
558.0	7.631296360996164e-5
560.0	0.00012123948860487838
562.0	0.00019506805264351543
564.0	0.00031507857576055614
566.0	0.0005095341654906434
568.0	0.0008243068206982259
570.0	0.00032006471418392636
572.0	5.8406561248120966e-5
574.0	3.901207562034571e-5
576.0	5.038360782690503e-5
578.0	7.626899236056797e-5
580.0	0.00012092342302085921
582.0	0.0001944381728772479
584.0	0.00031400077323435745
586.0	0.0005077610188780233
588.0	0.0008214232107018636
590.0	0.0005556469310739434
592.0	6.475332429060378e-5
594.0	3.649548672224768e-5
596.0	4.563552923753235e-5
598.0	6.846003376068021e-5
600.0	0.00010824801497280277
602.0	0.00017391200109285513
604.0	0.00028078074201480323
606.0	0.0004540059585412255
608.0	0.00073444374691016
610.0	0.0005291194759649598
612.0	6.85210948103515e-5
614.0	3.68735985670277e-5
616.0	4.573121594696394e-5
618.0	6.844751214474505e-5
620.0	0.00010815432555317203
622.0	0.00017372513942751067
624.0	0.000280460976269651
626.0	0.00045347989137637084
628.0	0.0007335882198267037
630.0	0.0008796688304927626
632.0	0.00010561125510334081
634.0	3.6866390012630355e-5
636.0	4.096588570493156e-5
638.0	5.423432878717188e-5
640.0	8.26764953382659e-5
642.0	0.00013136020456587833
644.0	0.0002113571333425882
646.0	0.0003413917640820839
648.0	0.0005520882792922914
650.0	0.0004927076832814528
652.0	0.00011282883114453156
654.0	4.120528799722461e-5
656.0	4.814502028911758e-5
658.0	7.089619459771982e-5
660.0	0.00011147973122051543
662.0	0.000178800284445819
664.0	0.00028852192280547073
666.0	0.00046644766649959747
668.0	0.0007545330110007061
670.0	0.0004755495908208422
672.0	6.233433031809493e-5
674.0	3.708172923348795e-5
676.0	4.683004791403081e-5
678.0	7.044595685128212e-5
680.0	0.00011148035745806343
682.0	0.00017915052159287354
684.0	0.00028926093014882104
686.0	0.0004677292092156935
688.0	0.0007566494382753008
690.0	0.00042190632994086206
692.0	5.796289979177424e-5
694.0	3.728237410322203e-5
696.0	4.779145198291518e-5
698.0	7.219322248878536e-5
700.0	0.00011438898435920682
702.0	0.0001838955003414698
704.0	0.0002969575235899561
706.0	0.00048019204066837904
708.0	0.0007768194568130962
710.0	0.0003997325772255333
712.0	5.6841460355370124e-5
714.0	3.8235177950726477e-5
716.0	4.945012696794415e-5
718.0	7.488576339572693e-5
720.0	0.00011874458396338268
722.0	0.0001909417470100297
724.0	0.00030835784725912114
726.0	0.0004986377632232677
728.0	0.000806665065898862
730.0	0.0004900427228112997
732.0	7.425841043828065e-5
734.0	4.15975385674949e-5
736.0	5.1958185761444394e-5
738.0	7.79211483943395e-5
740.0	0.0001231965035087295
742.0	0.0001979227902173274
744.0	0.0003195433719393556
746.0	0.0005166814732987198
748.0	0.0008358330039573827
750.0	0.001113639293923902
752.0	0.00013089476515176448
754.0	4.075970465550629e-5
756.0	4.6676410185354485e-5
758.0	6.836398329528985e-5
760.0	0.00010732572102069937
762.0	0.00017205341258987725
764.0	0.0002775929081823302
766.0	0.00044875804081984984
768.0	0.0007259075510929224
770.0	0.0002050529523243721
772.0	5.18613689050642e-5
774.0	4.819526733675431e-5
776.0	6.69430283335015e-5
778.0	0.0001034696681735353
780.0	0.00016508642131154554
782.0	0.0002659636761825079
784.0	0.00042976448615073275
786.0	0.0006950869783781263
788.0	0.0004893153251280514
790.0	0.00014185517702863934
792.0	4.957002727416241e-5
794.0	5.253143702709751e-5
796.0	7.539207348027395e-5
798.0	0.00011764981036904585
800.0	0.00018825831238400567
802.0	0.0003035666443328085
804.0	0.0004906618031508721
806.0	0.0007936480340351766
808.0	0.0009102980689494492
810.0	0.00012566987352175874
812.0	4.2933980272230404e-5
814.0	4.9730097643859496e-5
816.0	7.305912053856408e-5
818.0	0.00011480079646269647
820.0	0.0001840876883453532
822.0	0.0002970344935607288
824.0	0.0004802000527063769
826.0	0.000776774229042199
828.0	0.0005577008108521196
830.0	0.00014151117001496257
832.0	4.801847732340459e-5
834.0	5.5571433618361765e-5
836.0	8.162179443895017e-5
838.0	0.00012824684075718682
840.0	0.00020564463100854533
842.0	0.0003318155241867288
844.0	0.0005364276431605357
846.0	0.0008677277501225992
848.0	0.0004254683820150263
850.0	5.931685435860627e-5
852.0	3.800032212790247e-5
854.0	4.8673544353669535e-5
856.0	7.350949149462242e-5
858.0	0.00011646686573901289
860.0	0.00018723216404533776
862.0	0.0003023437289018713
864.0	0.0004889008011663854
866.0	0.0007909073777996919
868.0	0.0006689084059774298
870.0	8.877394338761763e-5
872.0	4.011477935135466e-5
874.0	4.8335822349507315e-5
876.0	7.177402534264668e-5
878.0	0.00011314153223691851
880.0	0.00018160388281112776
882.0	0.00029311472130564713
884.0	0.00047390707453959544
886.0	0.0007666166176925689
888.0	0.0007419880290418
890.0	0.0002941226833803779
892.0	6.236288758961774e-5
894.0	4.114709644196476e-5
896.0	5.301114774351623e-5
898.0	8.019121353031022e-5
900.0	0.00012711568551484657
902.0	0.00020438199250131316
904.0	0.0003300527093482657
906.0	0.0005337148820043218
908.0	0.0008634080913738016
910.0	0.00039160120196394616
912.0	0.00010441087761920939
914.0	5.815433612830526e-5
916.0	7.256430480710517e-5
918.0	0.00010879294914419297
920.0	0.00017199138583299853
922.0	0.00027630755405444533
924.0	0.00044609079976402286
926.0	0.0007212988852824606
928.0	0.0011668406583530688
930.0	0.00025533072089811053
932.0	5.671044814231222e-5
934.0	6.269277471220983e-5
936.0	9.09691164563374e-5
938.0	0.00014241912648544345
940.0	0.00022811866253902812
942.0	0.0003679534765722518
944.0	0.0005947876109458226
946.0	0.0008166282996403516
948.0	0.000443598384370354
950.0	7.273531667619633e-5
952.0	3.8512508588445616e-5
954.0	4.7629377571641196e-5
956.0	7.123299266318921e-5
958.0	0.00011252938115768601
960.0	0.0001807397309681452
962.0	0.0002917788635425525
964.0	0.00047177667411269836
966.0	0.0007631850700426091
968.0	0.001234776586341761
970.0	0.00037090614507452726
972.0	8.19515180600306e-5
974.0	5.904118413534394e-5
976.0	7.7441699422015e-5
978.0	0.00011774336407297376
980.0	0.00018692711049200032
982.0	0.0003006901884482016
984.0	0.00048564918373302657
986.0	0.0007853586748722116
988.0	0.0012705180271102335
990.0	0.0002978858721450928
992.0	6.555220371092432e-5
994.0	5.431205050834502e-5
996.0	7.34424904117083e-5
998.0	0.00011263865819377782
1000.0	0.0001792936711438722
1002.0	0.00028864385880162725
1004.0	0.0004663089822683728
1006.0	0.0007541409645759354
1008.0	0.0010958730231033853
1010.0	0.00017831501479894388
1012.0	4.67589781840103e-5
1014.0	5.2533182672174445e-5
1016.0	7.655237834364674e-5
1018.0	0.0001199998394002425
1020.0	0.00019228273685953457
1022.0	0.00031018717635044923
1024.0	0.0005014281633595491
1026.0	0.0008110953781362157
1028.0	0.0007514536222757236
1030.0	0.00011966242791810668
1032.0	5.069022096158914e-5
1034.0	6.048110604058563e-5
1036.0	8.95682372871895e-5
1038.0	0.00014107862380752242
1040.0	0.00022639038352212306
1042.0	0.0003653740725786221
1044.0	0.0005907220421950863
1046.0	0.0009555756843026627
1048.0	0.0005444982938340946
1050.0	0.00010225718243447495
1052.0	4.3342274810653596e-5
1054.0	5.171835089517023e-5
1056.0	7.659301263334718e-5
1058.0	0.00012064223598720198
1060.0	0.00019359630665832304
1062.0	0.0003124475365279794
1064.0	0.0005051526593341412
1066.0	0.000817155267596886
1068.0	0.0013220855651643502
1070.0	0.0017612251856589647
1072.0	0.0009284960285455007
1074.0	0.00011766421684993848
1076.0	4.173691645577542e-5
1078.0	4.857847287980463e-5
1080.0	7.146025429813515e-5
1082.0	0.00011233195547841898
1084.0	0.00018015013429051947
1086.0	0.00029069165812449575
1088.0	0.0004699512144182675
1090.0	0.0007601982958683653
1092.0	0.0012299273318074559
1094.0	0.001044371679367645
1096.0	0.00016339023331437983
1098.0	4.625593160162141e-5
1100.0	5.239596541199594e-5
1102.0	7.651857104493188e-5
1104.0	0.00012002421478313052
1106.0	0.00019235966037065892
1108.0	0.00031033007682677296
1110.0	0.0005016685522439586
1112.0	0.0008114889138513501
1114.0	0.0011398904768780394
1116.0	0.0001840005994558291
1118.0	5.449406546359968e-5
1120.0	6.204101929341265e-5
1122.0	9.072618889528618e-5
1124.0	0.00014236665358696867
1126.0	0.0002281951510464534
1128.0	0.00036815660780264775
1130.0	0.0005951557668214923
1132.0	0.0009627153929198835
1134.0	0.00043505308377376876
1136.0	0.00012978410511230756
1138.0	7.99326717577958e-5
1140.0	0.00010160852882237827
1142.0	0.00015312834902851775
1144.0	0.00024245795025676
1146.0	0.0003896989630337634
1148.0	0.0006292503726094323
1150.0	0.0010175017188597906
1152.0	0.0016460291527006145
1154.0	0.0007196807134424263
1156.0	0.00019700279374553205
1158.0	8.61705042414014e-5
1160.0	9.060360310555039e-5
1162.0	0.0001297703506814161
1164.0	0.00020238712240357686
1166.0	0.0003237927724152195
1168.0	0.0005220869496479188
1170.0	0.0008438467251140686
1172.0	0.001364919242659484
1174.0	0.00022939055498320118
1176.0	5.885086532526913e-5
1178.0	6.596951351758394e-5
1180.0	9.60748252407783e-5
1182.0	0.00015057570107715901
1184.0	0.00024126321766314586
1186.0	0.0003891951802032007
1188.0	0.0006291440772680914
1190.0	0.001017683255864307
1192.0	0.0008850098727014584
1194.0	0.00044731821646407934
1196.0	0.00011559686255977032
1198.0	5.792554936910493e-5
1200.0	7.097001968732402e-5
1202.0	0.00010586656918254313
1204.0	0.00016711192451768976
1206.0	0.00026834421531375966
1208.0	0.00043317234927558464
1210.0	0.0007003797369574411
1212.0	0.001132984451424181
1214.0	0.0018330804911510742
1216.0	0.0002742164494614411
1218.0	6.145868984799117e-5
1220.0	6.799799937422225e-5
1222.0	9.868854230508752e-5
1224.0	0.00015451439107323236
1226.0	0.0002474969970988618
1228.0	0.0003992129718209248
1230.0	0.0006453190048201698
1232.0	0.0010438377597606838
1234.0	0.0016888098512119183
1236.0	0.00198430237037794
1238.0	0.0004447806328256545
1240.0	0.00010946433493056029
1242.0	0.00012219419872548006
1244.0	0.00017776179131282095
1246.0	0.0002785107056410142
1248.0	0.00044620540866298656
1250.0	0.0007197767970763867
1252.0	0.0011635267937388782
1254.0	0.0018820780714693815
1256.0	0.002594796540857807
1258.0	0.002614268270687379
1260.0	0.0026357719546490667
1262.0	0.0026478705906246803
1264.0	0.0026621921875832413
1266.0	0.0026591976294955237
1268.0	0.002589265554970136
1270.0	0.0026060895141996623
1272.0	0.0026199969726618637
1274.0	0.002629548530118209
1276.0	0.0026368738091368488
1278.0	0.0026429062885172665
1280.0	0.0026480980925223936
1282.0	0.0026526892838037853
1284.0	0.0026568210721333594
1286.0	0.002660584751960131
1288.0	0.0026640439697105354
1290.0	0.0026672456241405157
1292.0	0.0026702256813438013
1294.0	0.0026730125539826902
1296.0	0.002675629212902838
1298.0	0.0026780945829701294
1300.0	0.0026804245040439392
1302.0	0.0026826324117915465
1304.0	0.002684729832462197
1306.0	0.0026867267484642645
1308.0	0.002688631873321896
1310.0	0.0026904528633657867
1312.0	0.0026921964818429826
1314.0	0.0026938687294161107
1316.0	0.002695474949611923
1318.0	0.002697019914789408
1320.0	0.002698507897806966
1322.0	0.0026999427327605687
1324.0	0.002701327866074005
1326.0	0.002702666401159246
1328.0	0.0027039611363940145
1330.0	0.0027052145996172136
1332.0	0.002706429076851802
1334.0	0.00270760663895228
1336.0	0.002708749164315386
1338.0	0.002709858360081498
1340.0	0.0027109357791739535
1342.0	0.0027119828381168168
1344.0	0.002713000830292858
1346.0	0.002713990939451134
1348.0	0.0027149542506576347
1350.0	0.0027158917617569897
1352.0	0.0027168043914996727
1354.0	0.002717692987900685
1356.0	0.002718558336562302
1358.0	0.0027194011644777177
1360.0	0.002720222151630199
1362.0	0.00272102192755728
1364.0	0.0027218010845151824
1366.0	0.002722560175986125
1368.0	0.002723299724720084
1370.0	0.00272402021980663
1372.0	0.0027247221266469166
1374.0	0.002725405885240247
1376.0	0.002726071912691214
1378.0	0.002726720609426224
1380.0	0.0027273523531472937
1382.0	0.002727967508881244
1384.0	0.0027285664270269307
1386.0	0.0027291494367342444
1388.0	0.002729716869643306
1390.0	0.0027302690270569977
1392.0	0.002730806223254435
1394.0	0.0027313287331631854
1396.0	0.002731836848185247
1398.0	0.002732330847491227
1400.0	0.0027328109818582354
1402.0	0.0027332775197390596
1404.0	0.0027337307157216007
1406.0	0.00273417080991948
1408.0	0.0027345980404397873
1410.0	0.002735012656812894
1412.0	0.0027354148621939038
1414.0	0.002735804900056716
1416.0	0.0027361829809875934
1418.0	0.0027365493236891168
1420.0	0.0027369041345728
1422.0	0.002737247621522524
1424.0	0.0027375799820453465
1426.0	0.002737901429719882
1428.0	0.0027382121210593707
1430.0	0.0027385122931040777
1432.0	0.0027388020987144483
1434.0	0.002739081736771783
1436.0	0.002739351380772814
1438.0	0.0027396112244531543
1440.0	0.002739861408563899
1442.0	0.0027401021345394953
1444.0	0.0027403335505840295
1446.0	0.002740555839442413
1448.0	0.0027407691493668215
1450.0	0.0027409736543760293
1452.0	0.0027411694704957347
1454.0	0.002741356845880106
1456.0	0.0027415357675582707
1458.0	0.0027417066035114778
1460.0	0.002741869299326395
1462.0	0.002742024127209758
1464.0	0.002742171208335609
1466.0	0.0027423105589024716
1468.0	0.0027424425408430417
1470.0	0.002742567135269662
1472.0	0.002742684501931654
1474.0	0.002742794788470838
1476.0	0.002742898116429127
1478.0	0.0027429946223639927
1480.0	0.0027430844089024265
1482.0	0.002743167636943131
1484.0	0.002743244472698256
1486.0	0.0027433149071976084
1488.0	0.002743379224470791
1490.0	0.0027434372187556053
1492.0	0.0027434894924286413
1494.0	0.00274353593995295
1496.0	0.0027435764043678224
1498.0	0.002743611459099053
1500.0	0.0027436407607577882
1502.0	0.002743664915893174
1504.0	0.0027436837154909965
1506.0	0.002743697102886795
1508.0	0.0027437058541175292
1510.0	0.0027437089752862078
1512.0	0.002743707675567753
1514.0	0.002743701872583381
1516.0	0.0027436905678197123
1518.0	0.002743675298258207
1520.0	0.0027436557014970894
1522.0	0.0027436312239270825
1524.0	0.002743603100532955
1526.0	0.0027435698384069623
1528.0	0.0027435336151180904
1530.0	0.002743492527467651
1532.0	0.002743448087513502
1534.0	0.0027433992254666923
1536.0	0.0027433468050550103
1538.0	0.0027432918875381932
1540.0	0.0027432329447010864


==> TeX/Tikz/plot_data/lasso/gam/AdaPGM_Ours_-lasso_100_300_10.jsonl.txt <==
4.0	0.00039459731266841915
6.0	0.0006131150346463828
8.0	0.0009797904323421397
10.0	0.001579273007884087
12.0	0.002552296598907334
14.0	0.0005133711128219424
16.0	0.00022338487687732016
18.0	0.00026760849278009897
20.0	0.00039674441484173836
22.0	0.000625115540574479
24.0	0.0010032301490196162
26.0	0.0016191747834764598
28.0	0.0026178413340220107
30.0	0.0012217528387506278
32.0	0.00022810006112253663
34.0	0.000248482434861613
36.0	0.00035917163936756034
38.0	0.0005616715119660021
40.0	0.0008993406207132058
42.0	0.0014504739133897962
44.0	0.0023445775946446105
46.0	0.0006896596198804483
48.0	0.00021525530453638976
50.0	0.0002465700588465891
52.0	0.00036116220665363067
54.0	0.0005670068108151518
56.0	0.0009089723244457836
58.0	0.00146654918112493
60.0	0.00237083202352789
62.0	0.0007792034110442949
64.0	0.00021559291538459334
66.0	0.00024359936353864306
68.0	0.00035551358033984975
70.0	0.000557535431087865
72.0	0.0008934935454584706
74.0	0.0014414289034567777
76.0	0.0023301492908716966
78.0	0.000756205101133199
80.0	0.0002189558631903005
82.0	0.00024864225275936366
84.0	0.00036335657117853585
86.0	0.0005700603649089513
88.0	0.0009136759120389537
90.0	0.0014740428542515556
92.0	0.0023828988542739446
94.0	0.0010303848357957465
96.0	0.00022827148966100998
98.0	0.0002522931882762377
100.0	0.00036606281224774504
102.0	0.0005730890877129496
104.0	0.0009179356857856903
106.0	0.0014806200086798348
108.0	0.0023933840402149157
110.0	0.0012825437643911055
112.0	0.00024734577953612765
114.0	0.00027014594056209474
116.0	0.0003907490190097782
118.0	0.0006111740319147664
120.0	0.0009786629096266138
122.0	0.0015784359898186444
124.0	0.0025514330254643135
126.0	0.0013389192180286392
128.0	0.000243234066060426
130.0	0.0002644061124128603
132.0	0.0003819770627887277
134.0	0.0005972368020339974
136.0	0.0009562395363416572
138.0	0.0015422178896736098
140.0	0.002492862734142652
142.0	0.00123930593427045
144.0	0.00024085817376570293
146.0	0.0002632249543035921
148.0	0.0003808004432324028
150.0	0.0005956421367563173
152.0	0.0009538059890365851
154.0	0.0015383524910943139
156.0	0.0024866442904408134
158.0	0.0008323978643963033
160.0	0.0002187491359505354
162.0	0.0002458173855101256
164.0	0.000358231174469632
166.0	0.0005615559147666618
168.0	0.0008998186123423848
170.0	0.0014515741836056938
172.0	0.0023465204379302957
174.0	0.0008457637817506101
176.0	0.0002227328880106696
178.0	0.00025034930671044564
180.0	0.00036485686348581474
182.0	0.0005719521081993624
184.0	0.0009164819701893935
186.0	0.0014784576725653947
188.0	0.0023899797378985404
190.0	0.0008599070724053465
192.0	0.00022138057331830345
194.0	0.00024824720521479996
196.0	0.00036156926195505504
198.0	0.0005666943629600845
200.0	0.0009080061864753078
202.0	0.0014647593610577784
204.0	0.002367823313811906
206.0	0.0009576750575602534
208.0	0.00022748023059996164
210.0	0.0002530592408902379
212.0	0.0003678026925472714
214.0	0.0005761045699166226
216.0	0.000922908257897042
218.0	0.001488711511172583
220.0	0.0024064990699145944
222.0	0.0008580351175944648
224.0	0.00022194235992334336
226.0	0.00024899751759737
228.0	0.00036270843113075897
230.0	0.0005685013418819699
232.0	0.0009109120167474566
234.0	0.0014694521621213346
236.0	0.0023754119646121007
238.0	0.00090765865786616
240.0	0.00022533547803466137
242.0	0.00025175733258947963
244.0	0.0003663268716529899
246.0	0.0005739863114885975
248.0	0.0009196094156852496
250.0	0.0014834372248065677
252.0	0.002397996628883219
254.0	0.0008867637389555916
256.0	0.0002236836032937635
258.0	0.0002503105599119731
260.0	0.0003643750179589315
262.0	0.0005709992258612575
264.0	0.0009148584974197042
266.0	0.0014757907350756807
268.0	0.0023856446029465158
270.0	0.0009215322370454892
272.0	0.0002262806513385603
274.0	0.00025253856159964663
276.0	0.0003673582323338213
278.0	0.0005755533956233852
280.0	0.0009220961907302231
282.0	0.0014874368039086091
284.0	0.0024044560763874343
286.0	0.0008979582943061876
288.0	0.0002251615559363164
290.0	0.0002518136160258143
292.0	0.0003665050605537599
294.0	0.0005743102311967282
296.0	0.000920150251701839
298.0	0.0014843205170208744
300.0	0.002399429901815264
302.0	0.0009520297498962975
304.0	0.00022889603308012436
306.0	0.00025493197381020214
308.0	0.00037063862634199423
310.0	0.0005805995413124654
312.0	0.0009301349929170396
314.0	0.0015003815591732891
316.0	0.0024253700900766337
318.0	0.000936786866583006
320.0	0.0002288930191550092
322.0	0.00025532997471005046
324.0	0.00037137120999902095
326.0	0.0005818185845045159
328.0	0.000932122872799175
330.0	0.0015036055190962901
332.0	0.0024305902860534763
334.0	0.0014285784687875739
336.0	0.0002717045248713804
338.0	0.00029641858272567344
340.0	0.00042862571036179453
342.0	0.0006703595085683289
344.0	0.0010734074140206463
346.0	0.0017312306061757923
348.0	0.002798408005685121
350.0	0.0016367502424370411
352.0	0.00027741694531760236
354.0	0.00030000722376280936
356.0	0.0004328253595063008
358.0	0.0006764710692100378
360.0	0.001082970647885305
362.0	0.0017465439335771341
364.0	0.0028231057059429857
366.0	0.0036013803239111114
368.0	0.000526812957131805
370.0	0.00022745448200099967
372.0	0.0002721629195654078
374.0	0.00040336711018205523
376.0	0.0006354894368386859
378.0	0.0010198490243409919
380.0	0.0016459821442527413
382.0	0.0026611753864725354
384.0	0.0006187623078820335
386.0	0.00022040666889464207
388.0	0.00025667733153443724
390.0	0.00037763529344894784
392.0	0.0005936500328648603
394.0	0.0009520672405484253
396.0	0.0015362694838085794
398.0	0.0024836372654310694
400.0	0.0008315089535082383
402.0	0.0002226750194491641
404.0	0.00025072419093269004
406.0	0.00036557311867632577
408.0	0.0005731539243564492
410.0	0.0009184463829485832
412.0	0.0014816458367853183
414.0	0.002395143098294523
416.0	0.0009277303852603964
418.0	0.0002301055952074528
420.0	0.0002570631406827564
422.0	0.00037403817088597213
424.0	0.0005860646968425624
426.0	0.0009389586830741334
428.0	0.0015146488265796849
430.0	0.0024484501010555346
432.0	0.0009308162965659408
434.0	0.0002284343536581935
436.0	0.0002549283305321582
438.0	0.00037082922477708105
440.0	0.0005809890580543291
442.0	0.0009308034792073596
444.0	0.0015014819644874676
446.0	0.0024271599163818796
448.0	0.0009462321048854225
450.0	0.00022996167363153018
452.0	0.00025638703505014585
454.0	0.0003728569247164739
456.0	0.0005841221981947727
458.0	0.0009358017133809395
460.0	0.001509534017274754
462.0	0.002440170840635631
464.0	0.0009437314244413985
466.0	0.00022895648911222104
468.0	0.0002552230963326277
470.0	0.00037114766435024463
472.0	0.0005814367572163251
474.0	0.0009314957011770541
476.0	0.0015025861567656014
478.0	0.0024289386503159207
480.0	0.0009926062370327119
482.0	0.000232425478703394
484.0	0.00025820752837459797
486.0	0.0003751504004538123
488.0	0.0005875510002798098
490.0	0.0009412146202982626
492.0	0.001518225681515014
494.0	0.0024542010852054608
496.0	0.0011451151876276983
498.0	0.0002463335101137504
500.0	0.000271539183209673
502.0	0.0003937152760124086
504.0	0.0006162542240125563
506.0	0.0009870130746786427
508.0	0.0015920104655880135
510.0	0.0025734285729601515
512.0	0.0014748507354780272
514.0	0.0002795765262688526
516.0	0.00030492592751013884
518.0	0.0004408970272617751
520.0	0.0006895374632270991
522.0	0.0011041090797057
524.0	0.0017807439616001708
526.0	0.002878441032129135
528.0	0.004655985016067254
530.0	0.0012011977121655104
532.0	0.00023058302477933933
534.0	0.0002517435437228533
536.0	0.00036409546366815253
538.0	0.0005694684842965189
540.0	0.0009118724529809548
542.0	0.0014707090386183016
544.0	0.0023772978374057706
546.0	0.0038453700040221553
548.0	0.0006696667899435779
550.0	0.0002468084639771645
552.0	0.00028872942080334355
554.0	0.00042531050967509784
556.0	0.0006688393932260855
558.0	0.0010727714328131902
560.0	0.0017310987219902561
562.0	0.0027986409513087417
564.0	0.0009039126914070347
566.0	0.0002566859560389807
568.0	0.00029085725152376205
570.0	0.00042480345455907416
572.0	0.0006663488893213599
574.0	0.001067948606032047
576.0	0.001722904925450741
578.0	0.002785188916573408
580.0	0.001142458921556741
582.0	0.0002692050819405683
584.0	0.00029924618859784174
586.0	0.0004348441395113016
588.0	0.0006810736192416593
590.0	0.0010910467059547149
592.0	0.001759919958575195
594.0	0.0028449020282233757
596.0	0.0011131770700907812
598.0	0.00027120678918470355
600.0	0.00030244519888291863
602.0	0.00043986627729152765
604.0	0.0006891129442365897
606.0	0.0011040101046375717
608.0	0.001780872759827599
610.0	0.00287879313838041
612.0	0.003340584523290638
614.0	0.000514158902446005
616.0	0.0002967410252236738
618.0	0.00037265979758861577
620.0	0.0005597148999664755
622.0	0.0008853313356545371
624.0	0.001422536024655954
626.0	0.002296760856493484
628.0	0.003713766241942704
630.0	0.0022412482162486153
632.0	0.0003111263827510006
634.0	0.000332019864706783
636.0	0.0004773649391681062
638.0	0.0007453255468463573
640.0	0.0011928312674082946
642.0	0.0019235366573129506
644.0	0.003109104524087126
646.0	0.0010217302777441916
648.0	0.00025761036152153197
650.0	0.00028826259592494195
652.0	0.000419616367334069
654.0	0.0006575636176889874
656.0	0.001053551340196931
658.0	0.001699520508560844
660.0	0.002747307871983946
662.0	0.0013343090653122464
664.0	0.00029294459841444994
666.0	0.0003235079109212959
668.0	0.0004692907243084992
670.0	0.0007346508148812162
672.0	0.001176691669975293
674.0	0.0018979792203656276
676.0	0.0030680287987985395
678.0	0.0012343727402620928
680.0	0.00026900332114475903
682.0	0.00029687135591618193
684.0	0.0004305757878762777
686.0	0.0006740097492052526
688.0	0.0010795457504936446
690.0	0.0017412764277536402
692.0	0.002814719031271694
694.0	0.001170638967509971
696.0	0.0002767207766462629
698.0	0.00030769364337593873
700.0	0.00044715501098606565
702.0	0.0007003720116600537
704.0	0.0011219698643939251
706.0	0.001809804769603277
708.0	0.002925542582622225
710.0	0.0012031515359529432
712.0	0.000273411553991845
714.0	0.00030288844278139284
716.0	0.0004397426399594758
718.0	0.0006885631701216492
720.0	0.0011029553002142398
722.0	0.0017790848537427592
724.0	0.0028758598654201493
726.0	0.0010906457030251794
728.0	0.0002699645085952024
730.0	0.00030153080647334535
732.0	0.0004387172292172411
734.0	0.0006873967547102559
736.0	0.0011013016960830834
738.0	0.0017765242282137127
740.0	0.0028717738793455003
742.0	0.0015880752262841366
744.0	0.00030889024496124425
746.0	0.0003375968382488622
748.0	0.0004884006127162707
750.0	0.0007639525209497583
752.0	0.0012233244946366138
754.0	0.001973048188563546
756.0	0.0031893013867443252
758.0	0.0013664549999743436
760.0	0.000274802567253806
762.0	0.0003011698477112169
764.0	0.00043601551032763106
766.0	0.0006821573208747834
768.0	0.0010924159761146357
770.0	0.0017619465994330715
772.0	0.0028480872502496847
774.0	0.0011753765297616002
776.0	0.0002781257948285202
778.0	0.0003092862604674763
780.0	0.00044948108494365747
782.0	0.0007040206903725582
784.0	0.0011278175442177678
786.0	0.0018192387355250557
788.0	0.002940793205152272
790.0	0.001174819047064767
792.0	0.00027377251300557604
794.0	0.00030400262117876
796.0	0.00044163331824203654
798.0	0.0006916503209195016
800.0	0.001107962284405622
802.0	0.0017871919471462378
804.0	0.0028889801820065663
806.0	0.0012096394926040001
808.0	0.0002785281392764516
810.0	0.0003089349380632626
812.0	0.0004486656027731766
814.0	0.0007026020299519002
816.0	0.0011254757967597852
818.0	0.001815427042441916
820.0	0.0029346144974844736
822.0	0.0011601255708293104
824.0	0.0002732977356377926
826.0	0.0003037881047907547
828.0	0.0004414412948387848
830.0	0.000691405077548358
832.0	0.0011075965523539926
834.0	0.0017866154749193875
836.0	0.0028880550402020475
838.0	0.0012136335094037744
840.0	0.0002789936856027962
842.0	0.00030940424616540576
844.0	0.00044932920905988203
846.0	0.0007036328931589862
848.0	0.0011271230310664203
850.0	0.001818082059787374
852.0	0.0029389052899836533
854.0	0.0014740115383638508
856.0	0.00029668757697300113
858.0	0.0003251781120958464
860.0	0.00047078207881755317
862.0	0.0007365545952698886
864.0	0.0011795305094327324
866.0	0.001902453736208159
868.0	0.003075209603561446
870.0	0.0016589591233897038
872.0	0.00030897331348510564
874.0	0.000336517938536284
876.0	0.0004863992707089238
878.0	0.0007606184881536252
880.0	0.00121788628313077
882.0	0.0019642277907099513
884.0	0.00317501918579161
886.0	0.0013018733645762865
888.0	0.0002771830781985671
890.0	0.00030526792140431257
892.0	0.00044251450447012813
894.0	0.0006925873463580123
896.0	0.0011092468738464062
898.0	0.001789156590161855
900.0	0.0028921023994367395
902.0	0.0012552432428851084
904.0	0.00028515994576300735
906.0	0.0003158942943636765
908.0	0.00045862143904113666
910.0	0.0007181225824516764
912.0	0.001150303411776115
914.0	0.0018554577356584326
916.0	0.002999315110846062
918.0	0.001287630834987286
920.0	0.0002816346770364559
922.0	0.0003109128404979483
924.0	0.00045097990030342524
926.0	0.0007059676082390126
928.0	0.001130740660509151
930.0	0.0018238566981400059
932.0	0.0029482096299797544
934.0	0.0012908303555505824
936.0	0.00028362409391715753
938.0	0.00031323738294342947
940.0	0.00045440050012510787
942.0	0.0007113448748678415
944.0	0.001139364430022088
946.0	0.0018377721162071983
948.0	0.0029707062254874213
950.0	0.0012496751757053886
952.0	0.0002786431884043607
954.0	0.00030814617080559024
956.0	0.00044717104517808556
958.0	0.0007000998408612656
960.0	0.0011213885772314394
962.0	0.0018087949863039208
964.0	0.002923874283508369
966.0	0.0012302193429518766
968.0	0.00027797211516525193
970.0	0.00030777844032573766
972.0	0.0004467802154396132
974.0	0.0006995541521294976
976.0	0.0011205468743161879
978.0	0.0018074533891763813
980.0	0.0029217136393092495
982.0	0.001187124480399467
984.0	0.0002737977451603362
986.0	0.0003037353115199335
988.0	0.0004411322153207913
990.0	0.0006908132408102726
992.0	0.0011065957957242967
994.0	0.0017849750487879323
996.0	0.002885390252757884
998.0	0.001164683637029616
1000.0	0.00027304660357321093
1002.0	0.0003033692064354232
1004.0	0.0004407791552655792
1006.0	0.0006903432224874593
1008.0	0.0011058833986646711
1010.0	0.0017838460461742697
1012.0	0.0028835752710088844
1014.0	0.0011654083720172982
1016.0	0.00027265179169901456
1018.0	0.00030287108758494567
1020.0	0.0004400326842350891
1022.0	0.0006891635648692775
1024.0	0.001103988512562242
1026.0	0.0017807869395161427
1028.0	0.0028786289685616136
1030.0	0.0011626884097848383
1032.0	0.0002719476012490251
1034.0	0.00030208170562965095
1036.0	0.000438883083383749
1038.0	0.000687361834338225
1040.0	0.0011011016558275688
1042.0	0.0017761299923645779
1044.0	0.002871100894416004
1046.0	0.0012188370233559807
1048.0	0.0002763261386926292
1050.0	0.0003060507468081066
1052.0	0.00044430840017279743
1054.0	0.0006957006239884286
1056.0	0.0011143824794084046
1058.0	0.0017975142257740295
1060.0	0.0029056492022963096
1062.0	0.0011427094252508497
1064.0	0.00026999491496620677
1066.0	0.00030020181924407774
1068.0	0.00043626250641890484
1070.0	0.0006833089159058626
1072.0	0.0010946342800670567
1074.0	0.0017657102640288216
1076.0	0.0028542636980812184
1078.0	0.0011828505816947937
1080.0	0.0002748954246797342
1082.0	0.00030517116654957326
1084.0	0.00044330095674195003
1086.0	0.0006942481554903647
1088.0	0.0011121169966588984
1090.0	0.001793890310567308
1092.0	0.0028998063464170205
1094.0	0.001152586564497367
1096.0	0.00027094806255720743
1098.0	0.0003011156246892041
1100.0	0.00043753465483533635
1102.0	0.0006852755620442633
1104.0	0.0010977721126217462
1106.0	0.0017707654893652888
1108.0	0.002862432313953951
1110.0	0.0011739269037007744
1112.0	0.00027406188123414867
1114.0	0.0003043762104723006
1116.0	0.00044219602144068436
1118.0	0.0006925408478254901
1120.0	0.0011093933591872333
1122.0	0.0017895025831031629
1124.0	0.0028927164271267333
1126.0	0.001153736868849712
1128.0	0.0002715324938685498
1130.0	0.0003017983754310723
1132.0	0.0004385394386166978
1134.0	0.0006868551732957888
1136.0	0.0011003054427805722
1138.0	0.0017748533191080946
1140.0	0.0028690409818332516
1142.0	0.0011686777184069402
1144.0	0.0002735903945520727
1146.0	0.0003039320256904517
1148.0	0.0004415810890063299
1150.0	0.0006915918675299865
1152.0	0.0011078800587164927
1154.0	0.001787064979879121
1156.0	0.002888777767688122
1158.0	0.001156332700052881
1160.0	0.00027199208785513336
1162.0	0.0003022931831440374
1164.0	0.0004392523132169761
1166.0	0.0006879688604992094
1168.0	0.001102088121648094
1170.0	0.0017777281887621029
1172.0	0.0028736878493200013
1174.0	0.0011659921715042388
1176.0	0.00027330710509607304
1178.0	0.0003036537566451351
1180.0	0.0004411907253269562
1182.0	0.0006909869531797483
1184.0	0.001106914188790976
1186.0	0.001785508552851962
1188.0	0.0028862625971668226
1190.0	0.0011589905813066848
1192.0	0.0002723236105819619
1194.0	0.00030263059514382156
1196.0	0.00043973072438982123
1198.0	0.000688712654426136
1200.0	0.001103276946550694
1202.0	0.0017796444914310186
1204.0	0.002876784875141041
1206.0	0.001164890985347717
1208.0	0.00027313423975953765
1210.0	0.0003034706927594718
1212.0	0.00044092818391319364
1214.0	0.0006905773597519912
1216.0	0.001106258827821879
1218.0	0.0017844518097334125
1220.0	0.002884554572222807
1222.0	0.0011607143026413727
1224.0	0.0002725326713200894
1226.0	0.0003028422205242803
1228.0	0.00044003030598988295
1230.0	0.0006891781915754021
1232.0	0.0011040209145340536
1234.0	0.0017808436601064205
1236.0	0.0028787228795571877
1238.0	0.001164568224217283
1240.0	0.00027304784608275486
1242.0	0.00030337357292315137
1244.0	0.00044078664122658396
1246.0	0.0006903554764842641
1248.0	0.0011059032876206657
1250.0	0.0017838782566162845
1252.0	0.0028836274031106344
1254.0	0.0011736354809876966
1256.0	0.0002743942821723029
1258.0	0.0003047875243248793
1260.0	0.00044280968723468844
1262.0	0.0006935094072402317
1264.0	0.0011109485645779706
1266.0	0.00179201301494786
1268.0	0.0028967754248928087
1270.0	0.001220981833260639
1272.0	0.00027975453773411673
1274.0	0.0003101521117932775
1276.0	0.0004503786746344801
1278.0	0.000705259340669035
1280.0	0.0011297200781309458
1282.0	0.0018222670516168877
1284.0	0.0029456682175012243
1286.0	0.0011512836024368297
1288.0	0.0002744960103138988
1290.0	0.00030547176707906024
1292.0	0.000444022514083892
1294.0	0.0006955103779046453
1296.0	0.001114203585135357
1298.0	0.0017972881581219975
1300.0	0.002905314947540888
1302.0	0.0012105974177684963
1304.0	0.000282140985993582
1306.0	0.00031329838859943604
1308.0	0.0004551387854116179
1310.0	0.0007128020642330563
1312.0	0.001141845776535321
1314.0	0.0018418476513435988
1316.0	0.0029773307203674153
1318.0	0.0012755455677899907
1320.0	0.0002828629876160854
1322.0	0.0003126574611300053
1324.0	0.0004536585227639279
1326.0	0.0007102293540408123
1328.0	0.0011376001824239697
1330.0	0.0018349375852620353
1332.0	0.0029661298576393355
1334.0	0.001979125458748913
1336.0	0.0003480548746229579
1338.0	0.0003774210138350314
1340.0	0.0005448961107950047
1342.0	0.0008518062175982811
1344.0	0.00136375350664104
1346.0	0.0021994151298158496
1348.0	0.0035551461300123302
1350.0	0.0017484524810537948
1352.0	0.00028797590540951103
1354.0	0.0003107876886861967
1356.0	0.0004481397048036711
1358.0	0.0007002959825631024
1360.0	0.0011210584663167943
1362.0	0.00180794277823422
1364.0	0.002922337207135616
1366.0	0.0009888035416264044
1368.0	0.00026864812659041227
1370.0	0.0003029524440067939
1372.0	0.0004419049629483356
1374.0	0.0006929122180215708
1376.0	0.0011103930398608463
1378.0	0.0017913161679116558
1380.0	0.0028957483944273654
1382.0	0.0013267165790034746
1384.0	0.00029021943342864593
1386.0	0.0003203935973592669
1388.0	0.00046473311301631207
1390.0	0.0007274976247379719
1392.0	0.0011652253599813034
1394.0	0.0018794798165701883
1396.0	0.003038122807716056
1398.0	0.0011689359105399094
1400.0	0.0002726924551288784
1402.0	0.00030283385926401977
1404.0	0.00043994710357528615
1406.0	0.0006890149250778403
1408.0	0.0011037432626895042
1410.0	0.001780387794211569
1412.0	0.002877981984206372
1414.0	0.00128965645836296
1416.0	0.0002888659509312853
1418.0	0.0003195837666408341
1420.0	0.00046381936934013527
1422.0	0.0007261881844134767
1424.0	0.0011631871530132436
1426.0	0.001876221588355757
1428.0	0.0030328706226247595
1430.0	0.0011794236245936415
1432.0	0.00027409698253149506
1434.0	0.000304284576717509
1436.0	0.000442012988699507
1438.0	0.0006922310472711024
1440.0	0.001108885770189475
1442.0	0.001788678200726912
1444.0	0.0028913810167173442
1446.0	0.0012733153748907403
1448.0	0.00028764540155768
1450.0	0.00031848240137321584
1452.0	0.0004623158937708484
1454.0	0.0007238782582125145
1456.0	0.0011595086956979125
1458.0	0.001870298917440963
1460.0	0.00302330208635721
1462.0	0.0012980602064248147
1464.0	0.0002838782895246769
1466.0	0.00031338597671793695
1468.0	0.0004545657762531063
1470.0	0.0007115803122229942
1472.0	0.0011397301473093885
1474.0	0.0018383563588231608
1476.0	0.002971647817089373
1478.0	0.0013717971284375261
1480.0	0.00029524434709191956
1482.0	0.0003254691644275693
1484.0	0.0004719159466279709
1486.0	0.0007386586526901823
1488.0	0.0011830612825396223
1490.0	0.001908228573298626
1492.0	0.003084584259813086
1494.0	0.0015383169102264462
1496.0	0.00030905150956478
1498.0	0.00033867623237624633
1500.0	0.0004903041105335485
1502.0	0.0007670881796567006
1504.0	0.00122842294571199
1506.0	0.001981309634754822
1508.0	0.003202674609178363
1510.0	0.0018306754955740665
1512.0	0.00033089257165475115
1514.0	0.00035955537994861197
1516.0	0.0005193830296184876
1518.0	0.000812052450806088
1520.0	0.0013001703765239223
1522.0	0.0020969017972843405
1524.0	0.0033894586927848674
1526.0	0.0027204921209428054
1528.0	0.0003909809256898764
1530.0	0.0004181333961915959
1532.0	0.00060150884089826
1534.0	0.000939309025929699
1536.0	0.0015033605199087148
1538.0	0.0024243273003542727
1540.0	0.0035973060844425443
1542.0	0.001814163964970873
1544.0	0.0003742251229402173
1546.0	0.00041101430927085097
1548.0	0.0005953762717725217
1550.0	0.0009316361521845331
1552.0	0.0014920104233419678
1554.0	0.0024064859784170773
1556.0	0.003889967526435637
1558.0	0.0062921969578869945
1560.0	0.004361606282537602
1562.0	0.0018510847661214651
1564.0	0.0006569362783288555
1566.0	0.0007341060452378499
1568.0	0.0010682363436622625
1570.0	0.0016738116941156325
1572.0	0.0014911895982308249
1574.0	0.0011119037293240317
1576.0	0.0009150261108179726
1578.0	0.0007064567023073857
1580.0	0.0007980421342031518
1582.0	0.0011646058696394284
1584.0	0.0015093494779275713
1586.0	0.0011111611147726205
1588.0	0.0007365778897439507
1590.0	0.0007257053650871082
1592.0	0.0010225080788147155
1594.0	0.0015474613400557216
1596.0	0.0014000086348421828
1598.0	0.0010405111855756087
1600.0	0.0009288928676945655
1602.0	0.0009600867395273059
1604.0	0.001128680678703506
1606.0	0.0012792911737810005
1608.0	0.001118177812357125
1610.0	0.0010032102896591188
1612.0	0.0012236370111506824
1614.0	0.001368759987208443
1616.0	0.001141592567798922
1618.0	0.0009842359716969085
1620.0	0.0012697579228853606
1622.0	0.0014781575863332611
1624.0	0.001161434244096509
1626.0	0.0009562418616329455
1628.0	0.0012912198884733744
1630.0	0.001594040596542355
1632.0	0.0011871804340366616
1634.0	0.0009356964773192497
1636.0	0.0012512354378215436
1638.0	0.0016523265751206568
1640.0	0.0012265315657325826
1642.0	0.000961310275860568
1644.0	0.0012839029058504727
1646.0	0.0017233262421650424
1648.0	0.0012705322190271304
1650.0	0.0010019945384841375
1652.0	0.0013400685526949758
1654.0	0.0018749415268478362
1656.0	0.0013985360705165316
1658.0	0.0011060952592762878
1660.0	0.001480224537969377
1662.0	0.0021235250862975913
1664.0	0.0016274781939958178
1666.0	0.0013057562387367664
1668.0	0.001752983820013944
1670.0	0.0025840960692057172
1672.0	0.00211321534327157
1674.0	0.00177925347754786
1676.0	0.002414785263945274
1678.0	0.003707454451976222
1680.0	0.00392502139143853
1682.0	0.0037105473577526567
1684.0	0.004320068336508558
1686.0	0.0020814473647775525
1688.0	0.0012023561478628974
1690.0	0.0015102157436941756
1692.0	0.0022683656274151893
1694.0	0.0035880455740208398
1696.0	0.005765237503096038
1698.0	0.00930829775232294
1700.0	0.009192585145912723
1702.0	0.0038008541802925294
1704.0	0.0008043957211376713
1706.0	0.0008854330908567544
1708.0	0.0012833414692629466
1710.0	0.002008498718211092
1712.0	0.0032167685666817823
1714.0	0.005188457840156135
1716.0	0.008386931426103052
1718.0	0.01153943841601273
1720.0	0.004717453990819955
1722.0	0.0008937073597653314
1724.0	0.0009746930657563761
1726.0	0.0014093056334281355
1728.0	0.0022040642827324576
1730.0	0.0035292130385599983
1732.0	0.00569203053631183
1734.0	0.00920074577060355
1736.0	0.004698314065713472
1738.0	0.0010570141090139303
1740.0	0.0011033326511792655
1742.0	0.001577349060200111
1744.0	0.0024586527879580716
1746.0	0.003932864414304329
1748.0	0.006341067182756294
1750.0	0.010248875140991626
1752.0	0.0053897607778207925
1754.0	0.0010824117957043925
1756.0	0.0010319091213544921
1758.0	0.0014422171189770723
1760.0	0.0022331651836121668
1762.0	0.0035649774334648287
1764.0	0.0057443488667144405
1766.0	0.009282640719957404
1768.0	0.007795481786868408
1770.0	0.002042499783114239
1772.0	0.000755260455131995
1774.0	0.0008839363287515501
1776.0	0.0013022313816782132
1778.0	0.0020479502535859805
1780.0	0.0032848043064842582
1782.0	0.0053006069021563785
1784.0	0.008569419384411176
1786.0	0.011268025829873064
1788.0	0.004894878391379069
1790.0	0.0009160740176688447
1792.0	0.0009981211804469155
1794.0	0.0014428164991494765
1796.0	0.002256305021501304
1798.0	0.0036127803596061607
1800.0	0.005826769899643315
1802.0	0.009418521640703831
1804.0	0.00420652594132937
1806.0	0.0009330208850067891
1808.0	0.001031316564187723
1810.0	0.001496422944810702
1812.0	0.0023427423068433095
1814.0	0.0037524571715073013
1816.0	0.006052676263492034
1818.0	0.009783997378808041
1820.0	0.004076931211654809
1822.0	0.0008878622530202418
1824.0	0.0009797820842974683
1826.0	0.0014210317627964951
1828.0	0.0022244276358408493
1830.0	0.0035628088478374983
1832.0	0.0057467062182067616
1834.0	0.009289370061862492
1836.0	0.005025937683382546
1838.0	0.0010898648704248692
1840.0	0.0010445703795500787
1842.0	0.0014618165409789462
1844.0	0.0022643735655380926
1846.0	0.0036152151190179697
1848.0	0.005825504997342783
1850.0	0.00941388889032336
1852.0	0.008027684462333786
1854.0	0.002061779316279689
1856.0	0.0008083628753168713
1858.0	0.000953755328302083
1860.0	0.0014081577706230347
1862.0	0.002215974634309102
1864.0	0.003555012685220237
1866.0	0.0057369864264277155
1868.0	0.009275083429397462
1870.0	0.010557283163318396
1872.0	0.008711665917466051
1874.0	0.005493751669193265
1876.0	0.004197509541134249
1878.0	0.005575031550007442
1880.0	0.008506584806820112
1882.0	0.011672726250792444
1884.0	0.01129078947281228
1886.0	0.011444875036974247
1888.0	0.011473289826805504
1890.0	0.011501075654432718
1892.0	0.011520668386275763
1894.0	0.011536165600019846
1896.0	0.01154837558926564
1898.0	0.011557972573318783
1900.0	0.011565428792941212
1902.0	0.011571125616255748
1904.0	0.011575375638886607
1906.0	0.011578437263802482
1908.0	0.011580524206502093
1910.0	0.011581813140928217
1912.0	0.01158245006119449
1914.0	0.011582555614224454
1916.0	0.011582229545072221
1918.0	0.011581554379888347
1920.0	0.011580598462304569
1922.0	0.011579418444327468
1924.0	0.011578061334044706
1926.0	0.01157656616789876
1928.0	0.011574965385697694
1930.0	0.01157328595726066
1932.0	0.011571550305397148
1934.0	0.011569777069994723
1936.0	0.011567981733969111
1938.0	0.011566177140071823
1940.0	0.011564373924034381
1942.0	0.011562580867626456
1944.0	0.011560805194755849
1946.0	0.011559052820083349
1948.0	0.011557328554400833
1950.0	0.011555636276830398
1952.0	0.011553979081020422
1954.0	0.01155235939775493
1956.0	0.011550779094471756
1958.0	0.01154923956653408
1960.0	0.011547741810199507
1962.0	0.011546286478436625
1964.0	0.011544873945559336
1966.0	0.011543504341357664
1968.0	0.011542177595244533
1970.0	0.011540893470885586
1972.0	0.011539651585180237
1974.0	0.011538451442637395
1976.0	0.011537292451518622
1978.0	0.011536173935934264
1980.0	0.011535095164496892
1982.0	0.011534055342279989
1984.0	0.011533053651588066
1986.0	0.011532089222222203
1988.0	0.011531161184136392
1990.0	0.011530268634332026
1992.0	0.011529410660029825
1994.0	0.011528586356587416
1996.0	0.011527794811777178
1998.0	0.011527035107312546
2000.0	0.011526306345153132
2002.0	0.011525607625052267
2004.0	0.011524938064114408
2006.0	0.011524296781213413
2008.0	0.011523682923205887
2010.0	0.011523095652011083
2012.0	0.011522534123697026
2014.0	0.011521997529478958
2016.0	0.011521485088887964
2018.0	0.011520996004283943
2020.0	0.011520529530473642
2022.0	0.0115200849170138
2024.0	0.0115196614556304
2026.0	0.011519258422090457
2028.0	0.011518875155122048
2030.0	0.011518510958548129
2032.0	0.011518165210769038
2034.0	0.011517837260732104
2036.0	0.011517526515193055
2038.0	0.011517232353383224
2040.0	0.011516954201977264
2042.0	0.011516691522044533
2044.0	0.011516443733294128
2046.0	0.011516210353557
2048.0	0.01151599080216108
2050.0	0.011515784641606078
2052.0	0.011515591367778924
2054.0	0.011515410488136554
2056.0	0.011515241599919316
2058.0	0.011515084240885619
2060.0	0.011514937929792012
2062.0	0.011514802353281188
2064.0	0.01151467704752753
2066.0	0.011514561630279703
2068.0	0.011514455746891063
2070.0	0.011514359041546657
2072.0	0.011514271159249577
2074.0	0.011514191684753844
2076.0	0.011514120429086326
2078.0	0.011514056933415446
2080.0	0.011514000981927473
2082.0	0.011513952272091618
2084.0	0.011513910494911067
2086.0	0.01151387535967503
2088.0	0.011513846589669913
2090.0	0.011513823969194915
2092.0	0.011513807219956946
2094.0	0.01151379611251243
2096.0	0.01151379040371991
2098.0	0.011513789847365091
2100.0	0.011513794223665172
2102.0	0.011513803396194552
2104.0	0.01151381708619213
2106.0	0.011513835079201682
2108.0	0.011513857263291419
2110.0	0.011513883325202277
2112.0	0.011513913314404729
2114.0	0.011513946756539486
2116.0	0.011513983856372804
2118.0	0.011514023896295843
2120.0	0.011514067439427986
2122.0	0.011514113648030204
2124.0	0.011514162994611204
2126.0	0.011514214807650526
2128.0	0.01151426926508555
2130.0	0.01151432610481596
2132.0	0.011514385516160007
2134.0	0.011514446784100994
2136.0	0.01151451023279475
2138.0	0.011514575714290983
2140.0	0.011514642784844755
2142.0	0.011514712047037863
2144.0	0.011514782769344391
2146.0	0.011514854755025877
2148.0	0.011514928762567404
2150.0	0.01151500373751277
2152.0	0.011515080010166346
2154.0	0.011515157404008361
2156.0	0.011515236736706414
2158.0	0.011515315676721698
2160.0	0.011515397210164011
2162.0	0.01151547786470643
2164.0	0.011515560760704448
2166.0	0.011515644584888641
2168.0	0.011515727331624507
2170.0	0.011515813111515215
2172.0	0.011515896703084075
2174.0	0.011515983400433095
2176.0	0.011516069751703887
2178.0	0.011516155207860711
2180.0	0.011516243449571724
2182.0	0.011516329435701904
2184.0	0.011516418323304646
2186.0	0.01151650472932725
2188.0	0.011516592676259664
2190.0	0.011516682395097951
2192.0	0.011516769760591272
2194.0	0.011516856917601565
2196.0	0.011516946475659111
2198.0	0.011517034298650617
2200.0	0.011517123707258641
2202.0	0.011517208910618535


==> TeX/Tikz/plot_data/lasso/gam/AdaPGM_Ours_-lasso_4000_1000_10.jsonl.txt <==
4.0	1.4295869468946456e-5
6.0	2.2212549916979615e-5
8.0	3.549683608579442e-5
10.0	5.721549552343993e-5
12.0	9.24671756563015e-5
14.0	0.00014956036736545208
16.0	2.0492399329396345e-5
18.0	1.0002559050506282e-5
20.0	1.2201935958639987e-5
22.0	1.817998956500624e-5
24.0	2.8687117111341544e-5
26.0	4.606002435089598e-5
28.0	7.434949180867945e-5
30.0	0.00012021158638822588
32.0	5.893507783351841e-5
34.0	9.687472160615755e-6
36.0	1.0453385410525866e-5
38.0	1.5072687959272602e-5
40.0	2.3553433941234193e-5
42.0	3.7705042329540195e-5
44.0	6.080725672644164e-5
46.0	9.828809595639321e-5
48.0	3.3884946196827354e-5
50.0	9.814968715462709e-6
52.0	1.1146173915473485e-5
54.0	1.628879028532551e-5
56.0	2.555513168677689e-5
58.0	4.0959052261495145e-5
60.0	6.607968606461395e-5
62.0	0.00010682269050702394
64.0	3.509886246341735e-5
66.0	9.575383633850824e-6
68.0	1.0802848318251714e-5
70.0	1.5759536392549778e-5
72.0	2.4711996258289696e-5
74.0	3.960143620042545e-5
76.0	6.388631906803059e-5
78.0	0.00010327539895230436
80.0	3.609515039465041e-5
82.0	9.657482426389827e-6
84.0	1.0872953830957957e-5
86.0	1.5853117174344015e-5
88.0	2.4854696056634758e-5
90.0	3.982813847690017e-5
92.0	6.425106071617e-5
94.0	0.00010386453200305936
96.0	3.810744550355779e-5
98.0	9.609573016656886e-6
100.0	1.0753152932676597e-5
102.0	1.5653149571557655e-5
104.0	2.4529439291579274e-5
106.0	3.9301190881952573e-5
108.0	6.339813259919657e-5
110.0	0.0001024843148639456
112.0	3.9643029328534e-5
114.0	9.58322992596984e-6
116.0	1.0678909561249765e-5
118.0	1.5527931440108865e-5
120.0	2.4325259809146326e-5
122.0	3.897016429345736e-5
124.0	6.286221071361772e-5
126.0	0.0001016170231258846
128.0	4.1599022826530325e-5
130.0	9.5521362991354e-6
132.0	1.0592212526652104e-5
134.0	1.5382008509423034e-5
136.0	2.408745799059167e-5
138.0	3.858469527113673e-5
140.0	6.223818191807485e-5
142.0	0.00010060716326422233
144.0	3.978743062913747e-5
146.0	9.421022086237871e-6
148.0	1.0477192647283166e-5
150.0	1.522660126611779e-5
152.0	2.3849491602876515e-5
154.0	3.820614368393596e-5
156.0	6.162887709934267e-5
158.0	9.96228837205153e-5
160.0	3.6576177176197315e-5
162.0	9.336244300655042e-6
164.0	1.0460155731767901e-5
166.0	1.5231587065867773e-5
168.0	2.387112378886132e-5
170.0	3.824755867443063e-5
172.0	6.169903975062667e-5
174.0	9.973797678552526e-5
176.0	3.665444889248623e-5
178.0	9.359684359412164e-6
180.0	1.0486811916812461e-5
182.0	1.5270554273237555e-5
184.0	2.3932264144730317e-5
186.0	3.8345555411818364e-5
188.0	6.185714028303107e-5
190.0	9.999355862817043e-5
192.0	3.735656475127732e-5
194.0	9.427046653207749e-6
196.0	1.0549674545186807e-5
198.0	1.5357245892768334e-5
200.0	2.4065877555910813e-5
202.0	3.855853711448433e-5
204.0	6.220016505953878e-5
206.0	0.00010054779367258761
208.0	3.9239674034050296e-5
210.0	9.552163145818169e-6
212.0	1.065154536581697e-5
214.0	1.5490923269661284e-5
216.0	2.426857576464719e-5
218.0	3.887998514808855e-5
220.0	6.271705750354524e-5
222.0	0.00010138253876699613
224.0	4.1203237934079535e-5
226.0	9.691512110254113e-6
228.0	1.077115715848204e-5
230.0	1.5651203334707487e-5
232.0	2.4513332675511146e-5
234.0	3.926900248790319e-5
236.0	6.334303928083064e-5
238.0	0.00010239367428294222
240.0	4.352696973622723e-5
242.0	9.884827268589316e-6
244.0	1.094985738580227e-5
246.0	1.5897080969567616e-5
248.0	2.489204271920282e-5
250.0	3.987255190226239e-5
252.0	6.431504664867555e-5
254.0	0.00010396414515684948
256.0	4.941075901953073e-5
258.0	1.0449642871274641e-5
260.0	1.1501659321126042e-5
262.0	1.6670165819892693e-5
264.0	2.6089584465417165e-5
266.0	4.1784458877536316e-5
268.0	6.739583555972892e-5
270.0	0.00010894261645208068
272.0	8.95331507394227e-5
274.0	1.5766706048574018e-5
276.0	1.361884605909246e-5
278.0	1.859245559274042e-5
280.0	2.8593724925427967e-5
282.0	4.555224345278402e-5
284.0	7.335304963591701e-5
286.0	0.00010011836520230514
288.0	3.377683756621482e-5
290.0	9.962166346390813e-6
292.0	1.1336493432984294e-5
294.0	1.6575933063175477e-5
296.0	2.6009823799169496e-5
298.0	4.168987597064107e-5
300.0	6.725975319595797e-5
302.0	0.00010873086574530978
304.0	0.00010548497146034113
306.0	2.4480796342575354e-5
308.0	9.862961737833956e-6
310.0	1.1682034540219727e-5
312.0	1.7265852382586373e-5
314.0	2.7179234096950034e-5
316.0	4.3606886583557195e-5
318.0	7.037372332686796e-5
320.0	0.00011377542786046219
322.0	0.00018404671635124272
324.0	3.646397876625728e-5
326.0	8.319019663924105e-6
328.0	9.219273680781138e-6
330.0	1.3386107148764344e-5
332.0	2.0960993205068542e-5
334.0	3.357606123021672e-5
336.0	5.415887799467518e-5
338.0	8.754696082092153e-5
340.0	0.00013024652098707037
342.0	9.621012091526004e-5
344.0	2.7367043670562823e-5
346.0	1.2127991212245723e-5
348.0	1.4569551464598047e-5
350.0	2.1616600172159706e-5
352.0	3.40671261119109e-5
354.0	5.467715995601035e-5
356.0	8.824871680856365e-5
358.0	0.0001426792630616181
360.0	0.0002308048529558511
362.0	3.836064535431052e-5
364.0	8.165405576937139e-6
366.0	8.99255089653253e-6
368.0	1.3035473313866292e-5
370.0	2.0402017942995165e-5
372.0	3.267582531391271e-5
374.0	5.2704371272001406e-5
376.0	8.519457274413311e-5
378.0	0.00013780630275783953
380.0	0.00015026822402685176
382.0	2.9061510198907568e-5
384.0	1.1446577286561751e-5
386.0	1.3514109237956813e-5
388.0	1.9956200823920966e-5
390.0	3.1406100849243856e-5
392.0	5.038454334630558e-5
394.0	8.13096573073886e-5
396.0	0.00013145490407290216
398.0	0.0002126450969594774
400.0	4.517523934939031e-5
402.0	1.0918291692023518e-5
404.0	1.2166365273708265e-5
406.0	1.769070813998359e-5
408.0	2.771331064911832e-5
410.0	4.4397953144853146e-5
412.0	7.161768803615464e-5
414.0	0.00011577028302622289
416.0	0.00018726551142123893
418.0	0.0003029745984620505
420.0	5.4643481935704985e-5
422.0	1.2244230656623889e-5
424.0	1.3546761717261473e-5
426.0	1.9660916882227807e-5
428.0	3.0782598642097324e-5
430.0	4.930671500593779e-5
432.0	7.953178232770543e-5
434.0	0.00012856137422753762
436.0	0.00020795484707512879
438.0	0.0003364471054286959
440.0	6.563885110640069e-5
442.0	1.4680956899711151e-5
444.0	1.6239969492572226e-5
446.0	2.356862658948198e-5
448.0	3.690031742030172e-5
450.0	5.910567159141616e-5
452.0	9.533739219895181e-5
454.0	0.0001541107359281383
456.0	0.00024928226660277786
458.0	0.0003835516537301411
460.0	9.970392561684022e-5
462.0	2.6811975995525055e-5
464.0	3.0202663936890163e-5
466.0	4.404270985362536e-5
468.0	6.90535652495358e-5
470.0	0.00011065556009290245
472.0	0.0001746933817088987
474.0	0.00025938849448261744
476.0	0.00012675163126887708
478.0	5.710611022383135e-5
480.0	6.877755946654272e-5
482.0	0.00010211514745378081
484.0	0.00016096392473428854
486.0	0.0002583607991101549
488.0	0.00016946176294824571
490.0	9.64101811070567e-5
492.0	0.00012076005278319028
494.0	0.00018124331391698058
496.0	0.00013247270676381437
498.0	9.868719792750953e-5
500.0	0.0001303628559522134
502.0	0.0001986043042128183
504.0	0.00013300311854286194
506.0	9.169111248181076e-5
508.0	0.00011917695669377063
510.0	0.00018073159475206303
512.0	0.000140995701061761
514.0	0.00011020037447367674
516.0	0.00014709115551657953
518.0	0.0002247541757462749
520.0	0.00014134701354329986
522.0	9.089906646010581e-5
524.0	0.00011651727005760785
526.0	0.0001760078625648909
528.0	0.00016524753132734948
530.0	0.00015074608873132561
532.0	0.00019085438222851795
534.0	0.00023158986268567792
536.0	0.0001811942251863409
538.0	0.00013746350744127823
540.0	0.0001822961411668033
542.0	0.0002780325188092788
544.0	0.0002455305651723849
546.0	0.00020467512723009807
548.0	0.00027715184767987785
550.0	0.00042523675836128865
552.0	0.0006769563068013811
554.0	0.001089868439296052
556.0	0.0008765140226395764
558.0	0.0010841641603668382
560.0	0.0009064132643641967
562.0	0.001068045832198827
564.0	0.0009341139552155774
566.0	0.0010463617249417438
568.0	0.0009625467130168319
570.0	0.0010192761734745064
572.0	0.0009959261517466524
574.0	0.0009839522502030158
576.0	0.0010399439840464533
578.0	0.0009360725370868657
580.0	0.0010965273170285275
582.0	0.0008747907312064727
584.0	0.0011248202616278551
586.0	0.0008196930763745418
588.0	0.0010409823048913433
590.0	0.0008190366025098661
592.0	0.0010351933436807354


==> TeX/Tikz/plot_data/lasso/gam/AdaPGM_Ours_-lasso_500_1000_10.jsonl.txt <==
4.0	9.61939390590515e-5
6.0	0.0001494636389693857
8.0	0.00023885084391986192
10.0	0.00038499119634315045
12.0	0.0006221924367290956
14.0	0.0004773217742666084
16.0	6.7036055248483e-5
18.0	7.158879691777346e-5
20.0	0.0001029464528056331
22.0	0.00016074239347430285
24.0	0.00025725902380636066
26.0	0.00041485304211213487
28.0	0.0006705479150121664
30.0	0.00025565094509795785
32.0	6.056126661673013e-5
34.0	6.73535618363647e-5
36.0	9.788666646454203e-5
38.0	0.00015332082530931655
40.0	0.00024561544474419614
42.0	0.0003961930562860128
44.0	0.0006404448771378363
46.0	0.00020629696823819813
48.0	5.56558296640216e-5
50.0	6.27156256486693e-5
52.0	9.14626798589356e-5
54.0	0.00014340611701315175
56.0	0.00022980441978996728
58.0	0.00037072466989345815
60.0	0.0005992931633068383
62.0	0.00022834881588964078
64.0	5.800604978006287e-5
66.0	6.495703491109377e-5
68.0	9.45751245130966e-5
70.0	0.0001482135629090847
72.0	0.0002374727109739335
74.0	0.00038307766185316624
76.0	0.0006192535334822052
78.0	0.0003075576669470738
80.0	6.523999379251176e-5
82.0	7.182691627986483e-5
84.0	0.00010411099021690441
86.0	0.0001629418625833916
88.0	0.00026096544104194043
90.0	0.00042092246989268456
92.0	0.0006804043887531238
94.0	0.0003725305222880315
96.0	7.331897112473963e-5
98.0	8.021019461024963e-5
100.0	0.00011606915803542125
102.0	0.00018156801996561096
104.0	0.00029075321764895895
106.0	0.00046894681192797405
108.0	0.0007580230197950069
110.0	0.000513419808709952
112.0	7.191214705167173e-5
114.0	7.678335114098394e-5
116.0	0.00011041163600097344
118.0	0.0001723964906785889
120.0	0.00027590968225475266
122.0	0.00044492836120401297
124.0	0.0007191599094646692
126.0	0.00047277143037415675
128.0	7.172180257888105e-5
130.0	7.697006039634427e-5
132.0	0.00011082553351751124
134.0	0.00017310978472581695
136.0	0.0002770839751031787
138.0	0.00044683824436642967
140.0	0.0007222550471664655
142.0	0.0003365992665118158
144.0	6.722726379186307e-5
146.0	7.363533663021361e-5
148.0	0.00010658875993345852
150.0	0.0001667534008495214
152.0	0.00026703753271085955
154.0	0.0004307003177415088
156.0	0.000696201861696402
158.0	0.0003645068259661907
160.0	6.95914064823036e-5
162.0	7.594458091474293e-5
164.0	0.0001098257508944979
166.0	0.0001717686746699157
168.0	0.00027504509268735385
170.0	0.0004436037323293236
172.0	0.0007170535678207118
174.0	0.00045421074095954625
176.0	7.449550441356738e-5
178.0	8.037270506624075e-5
180.0	0.00011588432394213376
182.0	0.000181085221562985
184.0	0.00028988558519346794
186.0	0.0004675005324921179
188.0	0.0007556618027941207
190.0	0.00032871939939972043
192.0	5.849179307153439e-5
194.0	6.348282119006248e-5
196.0	9.167342934748611e-5
198.0	0.00014331775830402226
200.0	0.00022945845007255053
202.0	0.0003700651137028074
204.0	0.0005981763612822224
206.0	0.00028431437893556595
208.0	6.0750393469761194e-5
210.0	6.69267899607818e-5
212.0	9.70246521622832e-5
214.0	0.00015185871385827744
216.0	0.0002432185001675888
218.0	0.0003922994855689275
220.0	0.0006341373867972923
222.0	0.00038586108406175857
224.0	6.806904750647823e-5
226.0	7.382928957458797e-5
228.0	0.00010659639209489326
230.0	0.00016663926381882876
232.0	0.0002667932094434427
234.0	0.00043027570550472136
236.0	0.0006955002617129309
238.0	0.00038556779730266683
240.0	6.713777153652224e-5
242.0	7.274857036877892e-5
244.0	0.0001050095165009418
246.0	0.00016414630500207643
248.0	0.00026279595146425685
250.0	0.0004238260878245364
252.0	0.0006850735810947394
254.0	0.0002729830264536741
256.0	6.025539209257569e-5
258.0	6.657414951890243e-5
260.0	9.658682274780074e-5
262.0	0.00015120745675944994
264.0	0.0002421920631849534
266.0	0.0003906521468014434
268.0	0.0006314786434649096
270.0	0.000231876981712843
272.0	6.02569855170862e-5
274.0	6.763470659139612e-5
276.0	9.853421848683246e-5
278.0	0.00015444618189279705
280.0	0.0002474725743096836
282.0	0.00039921571120991476
284.0	0.0006453444562373619
286.0	0.00024280737535273408
288.0	6.01171638578404e-5
290.0	6.714826171864794e-5
292.0	9.769914198715535e-5
294.0	0.00015307857762853616
296.0	0.0002452525422041603
298.0	0.0003956201719146344
300.0	0.0006395250482200602
302.0	0.00024393198542290782
304.0	6.048897112487056e-5
306.0	6.757391720291587e-5
308.0	9.832243893879971e-5
310.0	0.00015405702918820947
312.0	0.0002468210569095285
314.0	0.00039815081261688513
316.0	0.0006436160849604066
318.0	0.00025602377116594764
320.0	6.0794436035797605e-5
322.0	6.762834428529805e-5
324.0	9.829193208780593e-5
326.0	0.00015395834207646009
328.0	0.00024663806995098736
330.0	0.000397843281082615
332.0	0.0006431127930493227
334.0	0.00027219976672255945
336.0	6.246769624054605e-5
338.0	6.926572131107796e-5
340.0	0.00010058624499196
342.0	0.00015751238393199338
344.0	0.00025231220294111105
346.0	0.00040698641041352453
348.0	0.0006578878434140298
350.0	0.0002773526703797714
352.0	6.154332315779806e-5
354.0	6.802961053002769e-5
356.0	9.871079711506171e-5
358.0	0.000154538287770856
360.0	0.0002475299242805257
362.0	0.0003992634271229137
364.0	0.0006453992394302247
366.0	0.0002611031313457365
368.0	6.123216613077716e-5
370.0	6.803423658686576e-5
372.0	9.885087910545608e-5
374.0	0.00015481947131098874
376.0	0.0002480105563049054
378.0	0.00040005370283673297
380.0	0.0006466841946007772
382.0	0.00026167043543050343
384.0	6.096200596440148e-5
386.0	6.769178054487168e-5
388.0	9.833714597078681e-5
390.0	0.0001540073722257913
392.0	0.0002467059638824756
394.0	0.0003979475095380389
396.0	0.0006432786393240357
398.0	0.00023071663631160804
400.0	5.913616860109262e-5
402.0	6.628304958050836e-5
404.0	9.652902827700419e-5
406.0	0.00015128643989243602
408.0	0.00024240146557671726
410.0	0.0003910310789133857
412.0	0.0006321117190050314
414.0	0.00025779276410233703
416.0	6.0791381001773575e-5
418.0	6.758008397924736e-5
420.0	9.820463167795067e-5
422.0	0.00015381364073937167
424.0	0.0002464023704101056
426.0	0.00039746115025780766
428.0	0.0006424941154108195
430.0	0.0002784920718902269
432.0	6.141342030994363e-5
434.0	6.784782940114529e-5
436.0	9.843249438893133e-5
438.0	0.00015409584987391984
440.0	0.00024681796238072695
442.0	0.0003981134047676196
444.0	0.0006435394418498426
446.0	0.0002633767875922515
448.0	6.060556816792127e-5
450.0	6.72178254163956e-5
452.0	9.761877794702945e-5
454.0	0.00015286848650820123
456.0	0.0002448748074292218
458.0	0.0003949904155501304
460.0	0.000638496847295959
462.0	0.0002692145601252561
464.0	6.088486462796686e-5
466.0	6.741902325138649e-5
468.0	9.78695727069738e-5
470.0	0.00015324203455350534
472.0	0.00024546380223037514
474.0	0.0003959358249268046
476.0	0.0006400227657472069
478.0	0.0002705480502652087
480.0	6.069460812145661e-5
482.0	6.715850783514902e-5
484.0	9.747239577930797e-5
486.0	0.00015261133892255547
488.0	0.0002444492479198399
490.0	0.0003942972010340025
492.0	0.000637372895252064
494.0	0.00028354561390469147
496.0	6.177001584589344e-5
498.0	6.816702865480006e-5
500.0	9.886714647054004e-5
502.0	0.00015476312341893293
504.0	0.0002478803085969937
506.0	0.00039982375606012265
508.0	0.0006463025834084733
510.0	0.00028255890203683496
512.0	6.124748808982792e-5
514.0	6.756017361677955e-5
516.0	9.797549451677444e-5
518.0	0.00015336204067486128
520.0	0.0002456336278450534
522.0	0.0003961986338186084
524.0	0.0006404420425641761
526.0	0.00029763903230159406
528.0	6.291134778533746e-5
530.0	6.924158909005339e-5
532.0	0.00010035544502628927
534.0	0.0001570603476940196
536.0	0.0002515438350230852
538.0	0.00040572503332592753
540.0	0.0006558378795788683
542.0	0.00036787588350986
544.0	6.863726891096138e-5
546.0	7.476666382699635e-5
548.0	0.00010807084219660355
550.0	0.00016900018464402814
552.0	0.00027060042119782116
554.0	0.0004364294208590819
556.0	0.0007054539314046512
558.0	0.0003475595631825646
560.0	6.577486332338294e-5
562.0	7.172922235165348e-5
564.0	0.00010371079099845663
566.0	0.00016219602673892038
568.0	0.0002597125726228218
570.0	0.00041887270104205924
572.0	0.0006770765699499464
574.0	0.0002458779096093474
576.0	6.132486852404516e-5
578.0	6.854715573884277e-5
580.0	9.975368113343014e-5
582.0	0.00015630661185058074
584.0	0.0002504286444890147
586.0	0.00040397197517297876
588.0	0.0006530269238712677
590.0	0.00024966198079343457
592.0	6.221637192207456e-5
594.0	6.953782328973559e-5
596.0	0.00010119311788498505
598.0	0.00015856106292045106
600.0	0.0002540401339190452
602.0	0.0004097974960863818
604.0	0.0006624438422667739
606.0	0.0002644448873853178
608.0	6.29619836822973e-5
610.0	7.005751196510395e-5
612.0	0.00010182939343791314
614.0	0.00015950239126192721
616.0	0.0002555210816168473
618.0	0.0004121729324242895
620.0	0.000666277029549927
622.0	0.0002841069108106849
624.0	6.445087574589813e-5
626.0	7.138801700016839e-5
628.0	0.00010363894261622557
630.0	0.00016227917404145923
632.0	0.0002599412870990207
634.0	0.00041928903833089417
636.0	0.0006777732273749712
638.0	0.00031475277109484445
640.0	6.67303261653598e-5
642.0	7.346426137068062e-5
644.0	0.00010648296028401482
646.0	0.00016665357362070652
648.0	0.00026690976916000415
650.0	0.00043051018682535005
652.0	0.0006959024772796929
654.0	0.00035196648507649215
656.0	6.920128032095784e-5
658.0	7.569915580722591e-5
660.0	0.00010953901159159255
662.0	0.0001713517473799737
664.0	0.000274392890370348
666.0	0.00044255948122599533
668.0	0.0007153694259393602
670.0	0.00040168767280584345
672.0	7.155248115884086e-5
674.0	7.766426552026576e-5
676.0	0.00011215475059324169
678.0	0.0001753383491320513
680.0	0.00028072545147389663
682.0	0.0004527475756054433
684.0	0.0007318251201972326
686.0	0.000437458801552011
688.0	7.103679277370031e-5
690.0	7.658758285247194e-5
692.0	0.0001104067757965728
694.0	0.00017251656336618077
696.0	0.0002761641637826102
698.0	0.0004453696623478572
700.0	0.0007198886352003718
702.0	0.00047616583977615066
704.0	7.614505566180234e-5
706.0	8.200765545635552e-5
708.0	0.00011818758600674623
710.0	0.0001846594507415878
712.0	0.0002955951286059633
714.0	0.0004767023141757588
716.0	0.0007705324307071468
718.0	0.0005745651933005612
720.0	0.00014352257767197347
722.0	6.103828420848847e-5
724.0	7.287078980571967e-5
726.0	0.00010793376374133147
728.0	0.0001700142270013693
730.0	0.00027282764475466964
732.0	0.0004403216910774428
734.0	0.0007118953140211266
736.0	0.0006509658135911055
738.0	8.689848100409523e-5
740.0	9.251695742648527e-5
742.0	0.00013293677988627332
744.0	0.00020752155033525825
746.0	0.00033210285437038013
748.0	0.00024576896120402165
750.0	8.330860878260916e-5
752.0	9.639966083531482e-5
754.0	0.0001415841363983288
756.0	0.0002224592855339727
758.0	0.0003567137367659806
760.0	0.0004521542878181301
762.0	0.00011697872500197366
764.0	6.47702691396855e-5
766.0	8.073433417158892e-5
768.0	0.00012100652345068561
770.0	0.00019128309102826234
772.0	0.0003072917919731913
774.0	0.0004961098701837378
776.0	0.0008021743118980492
778.0	0.00035036478493175445
780.0	5.70873881394805e-5
782.0	6.156278641859315e-5
784.0	8.875286317141083e-5
786.0	0.00013868367357763208
788.0	0.00022200577291802513
790.0	0.00035802909182433194
792.0	0.0005787129922172292
794.0	0.00027958931354042275
796.0	6.22421124978672e-5
798.0	6.882243490478937e-5
800.0	9.986895088026397e-5
802.0	0.00015635505396154184
804.0	0.00025044166790860327
806.0	0.00040396091557244786
808.0	0.0006529930466055323
810.0	0.00035902085899529583
812.0	6.265275883465223e-5
814.0	6.789981227142422e-5
816.0	9.801469402327033e-5
818.0	0.00015321422235859382
820.0	0.0002452947762025485
822.0	0.00039560140483880433
824.0	0.0006394513627662111
826.0	0.00035210441312835125
828.0	6.439659150944726e-5
830.0	7.003823181774429e-5
832.0	0.00010119513248192115
834.0	0.0001582290539291719
836.0	0.00025334459978580573
838.0	0.00040859431416683347
840.0	0.0006604583720002844
842.0	0.00041230060160029946
844.0	6.670519272382443e-5
846.0	7.189903185126674e-5
848.0	0.0001036409665651132
850.0	0.00016194143316396276
852.0	0.0002592339614315048
854.0	0.00041806557049050907
856.0	0.0006757543382363724
858.0	0.0005744116899860952
860.0	7.895765091463648e-5
862.0	8.420966893435827e-5
864.0	0.00012105463996783
866.0	0.00018899798810447202
868.0	0.00030247129752369737
870.0	0.00048775729069338084
872.0	0.0004475353653921655
874.0	0.00020304538133977704
876.0	7.903098039247657e-5
878.0	9.315027870228101e-5
880.0	0.0001374923115743262
882.0	0.00021634959555253268
884.0	0.000347073547198512
886.0	0.0005600938596557372
888.0	0.00037579599867953366
890.0	0.00015419774297362567
892.0	8.926181461313748e-5
894.0	0.00011216054662620598
896.0	0.00016848494594060254
898.0	0.00026651403224162634
900.0	0.0004282364665583361
902.0	0.00028927667690993976
904.0	8.29460062232106e-5
906.0	9.408928921804108e-5
908.0	0.00013745874604920863
910.0	0.0002156367779947114
912.0	0.0003456071759786352
914.0	0.0005480573771793671
916.0	0.00014308794673408
918.0	6.475339699287807e-5
920.0	7.80417503817012e-5
922.0	0.00011589173047285123
924.0	0.00018269023869481668
926.0	0.0002932384453257616
928.0	0.0004732974633670951
930.0	0.0007652264533971781
932.0	0.0008644687576690133
934.0	9.726071791350324e-5
936.0	7.029273971013948e-5
938.0	9.226105837042002e-5
940.0	0.00014030132019747662
942.0	0.00022275233836945084
944.0	0.00035832474606159134
946.0	0.0005787387211171809
948.0	0.0007201610405655668
950.0	0.0003648001103067989
952.0	7.719498178068379e-5
954.0	8.497091834749257e-5
956.0	0.00012315599179965744
958.0	0.00019274561581265065
960.0	0.0003086971737646731
962.0	0.0004979102818988742
964.0	0.000804851733712731
966.0	0.0005494719820257996
968.0	8.202423539698984e-5
970.0	8.793358740523505e-5
972.0	0.00012657684763731214
974.0	0.0001976974609468197
976.0	0.00031643187520241455
978.0	0.0005102886065716561
980.0	0.00018661262521408602
982.0	7.923120004820168e-5
984.0	9.456686923454169e-5
986.0	0.0001400597569007454
988.0	0.0002206137162217535
990.0	0.0003540241813572049
992.0	0.0005713652248413489
994.0	0.0007059144004706035
996.0	0.00010923818020910559
998.0	6.50275686926985e-5
1000.0	8.213273911105641e-5
1002.0	0.0001235557303518214
1004.0	0.0001955283395235869
1006.0	0.00031421783173273687
1008.0	0.0005073445010851678
1010.0	0.0008203662848533222
1012.0	0.0008562889214168332
1014.0	0.00010084934579982959
1016.0	6.841054541680484e-5
1018.0	8.862648781940507e-5
1020.0	0.00013427744019951958
1022.0	0.00021295122604894108
1024.0	0.00034244151059847536
1026.0	0.0005530271204849094
1028.0	0.0008942900854497847
1030.0	0.0007498409543638552
1032.0	0.00010638193594780755
1034.0	6.70061841250896e-5
1036.0	8.554420816494252e-5
1038.0	0.00012907431586727113
1040.0	0.00020444576954528742
1042.0	0.0003286390822974633
1044.0	0.0005306746178724362
1046.0	0.0008581131932884177
1048.0	0.0009048964550129422
1050.0	0.00011307113327121572
1052.0	6.303786891019834e-5
1054.0	7.867131843482918e-5
1056.0	0.00011795454259969914
1058.0	0.0001864776447543285
1060.0	0.0002995813158271483
1062.0	0.0004836662829957429
1064.0	0.00078205624308306
1066.0	0.001265127614453003
1068.0	0.0001786033531727141
1070.0	5.545041331792882e-5
1072.0	6.347720571168577e-5
1074.0	9.296228049093557e-5
1076.0	0.00014593889685367113
1078.0	0.00023395203092112856
1080.0	0.00037745983974574475
1082.0	0.00061020291019522
1084.0	0.000987059280597363
1086.0	0.0009059289514058529
1088.0	0.00011729964731295098
1090.0	6.813601538637472e-5
1092.0	8.566925880758784e-5
1094.0	0.00012871295396054308
1096.0	0.00020361235514511057
1098.0	0.0003271709290862556
1100.0	0.0005282399732631156
1102.0	0.0008541444025793225
1104.0	0.0010097906425720754
1106.0	0.00014630821151859568
1108.0	6.077526104195796e-5
1110.0	7.230447909354292e-5
1112.0	0.00010699358937331598
1114.0	0.00016848566716758613
1116.0	0.00027035134495143254
1118.0	0.0004363135275953664
1120.0	0.0007054092703195695
1122.0	0.0011410959401917176
1124.0	0.0011082704024836286
1126.0	0.00018282361834420278
1128.0	6.358239540062666e-5
1130.0	7.381529962515353e-5
1132.0	0.000108509476375948
1134.0	0.00017053648943888864
1136.0	0.00027347734744935005
1138.0	0.0004412766542869022
1140.0	0.0007133925506652135
1142.0	0.0011539895760388043
1144.0	0.000584726773793002
1146.0	0.00016947302776494262
1148.0	0.00010085143489900753
1150.0	0.00012737214471607636
1152.0	0.00019160801740658834
1154.0	0.00030322030734948965
1156.0	0.00048728015058470517
1158.0	0.0004646461975757991
1160.0	0.0004205660199734912
1162.0	0.0003284176562127697
1164.0	0.00016213482378970635
1166.0	0.0001247991153711323
1168.0	0.0001660214930597133
1170.0	0.00025343766061919153
1172.0	0.0004028411542291466
1174.0	0.00049734047631989
1176.0	0.0002677522759488125
1178.0	0.00010479910620673051
1180.0	0.00012361867452426515
1182.0	0.0001825031005637862
1184.0	0.000287193970125098
1186.0	0.0004607327876742002
1188.0	0.0007435171600864918
1190.0	0.0012020561496367038
1192.0	0.0007143362125549393
1194.0	9.764195984417518e-5
1196.0	0.00010410158258046993
1198.0	0.0001496369711985932
1200.0	0.0002336164785546281
1202.0	0.00037387554153660746
1204.0	0.0006029004488729336
1206.0	0.0009744948933413089
1208.0	0.0015762570465264801
1210.0	0.0009251136784632972
1212.0	0.00010805080361927091
1214.0	0.00011418661110774838
1216.0	0.00016376073219349455
1218.0	0.00025549561044898217
1220.0	0.00040880705132711077
1222.0	0.0006591885465890864
1224.0	0.0007392808758403647
1226.0	0.00046340361955674963
1228.0	0.00013925486123502804
1230.0	0.00010506115095140959
1232.0	0.0001391595248841433
1234.0	0.00021216955943395224
1236.0	0.0003371193320751394
1238.0	0.0005424285358244794
1240.0	0.0008761539833996319
1242.0	0.0013913084660470195
1244.0	0.00017959648367494994
1246.0	7.70489853317171e-5
1248.0	9.210533994575953e-5
1250.0	0.00013647179426725132
1252.0	0.00021498932111593501
1254.0	0.00034501190334933565
1256.0	0.0005568267917340295
1258.0	0.0009002590926754082
1260.0	0.0014562972531513589
1262.0	0.001723219028698578
1264.0	0.0003277526903548887
1266.0	9.083525305426943e-5
1268.0	0.0001026537113178776
1270.0	0.00014982198274169928
1272.0	0.00023496219999395064
1274.0	0.0003765466909566504
1276.0	0.0006074649481043164
1278.0	0.0009820009848404616
1280.0	0.001588462343209574
1282.0	0.002569961801089172
1284.0	0.0032270632900554424
1286.0	0.003094098241668427
1288.0	0.0031587474810855923
1290.0	0.003104254462031569
1292.0	0.0031830472896743696
1294.0	0.003028364165631478
1296.0	0.003112902350675484
1298.0	0.003117224701102989
1300.0	0.003130378854976374
1302.0	0.0031379571520362653
1304.0	0.0031447491136517972
1306.0	0.0031504590317610196
1308.0	0.003155508097694571
1310.0	0.0031600234927439503
1312.0	0.0031641201733335874
1314.0	0.003167873142117803
1316.0	0.0031713388171404847
1318.0	0.003174559632958446
1320.0	0.0031775686525460866
1322.0	0.0031803921913237184
1324.0	0.0031830516373939494
1326.0	0.0031855646694006036
1328.0	0.0031879461049015
1330.0	0.003190208501549839
1332.0	0.0031923625945614355
1334.0	0.0031944176232444874
1336.0	0.0031963815815480127
1338.0	0.003198261415459395
1340.0	0.0032000631790806678
1342.0	0.0032017921666567775
1344.0	0.003203453017771115
1346.0	0.0032050498098880787
1348.0	0.003206586133212481
1350.0	0.0032080651592502184
1352.0	0.0032094896944079056
1354.0	0.0032108622318709093
1356.0	0.0032121849913574934
1358.0	0.003213459958545467
1360.0	0.0032146889124608368
1362.0	0.003215873459134231
1364.0	0.003217015048811117
1366.0	0.003218115002596137
1368.0	0.0032191745241694682
1370.0	0.003220194723704557
1372.0	0.003221176619869292
1374.0	0.003222121162265635
1376.0	0.0032230292347007958
1378.0	0.0032239016679285752
1380.0	0.0032247392409600513
1382.0	0.00322554269625919
1384.0	0.003226312733454888
1386.0	0.003227050031602796
1388.0	0.003227755230153539
1390.0	0.0032284289551525462
1392.0	0.003229071800844553
1394.0	0.003229684356504754
1396.0	0.0032302671819444393
1398.0	0.0032308208327704218
1400.0	0.0032313458408334173
1402.0	0.003231842744986283
1404.0	0.0032323120466832968
1406.0	0.0032327542586639535
1408.0	0.0032331698838622787
1410.0	0.003233559399610297
1412.0	0.0032339233033915993
1414.0	0.0032342620544496
1416.0	0.003234576140327916
1418.0	0.003234865996245538
1420.0	0.0032351321193034854
1422.0	0.0032353749029047883
1424.0	0.003235594855683458
1426.0	0.003235792376206171
1428.0	0.0032359679300289885
1430.0	0.0032361219008711496
1432.0	0.0032362547656116774
1434.0	0.003236366918209193
1436.0	0.003236458783902645
1438.0	0.003236530785854679
1440.0	0.003236583320205063
1442.0	0.0032366167846449695
1444.0	0.003236631585342804
1446.0	0.0032366281562889367
1448.0	0.0032366068432557187
1450.0	0.0032365680289550363
1452.0	0.003236512175482124
1454.0	0.003236439589935653
1456.0	0.0032363506383463743
1458.0	0.0032362458437699537
1460.0	0.0032361252872905692
1462.0	0.003235989777868038
1464.0	0.003235839281026326
1466.0	0.0032356742431438115
1468.0	0.0032354952292846075
1470.0	0.003235302372426705
1472.0	0.0032350962477604352
1474.0	0.003234876836645891
1476.0	0.003234644923959763
1478.0	0.0032344006243624165
1480.0	0.0032341444782130785
1482.0	0.003233876222605582
1484.0	0.003233596926181605
1486.0	0.0032333068209508702
1488.0	0.003233005737632506
1490.0	0.0032326944970808755
1492.0	0.0032323734424725852
1494.0	0.00323204226014939
1496.0	0.0032317019922456
1498.0	0.0032313528563884444
1500.0	0.003230994325658436
1502.0	0.0032306286793796564
1504.0	0.003230253718165707
1506.0	0.0032298713013233786
1508.0	0.0032294822204568547
1510.0	0.00322908450980922
1512.0	0.003228680996655422
1514.0	0.003228270270667526
1516.0	0.0032278545715056822
1518.0	0.003227430995142424
1520.0	0.003227003605384553
1522.0	0.0032265691345639883
1524.0	0.003226130959035655


==> TeX/Tikz/plot_data/lasso/gam/Nesterov_backtracking_-lasso_100_300_10.jsonl.txt <==
3.0	0.00027902243562582754
6.0	0.00027902243562582754
9.0	0.00027902243562582754
12.0	0.00027902243562582754
15.0	0.00027902243562582754
18.0	0.00027902243562582754
21.0	0.00027902243562582754
24.0	0.00027902243562582754
27.0	0.00027902243562582754
30.0	0.00027902243562582754
33.0	0.00027902243562582754
36.0	0.00027902243562582754
39.0	0.00027902243562582754
42.0	0.00027902243562582754
45.0	0.00027902243562582754
48.0	0.00027902243562582754
51.0	0.00027902243562582754
54.0	0.00027902243562582754
57.0	0.00027902243562582754
60.0	0.00027902243562582754
63.0	0.00027902243562582754
66.0	0.00027902243562582754
69.0	0.00027902243562582754
72.0	0.00027902243562582754
75.0	0.00027902243562582754
78.0	0.00027902243562582754
81.0	0.00027902243562582754
84.0	0.00027902243562582754
87.0	0.00027902243562582754
90.0	0.00027902243562582754
93.0	0.00027902243562582754
96.0	0.00027902243562582754
99.0	0.00027902243562582754
102.0	0.00027902243562582754
105.0	0.00027902243562582754
108.0	0.00027902243562582754
111.0	0.00027902243562582754
114.0	0.00027902243562582754
117.0	0.00027902243562582754
120.0	0.00027902243562582754
123.0	0.00027902243562582754
126.0	0.00027902243562582754
129.0	0.00027902243562582754
132.0	0.00027902243562582754
135.0	0.00027902243562582754
138.0	0.00027902243562582754
141.0	0.00027902243562582754
144.0	0.00027902243562582754
147.0	0.00027902243562582754
150.0	0.00027902243562582754
153.0	0.00027902243562582754
156.0	0.00027902243562582754
159.0	0.00027902243562582754
162.0	0.00027902243562582754
165.0	0.00027902243562582754
168.0	0.00027902243562582754
171.0	0.00027902243562582754
174.0	0.00027902243562582754
177.0	0.00027902243562582754
180.0	0.00027902243562582754
183.0	0.00027902243562582754
186.0	0.00027902243562582754
189.0	0.00027902243562582754
192.0	0.00027902243562582754
195.0	0.00027902243562582754
198.0	0.00027902243562582754
201.0	0.00027902243562582754
204.0	0.00027902243562582754
207.0	0.00027902243562582754
210.0	0.00027902243562582754
213.0	0.00027902243562582754
216.0	0.00027902243562582754
219.0	0.00027902243562582754
222.0	0.00027902243562582754
225.0	0.00027902243562582754
228.0	0.00027902243562582754
231.0	0.00027902243562582754
234.0	0.00027902243562582754
237.0	0.00027902243562582754
240.0	0.00027902243562582754
243.0	0.00027902243562582754
246.0	0.00027902243562582754
249.0	0.00027902243562582754
252.0	0.00027902243562582754
255.0	0.00027902243562582754
258.0	0.00027902243562582754
261.0	0.00027902243562582754
264.0	0.00027902243562582754
267.0	0.00027902243562582754
270.0	0.00027902243562582754
273.0	0.00027902243562582754
276.0	0.00027902243562582754
279.0	0.00027902243562582754
282.0	0.00027902243562582754
285.0	0.00027902243562582754
288.0	0.00027902243562582754
291.0	0.00027902243562582754
294.0	0.00027902243562582754
297.0	0.00027902243562582754
300.0	0.00027902243562582754
303.0	0.00027902243562582754
306.0	0.00027902243562582754
309.0	0.00027902243562582754
312.0	0.00027902243562582754
315.0	0.00027902243562582754
318.0	0.00027902243562582754
321.0	0.00027902243562582754
324.0	0.00027902243562582754
327.0	0.00027902243562582754
330.0	0.00027902243562582754
333.0	0.00027902243562582754
336.0	0.00027902243562582754
339.0	0.00027902243562582754
342.0	0.00027902243562582754
345.0	0.00027902243562582754
348.0	0.00027902243562582754
351.0	0.00027902243562582754
354.0	0.00027902243562582754
357.0	0.00027902243562582754
360.0	0.00027902243562582754
363.0	0.00027902243562582754
366.0	0.00027902243562582754
369.0	0.00027902243562582754
372.0	0.00027902243562582754
375.0	0.00027902243562582754
378.0	0.00027902243562582754
381.0	0.00027902243562582754
384.0	0.00027902243562582754
387.0	0.00027902243562582754
390.0	0.00027902243562582754
393.0	0.00027902243562582754
396.0	0.00027902243562582754
399.0	0.00027902243562582754
402.0	0.00027902243562582754
405.0	0.00027902243562582754
408.0	0.00027902243562582754
411.0	0.00027902243562582754
414.0	0.00027902243562582754
417.0	0.00027902243562582754
420.0	0.00027902243562582754
423.0	0.00027902243562582754
426.0	0.00027902243562582754
429.0	0.00027902243562582754
432.0	0.00027902243562582754
435.0	0.00027902243562582754
438.0	0.00027902243562582754
441.0	0.00027902243562582754
444.0	0.00027902243562582754
447.0	0.00027902243562582754
450.0	0.00027902243562582754
453.0	0.00027902243562582754
456.0	0.00027902243562582754
459.0	0.00027902243562582754
462.0	0.00027902243562582754
465.0	0.00027902243562582754
468.0	0.00027902243562582754
471.0	0.00027902243562582754
474.0	0.00027902243562582754
477.0	0.00027902243562582754
480.0	0.00027902243562582754
483.0	0.00027902243562582754
486.0	0.00027902243562582754
489.0	0.00027902243562582754
492.0	0.00027902243562582754
495.0	0.00027902243562582754
498.0	0.00027902243562582754
501.0	0.00027902243562582754
504.0	0.00027902243562582754
507.0	0.00027902243562582754
510.0	0.00027902243562582754
513.0	0.00027902243562582754
516.0	0.00027902243562582754
519.0	0.00027902243562582754
522.0	0.00027902243562582754
525.0	0.00027902243562582754
528.0	0.00027902243562582754
531.0	0.00027902243562582754
534.0	0.00027902243562582754
537.0	0.00027902243562582754
540.0	0.00027902243562582754
543.0	0.00027902243562582754
546.0	0.00027902243562582754
549.0	0.00027902243562582754
552.0	0.00027902243562582754
555.0	0.00027902243562582754
558.0	0.00027902243562582754
561.0	0.00027902243562582754
564.0	0.00027902243562582754
567.0	0.00027902243562582754
570.0	0.00027902243562582754
573.0	0.00027902243562582754
576.0	0.00027902243562582754
579.0	0.00027902243562582754
582.0	0.00027902243562582754
585.0	0.00027902243562582754
588.0	0.00027902243562582754
591.0	0.00027902243562582754
594.0	0.00027902243562582754
597.0	0.00027902243562582754
600.0	0.00027902243562582754
603.0	0.00027902243562582754
606.0	0.00027902243562582754
609.0	0.00027902243562582754
612.0	0.00027902243562582754
615.0	0.00027902243562582754
618.0	0.00027902243562582754
621.0	0.00027902243562582754
624.0	0.00027902243562582754
627.0	0.00027902243562582754
630.0	0.00027902243562582754
633.0	0.00027902243562582754
636.0	0.00027902243562582754
639.0	0.00027902243562582754
642.0	0.00027902243562582754
645.0	0.00027902243562582754
648.0	0.00027902243562582754
651.0	0.00027902243562582754
654.0	0.00027902243562582754
657.0	0.00027902243562582754
660.0	0.00027902243562582754
663.0	0.00027902243562582754
666.0	0.00027902243562582754
669.0	0.00027902243562582754
672.0	0.00027902243562582754
675.0	0.00027902243562582754
678.0	0.00027902243562582754
681.0	0.00027902243562582754
684.0	0.00027902243562582754
687.0	0.00027902243562582754
690.0	0.00027902243562582754
693.0	0.00027902243562582754
696.0	0.00027902243562582754
699.0	0.00027902243562582754
702.0	0.00027902243562582754
705.0	0.00027902243562582754
708.0	0.00027902243562582754
711.0	0.00027902243562582754
714.0	0.00027902243562582754
717.0	0.00027902243562582754
720.0	0.00027902243562582754
723.0	0.00027902243562582754
726.0	0.00027902243562582754
729.0	0.00027902243562582754
732.0	0.00027902243562582754
735.0	0.00027902243562582754
738.0	0.00027902243562582754
741.0	0.00027902243562582754
744.0	0.00027902243562582754
747.0	0.00027902243562582754
750.0	0.00027902243562582754
753.0	0.00027902243562582754
756.0	0.00027902243562582754
759.0	0.00027902243562582754
762.0	0.00027902243562582754
765.0	0.00027902243562582754
768.0	0.00027902243562582754
771.0	0.00027902243562582754
774.0	0.00027902243562582754
777.0	0.00027902243562582754
780.0	0.00027902243562582754
783.0	0.00027902243562582754
786.0	0.00027902243562582754
789.0	0.00027902243562582754
792.0	0.00027902243562582754
795.0	0.00027902243562582754
798.0	0.00027902243562582754
801.0	0.00027902243562582754
804.0	0.00027902243562582754
807.0	0.00027902243562582754
810.0	0.00027902243562582754
813.0	0.00027902243562582754
816.0	0.00027902243562582754
819.0	0.00027902243562582754
822.0	0.00027902243562582754
825.0	0.00027902243562582754
828.0	0.00027902243562582754
831.0	0.00027902243562582754
834.0	0.00027902243562582754
837.0	0.00027902243562582754
840.0	0.00027902243562582754
843.0	0.00027902243562582754
846.0	0.00027902243562582754
849.0	0.00027902243562582754
852.0	0.00027902243562582754
855.0	0.00027902243562582754
858.0	0.00027902243562582754
861.0	0.00027902243562582754
864.0	0.00027902243562582754
867.0	0.00027902243562582754
870.0	0.00027902243562582754
873.0	0.00027902243562582754
876.0	0.00027902243562582754
879.0	0.00027902243562582754
882.0	0.00027902243562582754
885.0	0.00027902243562582754
888.0	0.00027902243562582754
891.0	0.00027902243562582754
894.0	0.00027902243562582754
897.0	0.00027902243562582754
900.0	0.00027902243562582754
903.0	0.00027902243562582754
906.0	0.00027902243562582754
909.0	0.00027902243562582754
912.0	0.00027902243562582754
915.0	0.00027902243562582754
918.0	0.00027902243562582754
921.0	0.00027902243562582754
924.0	0.00027902243562582754
927.0	0.00027902243562582754
930.0	0.00027902243562582754
933.0	0.00027902243562582754
936.0	0.00027902243562582754
939.0	0.00027902243562582754
942.0	0.00027902243562582754
945.0	0.00027902243562582754
948.0	0.00027902243562582754
951.0	0.00027902243562582754
954.0	0.00027902243562582754
957.0	0.00027902243562582754
960.0	0.00027902243562582754
963.0	0.00027902243562582754
966.0	0.00027902243562582754
969.0	0.00027902243562582754
972.0	0.00027902243562582754
975.0	0.00027902243562582754
978.0	0.00027902243562582754
981.0	0.00027902243562582754
984.0	0.00027902243562582754
987.0	0.00027902243562582754
990.0	0.00027902243562582754
993.0	0.00027902243562582754
996.0	0.00027902243562582754
999.0	0.00027902243562582754
1002.0	0.00027902243562582754
1005.0	0.00027902243562582754
1008.0	0.00027902243562582754
1011.0	0.00027902243562582754
1014.0	0.00027902243562582754
1017.0	0.00027902243562582754
1020.0	0.00027902243562582754
1023.0	0.00027902243562582754
1026.0	0.00027902243562582754
1029.0	0.00027902243562582754
1032.0	0.00027902243562582754
1035.0	0.00027902243562582754
1038.0	0.00027902243562582754
1041.0	0.00027902243562582754
1044.0	0.00027902243562582754
1047.0	0.00027902243562582754
1050.0	0.00027902243562582754
1053.0	0.00027902243562582754
1056.0	0.00027902243562582754
1059.0	0.00027902243562582754
1062.0	0.00027902243562582754
1065.0	0.00027902243562582754
1068.0	0.00027902243562582754
1071.0	0.00027902243562582754
1074.0	0.00027902243562582754
1077.0	0.00027902243562582754
1080.0	0.00027902243562582754
1083.0	0.00027902243562582754
1086.0	0.00027902243562582754
1089.0	0.00027902243562582754
1092.0	0.00027902243562582754
1095.0	0.00027902243562582754
1098.0	0.00027902243562582754
1101.0	0.00027902243562582754
1104.0	0.00027902243562582754
1107.0	0.00027902243562582754
1110.0	0.00027902243562582754
1113.0	0.00027902243562582754
1116.0	0.00027902243562582754
1119.0	0.00027902243562582754
1122.0	0.00027902243562582754
1125.0	0.00027902243562582754
1128.0	0.00027902243562582754
1131.0	0.00027902243562582754
1134.0	0.00027902243562582754
1137.0	0.00027902243562582754
1140.0	0.00027902243562582754
1143.0	0.00027902243562582754
1146.0	0.00027902243562582754
1149.0	0.00027902243562582754
1152.0	0.00027902243562582754
1155.0	0.00027902243562582754
1158.0	0.00027902243562582754
1161.0	0.00027902243562582754
1164.0	0.00027902243562582754
1167.0	0.00027902243562582754
1170.0	0.00027902243562582754
1173.0	0.00027902243562582754
1176.0	0.00027902243562582754
1179.0	0.00027902243562582754
1182.0	0.00027902243562582754
1185.0	0.00027902243562582754
1188.0	0.00027902243562582754
1191.0	0.00027902243562582754
1194.0	0.00027902243562582754
1197.0	0.00027902243562582754
1200.0	0.00027902243562582754
1203.0	0.00027902243562582754
1206.0	0.00027902243562582754
1209.0	0.00027902243562582754
1212.0	0.00027902243562582754
1215.0	0.00027902243562582754
1218.0	0.00027902243562582754
1221.0	0.00027902243562582754
1224.0	0.00027902243562582754
1227.0	0.00027902243562582754
1230.0	0.00027902243562582754
1233.0	0.00027902243562582754
1236.0	0.00027902243562582754
1239.0	0.00027902243562582754
1242.0	0.00027902243562582754
1245.0	0.00027902243562582754
1248.0	0.00027902243562582754
1251.0	0.00027902243562582754
1254.0	0.00027902243562582754
1257.0	0.00027902243562582754
1260.0	0.00027902243562582754
1263.0	0.00027902243562582754
1266.0	0.00027902243562582754
1269.0	0.00027902243562582754
1272.0	0.00027902243562582754
1275.0	0.00027902243562582754
1278.0	0.00027902243562582754
1281.0	0.00027902243562582754
1284.0	0.00027902243562582754
1287.0	0.00027902243562582754
1290.0	0.00027902243562582754
1293.0	0.00027902243562582754
1296.0	0.00027902243562582754
1299.0	0.00027902243562582754
1302.0	0.00027902243562582754
1305.0	0.00027902243562582754
1308.0	0.00027902243562582754
1311.0	0.00027902243562582754
1314.0	0.00027902243562582754
1317.0	0.00027902243562582754
1320.0	0.00027902243562582754
1323.0	0.00027902243562582754
1326.0	0.00027902243562582754
1329.0	0.00027902243562582754
1332.0	0.00027902243562582754
1335.0	0.00027902243562582754
1338.0	0.00027902243562582754
1341.0	0.00027902243562582754
1344.0	0.00027902243562582754
1347.0	0.00027902243562582754
1350.0	0.00027902243562582754
1353.0	0.00027902243562582754
1356.0	0.00027902243562582754
1359.0	0.00027902243562582754
1362.0	0.00027902243562582754
1365.0	0.00027902243562582754
1368.0	0.00027902243562582754
1371.0	0.00027902243562582754
1374.0	0.00027902243562582754
1377.0	0.00027902243562582754
1380.0	0.00027902243562582754
1383.0	0.00027902243562582754
1386.0	0.00027902243562582754
1389.0	0.00027902243562582754
1392.0	0.00027902243562582754
1395.0	0.00027902243562582754
1398.0	0.00027902243562582754
1401.0	0.00027902243562582754
1404.0	0.00027902243562582754
1407.0	0.00027902243562582754
1410.0	0.00027902243562582754
1413.0	0.00027902243562582754
1416.0	0.00027902243562582754
1419.0	0.00027902243562582754
1422.0	0.00027902243562582754
1425.0	0.00027902243562582754
1428.0	0.00027902243562582754
1431.0	0.00027902243562582754
1434.0	0.00027902243562582754
1437.0	0.00027902243562582754
1440.0	0.00027902243562582754
1443.0	0.00027902243562582754
1446.0	0.00027902243562582754
1449.0	0.00027902243562582754
1452.0	0.00027902243562582754
1455.0	0.00027902243562582754
1458.0	0.00027902243562582754
1461.0	0.00027902243562582754
1464.0	0.00027902243562582754
1467.0	0.00027902243562582754
1470.0	0.00027902243562582754
1473.0	0.00027902243562582754
1476.0	0.00027902243562582754
1479.0	0.00027902243562582754
1482.0	0.00027902243562582754
1485.0	0.00027902243562582754
1488.0	0.00027902243562582754
1491.0	0.00027902243562582754
1494.0	0.00027902243562582754
1497.0	0.00027902243562582754
1500.0	0.00027902243562582754
1503.0	0.00027902243562582754
1506.0	0.00027902243562582754
1509.0	0.00027902243562582754
1512.0	0.00027902243562582754
1515.0	0.00027902243562582754
1518.0	0.00027902243562582754
1521.0	0.00027902243562582754
1524.0	0.00027902243562582754
1527.0	0.00027902243562582754
1530.0	0.00027902243562582754
1533.0	0.00027902243562582754
1536.0	0.00027902243562582754
1539.0	0.00027902243562582754
1542.0	0.00027902243562582754
1545.0	0.00027902243562582754
1548.0	0.00027902243562582754
1551.0	0.00027902243562582754
1554.0	0.00027902243562582754
1557.0	0.00027902243562582754
1560.0	0.00027902243562582754
1563.0	0.00027902243562582754
1566.0	0.00027902243562582754
1569.0	0.00027902243562582754
1572.0	0.00027902243562582754
1575.0	0.00027902243562582754
1578.0	0.00027902243562582754
1581.0	0.00027902243562582754
1584.0	0.00027902243562582754
1587.0	0.00027902243562582754
1590.0	0.00027902243562582754
1593.0	0.00027902243562582754
1596.0	0.00027902243562582754
1599.0	0.00027902243562582754
1602.0	0.00027902243562582754
1605.0	0.00027902243562582754
1608.0	0.00027902243562582754
1611.0	0.00027902243562582754
1614.0	0.00027902243562582754
1617.0	0.00027902243562582754
1620.0	0.00027902243562582754
1623.0	0.00027902243562582754
1626.0	0.00027902243562582754
1629.0	0.00027902243562582754
1632.0	0.00027902243562582754
1635.0	0.00027902243562582754
1638.0	0.00027902243562582754
1641.0	0.00027902243562582754
1644.0	0.00027902243562582754
1647.0	0.00027902243562582754
1650.0	0.00027902243562582754
1653.0	0.00027902243562582754
1656.0	0.00027902243562582754
1659.0	0.00027902243562582754
1662.0	0.00027902243562582754
1665.0	0.00027902243562582754
1668.0	0.00027902243562582754
1671.0	0.00027902243562582754
1674.0	0.00027902243562582754
1677.0	0.00027902243562582754
1680.0	0.00027902243562582754
1683.0	0.00027902243562582754
1686.0	0.00027902243562582754
1689.0	0.00027902243562582754
1692.0	0.00027902243562582754
1695.0	0.00027902243562582754
1698.0	0.00027902243562582754
1701.0	0.00027902243562582754
1704.0	0.00027902243562582754
1707.0	0.00027902243562582754
1710.0	0.00027902243562582754
1713.0	0.00027902243562582754
1716.0	0.00027902243562582754
1719.0	0.00027902243562582754
1722.0	0.00027902243562582754
1725.0	0.00027902243562582754
1728.0	0.00027902243562582754
1731.0	0.00027902243562582754
1734.0	0.00027902243562582754
1737.0	0.00027902243562582754
1740.0	0.00027902243562582754
1743.0	0.00027902243562582754
1746.0	0.00027902243562582754
1749.0	0.00027902243562582754
1752.0	0.00027902243562582754
1755.0	0.00027902243562582754
1758.0	0.00027902243562582754
1761.0	0.00027902243562582754
1764.0	0.00027902243562582754
1767.0	0.00027902243562582754
1770.0	0.00027902243562582754
1773.0	0.00027902243562582754
1776.0	0.00027902243562582754
1779.0	0.00027902243562582754
1782.0	0.00027902243562582754
1785.0	0.00027902243562582754
1788.0	0.00027902243562582754
1791.0	0.00027902243562582754
1794.0	0.00027902243562582754
1797.0	0.00027902243562582754
1800.0	0.00027902243562582754
1803.0	0.00027902243562582754
1806.0	0.00027902243562582754
1809.0	0.00027902243562582754
1812.0	0.00027902243562582754
1815.0	0.00027902243562582754
1818.0	0.00027902243562582754
1821.0	0.00027902243562582754
1824.0	0.00027902243562582754
1827.0	0.00027902243562582754
1830.0	0.00027902243562582754
1833.0	0.00027902243562582754
1836.0	0.00027902243562582754
1839.0	0.00027902243562582754
1842.0	0.00027902243562582754
1845.0	0.00027902243562582754
1848.0	0.00027902243562582754
1851.0	0.00027902243562582754
1854.0	0.00027902243562582754
1857.0	0.00027902243562582754
1860.0	0.00027902243562582754
1863.0	0.00027902243562582754
1866.0	0.00027902243562582754
1869.0	0.00027902243562582754
1872.0	0.00027902243562582754
1875.0	0.00027902243562582754
1878.0	0.00027902243562582754
1881.0	0.00027902243562582754
1884.0	0.00027902243562582754
1887.0	0.00027902243562582754
1890.0	0.00027902243562582754
1893.0	0.00027902243562582754
1896.0	0.00027902243562582754
1899.0	0.00027902243562582754
1902.0	0.00027902243562582754
1905.0	0.00027902243562582754
1908.0	0.00027902243562582754
1911.0	0.00027902243562582754
1914.0	0.00027902243562582754
1917.0	0.00027902243562582754
1920.0	0.00027902243562582754
1923.0	0.00027902243562582754
1926.0	0.00027902243562582754
1929.0	0.00027902243562582754
1932.0	0.00027902243562582754
1935.0	0.00027902243562582754
1938.0	0.00027902243562582754
1941.0	0.00027902243562582754
1944.0	0.00027902243562582754
1947.0	0.00027902243562582754
1950.0	0.00027902243562582754
1953.0	0.00027902243562582754
1956.0	0.00027902243562582754
1959.0	0.00027902243562582754
1962.0	0.00027902243562582754
1965.0	0.00027902243562582754
1968.0	0.00027902243562582754
1971.0	0.00027902243562582754
1974.0	0.00027902243562582754
1977.0	0.00027902243562582754
1980.0	0.00027902243562582754
1983.0	0.00027902243562582754
1986.0	0.00027902243562582754
1989.0	0.00027902243562582754
1992.0	0.00027902243562582754
1995.0	0.00027902243562582754
1998.0	0.00027902243562582754
2001.0	0.00027902243562582754
2004.0	0.00027902243562582754
2007.0	0.00027902243562582754
2010.0	0.00027902243562582754
2013.0	0.00027902243562582754
2016.0	0.00027902243562582754
2019.0	0.00027902243562582754
2022.0	0.00027902243562582754
2025.0	0.00027902243562582754
2028.0	0.00027902243562582754
2031.0	0.00027902243562582754
2034.0	0.00027902243562582754
2037.0	0.00027902243562582754
2040.0	0.00027902243562582754
2043.0	0.00027902243562582754
2046.0	0.00027902243562582754
2049.0	0.00027902243562582754
2052.0	0.00027902243562582754
2055.0	0.00027902243562582754
2058.0	0.00027902243562582754
2061.0	0.00027902243562582754
2064.0	0.00027902243562582754
2067.0	0.00027902243562582754
2070.0	0.00027902243562582754
2073.0	0.00027902243562582754
2076.0	0.00027902243562582754
2079.0	0.00027902243562582754
2082.0	0.00027902243562582754
2085.0	0.00027902243562582754
2088.0	0.00027902243562582754
2091.0	0.00027902243562582754
2094.0	0.00027902243562582754
2097.0	0.00027902243562582754
2100.0	0.00027902243562582754
2103.0	0.00027902243562582754
2106.0	0.00027902243562582754
2109.0	0.00027902243562582754
2112.0	0.00027902243562582754
2115.0	0.00027902243562582754
2118.0	0.00027902243562582754
2121.0	0.00027902243562582754
2124.0	0.00027902243562582754
2127.0	0.00027902243562582754
2130.0	0.00027902243562582754
2133.0	0.00027902243562582754
2136.0	0.00027902243562582754
2139.0	0.00027902243562582754
2142.0	0.00027902243562582754
2145.0	0.00027902243562582754
2148.0	0.00027902243562582754
2151.0	0.00027902243562582754
2154.0	0.00027902243562582754
2157.0	0.00027902243562582754
2160.0	0.00027902243562582754
2163.0	0.00027902243562582754
2166.0	0.00027902243562582754
2169.0	0.00027902243562582754
2172.0	0.00027902243562582754
2175.0	0.00027902243562582754
2178.0	0.00027902243562582754
2181.0	0.00027902243562582754
2184.0	0.00027902243562582754
2187.0	0.00027902243562582754
2190.0	0.00027902243562582754
2193.0	0.00027902243562582754
2196.0	0.00027902243562582754
2199.0	0.00027902243562582754
2202.0	0.00027902243562582754
2205.0	0.00027902243562582754
2208.0	0.00027902243562582754
2211.0	0.00027902243562582754
2214.0	0.00027902243562582754
2217.0	0.00027902243562582754
2220.0	0.00027902243562582754
2223.0	0.00027902243562582754
2226.0	0.00027902243562582754
2229.0	0.00027902243562582754
2232.0	0.00027902243562582754
2235.0	0.00027902243562582754
2238.0	0.00027902243562582754
2241.0	0.00027902243562582754
2244.0	0.00027902243562582754
2247.0	0.00027902243562582754
2250.0	0.00027902243562582754
2253.0	0.00027902243562582754
2256.0	0.00027902243562582754
2259.0	0.00027902243562582754
2262.0	0.00027902243562582754
2265.0	0.00027902243562582754
2268.0	0.00027902243562582754
2271.0	0.00027902243562582754
2274.0	0.00027902243562582754
2277.0	0.00027902243562582754
2280.0	0.00027902243562582754
2283.0	0.00027902243562582754
2286.0	0.00027902243562582754
2289.0	0.00027902243562582754
2292.0	0.00027902243562582754
2295.0	0.00027902243562582754
2298.0	0.00027902243562582754
2301.0	0.00027902243562582754
2304.0	0.00027902243562582754
2307.0	0.00027902243562582754
2310.0	0.00027902243562582754
2313.0	0.00027902243562582754
2316.0	0.00027902243562582754
2319.0	0.00027902243562582754
2322.0	0.00027902243562582754
2325.0	0.00027902243562582754
2328.0	0.00027902243562582754
2331.0	0.00027902243562582754
2334.0	0.00027902243562582754
2337.0	0.00027902243562582754
2340.0	0.00027902243562582754
2343.0	0.00027902243562582754
2346.0	0.00027902243562582754
2349.0	0.00027902243562582754
2352.0	0.00027902243562582754
2355.0	0.00027902243562582754
2358.0	0.00027902243562582754
2361.0	0.00027902243562582754
2364.0	0.00027902243562582754
2367.0	0.00027902243562582754
2370.0	0.00027902243562582754
2373.0	0.00027902243562582754
2376.0	0.00027902243562582754
2379.0	0.00027902243562582754
2382.0	0.00027902243562582754
2385.0	0.00027902243562582754
2388.0	0.00027902243562582754
2391.0	0.00027902243562582754
2394.0	0.00027902243562582754
2397.0	0.00027902243562582754
2400.0	0.00027902243562582754
2403.0	0.00027902243562582754
2406.0	0.00027902243562582754
2409.0	0.00027902243562582754
2412.0	0.00027902243562582754
2415.0	0.00027902243562582754
2418.0	0.00027902243562582754
2421.0	0.00027902243562582754
2424.0	0.00027902243562582754
2427.0	0.00027902243562582754
2430.0	0.00027902243562582754
2433.0	0.00027902243562582754
2436.0	0.00027902243562582754
2439.0	0.00027902243562582754
2442.0	0.00027902243562582754
2445.0	0.00027902243562582754
2448.0	0.00027902243562582754
2451.0	0.00027902243562582754
2454.0	0.00027902243562582754
2457.0	0.00027902243562582754
2460.0	0.00027902243562582754
2463.0	0.00027902243562582754
2466.0	0.00027902243562582754
2469.0	0.00027902243562582754
2472.0	0.00027902243562582754
2475.0	0.00027902243562582754
2478.0	0.00027902243562582754
2481.0	0.00027902243562582754
2484.0	0.00027902243562582754
2487.0	0.00027902243562582754
2490.0	0.00027902243562582754
2493.0	0.00027902243562582754
2496.0	0.00027902243562582754
2499.0	0.00027902243562582754
2502.0	0.00027902243562582754
2505.0	0.00027902243562582754
2508.0	0.00027902243562582754
2511.0	0.00027902243562582754
2514.0	0.00027902243562582754
2517.0	0.00027902243562582754
2520.0	0.00027902243562582754
2523.0	0.00027902243562582754
2526.0	0.00027902243562582754
2529.0	0.00027902243562582754
2532.0	0.00027902243562582754
2535.0	0.00027902243562582754
2538.0	0.00027902243562582754
2541.0	0.00027902243562582754
2544.0	0.00027902243562582754
2547.0	0.00027902243562582754
2550.0	0.00027902243562582754
2553.0	0.00027902243562582754
2556.0	0.00027902243562582754
2559.0	0.00027902243562582754
2562.0	0.00027902243562582754
2565.0	0.00027902243562582754
2568.0	0.00027902243562582754
2571.0	0.00027902243562582754
2574.0	0.00027902243562582754
2577.0	0.00027902243562582754
2580.0	0.00027902243562582754
2583.0	0.00027902243562582754
2586.0	0.00027902243562582754
2589.0	0.00027902243562582754
2592.0	0.00027902243562582754
2595.0	0.00027902243562582754
2598.0	0.00027902243562582754
2601.0	0.00027902243562582754
2604.0	0.00027902243562582754
2607.0	0.00027902243562582754
2610.0	0.00027902243562582754
2613.0	0.00027902243562582754
2616.0	0.00027902243562582754
2619.0	0.00027902243562582754
2622.0	0.00027902243562582754
2625.0	0.00027902243562582754
2628.0	0.00027902243562582754
2631.0	0.00027902243562582754
2634.0	0.00027902243562582754
2637.0	0.00027902243562582754
2640.0	0.00027902243562582754
2643.0	0.00027902243562582754
2646.0	0.00027902243562582754
2649.0	0.00027902243562582754
2652.0	0.00027902243562582754
2655.0	0.00027902243562582754
2658.0	0.00027902243562582754
2661.0	0.00027902243562582754
2664.0	0.00027902243562582754
2667.0	0.00027902243562582754
2670.0	0.00027902243562582754
2673.0	0.00027902243562582754
2676.0	0.00027902243562582754
2679.0	0.00027902243562582754
2682.0	0.00027902243562582754
2685.0	0.00027902243562582754
2688.0	0.00027902243562582754
2691.0	0.00027902243562582754
2694.0	0.00027902243562582754
2697.0	0.00027902243562582754
2700.0	0.00027902243562582754
2703.0	0.00027902243562582754
2706.0	0.00027902243562582754
2709.0	0.00027902243562582754
2712.0	0.00027902243562582754
2715.0	0.00027902243562582754
2718.0	0.00027902243562582754
2721.0	0.00027902243562582754
2724.0	0.00027902243562582754
2727.0	0.00027902243562582754
2730.0	0.00027902243562582754
2733.0	0.00027902243562582754
2736.0	0.00027902243562582754
2739.0	0.00027902243562582754
2742.0	0.00027902243562582754
2745.0	0.00027902243562582754
2748.0	0.00027902243562582754
2751.0	0.00027902243562582754
2754.0	0.00027902243562582754
2757.0	0.00027902243562582754
2760.0	0.00027902243562582754
2763.0	0.00027902243562582754
2766.0	0.00027902243562582754
2769.0	0.00027902243562582754
2772.0	0.00027902243562582754
2775.0	0.00027902243562582754
2778.0	0.00027902243562582754
2781.0	0.00027902243562582754
2784.0	0.00027902243562582754
2787.0	0.00027902243562582754
2790.0	0.00027902243562582754
2793.0	0.00027902243562582754
2796.0	0.00027902243562582754
2799.0	0.00027902243562582754
2802.0	0.00027902243562582754
2805.0	0.00027902243562582754
2808.0	0.00027902243562582754
2811.0	0.00027902243562582754
2814.0	0.00027902243562582754
2817.0	0.00027902243562582754
2820.0	0.00027902243562582754
2823.0	0.00027902243562582754
2826.0	0.00027902243562582754
2829.0	0.00027902243562582754
2832.0	0.00027902243562582754
2835.0	0.00027902243562582754
2838.0	0.00027902243562582754
2841.0	0.00027902243562582754
2844.0	0.00027902243562582754
2847.0	0.00027902243562582754
2850.0	0.00027902243562582754
2853.0	0.00027902243562582754
2856.0	0.00027902243562582754
2859.0	0.00027902243562582754
2862.0	0.00027902243562582754
2865.0	0.00027902243562582754
2868.0	0.00027902243562582754
2871.0	0.00027902243562582754
2874.0	0.00027902243562582754
2877.0	0.00027902243562582754
2880.0	0.00027902243562582754
2883.0	0.00027902243562582754
2886.0	0.00027902243562582754
2889.0	0.00027902243562582754
2892.0	0.00027902243562582754
2895.0	0.00027902243562582754
2898.0	0.00027902243562582754
2901.0	0.00027902243562582754
2904.0	0.00027902243562582754
2907.0	0.00027902243562582754
2910.0	0.00027902243562582754
2913.0	0.00027902243562582754
2916.0	0.00027902243562582754
2919.0	0.00027902243562582754
2922.0	0.00027902243562582754
2925.0	0.00027902243562582754
2928.0	0.00027902243562582754
2931.0	0.00027902243562582754
2934.0	0.00027902243562582754
2937.0	0.00027902243562582754
2940.0	0.00027902243562582754
2943.0	0.00027902243562582754
2946.0	0.00027902243562582754
2949.0	0.00027902243562582754
2952.0	0.00027902243562582754
2955.0	0.00027902243562582754
2958.0	0.00027902243562582754
2961.0	0.00027902243562582754
2964.0	0.00027902243562582754
2967.0	0.00027902243562582754
2970.0	0.00027902243562582754
2973.0	0.00027902243562582754
2976.0	0.00027902243562582754
2979.0	0.00027902243562582754
2982.0	0.00027902243562582754
2985.0	0.00027902243562582754
2988.0	0.00027902243562582754
2991.0	0.00027902243562582754
2994.0	0.00027902243562582754
2997.0	0.00027902243562582754
3000.0	0.00027902243562582754
3003.0	0.00027902243562582754
3006.0	0.00027902243562582754
3009.0	0.00027902243562582754
3012.0	0.00027902243562582754
3015.0	0.00027902243562582754
3018.0	0.00027902243562582754
3021.0	0.00027902243562582754
3024.0	0.00027902243562582754
3027.0	0.00027902243562582754
3030.0	0.00027902243562582754
3033.0	0.00027902243562582754
3036.0	0.00027902243562582754
3039.0	0.00027902243562582754
3042.0	0.00027902243562582754
3045.0	0.00027902243562582754
3048.0	0.00027902243562582754
3051.0	0.00027902243562582754
3054.0	0.00027902243562582754
3057.0	0.00027902243562582754
3060.0	0.00027902243562582754
3063.0	0.00027902243562582754
3066.0	0.00027902243562582754
3069.0	0.00027902243562582754
3072.0	0.00027902243562582754
3075.0	0.00027902243562582754
3078.0	0.00027902243562582754
3081.0	0.00027902243562582754
3084.0	0.00027902243562582754
3087.0	0.00027902243562582754
3090.0	0.00027902243562582754
3093.0	0.00027902243562582754
3096.0	0.00027902243562582754
3099.0	0.00027902243562582754
3102.0	0.00027902243562582754
3105.0	0.00027902243562582754
3108.0	0.00027902243562582754
3111.0	0.00027902243562582754
3114.0	0.00027902243562582754
3117.0	0.00027902243562582754
3120.0	0.00027902243562582754
3123.0	0.00027902243562582754
3126.0	0.00027902243562582754
3129.0	0.00027902243562582754
3132.0	0.00027902243562582754
3135.0	0.00027902243562582754
3138.0	0.00027902243562582754
3141.0	0.00027902243562582754
3144.0	0.00027902243562582754
3147.0	0.00027902243562582754
3150.0	0.00027902243562582754
3153.0	0.00027902243562582754
3156.0	0.00027902243562582754
3159.0	0.00027902243562582754
3162.0	0.00027902243562582754
3165.0	0.00027902243562582754
3168.0	0.00027902243562582754
3171.0	0.00027902243562582754
3174.0	0.00027902243562582754
3177.0	0.00027902243562582754
3180.0	0.00027902243562582754
3183.0	0.00027902243562582754
3186.0	0.00027902243562582754
3189.0	0.00027902243562582754
3192.0	0.00027902243562582754
3195.0	0.00027902243562582754
3198.0	0.00027902243562582754
3201.0	0.00027902243562582754
3204.0	0.00027902243562582754
3207.0	0.00027902243562582754
3210.0	0.00027902243562582754
3213.0	0.00027902243562582754
3216.0	0.00027902243562582754
3219.0	0.00027902243562582754
3222.0	0.00027902243562582754
3225.0	0.00027902243562582754
3228.0	0.00027902243562582754
3231.0	0.00027902243562582754
3234.0	0.00027902243562582754
3237.0	0.00027902243562582754
3240.0	0.00027902243562582754
3243.0	0.00027902243562582754
3246.0	0.00027902243562582754
3249.0	0.00027902243562582754
3252.0	0.00027902243562582754
3255.0	0.00027902243562582754
3258.0	0.00027902243562582754
3261.0	0.00027902243562582754
3264.0	0.00027902243562582754
3267.0	0.00027902243562582754
3270.0	0.00027902243562582754
3273.0	0.00027902243562582754
3276.0	0.00027902243562582754
3279.0	0.00027902243562582754
3282.0	0.00027902243562582754
3285.0	0.00027902243562582754
3288.0	0.00027902243562582754
3291.0	0.00027902243562582754
3294.0	0.00027902243562582754
3297.0	0.00027902243562582754
3300.0	0.00027902243562582754
3303.0	0.00027902243562582754
3306.0	0.00027902243562582754
3309.0	0.00027902243562582754
3312.0	0.00027902243562582754
3315.0	0.00027902243562582754
3318.0	0.00027902243562582754
3321.0	0.00027902243562582754
3324.0	0.00027902243562582754
3327.0	0.00027902243562582754
3330.0	0.00027902243562582754
3333.0	0.00027902243562582754
3336.0	0.00027902243562582754
3339.0	0.00027902243562582754
3342.0	0.00027902243562582754
3345.0	0.00027902243562582754
3348.0	0.00027902243562582754
3351.0	0.00027902243562582754
3354.0	0.00027902243562582754
3357.0	0.00027902243562582754
3360.0	0.00027902243562582754
3363.0	0.00027902243562582754
3366.0	0.00027902243562582754
3369.0	0.00027902243562582754
3372.0	0.00027902243562582754
3375.0	0.00027902243562582754
3378.0	0.00027902243562582754
3381.0	0.00027902243562582754
3384.0	0.00027902243562582754
3387.0	0.00027902243562582754
3390.0	0.00027902243562582754
3393.0	0.00027902243562582754
3396.0	0.00027902243562582754
3399.0	0.00027902243562582754
3402.0	0.00027902243562582754
3405.0	0.00027902243562582754
3408.0	0.00027902243562582754
3411.0	0.00027902243562582754
3414.0	0.00027902243562582754
3417.0	0.00027902243562582754
3420.0	0.00027902243562582754
3423.0	0.00027902243562582754
3426.0	0.00027902243562582754
3429.0	0.00027902243562582754
3432.0	0.00027902243562582754
3435.0	0.00027902243562582754
3438.0	0.00027902243562582754
3441.0	0.00027902243562582754
3444.0	0.00027902243562582754
3447.0	0.00027902243562582754
3450.0	0.00027902243562582754
3453.0	0.00027902243562582754
3456.0	0.00027902243562582754
3459.0	0.00027902243562582754
3462.0	0.00027902243562582754
3465.0	0.00027902243562582754
3468.0	0.00027902243562582754
3471.0	0.00027902243562582754
3474.0	0.00027902243562582754
3477.0	0.00027902243562582754
3480.0	0.00027902243562582754
3483.0	0.00027902243562582754
3486.0	0.00027902243562582754
3489.0	0.00027902243562582754
3492.0	0.00027902243562582754
3495.0	0.00027902243562582754
3498.0	0.00027902243562582754
3501.0	0.00027902243562582754
3504.0	0.00027902243562582754
3507.0	0.00027902243562582754
3510.0	0.00027902243562582754
3513.0	0.00027902243562582754
3516.0	0.00027902243562582754
3519.0	0.00027902243562582754
3522.0	0.00027902243562582754
3525.0	0.00027902243562582754
3528.0	0.00027902243562582754
3531.0	0.00027902243562582754
3534.0	0.00027902243562582754
3537.0	0.00027902243562582754
3540.0	0.00027902243562582754
3543.0	0.00027902243562582754
3546.0	0.00027902243562582754
3549.0	0.00027902243562582754
3552.0	0.00027902243562582754
3555.0	0.00027902243562582754
3558.0	0.00027902243562582754
3561.0	0.00027902243562582754
3564.0	0.00027902243562582754
3567.0	0.00027902243562582754
3570.0	0.00027902243562582754
3573.0	0.00027902243562582754
3576.0	0.00027902243562582754
3579.0	0.00027902243562582754
3582.0	0.00027902243562582754
3585.0	0.00027902243562582754
3588.0	0.00027902243562582754
3591.0	0.00027902243562582754
3594.0	0.00027902243562582754
3597.0	0.00027902243562582754
3600.0	0.00027902243562582754
3603.0	0.00027902243562582754
3606.0	0.00027902243562582754
3609.0	0.00027902243562582754
3612.0	0.00027902243562582754
3615.0	0.00027902243562582754
3618.0	0.00027902243562582754
3621.0	0.00027902243562582754
3624.0	0.00027902243562582754
3627.0	0.00027902243562582754
3630.0	0.00027902243562582754
3633.0	0.00027902243562582754
3636.0	0.00027902243562582754
3639.0	0.00027902243562582754
3642.0	0.00027902243562582754
3645.0	0.00027902243562582754
3648.0	0.00027902243562582754
3651.0	0.00027902243562582754
3654.0	0.00027902243562582754
3657.0	0.00027902243562582754
3660.0	0.00027902243562582754
3663.0	0.00027902243562582754
3666.0	0.00027902243562582754
3669.0	0.00027902243562582754
3672.0	0.00027902243562582754
3675.0	0.00027902243562582754
3678.0	0.00027902243562582754
3681.0	0.00027902243562582754
3684.0	0.00027902243562582754
3687.0	0.00027902243562582754
3690.0	0.00027902243562582754
3693.0	0.00027902243562582754
3696.0	0.00027902243562582754
3699.0	0.00027902243562582754
3702.0	0.00027902243562582754
3705.0	0.00027902243562582754
3708.0	0.00027902243562582754
3711.0	0.00027902243562582754
3714.0	0.00027902243562582754
3717.0	0.00027902243562582754
3720.0	0.00027902243562582754
3723.0	0.00027902243562582754
3726.0	0.00027902243562582754
3729.0	0.00027902243562582754
3732.0	0.00027902243562582754
3735.0	0.00027902243562582754
3738.0	0.00027902243562582754
3741.0	0.00027902243562582754
3744.0	0.00027902243562582754
3747.0	0.00027902243562582754
3750.0	0.00027902243562582754
3753.0	0.00027902243562582754
3756.0	0.00027902243562582754
3759.0	0.00027902243562582754
3762.0	0.00027902243562582754
3765.0	0.00027902243562582754
3768.0	0.00027902243562582754
3771.0	0.00027902243562582754
3774.0	0.00027902243562582754
3777.0	0.00027902243562582754
3780.0	0.00027902243562582754
3783.0	0.00027902243562582754
3786.0	0.00027902243562582754
3789.0	0.00027902243562582754
3792.0	0.00027902243562582754
3795.0	0.00027902243562582754
3798.0	0.00027902243562582754
3801.0	0.00027902243562582754
3804.0	0.00027902243562582754
3807.0	0.00027902243562582754
3810.0	0.00027902243562582754
3813.0	0.00027902243562582754
3816.0	0.00027902243562582754
3819.0	0.00027902243562582754
3822.0	0.00027902243562582754
3825.0	0.00027902243562582754
3828.0	0.00027902243562582754
3831.0	0.00027902243562582754
3834.0	0.00027902243562582754
3837.0	0.00027902243562582754
3840.0	0.00027902243562582754
3843.0	0.00027902243562582754
3846.0	0.00027902243562582754
3849.0	0.00027902243562582754
3852.0	0.00027902243562582754
3855.0	0.00027902243562582754
3858.0	0.00027902243562582754
3861.0	0.00027902243562582754
3864.0	0.00027902243562582754
3867.0	0.00027902243562582754
3870.0	0.00027902243562582754
3873.0	0.00027902243562582754
3876.0	0.00027902243562582754
3879.0	0.00027902243562582754
3882.0	0.00027902243562582754
3885.0	0.00027902243562582754
3888.0	0.00027902243562582754
3891.0	0.00027902243562582754
3894.0	0.00027902243562582754
3897.0	0.00027902243562582754
3900.0	0.00027902243562582754
3903.0	0.00027902243562582754
3906.0	0.00027902243562582754
3909.0	0.00027902243562582754
3912.0	0.00027902243562582754
3915.0	0.00027902243562582754
3918.0	0.00027902243562582754
3921.0	0.00027902243562582754
3924.0	0.00027902243562582754
3927.0	0.00027902243562582754
3930.0	0.00027902243562582754
3933.0	0.00027902243562582754
3936.0	0.00027902243562582754
3939.0	0.00027902243562582754
3942.0	0.00027902243562582754
3945.0	0.00027902243562582754
3948.0	0.00027902243562582754
3951.0	0.00027902243562582754
3954.0	0.00027902243562582754
3957.0	0.00027902243562582754
3960.0	0.00027902243562582754
3963.0	0.00027902243562582754
3966.0	0.00027902243562582754
3969.0	0.00027902243562582754
3972.0	0.00027902243562582754
3975.0	0.00027902243562582754
3978.0	0.00027902243562582754
3981.0	0.00027902243562582754
3984.0	0.00027902243562582754
3987.0	0.00027902243562582754
3990.0	0.00027902243562582754
3993.0	0.00027902243562582754
3996.0	0.00027902243562582754
3999.0	0.00027902243562582754
4002.0	0.00027902243562582754
4005.0	0.00027902243562582754
4008.0	0.00027902243562582754
4011.0	0.00027902243562582754
4014.0	0.00027902243562582754
4017.0	0.00027902243562582754
4020.0	0.00027902243562582754
4023.0	0.00027902243562582754
4026.0	0.00027902243562582754
4029.0	0.00027902243562582754
4032.0	0.00027902243562582754
4035.0	0.00027902243562582754
4038.0	0.00027902243562582754
4041.0	0.00027902243562582754
4044.0	0.00027902243562582754
4047.0	0.00027902243562582754
4050.0	0.00027902243562582754
4053.0	0.00027902243562582754
4056.0	0.00027902243562582754
4059.0	0.00027902243562582754
4062.0	0.00027902243562582754
4065.0	0.00027902243562582754
4068.0	0.00027902243562582754
4071.0	0.00027902243562582754
4074.0	0.00027902243562582754
4077.0	0.00027902243562582754
4080.0	0.00027902243562582754
4083.0	0.00027902243562582754
4086.0	0.00027902243562582754
4089.0	0.00027902243562582754
4092.0	0.00027902243562582754
4095.0	0.00027902243562582754
4098.0	0.00027902243562582754
4101.0	0.00027902243562582754
4104.0	0.00027902243562582754
4107.0	0.00027902243562582754
4110.0	0.00027902243562582754
4113.0	0.00027902243562582754
4116.0	0.00027902243562582754
4119.0	0.00027902243562582754
4122.0	0.00027902243562582754
4125.0	0.00027902243562582754
4128.0	0.00027902243562582754
4131.0	0.00027902243562582754
4134.0	0.00027902243562582754
4137.0	0.00027902243562582754
4140.0	0.00027902243562582754
4143.0	0.00027902243562582754
4146.0	0.00027902243562582754
4149.0	0.00027902243562582754
4152.0	0.00027902243562582754
4155.0	0.00027902243562582754
4158.0	0.00027902243562582754
4161.0	0.00027902243562582754
4164.0	0.00027902243562582754
4167.0	0.00027902243562582754
4170.0	0.00027902243562582754
4173.0	0.00027902243562582754
4176.0	0.00027902243562582754
4179.0	0.00027902243562582754
4182.0	0.00027902243562582754
4185.0	0.00027902243562582754
4188.0	0.00027902243562582754
4191.0	0.00027902243562582754
4194.0	0.00027902243562582754
4197.0	0.00027902243562582754
4200.0	0.00027902243562582754
4203.0	0.00027902243562582754
4206.0	0.00027902243562582754
4209.0	0.00027902243562582754
4212.0	0.00027902243562582754
4215.0	0.00027902243562582754
4218.0	0.00027902243562582754
4221.0	0.00027902243562582754
4224.0	0.00027902243562582754
4227.0	0.00027902243562582754
4230.0	0.00027902243562582754
4233.0	0.00027902243562582754
4236.0	0.00027902243562582754
4239.0	0.00027902243562582754
4242.0	0.00027902243562582754
4245.0	0.00027902243562582754
4248.0	0.00027902243562582754
4251.0	0.00027902243562582754
4254.0	0.00027902243562582754
4257.0	0.00027902243562582754
4260.0	0.00027902243562582754
4263.0	0.00027902243562582754
4266.0	0.00027902243562582754
4269.0	0.00027902243562582754
4272.0	0.00027902243562582754
4275.0	0.00027902243562582754
4278.0	0.00027902243562582754
4281.0	0.00027902243562582754
4284.0	0.00027902243562582754
4287.0	0.00027902243562582754
4290.0	0.00027902243562582754
4293.0	0.00027902243562582754
4296.0	0.00027902243562582754
4299.0	0.00027902243562582754
4302.0	0.00027902243562582754
4305.0	0.00027902243562582754
4308.0	0.00027902243562582754
4311.0	0.00027902243562582754
4314.0	0.00027902243562582754
4317.0	0.00027902243562582754
4320.0	0.00027902243562582754
4323.0	0.00027902243562582754
4326.0	0.00027902243562582754
4329.0	0.00027902243562582754
4332.0	0.00027902243562582754
4335.0	0.00027902243562582754
4338.0	0.00027902243562582754
4341.0	0.00027902243562582754
4344.0	0.00027902243562582754
4347.0	0.00027902243562582754
4350.0	0.00027902243562582754
4353.0	0.00027902243562582754
4356.0	0.00027902243562582754
4359.0	0.00027902243562582754
4362.0	0.00027902243562582754
4365.0	0.00027902243562582754
4368.0	0.00027902243562582754
4371.0	0.00027902243562582754
4374.0	0.00027902243562582754
4377.0	0.00027902243562582754
4380.0	0.00027902243562582754
4383.0	0.00027902243562582754
4386.0	0.00027902243562582754
4389.0	0.00027902243562582754
4392.0	0.00027902243562582754
4395.0	0.00027902243562582754
4398.0	0.00027902243562582754
4401.0	0.00027902243562582754
4404.0	0.00027902243562582754
4407.0	0.00027902243562582754
4410.0	0.00027902243562582754
4413.0	0.00027902243562582754
4416.0	0.00027902243562582754
4419.0	0.00027902243562582754
4422.0	0.00027902243562582754
4425.0	0.00027902243562582754
4428.0	0.00027902243562582754
4431.0	0.00027902243562582754
4434.0	0.00027902243562582754
4437.0	0.00027902243562582754
4440.0	0.00027902243562582754
4443.0	0.00027902243562582754
4446.0	0.00027902243562582754
4449.0	0.00027902243562582754
4452.0	0.00027902243562582754
4455.0	0.00027902243562582754
4458.0	0.00027902243562582754
4461.0	0.00027902243562582754
4464.0	0.00027902243562582754
4467.0	0.00027902243562582754
4470.0	0.00027902243562582754
4473.0	0.00027902243562582754
4476.0	0.00027902243562582754
4479.0	0.00027902243562582754
4482.0	0.00027902243562582754
4485.0	0.00027902243562582754
4488.0	0.00027902243562582754
4491.0	0.00027902243562582754
4494.0	0.00027902243562582754
4497.0	0.00027902243562582754
4500.0	0.00027902243562582754
4503.0	0.00027902243562582754
4506.0	0.00027902243562582754
4509.0	0.00027902243562582754
4512.0	0.00027902243562582754
4515.0	0.00027902243562582754
4518.0	0.00027902243562582754
4521.0	0.00027902243562582754
4524.0	0.00027902243562582754
4527.0	0.00027902243562582754
4530.0	0.00027902243562582754
4533.0	0.00027902243562582754
4536.0	0.00027902243562582754
4539.0	0.00027902243562582754
4542.0	0.00027902243562582754
4545.0	0.00027902243562582754
4548.0	0.00027902243562582754
4551.0	0.00027902243562582754
4554.0	0.00027902243562582754
4557.0	0.00027902243562582754
4560.0	0.00027902243562582754
4563.0	0.00027902243562582754
4566.0	0.00027902243562582754
4569.0	0.00027902243562582754
4572.0	0.00027902243562582754
4575.0	0.00027902243562582754
4578.0	0.00027902243562582754
4581.0	0.00027902243562582754
4584.0	0.00027902243562582754
4587.0	0.00027902243562582754
4590.0	0.00027902243562582754
4593.0	0.00027902243562582754
4596.0	0.00027902243562582754
4599.0	0.00027902243562582754
4602.0	0.00027902243562582754
4605.0	0.00027902243562582754
4608.0	0.00027902243562582754
4611.0	0.00027902243562582754
4614.0	0.00027902243562582754
4617.0	0.00027902243562582754
4620.0	0.00027902243562582754
4623.0	0.00027902243562582754
4626.0	0.00027902243562582754
4629.0	0.00027902243562582754
4632.0	0.00027902243562582754
4635.0	0.00027902243562582754
4638.0	0.00027902243562582754
4641.0	0.00027902243562582754
4644.0	0.00027902243562582754
4647.0	0.00027902243562582754
4650.0	0.00027902243562582754
4653.0	0.00027902243562582754
4656.0	0.00027902243562582754
4659.0	0.00027902243562582754
4662.0	0.00027902243562582754
4665.0	0.00027902243562582754
4668.0	0.00027902243562582754
4671.0	0.00027902243562582754
4674.0	0.00027902243562582754
4677.0	0.00027902243562582754
4680.0	0.00027902243562582754
4683.0	0.00027902243562582754
4686.0	0.00027902243562582754
4689.0	0.00027902243562582754
4692.0	0.00027902243562582754
4695.0	0.00027902243562582754
4698.0	0.00027902243562582754
4701.0	0.00027902243562582754
4704.0	0.00027902243562582754
4707.0	0.00027902243562582754
4710.0	0.00027902243562582754
4713.0	0.00027902243562582754
4716.0	0.00027902243562582754
4719.0	0.00027902243562582754
4722.0	0.00027902243562582754
4725.0	0.00027902243562582754
4728.0	0.00027902243562582754
4731.0	0.00027902243562582754
4734.0	0.00027902243562582754
4737.0	0.00027902243562582754
4740.0	0.00027902243562582754
4743.0	0.00027902243562582754
4746.0	0.00027902243562582754
4749.0	0.00027902243562582754
4752.0	0.00027902243562582754
4755.0	0.00027902243562582754
4758.0	0.00027902243562582754
4761.0	0.00027902243562582754
4764.0	0.00027902243562582754
4767.0	0.00027902243562582754
4770.0	0.00027902243562582754
4773.0	0.00027902243562582754
4776.0	0.00027902243562582754
4779.0	0.00027902243562582754
4782.0	0.00027902243562582754
4785.0	0.00027902243562582754
4788.0	0.00027902243562582754
4791.0	0.00027902243562582754
4794.0	0.00027902243562582754
4797.0	0.00027902243562582754
4800.0	0.00027902243562582754
4803.0	0.00027902243562582754
4806.0	0.00027902243562582754
4809.0	0.00027902243562582754
4812.0	0.00027902243562582754
4815.0	0.00027902243562582754
4818.0	0.00027902243562582754
4821.0	0.00027902243562582754
4824.0	0.00027902243562582754
4827.0	0.00027902243562582754
4830.0	0.00027902243562582754
4833.0	0.00027902243562582754
4836.0	0.00027902243562582754
4839.0	0.00027902243562582754
4842.0	0.00027902243562582754
4845.0	0.00027902243562582754
4848.0	0.00027902243562582754
4851.0	0.00027902243562582754
4854.0	0.00027902243562582754
4857.0	0.00027902243562582754
4860.0	0.00027902243562582754
4863.0	0.00027902243562582754
4866.0	0.00027902243562582754
4869.0	0.00027902243562582754
4872.0	0.00027902243562582754
4875.0	0.00027902243562582754
4878.0	0.00027902243562582754
4881.0	0.00027902243562582754
4884.0	0.00027902243562582754
4887.0	0.00027902243562582754
4890.0	0.00027902243562582754
4893.0	0.00027902243562582754
4896.0	0.00027902243562582754
4899.0	0.00027902243562582754
4902.0	0.00027902243562582754
4905.0	0.00027902243562582754
4908.0	0.00027902243562582754
4911.0	0.00027902243562582754
4914.0	0.00027902243562582754
4917.0	0.00027902243562582754
4920.0	0.00027902243562582754
4923.0	0.00027902243562582754
4926.0	0.00027902243562582754
4929.0	0.00027902243562582754
4932.0	0.00027902243562582754
4935.0	0.00027902243562582754
4938.0	0.00027902243562582754
4941.0	0.00027902243562582754
4944.0	0.00027902243562582754
4947.0	0.00027902243562582754
4950.0	0.00027902243562582754
4953.0	0.00027902243562582754
4956.0	0.00027902243562582754
4959.0	0.00027902243562582754
4962.0	0.00027902243562582754
4965.0	0.00027902243562582754
4968.0	0.00027902243562582754
4971.0	0.00027902243562582754
4974.0	0.00027902243562582754
4977.0	0.00027902243562582754
4980.0	0.00027902243562582754
4983.0	0.00027902243562582754
4986.0	0.00027902243562582754
4989.0	0.00027902243562582754
4992.0	0.00027902243562582754
4995.0	0.00027902243562582754
4998.0	0.00027902243562582754
5001.0	0.00027902243562582754
5004.0	0.00027902243562582754
5007.0	0.00027902243562582754
5010.0	0.00027902243562582754
5013.0	0.00027902243562582754
5016.0	0.00027902243562582754
5019.0	0.00027902243562582754
5022.0	0.00027902243562582754
5025.0	0.00027902243562582754
5028.0	0.00027902243562582754
5031.0	0.00027902243562582754
5034.0	0.00027902243562582754
5037.0	0.00027902243562582754
5040.0	0.00027902243562582754
5043.0	0.00027902243562582754
5046.0	0.00027902243562582754
5049.0	0.00027902243562582754
5052.0	0.00027902243562582754
5055.0	0.00027902243562582754
5058.0	0.00027902243562582754
5061.0	0.00027902243562582754
5064.0	0.00027902243562582754
5067.0	0.00027902243562582754
5070.0	0.00027902243562582754
5073.0	0.00027902243562582754
5076.0	0.00027902243562582754
5079.0	0.00027902243562582754
5082.0	0.00027902243562582754
5085.0	0.00027902243562582754
5088.0	0.00027902243562582754
5091.0	0.00027902243562582754
5094.0	0.00027902243562582754
5097.0	0.00027902243562582754
5100.0	0.00027902243562582754
5103.0	0.00027902243562582754
5106.0	0.00027902243562582754
5109.0	0.00027902243562582754
5112.0	0.00027902243562582754
5115.0	0.00027902243562582754
5118.0	0.00027902243562582754
5121.0	0.00027902243562582754
5124.0	0.00027902243562582754
5127.0	0.00027902243562582754
5130.0	0.00027902243562582754
5133.0	0.00027902243562582754
5136.0	0.00027902243562582754
5139.0	0.00027902243562582754
5142.0	0.00027902243562582754
5145.0	0.00027902243562582754
5148.0	0.00027902243562582754
5151.0	0.00027902243562582754
5154.0	0.00027902243562582754
5157.0	0.00027902243562582754
5160.0	0.00027902243562582754
5163.0	0.00027902243562582754
5166.0	0.00027902243562582754
5169.0	0.00027902243562582754
5172.0	0.00027902243562582754
5175.0	0.00027902243562582754
5178.0	0.00027902243562582754
5181.0	0.00027902243562582754
5184.0	0.00027902243562582754
5187.0	0.00027902243562582754
5190.0	0.00027902243562582754
5193.0	0.00027902243562582754
5196.0	0.00027902243562582754
5199.0	0.00027902243562582754
5202.0	0.00027902243562582754
5205.0	0.00027902243562582754
5208.0	0.00027902243562582754
5211.0	0.00027902243562582754
5214.0	0.00027902243562582754
5217.0	0.00027902243562582754
5220.0	0.00027902243562582754
5223.0	0.00027902243562582754
5226.0	0.00027902243562582754
5229.0	0.00027902243562582754
5232.0	0.00027902243562582754
5235.0	0.00027902243562582754
5238.0	0.00027902243562582754
5241.0	0.00027902243562582754
5244.0	0.00027902243562582754
5247.0	0.00027902243562582754
5250.0	0.00027902243562582754
5253.0	0.00027902243562582754
5256.0	0.00027902243562582754
5259.0	0.00027902243562582754
5262.0	0.00027902243562582754
5265.0	0.00027902243562582754
5268.0	0.00027902243562582754
5271.0	0.00027902243562582754
5274.0	0.00027902243562582754
5277.0	0.00027902243562582754
5280.0	0.00027902243562582754
5283.0	0.00027902243562582754
5286.0	0.00027902243562582754
5289.0	0.00027902243562582754
5292.0	0.00027902243562582754
5295.0	0.00027902243562582754
5298.0	0.00027902243562582754
5301.0	0.00027902243562582754
5304.0	0.00027902243562582754
5307.0	0.00027902243562582754
5310.0	0.00027902243562582754
5313.0	0.00027902243562582754
5316.0	0.00027902243562582754
5319.0	0.00027902243562582754
5322.0	0.00027902243562582754
5325.0	0.00027902243562582754
5328.0	0.00027902243562582754
5331.0	0.00027902243562582754
5334.0	0.00027902243562582754
5337.0	0.00027902243562582754
5340.0	0.00027902243562582754
5343.0	0.00027902243562582754
5346.0	0.00027902243562582754
5349.0	0.00027902243562582754
5352.0	0.00027902243562582754
5355.0	0.00027902243562582754
5358.0	0.00027902243562582754
5361.0	0.00027902243562582754
5364.0	0.00027902243562582754
5367.0	0.00027902243562582754
5370.0	0.00027902243562582754
5373.0	0.00027902243562582754
5376.0	0.00027902243562582754
5379.0	0.00027902243562582754
5382.0	0.00027902243562582754
5385.0	0.00027902243562582754
5388.0	0.00027902243562582754
5391.0	0.00027902243562582754
5394.0	0.00027902243562582754
5397.0	0.00027902243562582754
5400.0	0.00027902243562582754
5403.0	0.00027902243562582754
5406.0	0.00027902243562582754
5409.0	0.00027902243562582754
5412.0	0.00027902243562582754
5415.0	0.00027902243562582754
5418.0	0.00027902243562582754
5421.0	0.00027902243562582754
5424.0	0.00027902243562582754
5427.0	0.00027902243562582754
5430.0	0.00027902243562582754
5433.0	0.00027902243562582754
5436.0	0.00027902243562582754
5439.0	0.00027902243562582754
5442.0	0.00027902243562582754
5445.0	0.00027902243562582754
5448.0	0.00027902243562582754
5451.0	0.00027902243562582754
5454.0	0.00027902243562582754
5457.0	0.00027902243562582754
5460.0	0.00027902243562582754
5463.0	0.00027902243562582754
5466.0	0.00027902243562582754
5469.0	0.00027902243562582754
5472.0	0.00027902243562582754
5475.0	0.00027902243562582754
5478.0	0.00027902243562582754
5481.0	0.00027902243562582754
5484.0	0.00027902243562582754
5487.0	0.00027902243562582754
5490.0	0.00027902243562582754
5493.0	0.00027902243562582754
5496.0	0.00027902243562582754
5499.0	0.00027902243562582754
5502.0	0.00027902243562582754
5505.0	0.00027902243562582754
5508.0	0.00027902243562582754
5511.0	0.00027902243562582754
5514.0	0.00027902243562582754
5517.0	0.00027902243562582754
5520.0	0.00027902243562582754
5523.0	0.00027902243562582754
5526.0	0.00027902243562582754
5529.0	0.00027902243562582754
5532.0	0.00027902243562582754
5535.0	0.00027902243562582754
5538.0	0.00027902243562582754
5541.0	0.00027902243562582754
5544.0	0.00027902243562582754
5547.0	0.00027902243562582754
5550.0	0.00027902243562582754
5553.0	0.00027902243562582754
5556.0	0.00027902243562582754
5559.0	0.00027902243562582754
5562.0	0.00027902243562582754
5565.0	0.00027902243562582754
5568.0	0.00027902243562582754
5571.0	0.00027902243562582754
5574.0	0.00027902243562582754
5577.0	0.00027902243562582754
5580.0	0.00027902243562582754
5583.0	0.00027902243562582754
5586.0	0.00027902243562582754
5589.0	0.00027902243562582754
5592.0	0.00027902243562582754
5595.0	0.00027902243562582754
5598.0	0.00027902243562582754
5601.0	0.00027902243562582754
5604.0	0.00027902243562582754
5607.0	0.00027902243562582754
5610.0	0.00027902243562582754
5613.0	0.00027902243562582754
5616.0	0.00027902243562582754
5619.0	0.00027902243562582754
5622.0	0.00027902243562582754
5625.0	0.00027902243562582754
5628.0	0.00027902243562582754
5631.0	0.00027902243562582754
5634.0	0.00027902243562582754
5637.0	0.00027902243562582754
5640.0	0.00027902243562582754
5643.0	0.00027902243562582754
5646.0	0.00027902243562582754
5649.0	0.00027902243562582754
5652.0	0.00027902243562582754
5655.0	0.00027902243562582754
5658.0	0.00027902243562582754
5661.0	0.00027902243562582754
5664.0	0.00027902243562582754
5667.0	0.00027902243562582754
5670.0	0.00027902243562582754
5673.0	0.00027902243562582754
5676.0	0.00027902243562582754
5679.0	0.00027902243562582754
5682.0	0.00027902243562582754
5685.0	0.00027902243562582754
5688.0	0.00027902243562582754
5691.0	0.00027902243562582754
5694.0	0.00027902243562582754
5697.0	0.00027902243562582754
5700.0	0.00027902243562582754
5703.0	0.00027902243562582754
5706.0	0.00027902243562582754
5709.0	0.00027902243562582754
5712.0	0.00027902243562582754
5715.0	0.00027902243562582754
5718.0	0.00027902243562582754
5721.0	0.00027902243562582754
5724.0	0.00027902243562582754
5727.0	0.00027902243562582754
5730.0	0.00027902243562582754
5733.0	0.00027902243562582754
5736.0	0.00027902243562582754
5739.0	0.00027902243562582754
5742.0	0.00027902243562582754
5745.0	0.00027902243562582754
5748.0	0.00027902243562582754
5751.0	0.00027902243562582754
5754.0	0.00027902243562582754
5757.0	0.00027902243562582754
5760.0	0.00027902243562582754
5763.0	0.00027902243562582754
5766.0	0.00027902243562582754
5769.0	0.00027902243562582754
5772.0	0.00027902243562582754
5775.0	0.00027902243562582754
5778.0	0.00027902243562582754
5781.0	0.00027902243562582754
5784.0	0.00027902243562582754
5787.0	0.00027902243562582754
5790.0	0.00027902243562582754
5793.0	0.00027902243562582754
5796.0	0.00027902243562582754
5799.0	0.00027902243562582754
5802.0	0.00027902243562582754
5805.0	0.00027902243562582754
5808.0	0.00027902243562582754
5811.0	0.00027902243562582754
5814.0	0.00027902243562582754
5817.0	0.00027902243562582754
5820.0	0.00027902243562582754
5823.0	0.00027902243562582754
5826.0	0.00027902243562582754
5829.0	0.00027902243562582754
5832.0	0.00027902243562582754
5835.0	0.00027902243562582754
5838.0	0.00027902243562582754
5841.0	0.00027902243562582754
5844.0	0.00027902243562582754
5847.0	0.00027902243562582754
5850.0	0.00027902243562582754
5853.0	0.00027902243562582754
5856.0	0.00027902243562582754
5859.0	0.00027902243562582754
5862.0	0.00027902243562582754
5865.0	0.00027902243562582754
5868.0	0.00027902243562582754
5871.0	0.00027902243562582754
5874.0	0.00027902243562582754
5877.0	0.00027902243562582754
5880.0	0.00027902243562582754
5883.0	0.00027902243562582754
5886.0	0.00027902243562582754
5889.0	0.00027902243562582754
5892.0	0.00027902243562582754
5895.0	0.00027902243562582754
5898.0	0.00027902243562582754
5901.0	0.00027902243562582754
5904.0	0.00027902243562582754
5907.0	0.00027902243562582754
5910.0	0.00027902243562582754
5913.0	0.00027902243562582754
5916.0	0.00027902243562582754
5919.0	0.00027902243562582754
5922.0	0.00027902243562582754
5925.0	0.00027902243562582754
5928.0	0.00027902243562582754
5931.0	0.00027902243562582754
5934.0	0.00027902243562582754
5937.0	0.00027902243562582754
5940.0	0.00027902243562582754
5943.0	0.00027902243562582754
5946.0	0.00027902243562582754
5949.0	0.00027902243562582754
5952.0	0.00027902243562582754
5955.0	0.00027902243562582754
5958.0	0.00027902243562582754
5961.0	0.00027902243562582754
5964.0	0.00027902243562582754
5967.0	0.00027902243562582754
5970.0	0.00027902243562582754
5973.0	0.00027902243562582754
5976.0	0.00027902243562582754
5979.0	0.00027902243562582754
5982.0	0.00027902243562582754
5985.0	0.00027902243562582754
5988.0	0.00027902243562582754
5991.0	0.00027902243562582754
5994.0	0.00027902243562582754
5997.0	0.00027902243562582754
6000.0	0.00027902243562582754


==> TeX/Tikz/plot_data/lasso/gam/Nesterov_backtracking_-lasso_4000_1000_10.jsonl.txt <==
3.0	1.0108706244449767e-5
6.0	1.0108706244449767e-5
9.0	1.0108706244449767e-5
12.0	1.0108706244449767e-5
15.0	1.0108706244449767e-5
18.0	1.0108706244449767e-5
21.0	1.0108706244449767e-5
24.0	1.0108706244449767e-5
27.0	1.0108706244449767e-5
30.0	1.0108706244449767e-5
33.0	1.0108706244449767e-5
36.0	1.0108706244449767e-5
39.0	1.0108706244449767e-5
42.0	1.0108706244449767e-5
45.0	1.0108706244449767e-5
48.0	1.0108706244449767e-5
51.0	1.0108706244449767e-5
54.0	1.0108706244449767e-5
57.0	1.0108706244449767e-5
60.0	1.0108706244449767e-5
63.0	1.0108706244449767e-5
66.0	1.0108706244449767e-5
69.0	1.0108706244449767e-5
72.0	1.0108706244449767e-5
75.0	1.0108706244449767e-5
78.0	1.0108706244449767e-5
81.0	1.0108706244449767e-5
84.0	1.0108706244449767e-5
87.0	1.0108706244449767e-5
90.0	1.0108706244449767e-5
93.0	1.0108706244449767e-5
96.0	1.0108706244449767e-5
99.0	1.0108706244449767e-5
102.0	1.0108706244449767e-5
105.0	1.0108706244449767e-5
108.0	1.0108706244449767e-5
111.0	1.0108706244449767e-5
114.0	1.0108706244449767e-5
117.0	1.0108706244449767e-5
120.0	1.0108706244449767e-5
123.0	1.0108706244449767e-5
126.0	1.0108706244449767e-5
129.0	1.0108706244449767e-5
132.0	1.0108706244449767e-5
135.0	1.0108706244449767e-5
138.0	1.0108706244449767e-5
141.0	1.0108706244449767e-5
144.0	1.0108706244449767e-5
147.0	1.0108706244449767e-5
150.0	1.0108706244449767e-5
153.0	1.0108706244449767e-5
156.0	1.0108706244449767e-5
159.0	1.0108706244449767e-5
162.0	1.0108706244449767e-5
165.0	1.0108706244449767e-5
168.0	1.0108706244449767e-5
171.0	1.0108706244449767e-5
174.0	1.0108706244449767e-5
177.0	1.0108706244449767e-5
180.0	1.0108706244449767e-5
183.0	1.0108706244449767e-5
186.0	1.0108706244449767e-5
189.0	1.0108706244449767e-5
192.0	1.0108706244449767e-5
195.0	1.0108706244449767e-5
198.0	1.0108706244449767e-5
201.0	1.0108706244449767e-5
204.0	1.0108706244449767e-5
207.0	1.0108706244449767e-5
210.0	1.0108706244449767e-5
213.0	1.0108706244449767e-5
216.0	1.0108706244449767e-5
219.0	1.0108706244449767e-5
222.0	1.0108706244449767e-5
225.0	1.0108706244449767e-5
228.0	1.0108706244449767e-5
231.0	1.0108706244449767e-5
234.0	1.0108706244449767e-5
237.0	1.0108706244449767e-5
240.0	1.0108706244449767e-5
243.0	1.0108706244449767e-5
246.0	1.0108706244449767e-5
249.0	1.0108706244449767e-5
252.0	1.0108706244449767e-5
255.0	1.0108706244449767e-5
258.0	1.0108706244449767e-5
261.0	1.0108706244449767e-5
264.0	1.0108706244449767e-5
267.0	1.0108706244449767e-5
270.0	1.0108706244449767e-5
273.0	1.0108706244449767e-5
276.0	1.0108706244449767e-5
279.0	1.0108706244449767e-5
282.0	1.0108706244449767e-5
285.0	1.0108706244449767e-5
288.0	1.0108706244449767e-5
291.0	1.0108706244449767e-5
294.0	1.0108706244449767e-5
297.0	1.0108706244449767e-5
300.0	1.0108706244449767e-5
303.0	1.0108706244449767e-5
306.0	1.0108706244449767e-5
309.0	1.0108706244449767e-5
312.0	1.0108706244449767e-5
315.0	1.0108706244449767e-5
318.0	1.0108706244449767e-5
321.0	1.0108706244449767e-5
324.0	1.0108706244449767e-5
327.0	1.0108706244449767e-5
330.0	1.0108706244449767e-5
333.0	1.0108706244449767e-5
336.0	1.0108706244449767e-5
339.0	1.0108706244449767e-5
342.0	1.0108706244449767e-5
345.0	1.0108706244449767e-5
348.0	1.0108706244449767e-5
351.0	1.0108706244449767e-5
354.0	1.0108706244449767e-5
357.0	1.0108706244449767e-5
360.0	1.0108706244449767e-5
363.0	1.0108706244449767e-5
366.0	1.0108706244449767e-5
369.0	1.0108706244449767e-5
372.0	1.0108706244449767e-5
375.0	1.0108706244449767e-5
378.0	1.0108706244449767e-5
381.0	1.0108706244449767e-5
384.0	1.0108706244449767e-5
387.0	1.0108706244449767e-5
390.0	1.0108706244449767e-5
393.0	1.0108706244449767e-5
396.0	1.0108706244449767e-5
399.0	1.0108706244449767e-5
402.0	1.0108706244449767e-5
405.0	1.0108706244449767e-5
408.0	1.0108706244449767e-5
411.0	1.0108706244449767e-5
414.0	1.0108706244449767e-5
417.0	1.0108706244449767e-5
420.0	1.0108706244449767e-5
423.0	1.0108706244449767e-5
426.0	1.0108706244449767e-5
429.0	1.0108706244449767e-5
432.0	1.0108706244449767e-5
435.0	1.0108706244449767e-5
438.0	1.0108706244449767e-5
441.0	1.0108706244449767e-5
444.0	1.0108706244449767e-5
447.0	1.0108706244449767e-5
450.0	1.0108706244449767e-5
453.0	1.0108706244449767e-5
456.0	1.0108706244449767e-5
459.0	1.0108706244449767e-5
462.0	1.0108706244449767e-5
465.0	1.0108706244449767e-5
468.0	1.0108706244449767e-5
471.0	1.0108706244449767e-5
474.0	1.0108706244449767e-5
477.0	1.0108706244449767e-5
480.0	1.0108706244449767e-5
483.0	1.0108706244449767e-5
486.0	1.0108706244449767e-5
489.0	1.0108706244449767e-5
492.0	1.0108706244449767e-5
495.0	1.0108706244449767e-5
498.0	1.0108706244449767e-5
501.0	1.0108706244449767e-5
504.0	1.0108706244449767e-5
507.0	1.0108706244449767e-5
510.0	1.0108706244449767e-5
513.0	1.0108706244449767e-5
516.0	1.0108706244449767e-5
519.0	1.0108706244449767e-5
522.0	1.0108706244449767e-5
525.0	1.0108706244449767e-5
528.0	1.0108706244449767e-5
531.0	1.0108706244449767e-5
534.0	1.0108706244449767e-5
537.0	1.0108706244449767e-5
540.0	1.0108706244449767e-5
543.0	1.0108706244449767e-5
546.0	1.0108706244449767e-5
549.0	1.0108706244449767e-5
552.0	1.0108706244449767e-5
555.0	1.0108706244449767e-5
558.0	1.0108706244449767e-5
561.0	1.0108706244449767e-5
564.0	1.0108706244449767e-5
567.0	1.0108706244449767e-5
570.0	1.0108706244449767e-5
573.0	1.0108706244449767e-5
576.0	1.0108706244449767e-5
579.0	1.0108706244449767e-5
582.0	1.0108706244449767e-5
585.0	1.0108706244449767e-5
588.0	1.0108706244449767e-5
591.0	1.0108706244449767e-5
594.0	1.0108706244449767e-5
597.0	1.0108706244449767e-5
600.0	1.0108706244449767e-5
603.0	1.0108706244449767e-5
606.0	1.0108706244449767e-5
609.0	1.0108706244449767e-5
612.0	1.0108706244449767e-5
615.0	1.0108706244449767e-5
618.0	1.0108706244449767e-5
621.0	1.0108706244449767e-5
624.0	1.0108706244449767e-5
627.0	1.0108706244449767e-5
630.0	1.0108706244449767e-5
633.0	1.0108706244449767e-5
636.0	1.0108706244449767e-5
639.0	1.0108706244449767e-5
642.0	1.0108706244449767e-5
645.0	1.0108706244449767e-5
648.0	1.0108706244449767e-5
651.0	1.0108706244449767e-5
654.0	1.0108706244449767e-5
657.0	1.0108706244449767e-5
660.0	1.0108706244449767e-5
663.0	1.0108706244449767e-5
666.0	1.0108706244449767e-5
669.0	1.0108706244449767e-5
672.0	1.0108706244449767e-5
675.0	1.0108706244449767e-5
678.0	1.0108706244449767e-5
681.0	1.0108706244449767e-5
684.0	1.0108706244449767e-5
687.0	1.0108706244449767e-5
690.0	1.0108706244449767e-5
693.0	1.0108706244449767e-5
696.0	1.0108706244449767e-5
699.0	1.0108706244449767e-5
702.0	1.0108706244449767e-5
705.0	1.0108706244449767e-5
708.0	1.0108706244449767e-5
711.0	1.0108706244449767e-5
714.0	1.0108706244449767e-5
717.0	1.0108706244449767e-5
720.0	1.0108706244449767e-5
723.0	1.0108706244449767e-5
726.0	1.0108706244449767e-5
729.0	1.0108706244449767e-5
732.0	1.0108706244449767e-5
735.0	1.0108706244449767e-5
738.0	1.0108706244449767e-5
741.0	1.0108706244449767e-5
744.0	1.0108706244449767e-5
747.0	1.0108706244449767e-5
750.0	1.0108706244449767e-5
753.0	1.0108706244449767e-5
756.0	1.0108706244449767e-5
759.0	1.0108706244449767e-5
762.0	1.0108706244449767e-5
765.0	1.0108706244449767e-5
768.0	1.0108706244449767e-5
771.0	1.0108706244449767e-5
774.0	1.0108706244449767e-5
777.0	1.0108706244449767e-5
780.0	1.0108706244449767e-5
783.0	1.0108706244449767e-5
786.0	1.0108706244449767e-5
789.0	1.0108706244449767e-5
792.0	1.0108706244449767e-5
795.0	1.0108706244449767e-5
798.0	1.0108706244449767e-5
801.0	1.0108706244449767e-5
804.0	1.0108706244449767e-5
807.0	1.0108706244449767e-5
810.0	1.0108706244449767e-5
813.0	1.0108706244449767e-5
816.0	1.0108706244449767e-5
819.0	1.0108706244449767e-5
822.0	1.0108706244449767e-5
825.0	1.0108706244449767e-5
828.0	1.0108706244449767e-5
831.0	1.0108706244449767e-5
834.0	1.0108706244449767e-5
837.0	1.0108706244449767e-5
840.0	1.0108706244449767e-5
843.0	1.0108706244449767e-5
846.0	1.0108706244449767e-5
849.0	1.0108706244449767e-5
852.0	1.0108706244449767e-5
855.0	1.0108706244449767e-5
858.0	1.0108706244449767e-5
861.0	1.0108706244449767e-5
864.0	1.0108706244449767e-5
867.0	1.0108706244449767e-5
870.0	1.0108706244449767e-5
873.0	1.0108706244449767e-5
876.0	1.0108706244449767e-5
879.0	1.0108706244449767e-5
882.0	1.0108706244449767e-5
885.0	1.0108706244449767e-5
888.0	1.0108706244449767e-5
891.0	1.0108706244449767e-5
894.0	1.0108706244449767e-5
897.0	1.0108706244449767e-5
900.0	1.0108706244449767e-5
903.0	1.0108706244449767e-5
906.0	1.0108706244449767e-5
909.0	1.0108706244449767e-5
912.0	1.0108706244449767e-5
915.0	1.0108706244449767e-5
918.0	1.0108706244449767e-5
921.0	1.0108706244449767e-5
924.0	1.0108706244449767e-5
927.0	1.0108706244449767e-5
930.0	1.0108706244449767e-5
933.0	1.0108706244449767e-5
936.0	1.0108706244449767e-5
939.0	1.0108706244449767e-5
942.0	1.0108706244449767e-5
945.0	1.0108706244449767e-5
948.0	1.0108706244449767e-5
951.0	1.0108706244449767e-5
954.0	1.0108706244449767e-5
957.0	1.0108706244449767e-5
960.0	1.0108706244449767e-5
963.0	1.0108706244449767e-5
966.0	1.0108706244449767e-5
969.0	1.0108706244449767e-5
972.0	1.0108706244449767e-5
975.0	1.0108706244449767e-5
978.0	1.0108706244449767e-5
981.0	1.0108706244449767e-5
984.0	1.0108706244449767e-5
987.0	1.0108706244449767e-5
990.0	1.0108706244449767e-5
993.0	1.0108706244449767e-5
996.0	1.0108706244449767e-5
999.0	1.0108706244449767e-5
1002.0	1.0108706244449767e-5
1005.0	1.0108706244449767e-5
1008.0	1.0108706244449767e-5
1011.0	1.0108706244449767e-5
1014.0	1.0108706244449767e-5
1017.0	1.0108706244449767e-5
1020.0	1.0108706244449767e-5
1023.0	1.0108706244449767e-5
1026.0	1.0108706244449767e-5
1029.0	1.0108706244449767e-5
1032.0	1.0108706244449767e-5
1035.0	1.0108706244449767e-5
1038.0	1.0108706244449767e-5
1041.0	1.0108706244449767e-5
1044.0	1.0108706244449767e-5
1047.0	1.0108706244449767e-5
1050.0	1.0108706244449767e-5
1053.0	1.0108706244449767e-5
1056.0	1.0108706244449767e-5
1059.0	1.0108706244449767e-5
1062.0	1.0108706244449767e-5
1065.0	1.0108706244449767e-5
1068.0	1.0108706244449767e-5
1071.0	1.0108706244449767e-5
1074.0	1.0108706244449767e-5
1077.0	1.0108706244449767e-5
1080.0	1.0108706244449767e-5
1083.0	1.0108706244449767e-5
1086.0	1.0108706244449767e-5
1089.0	1.0108706244449767e-5
1092.0	1.0108706244449767e-5
1095.0	1.0108706244449767e-5
1098.0	1.0108706244449767e-5
1101.0	1.0108706244449767e-5
1104.0	1.0108706244449767e-5
1107.0	1.0108706244449767e-5
1110.0	1.0108706244449767e-5
1113.0	1.0108706244449767e-5
1116.0	1.0108706244449767e-5
1119.0	1.0108706244449767e-5
1122.0	1.0108706244449767e-5
1125.0	1.0108706244449767e-5
1128.0	1.0108706244449767e-5
1131.0	1.0108706244449767e-5
1134.0	1.0108706244449767e-5
1137.0	1.0108706244449767e-5
1140.0	1.0108706244449767e-5
1143.0	1.0108706244449767e-5
1146.0	1.0108706244449767e-5
1149.0	1.0108706244449767e-5
1152.0	1.0108706244449767e-5
1155.0	1.0108706244449767e-5
1158.0	1.0108706244449767e-5
1161.0	1.0108706244449767e-5
1164.0	1.0108706244449767e-5
1167.0	1.0108706244449767e-5
1170.0	1.0108706244449767e-5
1173.0	1.0108706244449767e-5
1176.0	1.0108706244449767e-5
1179.0	1.0108706244449767e-5
1182.0	1.0108706244449767e-5
1185.0	1.0108706244449767e-5
1188.0	1.0108706244449767e-5
1191.0	1.0108706244449767e-5
1194.0	1.0108706244449767e-5
1197.0	1.0108706244449767e-5
1200.0	1.0108706244449767e-5
1203.0	1.0108706244449767e-5
1206.0	1.0108706244449767e-5
1209.0	1.0108706244449767e-5
1212.0	1.0108706244449767e-5
1215.0	1.0108706244449767e-5
1218.0	1.0108706244449767e-5
1221.0	1.0108706244449767e-5
1224.0	1.0108706244449767e-5
1227.0	1.0108706244449767e-5
1230.0	1.0108706244449767e-5
1233.0	1.0108706244449767e-5
1236.0	1.0108706244449767e-5
1239.0	1.0108706244449767e-5
1242.0	1.0108706244449767e-5
1245.0	1.0108706244449767e-5
1248.0	1.0108706244449767e-5
1251.0	1.0108706244449767e-5
1254.0	1.0108706244449767e-5
1257.0	1.0108706244449767e-5
1260.0	1.0108706244449767e-5
1263.0	1.0108706244449767e-5
1266.0	1.0108706244449767e-5
1269.0	1.0108706244449767e-5
1272.0	1.0108706244449767e-5
1275.0	1.0108706244449767e-5
1278.0	1.0108706244449767e-5
1281.0	1.0108706244449767e-5
1284.0	1.0108706244449767e-5
1287.0	1.0108706244449767e-5
1290.0	1.0108706244449767e-5
1293.0	1.0108706244449767e-5
1296.0	1.0108706244449767e-5
1299.0	1.0108706244449767e-5
1302.0	1.0108706244449767e-5
1305.0	1.0108706244449767e-5
1308.0	1.0108706244449767e-5
1311.0	1.0108706244449767e-5
1314.0	1.0108706244449767e-5
1317.0	1.0108706244449767e-5
1320.0	1.0108706244449767e-5
1323.0	1.0108706244449767e-5
1326.0	1.0108706244449767e-5
1329.0	1.0108706244449767e-5
1332.0	1.0108706244449767e-5
1335.0	1.0108706244449767e-5
1338.0	1.0108706244449767e-5
1341.0	1.0108706244449767e-5
1344.0	1.0108706244449767e-5
1347.0	1.0108706244449767e-5
1350.0	1.0108706244449767e-5
1353.0	1.0108706244449767e-5
1356.0	1.0108706244449767e-5
1359.0	1.0108706244449767e-5
1362.0	1.0108706244449767e-5
1365.0	1.0108706244449767e-5
1368.0	1.0108706244449767e-5
1371.0	1.0108706244449767e-5
1374.0	1.0108706244449767e-5
1377.0	1.0108706244449767e-5
1380.0	1.0108706244449767e-5
1383.0	1.0108706244449767e-5
1386.0	1.0108706244449767e-5
1389.0	1.0108706244449767e-5
1392.0	1.0108706244449767e-5
1395.0	1.0108706244449767e-5
1398.0	1.0108706244449767e-5
1401.0	1.0108706244449767e-5
1404.0	1.0108706244449767e-5
1407.0	1.0108706244449767e-5
1410.0	1.0108706244449767e-5
1413.0	1.0108706244449767e-5
1416.0	1.0108706244449767e-5
1419.0	1.0108706244449767e-5
1422.0	1.0108706244449767e-5
1425.0	1.0108706244449767e-5
1428.0	1.0108706244449767e-5
1431.0	1.0108706244449767e-5
1434.0	1.0108706244449767e-5
1437.0	1.0108706244449767e-5
1440.0	1.0108706244449767e-5
1443.0	1.0108706244449767e-5
1446.0	1.0108706244449767e-5
1449.0	1.0108706244449767e-5
1452.0	1.0108706244449767e-5
1455.0	1.0108706244449767e-5
1458.0	1.0108706244449767e-5
1461.0	1.0108706244449767e-5
1464.0	1.0108706244449767e-5
1467.0	1.0108706244449767e-5
1470.0	1.0108706244449767e-5
1473.0	1.0108706244449767e-5
1476.0	1.0108706244449767e-5
1479.0	1.0108706244449767e-5
1482.0	1.0108706244449767e-5
1485.0	1.0108706244449767e-5
1488.0	1.0108706244449767e-5
1491.0	1.0108706244449767e-5
1494.0	1.0108706244449767e-5
1497.0	1.0108706244449767e-5
1500.0	1.0108706244449767e-5
1503.0	1.0108706244449767e-5
1506.0	1.0108706244449767e-5
1509.0	1.0108706244449767e-5
1512.0	1.0108706244449767e-5
1515.0	1.0108706244449767e-5
1518.0	1.0108706244449767e-5
1521.0	1.0108706244449767e-5
1524.0	1.0108706244449767e-5
1527.0	1.0108706244449767e-5
1530.0	1.0108706244449767e-5
1533.0	1.0108706244449767e-5
1536.0	1.0108706244449767e-5
1539.0	1.0108706244449767e-5
1542.0	1.0108706244449767e-5
1545.0	1.0108706244449767e-5
1548.0	1.0108706244449767e-5
1551.0	1.0108706244449767e-5
1554.0	1.0108706244449767e-5
1557.0	1.0108706244449767e-5
1560.0	1.0108706244449767e-5
1563.0	1.0108706244449767e-5
1566.0	1.0108706244449767e-5
1569.0	1.0108706244449767e-5
1572.0	1.0108706244449767e-5
1575.0	1.0108706244449767e-5
1578.0	1.0108706244449767e-5
1581.0	1.0108706244449767e-5
1584.0	1.0108706244449767e-5
1587.0	1.0108706244449767e-5
1590.0	1.0108706244449767e-5
1593.0	1.0108706244449767e-5
1596.0	1.0108706244449767e-5
1599.0	1.0108706244449767e-5
1602.0	1.0108706244449767e-5
1605.0	1.0108706244449767e-5
1608.0	1.0108706244449767e-5
1611.0	1.0108706244449767e-5
1614.0	1.0108706244449767e-5
1617.0	1.0108706244449767e-5
1620.0	1.0108706244449767e-5
1623.0	1.0108706244449767e-5
1626.0	1.0108706244449767e-5
1629.0	1.0108706244449767e-5
1632.0	1.0108706244449767e-5
1635.0	1.0108706244449767e-5
1638.0	1.0108706244449767e-5
1641.0	1.0108706244449767e-5
1644.0	1.0108706244449767e-5
1647.0	1.0108706244449767e-5
1650.0	1.0108706244449767e-5
1653.0	1.0108706244449767e-5
1656.0	1.0108706244449767e-5
1659.0	1.0108706244449767e-5
1662.0	1.0108706244449767e-5
1665.0	1.0108706244449767e-5
1668.0	1.0108706244449767e-5
1671.0	1.0108706244449767e-5
1674.0	1.0108706244449767e-5
1677.0	1.0108706244449767e-5
1680.0	1.0108706244449767e-5
1683.0	1.0108706244449767e-5
1686.0	1.0108706244449767e-5
1689.0	1.0108706244449767e-5
1692.0	1.0108706244449767e-5
1695.0	1.0108706244449767e-5
1698.0	1.0108706244449767e-5
1701.0	1.0108706244449767e-5
1704.0	1.0108706244449767e-5
1707.0	1.0108706244449767e-5
1710.0	1.0108706244449767e-5
1713.0	1.0108706244449767e-5
1716.0	1.0108706244449767e-5
1719.0	1.0108706244449767e-5
1722.0	1.0108706244449767e-5
1725.0	1.0108706244449767e-5
1728.0	1.0108706244449767e-5
1731.0	1.0108706244449767e-5
1734.0	1.0108706244449767e-5
1737.0	1.0108706244449767e-5
1740.0	1.0108706244449767e-5
1743.0	1.0108706244449767e-5
1746.0	1.0108706244449767e-5
1749.0	1.0108706244449767e-5
1752.0	1.0108706244449767e-5
1755.0	1.0108706244449767e-5
1758.0	1.0108706244449767e-5
1761.0	1.0108706244449767e-5
1764.0	1.0108706244449767e-5
1767.0	1.0108706244449767e-5
1770.0	1.0108706244449767e-5
1773.0	1.0108706244449767e-5
1776.0	1.0108706244449767e-5
1779.0	1.0108706244449767e-5
1782.0	1.0108706244449767e-5
1785.0	1.0108706244449767e-5
1788.0	1.0108706244449767e-5
1791.0	1.0108706244449767e-5
1794.0	1.0108706244449767e-5
1797.0	1.0108706244449767e-5
1800.0	1.0108706244449767e-5
1803.0	1.0108706244449767e-5
1806.0	1.0108706244449767e-5
1809.0	1.0108706244449767e-5
1812.0	1.0108706244449767e-5
1815.0	1.0108706244449767e-5
1818.0	1.0108706244449767e-5
1821.0	1.0108706244449767e-5
1824.0	1.0108706244449767e-5
1827.0	1.0108706244449767e-5
1830.0	1.0108706244449767e-5
1833.0	1.0108706244449767e-5
1836.0	1.0108706244449767e-5
1839.0	1.0108706244449767e-5
1842.0	1.0108706244449767e-5
1845.0	1.0108706244449767e-5
1848.0	1.0108706244449767e-5
1851.0	1.0108706244449767e-5
1854.0	1.0108706244449767e-5
1857.0	1.0108706244449767e-5
1860.0	1.0108706244449767e-5
1863.0	1.0108706244449767e-5
1866.0	1.0108706244449767e-5
1869.0	1.0108706244449767e-5
1872.0	1.0108706244449767e-5
1875.0	1.0108706244449767e-5
1878.0	1.0108706244449767e-5
1881.0	1.0108706244449767e-5
1884.0	1.0108706244449767e-5
1887.0	1.0108706244449767e-5
1890.0	1.0108706244449767e-5
1893.0	1.0108706244449767e-5
1896.0	1.0108706244449767e-5
1899.0	1.0108706244449767e-5
1902.0	1.0108706244449767e-5
1905.0	1.0108706244449767e-5
1908.0	1.0108706244449767e-5
1911.0	1.0108706244449767e-5
1914.0	1.0108706244449767e-5
1917.0	1.0108706244449767e-5
1920.0	1.0108706244449767e-5
1923.0	1.0108706244449767e-5
1926.0	1.0108706244449767e-5
1929.0	1.0108706244449767e-5
1932.0	1.0108706244449767e-5
1935.0	1.0108706244449767e-5
1938.0	1.0108706244449767e-5
1941.0	1.0108706244449767e-5
1944.0	1.0108706244449767e-5
1947.0	1.0108706244449767e-5
1950.0	1.0108706244449767e-5
1953.0	1.0108706244449767e-5
1956.0	1.0108706244449767e-5
1959.0	1.0108706244449767e-5
1962.0	1.0108706244449767e-5
1965.0	1.0108706244449767e-5
1968.0	1.0108706244449767e-5
1971.0	1.0108706244449767e-5
1974.0	1.0108706244449767e-5
1977.0	1.0108706244449767e-5
1980.0	1.0108706244449767e-5
1983.0	1.0108706244449767e-5
1986.0	1.0108706244449767e-5
1989.0	1.0108706244449767e-5
1992.0	1.0108706244449767e-5
1995.0	1.0108706244449767e-5
1998.0	1.0108706244449767e-5
2001.0	1.0108706244449767e-5
2004.0	1.0108706244449767e-5
2007.0	1.0108706244449767e-5
2010.0	1.0108706244449767e-5
2013.0	1.0108706244449767e-5
2016.0	1.0108706244449767e-5
2019.0	1.0108706244449767e-5
2022.0	1.0108706244449767e-5
2025.0	1.0108706244449767e-5
2028.0	1.0108706244449767e-5
2031.0	1.0108706244449767e-5
2034.0	1.0108706244449767e-5
2037.0	1.0108706244449767e-5
2040.0	1.0108706244449767e-5
2043.0	1.0108706244449767e-5
2046.0	1.0108706244449767e-5
2049.0	1.0108706244449767e-5
2052.0	1.0108706244449767e-5
2055.0	1.0108706244449767e-5
2058.0	1.0108706244449767e-5
2061.0	1.0108706244449767e-5
2064.0	1.0108706244449767e-5
2067.0	1.0108706244449767e-5
2070.0	1.0108706244449767e-5
2073.0	1.0108706244449767e-5
2076.0	1.0108706244449767e-5
2079.0	1.0108706244449767e-5
2082.0	1.0108706244449767e-5
2085.0	1.0108706244449767e-5
2088.0	1.0108706244449767e-5
2091.0	1.0108706244449767e-5
2094.0	1.0108706244449767e-5
2097.0	1.0108706244449767e-5
2100.0	1.0108706244449767e-5
2103.0	1.0108706244449767e-5
2106.0	1.0108706244449767e-5
2109.0	1.0108706244449767e-5
2112.0	1.0108706244449767e-5
2115.0	1.0108706244449767e-5
2118.0	1.0108706244449767e-5
2121.0	1.0108706244449767e-5
2124.0	1.0108706244449767e-5
2127.0	1.0108706244449767e-5
2130.0	1.0108706244449767e-5
2133.0	1.0108706244449767e-5
2136.0	1.0108706244449767e-5
2139.0	1.0108706244449767e-5
2142.0	1.0108706244449767e-5
2145.0	1.0108706244449767e-5
2148.0	1.0108706244449767e-5
2151.0	1.0108706244449767e-5
2154.0	1.0108706244449767e-5
2157.0	1.0108706244449767e-5
2160.0	1.0108706244449767e-5
2163.0	1.0108706244449767e-5
2166.0	1.0108706244449767e-5
2169.0	1.0108706244449767e-5
2172.0	1.0108706244449767e-5
2175.0	1.0108706244449767e-5
2178.0	1.0108706244449767e-5
2181.0	1.0108706244449767e-5
2184.0	1.0108706244449767e-5
2187.0	1.0108706244449767e-5
2190.0	1.0108706244449767e-5
2193.0	1.0108706244449767e-5
2196.0	1.0108706244449767e-5
2199.0	1.0108706244449767e-5
2202.0	1.0108706244449767e-5
2205.0	1.0108706244449767e-5
2208.0	1.0108706244449767e-5
2211.0	1.0108706244449767e-5
2214.0	1.0108706244449767e-5
2217.0	1.0108706244449767e-5
2220.0	1.0108706244449767e-5
2223.0	1.0108706244449767e-5
2226.0	1.0108706244449767e-5
2229.0	1.0108706244449767e-5
2232.0	1.0108706244449767e-5
2235.0	1.0108706244449767e-5
2238.0	1.0108706244449767e-5
2241.0	1.0108706244449767e-5
2244.0	1.0108706244449767e-5
2247.0	1.0108706244449767e-5
2250.0	1.0108706244449767e-5
2253.0	1.0108706244449767e-5
2256.0	1.0108706244449767e-5
2259.0	1.0108706244449767e-5
2262.0	1.0108706244449767e-5
2265.0	1.0108706244449767e-5
2268.0	1.0108706244449767e-5
2271.0	1.0108706244449767e-5
2274.0	1.0108706244449767e-5
2277.0	1.0108706244449767e-5
2280.0	1.0108706244449767e-5
2283.0	1.0108706244449767e-5
2286.0	1.0108706244449767e-5
2289.0	1.0108706244449767e-5
2292.0	1.0108706244449767e-5
2295.0	1.0108706244449767e-5
2298.0	1.0108706244449767e-5
2301.0	1.0108706244449767e-5
2304.0	1.0108706244449767e-5
2307.0	1.0108706244449767e-5
2310.0	1.0108706244449767e-5
2313.0	1.0108706244449767e-5
2316.0	1.0108706244449767e-5
2319.0	1.0108706244449767e-5
2322.0	1.0108706244449767e-5
2325.0	1.0108706244449767e-5
2328.0	1.0108706244449767e-5
2331.0	1.0108706244449767e-5
2334.0	1.0108706244449767e-5
2337.0	1.0108706244449767e-5
2340.0	1.0108706244449767e-5
2343.0	1.0108706244449767e-5
2346.0	1.0108706244449767e-5
2349.0	1.0108706244449767e-5
2352.0	1.0108706244449767e-5
2355.0	1.0108706244449767e-5
2358.0	1.0108706244449767e-5
2361.0	1.0108706244449767e-5
2364.0	1.0108706244449767e-5
2367.0	1.0108706244449767e-5
2370.0	1.0108706244449767e-5
2373.0	1.0108706244449767e-5
2376.0	1.0108706244449767e-5
2379.0	1.0108706244449767e-5
2382.0	1.0108706244449767e-5
2385.0	1.0108706244449767e-5
2388.0	1.0108706244449767e-5
2391.0	1.0108706244449767e-5
2394.0	1.0108706244449767e-5
2397.0	1.0108706244449767e-5
2400.0	1.0108706244449767e-5
2403.0	1.0108706244449767e-5
2406.0	1.0108706244449767e-5
2409.0	1.0108706244449767e-5
2412.0	1.0108706244449767e-5
2415.0	1.0108706244449767e-5
2418.0	1.0108706244449767e-5
2421.0	1.0108706244449767e-5
2424.0	1.0108706244449767e-5
2427.0	1.0108706244449767e-5
2430.0	1.0108706244449767e-5
2433.0	1.0108706244449767e-5
2436.0	1.0108706244449767e-5
2439.0	1.0108706244449767e-5
2442.0	1.0108706244449767e-5
2445.0	1.0108706244449767e-5
2448.0	1.0108706244449767e-5
2451.0	1.0108706244449767e-5
2454.0	1.0108706244449767e-5
2457.0	1.0108706244449767e-5
2460.0	1.0108706244449767e-5
2463.0	1.0108706244449767e-5
2466.0	1.0108706244449767e-5
2469.0	1.0108706244449767e-5
2472.0	1.0108706244449767e-5
2475.0	1.0108706244449767e-5
2478.0	1.0108706244449767e-5
2481.0	1.0108706244449767e-5
2484.0	1.0108706244449767e-5
2487.0	1.0108706244449767e-5
2490.0	1.0108706244449767e-5
2493.0	1.0108706244449767e-5
2496.0	1.0108706244449767e-5
2499.0	1.0108706244449767e-5
2502.0	1.0108706244449767e-5
2505.0	1.0108706244449767e-5
2508.0	1.0108706244449767e-5
2511.0	1.0108706244449767e-5
2514.0	1.0108706244449767e-5
2517.0	1.0108706244449767e-5
2520.0	1.0108706244449767e-5
2523.0	1.0108706244449767e-5
2526.0	1.0108706244449767e-5
2529.0	1.0108706244449767e-5
2532.0	1.0108706244449767e-5
2535.0	1.0108706244449767e-5
2538.0	1.0108706244449767e-5
2541.0	1.0108706244449767e-5
2544.0	1.0108706244449767e-5
2547.0	1.0108706244449767e-5
2550.0	1.0108706244449767e-5
2553.0	1.0108706244449767e-5
2556.0	1.0108706244449767e-5
2559.0	1.0108706244449767e-5
2562.0	1.0108706244449767e-5
2565.0	1.0108706244449767e-5
2568.0	1.0108706244449767e-5
2571.0	1.0108706244449767e-5
2574.0	1.0108706244449767e-5
2577.0	1.0108706244449767e-5
2580.0	1.0108706244449767e-5
2583.0	1.0108706244449767e-5
2586.0	1.0108706244449767e-5
2589.0	1.0108706244449767e-5
2592.0	1.0108706244449767e-5
2595.0	1.0108706244449767e-5
2598.0	1.0108706244449767e-5
2601.0	1.0108706244449767e-5
2604.0	1.0108706244449767e-5
2607.0	1.0108706244449767e-5
2610.0	1.0108706244449767e-5
2613.0	1.0108706244449767e-5
2616.0	1.0108706244449767e-5
2619.0	1.0108706244449767e-5
2622.0	1.0108706244449767e-5
2625.0	1.0108706244449767e-5
2628.0	1.0108706244449767e-5
2631.0	1.0108706244449767e-5
2634.0	1.0108706244449767e-5
2637.0	1.0108706244449767e-5
2640.0	1.0108706244449767e-5
2643.0	1.0108706244449767e-5
2646.0	1.0108706244449767e-5
2649.0	1.0108706244449767e-5
2652.0	1.0108706244449767e-5
2655.0	1.0108706244449767e-5
2658.0	1.0108706244449767e-5
2661.0	1.0108706244449767e-5
2664.0	1.0108706244449767e-5
2667.0	1.0108706244449767e-5
2670.0	1.0108706244449767e-5
2673.0	1.0108706244449767e-5
2676.0	1.0108706244449767e-5
2679.0	1.0108706244449767e-5
2682.0	1.0108706244449767e-5
2685.0	1.0108706244449767e-5
2688.0	1.0108706244449767e-5
2691.0	1.0108706244449767e-5
2694.0	1.0108706244449767e-5
2697.0	1.0108706244449767e-5
2700.0	1.0108706244449767e-5
2703.0	1.0108706244449767e-5
2706.0	1.0108706244449767e-5
2709.0	1.0108706244449767e-5
2712.0	1.0108706244449767e-5
2715.0	1.0108706244449767e-5
2718.0	1.0108706244449767e-5
2721.0	1.0108706244449767e-5
2724.0	1.0108706244449767e-5
2727.0	1.0108706244449767e-5
2730.0	1.0108706244449767e-5
2733.0	1.0108706244449767e-5
2736.0	1.0108706244449767e-5
2739.0	1.0108706244449767e-5
2742.0	1.0108706244449767e-5
2745.0	1.0108706244449767e-5
2748.0	1.0108706244449767e-5
2751.0	1.0108706244449767e-5
2754.0	1.0108706244449767e-5
2757.0	1.0108706244449767e-5
2760.0	1.0108706244449767e-5
2763.0	1.0108706244449767e-5
2766.0	1.0108706244449767e-5
2769.0	1.0108706244449767e-5
2772.0	1.0108706244449767e-5
2775.0	1.0108706244449767e-5
2778.0	1.0108706244449767e-5
2781.0	1.0108706244449767e-5
2784.0	1.0108706244449767e-5
2787.0	1.0108706244449767e-5
2790.0	1.0108706244449767e-5
2793.0	1.0108706244449767e-5
2796.0	1.0108706244449767e-5
2799.0	1.0108706244449767e-5
2802.0	1.0108706244449767e-5
2805.0	1.0108706244449767e-5
2808.0	1.0108706244449767e-5
2811.0	1.0108706244449767e-5
2814.0	1.0108706244449767e-5
2817.0	1.0108706244449767e-5
2820.0	1.0108706244449767e-5
2823.0	1.0108706244449767e-5
2826.0	1.0108706244449767e-5
2829.0	1.0108706244449767e-5
2832.0	1.0108706244449767e-5
2835.0	1.0108706244449767e-5
2838.0	1.0108706244449767e-5
2841.0	1.0108706244449767e-5
2844.0	1.0108706244449767e-5
2847.0	1.0108706244449767e-5
2850.0	1.0108706244449767e-5
2853.0	1.0108706244449767e-5
2856.0	1.0108706244449767e-5
2859.0	1.0108706244449767e-5
2862.0	1.0108706244449767e-5
2865.0	1.0108706244449767e-5
2868.0	1.0108706244449767e-5
2871.0	1.0108706244449767e-5
2874.0	1.0108706244449767e-5
2877.0	1.0108706244449767e-5
2880.0	1.0108706244449767e-5
2883.0	1.0108706244449767e-5
2886.0	1.0108706244449767e-5
2889.0	1.0108706244449767e-5
2892.0	1.0108706244449767e-5
2895.0	1.0108706244449767e-5
2898.0	1.0108706244449767e-5
2901.0	1.0108706244449767e-5
2904.0	1.0108706244449767e-5
2907.0	1.0108706244449767e-5
2910.0	1.0108706244449767e-5
2913.0	1.0108706244449767e-5
2916.0	1.0108706244449767e-5
2919.0	1.0108706244449767e-5
2922.0	1.0108706244449767e-5
2925.0	1.0108706244449767e-5
2928.0	1.0108706244449767e-5
2931.0	1.0108706244449767e-5
2934.0	1.0108706244449767e-5
2937.0	1.0108706244449767e-5
2940.0	1.0108706244449767e-5
2943.0	1.0108706244449767e-5
2946.0	1.0108706244449767e-5
2949.0	1.0108706244449767e-5
2952.0	1.0108706244449767e-5
2955.0	1.0108706244449767e-5
2958.0	1.0108706244449767e-5
2961.0	1.0108706244449767e-5
2964.0	1.0108706244449767e-5
2967.0	1.0108706244449767e-5
2970.0	1.0108706244449767e-5
2973.0	1.0108706244449767e-5
2976.0	1.0108706244449767e-5
2979.0	1.0108706244449767e-5
2982.0	1.0108706244449767e-5
2985.0	1.0108706244449767e-5
2988.0	1.0108706244449767e-5
2991.0	1.0108706244449767e-5
2994.0	1.0108706244449767e-5
2997.0	1.0108706244449767e-5
3000.0	1.0108706244449767e-5
3003.0	1.0108706244449767e-5
3006.0	1.0108706244449767e-5
3009.0	1.0108706244449767e-5
3012.0	1.0108706244449767e-5
3015.0	1.0108706244449767e-5
3018.0	1.0108706244449767e-5
3021.0	1.0108706244449767e-5
3024.0	1.0108706244449767e-5
3027.0	1.0108706244449767e-5
3030.0	1.0108706244449767e-5
3033.0	1.0108706244449767e-5
3036.0	1.0108706244449767e-5
3039.0	1.0108706244449767e-5
3042.0	1.0108706244449767e-5
3045.0	1.0108706244449767e-5
3048.0	1.0108706244449767e-5
3051.0	1.0108706244449767e-5
3054.0	1.0108706244449767e-5
3057.0	1.0108706244449767e-5
3060.0	1.0108706244449767e-5
3063.0	1.0108706244449767e-5
3066.0	1.0108706244449767e-5
3069.0	1.0108706244449767e-5
3072.0	1.0108706244449767e-5
3075.0	1.0108706244449767e-5
3078.0	1.0108706244449767e-5
3081.0	1.0108706244449767e-5
3084.0	1.0108706244449767e-5
3087.0	1.0108706244449767e-5
3090.0	1.0108706244449767e-5
3093.0	1.0108706244449767e-5
3096.0	1.0108706244449767e-5
3099.0	1.0108706244449767e-5
3102.0	1.0108706244449767e-5
3105.0	1.0108706244449767e-5
3108.0	1.0108706244449767e-5
3111.0	1.0108706244449767e-5
3114.0	1.0108706244449767e-5
3117.0	1.0108706244449767e-5
3120.0	1.0108706244449767e-5
3123.0	1.0108706244449767e-5
3126.0	1.0108706244449767e-5
3129.0	1.0108706244449767e-5
3132.0	1.0108706244449767e-5
3135.0	1.0108706244449767e-5
3138.0	1.0108706244449767e-5
3141.0	1.0108706244449767e-5
3144.0	1.0108706244449767e-5
3147.0	1.0108706244449767e-5
3150.0	1.0108706244449767e-5
3153.0	1.0108706244449767e-5
3156.0	1.0108706244449767e-5
3159.0	1.0108706244449767e-5
3162.0	1.0108706244449767e-5
3165.0	1.0108706244449767e-5
3168.0	1.0108706244449767e-5
3171.0	1.0108706244449767e-5
3174.0	1.0108706244449767e-5
3177.0	1.0108706244449767e-5
3180.0	1.0108706244449767e-5
3183.0	1.0108706244449767e-5
3186.0	1.0108706244449767e-5
3189.0	1.0108706244449767e-5
3192.0	1.0108706244449767e-5
3195.0	1.0108706244449767e-5
3198.0	1.0108706244449767e-5
3201.0	1.0108706244449767e-5
3204.0	1.0108706244449767e-5
3207.0	1.0108706244449767e-5
3210.0	1.0108706244449767e-5
3213.0	1.0108706244449767e-5
3216.0	1.0108706244449767e-5
3219.0	1.0108706244449767e-5
3222.0	1.0108706244449767e-5
3225.0	1.0108706244449767e-5
3228.0	1.0108706244449767e-5
3231.0	1.0108706244449767e-5
3234.0	1.0108706244449767e-5
3237.0	1.0108706244449767e-5
3240.0	1.0108706244449767e-5
3243.0	1.0108706244449767e-5
3246.0	1.0108706244449767e-5
3249.0	1.0108706244449767e-5
3252.0	1.0108706244449767e-5
3255.0	1.0108706244449767e-5
3258.0	1.0108706244449767e-5
3261.0	1.0108706244449767e-5
3264.0	1.0108706244449767e-5
3267.0	1.0108706244449767e-5
3270.0	1.0108706244449767e-5
3273.0	1.0108706244449767e-5
3276.0	1.0108706244449767e-5
3279.0	1.0108706244449767e-5
3282.0	1.0108706244449767e-5
3285.0	1.0108706244449767e-5
3288.0	1.0108706244449767e-5
3291.0	1.0108706244449767e-5
3294.0	1.0108706244449767e-5
3297.0	1.0108706244449767e-5
3300.0	1.0108706244449767e-5
3303.0	1.0108706244449767e-5
3306.0	1.0108706244449767e-5
3309.0	1.0108706244449767e-5
3312.0	1.0108706244449767e-5
3315.0	1.0108706244449767e-5
3318.0	1.0108706244449767e-5
3321.0	1.0108706244449767e-5
3324.0	1.0108706244449767e-5
3327.0	1.0108706244449767e-5
3330.0	1.0108706244449767e-5
3333.0	1.0108706244449767e-5
3336.0	1.0108706244449767e-5
3339.0	1.0108706244449767e-5
3342.0	1.0108706244449767e-5
3345.0	1.0108706244449767e-5
3348.0	1.0108706244449767e-5
3351.0	1.0108706244449767e-5
3354.0	1.0108706244449767e-5
3357.0	1.0108706244449767e-5
3360.0	1.0108706244449767e-5
3363.0	1.0108706244449767e-5
3366.0	1.0108706244449767e-5
3369.0	1.0108706244449767e-5
3372.0	1.0108706244449767e-5
3375.0	1.0108706244449767e-5
3378.0	1.0108706244449767e-5
3381.0	1.0108706244449767e-5
3384.0	1.0108706244449767e-5
3387.0	1.0108706244449767e-5
3390.0	1.0108706244449767e-5
3393.0	1.0108706244449767e-5
3396.0	1.0108706244449767e-5
3399.0	1.0108706244449767e-5
3402.0	1.0108706244449767e-5
3405.0	1.0108706244449767e-5
3408.0	1.0108706244449767e-5
3411.0	1.0108706244449767e-5
3414.0	1.0108706244449767e-5
3417.0	1.0108706244449767e-5
3420.0	1.0108706244449767e-5
3423.0	1.0108706244449767e-5
3426.0	1.0108706244449767e-5
3429.0	1.0108706244449767e-5
3432.0	1.0108706244449767e-5
3435.0	1.0108706244449767e-5
3438.0	1.0108706244449767e-5
3441.0	1.0108706244449767e-5
3444.0	1.0108706244449767e-5
3447.0	1.0108706244449767e-5
3450.0	1.0108706244449767e-5
3453.0	1.0108706244449767e-5
3456.0	1.0108706244449767e-5
3459.0	1.0108706244449767e-5
3462.0	1.0108706244449767e-5
3465.0	1.0108706244449767e-5
3468.0	1.0108706244449767e-5
3471.0	1.0108706244449767e-5
3474.0	1.0108706244449767e-5
3477.0	1.0108706244449767e-5
3480.0	1.0108706244449767e-5
3483.0	1.0108706244449767e-5
3486.0	1.0108706244449767e-5
3489.0	1.0108706244449767e-5
3492.0	1.0108706244449767e-5
3495.0	1.0108706244449767e-5
3498.0	1.0108706244449767e-5
3501.0	1.0108706244449767e-5
3504.0	1.0108706244449767e-5
3507.0	1.0108706244449767e-5
3510.0	1.0108706244449767e-5
3513.0	1.0108706244449767e-5
3516.0	1.0108706244449767e-5
3519.0	1.0108706244449767e-5
3522.0	1.0108706244449767e-5
3525.0	1.0108706244449767e-5
3528.0	1.0108706244449767e-5
3531.0	1.0108706244449767e-5
3534.0	1.0108706244449767e-5
3537.0	1.0108706244449767e-5
3540.0	1.0108706244449767e-5
3543.0	1.0108706244449767e-5
3546.0	1.0108706244449767e-5
3549.0	1.0108706244449767e-5
3552.0	1.0108706244449767e-5
3555.0	1.0108706244449767e-5
3558.0	1.0108706244449767e-5
3561.0	1.0108706244449767e-5
3564.0	1.0108706244449767e-5
3567.0	1.0108706244449767e-5
3570.0	1.0108706244449767e-5
3573.0	1.0108706244449767e-5
3576.0	1.0108706244449767e-5
3579.0	1.0108706244449767e-5
3582.0	1.0108706244449767e-5
3585.0	1.0108706244449767e-5
3588.0	1.0108706244449767e-5
3591.0	1.0108706244449767e-5
3594.0	1.0108706244449767e-5
3597.0	1.0108706244449767e-5
3600.0	1.0108706244449767e-5
3603.0	1.0108706244449767e-5
3606.0	1.0108706244449767e-5
3609.0	1.0108706244449767e-5
3612.0	1.0108706244449767e-5
3615.0	1.0108706244449767e-5
3618.0	1.0108706244449767e-5
3621.0	1.0108706244449767e-5
3624.0	1.0108706244449767e-5
3627.0	1.0108706244449767e-5
3630.0	1.0108706244449767e-5
3633.0	1.0108706244449767e-5
3636.0	1.0108706244449767e-5
3639.0	1.0108706244449767e-5
3642.0	1.0108706244449767e-5
3645.0	1.0108706244449767e-5
3648.0	1.0108706244449767e-5
3651.0	1.0108706244449767e-5
3654.0	1.0108706244449767e-5
3657.0	1.0108706244449767e-5
3660.0	1.0108706244449767e-5
3663.0	1.0108706244449767e-5
3666.0	1.0108706244449767e-5
3669.0	1.0108706244449767e-5
3672.0	1.0108706244449767e-5
3675.0	1.0108706244449767e-5
3678.0	1.0108706244449767e-5
3681.0	1.0108706244449767e-5
3684.0	1.0108706244449767e-5
3687.0	1.0108706244449767e-5
3690.0	1.0108706244449767e-5
3693.0	1.0108706244449767e-5
3696.0	1.0108706244449767e-5
3699.0	1.0108706244449767e-5
3702.0	1.0108706244449767e-5
3705.0	1.0108706244449767e-5
3708.0	1.0108706244449767e-5
3711.0	1.0108706244449767e-5
3714.0	1.0108706244449767e-5
3717.0	1.0108706244449767e-5
3720.0	1.0108706244449767e-5
3723.0	1.0108706244449767e-5
3726.0	1.0108706244449767e-5
3729.0	1.0108706244449767e-5
3732.0	1.0108706244449767e-5
3735.0	1.0108706244449767e-5
3738.0	1.0108706244449767e-5
3741.0	1.0108706244449767e-5
3744.0	1.0108706244449767e-5
3747.0	1.0108706244449767e-5
3750.0	1.0108706244449767e-5
3753.0	1.0108706244449767e-5
3756.0	1.0108706244449767e-5
3759.0	1.0108706244449767e-5
3762.0	1.0108706244449767e-5
3765.0	1.0108706244449767e-5
3768.0	1.0108706244449767e-5
3771.0	1.0108706244449767e-5
3774.0	1.0108706244449767e-5
3777.0	1.0108706244449767e-5
3780.0	1.0108706244449767e-5
3783.0	1.0108706244449767e-5
3786.0	1.0108706244449767e-5
3789.0	1.0108706244449767e-5
3792.0	1.0108706244449767e-5
3795.0	1.0108706244449767e-5
3798.0	1.0108706244449767e-5
3801.0	1.0108706244449767e-5
3804.0	1.0108706244449767e-5
3807.0	1.0108706244449767e-5
3810.0	1.0108706244449767e-5
3813.0	1.0108706244449767e-5
3816.0	1.0108706244449767e-5
3819.0	1.0108706244449767e-5
3822.0	1.0108706244449767e-5
3825.0	1.0108706244449767e-5
3828.0	1.0108706244449767e-5
3831.0	1.0108706244449767e-5
3834.0	1.0108706244449767e-5
3837.0	1.0108706244449767e-5
3840.0	1.0108706244449767e-5
3843.0	1.0108706244449767e-5
3846.0	1.0108706244449767e-5
3849.0	1.0108706244449767e-5
3852.0	1.0108706244449767e-5
3855.0	1.0108706244449767e-5
3858.0	1.0108706244449767e-5
3861.0	1.0108706244449767e-5
3864.0	1.0108706244449767e-5
3867.0	1.0108706244449767e-5
3870.0	1.0108706244449767e-5
3873.0	1.0108706244449767e-5
3876.0	1.0108706244449767e-5
3879.0	1.0108706244449767e-5
3882.0	1.0108706244449767e-5
3885.0	1.0108706244449767e-5
3888.0	1.0108706244449767e-5
3891.0	1.0108706244449767e-5
3894.0	1.0108706244449767e-5
3897.0	1.0108706244449767e-5
3900.0	1.0108706244449767e-5
3903.0	1.0108706244449767e-5
3906.0	1.0108706244449767e-5
3909.0	1.0108706244449767e-5
3912.0	1.0108706244449767e-5
3915.0	1.0108706244449767e-5
3918.0	1.0108706244449767e-5
3921.0	1.0108706244449767e-5
3924.0	1.0108706244449767e-5
3927.0	1.0108706244449767e-5
3930.0	1.0108706244449767e-5
3933.0	1.0108706244449767e-5
3936.0	1.0108706244449767e-5
3939.0	1.0108706244449767e-5
3942.0	1.0108706244449767e-5
3945.0	1.0108706244449767e-5
3948.0	1.0108706244449767e-5
3951.0	1.0108706244449767e-5
3954.0	1.0108706244449767e-5
3957.0	1.0108706244449767e-5
3960.0	1.0108706244449767e-5
3963.0	1.0108706244449767e-5
3966.0	1.0108706244449767e-5
3969.0	1.0108706244449767e-5
3972.0	1.0108706244449767e-5
3975.0	1.0108706244449767e-5
3978.0	1.0108706244449767e-5
3981.0	1.0108706244449767e-5
3984.0	1.0108706244449767e-5
3987.0	1.0108706244449767e-5
3990.0	1.0108706244449767e-5
3993.0	1.0108706244449767e-5
3996.0	1.0108706244449767e-5
3999.0	1.0108706244449767e-5
4002.0	1.0108706244449767e-5
4005.0	1.0108706244449767e-5
4008.0	1.0108706244449767e-5
4011.0	1.0108706244449767e-5
4014.0	1.0108706244449767e-5
4017.0	1.0108706244449767e-5
4020.0	1.0108706244449767e-5
4023.0	1.0108706244449767e-5
4026.0	1.0108706244449767e-5
4029.0	1.0108706244449767e-5
4032.0	1.0108706244449767e-5
4035.0	1.0108706244449767e-5
4038.0	1.0108706244449767e-5
4041.0	1.0108706244449767e-5
4044.0	1.0108706244449767e-5
4047.0	1.0108706244449767e-5
4050.0	1.0108706244449767e-5
4053.0	1.0108706244449767e-5
4056.0	1.0108706244449767e-5
4059.0	1.0108706244449767e-5
4062.0	1.0108706244449767e-5
4065.0	1.0108706244449767e-5
4068.0	1.0108706244449767e-5
4071.0	1.0108706244449767e-5
4074.0	1.0108706244449767e-5
4077.0	1.0108706244449767e-5
4080.0	1.0108706244449767e-5
4083.0	1.0108706244449767e-5
4086.0	1.0108706244449767e-5
4089.0	1.0108706244449767e-5
4092.0	1.0108706244449767e-5
4095.0	1.0108706244449767e-5
4098.0	1.0108706244449767e-5
4101.0	1.0108706244449767e-5
4104.0	1.0108706244449767e-5
4107.0	1.0108706244449767e-5
4110.0	1.0108706244449767e-5
4113.0	1.0108706244449767e-5
4116.0	1.0108706244449767e-5
4119.0	1.0108706244449767e-5
4122.0	1.0108706244449767e-5
4125.0	1.0108706244449767e-5
4128.0	1.0108706244449767e-5
4131.0	1.0108706244449767e-5
4134.0	1.0108706244449767e-5
4137.0	1.0108706244449767e-5
4140.0	1.0108706244449767e-5
4143.0	1.0108706244449767e-5
4146.0	1.0108706244449767e-5
4149.0	1.0108706244449767e-5
4152.0	1.0108706244449767e-5
4155.0	1.0108706244449767e-5
4158.0	1.0108706244449767e-5
4161.0	1.0108706244449767e-5
4164.0	1.0108706244449767e-5
4167.0	1.0108706244449767e-5
4170.0	1.0108706244449767e-5
4173.0	1.0108706244449767e-5
4176.0	1.0108706244449767e-5
4179.0	1.0108706244449767e-5
4182.0	1.0108706244449767e-5
4185.0	1.0108706244449767e-5
4188.0	1.0108706244449767e-5
4191.0	1.0108706244449767e-5
4194.0	1.0108706244449767e-5
4197.0	1.0108706244449767e-5
4200.0	1.0108706244449767e-5
4203.0	1.0108706244449767e-5
4206.0	1.0108706244449767e-5
4209.0	1.0108706244449767e-5
4212.0	1.0108706244449767e-5
4215.0	1.0108706244449767e-5
4218.0	1.0108706244449767e-5
4221.0	1.0108706244449767e-5
4224.0	1.0108706244449767e-5
4227.0	1.0108706244449767e-5
4230.0	1.0108706244449767e-5
4233.0	1.0108706244449767e-5
4236.0	1.0108706244449767e-5
4239.0	1.0108706244449767e-5
4242.0	1.0108706244449767e-5
4245.0	1.0108706244449767e-5
4248.0	1.0108706244449767e-5
4251.0	1.0108706244449767e-5
4254.0	1.0108706244449767e-5
4257.0	1.0108706244449767e-5
4260.0	1.0108706244449767e-5
4263.0	1.0108706244449767e-5
4266.0	1.0108706244449767e-5
4269.0	1.0108706244449767e-5
4272.0	1.0108706244449767e-5
4275.0	1.0108706244449767e-5
4278.0	1.0108706244449767e-5
4281.0	1.0108706244449767e-5
4284.0	1.0108706244449767e-5
4287.0	1.0108706244449767e-5
4290.0	1.0108706244449767e-5
4293.0	1.0108706244449767e-5
4296.0	1.0108706244449767e-5
4299.0	1.0108706244449767e-5
4302.0	1.0108706244449767e-5
4305.0	1.0108706244449767e-5
4308.0	1.0108706244449767e-5
4311.0	1.0108706244449767e-5
4314.0	1.0108706244449767e-5
4317.0	1.0108706244449767e-5
4320.0	1.0108706244449767e-5
4323.0	1.0108706244449767e-5
4326.0	1.0108706244449767e-5
4329.0	1.0108706244449767e-5
4332.0	1.0108706244449767e-5
4335.0	1.0108706244449767e-5
4338.0	1.0108706244449767e-5
4341.0	1.0108706244449767e-5
4344.0	1.0108706244449767e-5
4347.0	1.0108706244449767e-5
4350.0	1.0108706244449767e-5
4353.0	1.0108706244449767e-5
4356.0	1.0108706244449767e-5
4359.0	1.0108706244449767e-5
4362.0	1.0108706244449767e-5
4365.0	1.0108706244449767e-5
4368.0	1.0108706244449767e-5
4371.0	1.0108706244449767e-5
4374.0	1.0108706244449767e-5
4377.0	1.0108706244449767e-5
4380.0	1.0108706244449767e-5
4383.0	1.0108706244449767e-5
4386.0	1.0108706244449767e-5
4389.0	1.0108706244449767e-5
4392.0	1.0108706244449767e-5
4395.0	1.0108706244449767e-5
4398.0	1.0108706244449767e-5
4401.0	1.0108706244449767e-5
4404.0	1.0108706244449767e-5
4407.0	1.0108706244449767e-5
4410.0	1.0108706244449767e-5
4413.0	1.0108706244449767e-5
4416.0	1.0108706244449767e-5
4419.0	1.0108706244449767e-5
4422.0	1.0108706244449767e-5
4425.0	1.0108706244449767e-5
4428.0	1.0108706244449767e-5
4431.0	1.0108706244449767e-5
4434.0	1.0108706244449767e-5
4437.0	1.0108706244449767e-5
4440.0	1.0108706244449767e-5
4443.0	1.0108706244449767e-5
4446.0	1.0108706244449767e-5
4449.0	1.0108706244449767e-5
4452.0	1.0108706244449767e-5
4455.0	1.0108706244449767e-5
4458.0	1.0108706244449767e-5
4461.0	1.0108706244449767e-5
4464.0	1.0108706244449767e-5
4467.0	1.0108706244449767e-5
4470.0	1.0108706244449767e-5
4473.0	1.0108706244449767e-5
4476.0	1.0108706244449767e-5
4479.0	1.0108706244449767e-5
4482.0	1.0108706244449767e-5
4485.0	1.0108706244449767e-5
4488.0	1.0108706244449767e-5
4491.0	1.0108706244449767e-5
4494.0	1.0108706244449767e-5
4497.0	1.0108706244449767e-5
4500.0	1.0108706244449767e-5
4503.0	1.0108706244449767e-5
4506.0	1.0108706244449767e-5
4509.0	1.0108706244449767e-5
4512.0	1.0108706244449767e-5
4515.0	1.0108706244449767e-5
4518.0	1.0108706244449767e-5
4521.0	1.0108706244449767e-5
4524.0	1.0108706244449767e-5
4527.0	1.0108706244449767e-5
4530.0	1.0108706244449767e-5
4533.0	1.0108706244449767e-5
4536.0	1.0108706244449767e-5
4539.0	1.0108706244449767e-5
4542.0	1.0108706244449767e-5
4545.0	1.0108706244449767e-5
4548.0	1.0108706244449767e-5
4551.0	1.0108706244449767e-5
4554.0	1.0108706244449767e-5
4557.0	1.0108706244449767e-5
4560.0	1.0108706244449767e-5
4563.0	1.0108706244449767e-5
4566.0	1.0108706244449767e-5
4569.0	1.0108706244449767e-5
4572.0	1.0108706244449767e-5
4575.0	1.0108706244449767e-5
4578.0	1.0108706244449767e-5
4581.0	1.0108706244449767e-5
4584.0	1.0108706244449767e-5
4587.0	1.0108706244449767e-5
4590.0	1.0108706244449767e-5
4593.0	1.0108706244449767e-5
4596.0	1.0108706244449767e-5
4599.0	1.0108706244449767e-5
4602.0	1.0108706244449767e-5
4605.0	1.0108706244449767e-5
4608.0	1.0108706244449767e-5
4611.0	1.0108706244449767e-5
4614.0	1.0108706244449767e-5
4617.0	1.0108706244449767e-5
4620.0	1.0108706244449767e-5
4623.0	1.0108706244449767e-5
4626.0	1.0108706244449767e-5
4629.0	1.0108706244449767e-5
4632.0	1.0108706244449767e-5
4635.0	1.0108706244449767e-5
4638.0	1.0108706244449767e-5
4641.0	1.0108706244449767e-5
4644.0	1.0108706244449767e-5
4647.0	1.0108706244449767e-5
4650.0	1.0108706244449767e-5
4653.0	1.0108706244449767e-5
4656.0	1.0108706244449767e-5
4659.0	1.0108706244449767e-5
4662.0	1.0108706244449767e-5
4665.0	1.0108706244449767e-5
4668.0	1.0108706244449767e-5
4671.0	1.0108706244449767e-5
4674.0	1.0108706244449767e-5
4677.0	1.0108706244449767e-5
4680.0	1.0108706244449767e-5
4683.0	1.0108706244449767e-5
4686.0	1.0108706244449767e-5
4689.0	1.0108706244449767e-5
4692.0	1.0108706244449767e-5
4695.0	1.0108706244449767e-5
4698.0	1.0108706244449767e-5
4701.0	1.0108706244449767e-5
4704.0	1.0108706244449767e-5
4707.0	1.0108706244449767e-5
4710.0	1.0108706244449767e-5
4713.0	1.0108706244449767e-5
4716.0	1.0108706244449767e-5
4719.0	1.0108706244449767e-5
4722.0	1.0108706244449767e-5
4725.0	1.0108706244449767e-5
4728.0	1.0108706244449767e-5
4731.0	1.0108706244449767e-5
4734.0	1.0108706244449767e-5
4737.0	1.0108706244449767e-5
4740.0	1.0108706244449767e-5
4743.0	1.0108706244449767e-5
4746.0	1.0108706244449767e-5
4749.0	1.0108706244449767e-5
4752.0	1.0108706244449767e-5
4755.0	1.0108706244449767e-5
4758.0	1.0108706244449767e-5
4761.0	1.0108706244449767e-5
4764.0	1.0108706244449767e-5
4767.0	1.0108706244449767e-5
4770.0	1.0108706244449767e-5
4773.0	1.0108706244449767e-5
4776.0	1.0108706244449767e-5
4779.0	1.0108706244449767e-5
4782.0	1.0108706244449767e-5
4785.0	1.0108706244449767e-5
4788.0	1.0108706244449767e-5
4791.0	1.0108706244449767e-5
4794.0	1.0108706244449767e-5
4797.0	1.0108706244449767e-5
4800.0	1.0108706244449767e-5
4803.0	1.0108706244449767e-5
4806.0	1.0108706244449767e-5
4809.0	1.0108706244449767e-5
4812.0	1.0108706244449767e-5
4815.0	1.0108706244449767e-5
4818.0	1.0108706244449767e-5
4821.0	1.0108706244449767e-5
4824.0	1.0108706244449767e-5
4827.0	1.0108706244449767e-5
4830.0	1.0108706244449767e-5
4833.0	1.0108706244449767e-5
4836.0	1.0108706244449767e-5
4839.0	1.0108706244449767e-5
4842.0	1.0108706244449767e-5
4845.0	1.0108706244449767e-5
4848.0	1.0108706244449767e-5
4851.0	1.0108706244449767e-5
4854.0	1.0108706244449767e-5
4857.0	1.0108706244449767e-5
4860.0	1.0108706244449767e-5
4863.0	1.0108706244449767e-5
4866.0	1.0108706244449767e-5
4869.0	1.0108706244449767e-5
4872.0	1.0108706244449767e-5
4875.0	1.0108706244449767e-5
4878.0	1.0108706244449767e-5
4881.0	1.0108706244449767e-5
4884.0	1.0108706244449767e-5
4887.0	1.0108706244449767e-5
4890.0	1.0108706244449767e-5
4893.0	1.0108706244449767e-5
4896.0	1.0108706244449767e-5
4899.0	1.0108706244449767e-5
4902.0	1.0108706244449767e-5
4905.0	1.0108706244449767e-5
4908.0	1.0108706244449767e-5
4911.0	1.0108706244449767e-5
4914.0	1.0108706244449767e-5
4917.0	1.0108706244449767e-5
4920.0	1.0108706244449767e-5
4923.0	1.0108706244449767e-5
4926.0	1.0108706244449767e-5
4929.0	1.0108706244449767e-5
4932.0	1.0108706244449767e-5
4935.0	1.0108706244449767e-5
4938.0	1.0108706244449767e-5
4941.0	1.0108706244449767e-5
4944.0	1.0108706244449767e-5
4947.0	1.0108706244449767e-5
4950.0	1.0108706244449767e-5
4953.0	1.0108706244449767e-5
4956.0	1.0108706244449767e-5
4959.0	1.0108706244449767e-5
4962.0	1.0108706244449767e-5
4965.0	1.0108706244449767e-5
4968.0	1.0108706244449767e-5
4971.0	1.0108706244449767e-5
4974.0	1.0108706244449767e-5
4977.0	1.0108706244449767e-5
4980.0	1.0108706244449767e-5
4983.0	1.0108706244449767e-5
4986.0	1.0108706244449767e-5
4989.0	1.0108706244449767e-5
4992.0	1.0108706244449767e-5
4995.0	1.0108706244449767e-5
4998.0	1.0108706244449767e-5
5001.0	1.0108706244449767e-5
5004.0	1.0108706244449767e-5
5007.0	1.0108706244449767e-5
5010.0	1.0108706244449767e-5
5013.0	1.0108706244449767e-5
5016.0	1.0108706244449767e-5
5019.0	1.0108706244449767e-5
5022.0	1.0108706244449767e-5
5025.0	1.0108706244449767e-5
5028.0	1.0108706244449767e-5
5031.0	1.0108706244449767e-5
5034.0	1.0108706244449767e-5
5037.0	1.0108706244449767e-5
5040.0	1.0108706244449767e-5
5043.0	1.0108706244449767e-5
5046.0	1.0108706244449767e-5
5049.0	1.0108706244449767e-5
5052.0	1.0108706244449767e-5
5055.0	1.0108706244449767e-5
5058.0	1.0108706244449767e-5
5061.0	1.0108706244449767e-5
5064.0	1.0108706244449767e-5
5067.0	1.0108706244449767e-5
5070.0	1.0108706244449767e-5
5073.0	1.0108706244449767e-5
5076.0	1.0108706244449767e-5
5079.0	1.0108706244449767e-5
5082.0	1.0108706244449767e-5
5085.0	1.0108706244449767e-5
5088.0	1.0108706244449767e-5
5091.0	1.0108706244449767e-5
5094.0	1.0108706244449767e-5
5097.0	1.0108706244449767e-5
5100.0	1.0108706244449767e-5
5103.0	1.0108706244449767e-5
5106.0	1.0108706244449767e-5
5109.0	1.0108706244449767e-5
5112.0	1.0108706244449767e-5
5115.0	1.0108706244449767e-5
5118.0	1.0108706244449767e-5
5121.0	1.0108706244449767e-5
5124.0	1.0108706244449767e-5
5127.0	1.0108706244449767e-5
5130.0	1.0108706244449767e-5
5133.0	1.0108706244449767e-5
5136.0	1.0108706244449767e-5
5139.0	1.0108706244449767e-5
5142.0	1.0108706244449767e-5
5145.0	1.0108706244449767e-5
5148.0	1.0108706244449767e-5
5151.0	1.0108706244449767e-5
5154.0	1.0108706244449767e-5
5157.0	1.0108706244449767e-5
5160.0	1.0108706244449767e-5
5163.0	1.0108706244449767e-5
5166.0	1.0108706244449767e-5
5169.0	1.0108706244449767e-5
5172.0	1.0108706244449767e-5
5175.0	1.0108706244449767e-5
5178.0	1.0108706244449767e-5
5181.0	1.0108706244449767e-5
5184.0	1.0108706244449767e-5
5187.0	1.0108706244449767e-5
5190.0	1.0108706244449767e-5
5193.0	1.0108706244449767e-5
5196.0	1.0108706244449767e-5
5199.0	1.0108706244449767e-5
5202.0	1.0108706244449767e-5
5205.0	1.0108706244449767e-5
5208.0	1.0108706244449767e-5
5211.0	1.0108706244449767e-5
5214.0	1.0108706244449767e-5
5217.0	1.0108706244449767e-5
5220.0	1.0108706244449767e-5
5223.0	1.0108706244449767e-5
5226.0	1.0108706244449767e-5
5229.0	1.0108706244449767e-5
5232.0	1.0108706244449767e-5
5235.0	1.0108706244449767e-5
5238.0	1.0108706244449767e-5
5241.0	1.0108706244449767e-5
5244.0	1.0108706244449767e-5
5247.0	1.0108706244449767e-5
5250.0	1.0108706244449767e-5
5253.0	1.0108706244449767e-5
5256.0	1.0108706244449767e-5
5259.0	1.0108706244449767e-5
5262.0	1.0108706244449767e-5
5265.0	1.0108706244449767e-5
5268.0	1.0108706244449767e-5
5271.0	1.0108706244449767e-5
5274.0	1.0108706244449767e-5
5277.0	1.0108706244449767e-5
5280.0	1.0108706244449767e-5
5283.0	1.0108706244449767e-5
5286.0	1.0108706244449767e-5
5289.0	1.0108706244449767e-5
5292.0	1.0108706244449767e-5
5295.0	1.0108706244449767e-5
5298.0	1.0108706244449767e-5
5301.0	1.0108706244449767e-5
5304.0	1.0108706244449767e-5
5307.0	1.0108706244449767e-5
5310.0	1.0108706244449767e-5
5313.0	1.0108706244449767e-5
5316.0	1.0108706244449767e-5
5319.0	1.0108706244449767e-5
5322.0	1.0108706244449767e-5
5325.0	1.0108706244449767e-5
5328.0	1.0108706244449767e-5
5331.0	1.0108706244449767e-5
5334.0	1.0108706244449767e-5
5337.0	1.0108706244449767e-5
5340.0	1.0108706244449767e-5
5343.0	1.0108706244449767e-5
5346.0	1.0108706244449767e-5
5349.0	1.0108706244449767e-5
5352.0	1.0108706244449767e-5
5355.0	1.0108706244449767e-5
5358.0	1.0108706244449767e-5
5361.0	1.0108706244449767e-5
5364.0	1.0108706244449767e-5
5367.0	1.0108706244449767e-5
5370.0	1.0108706244449767e-5
5373.0	1.0108706244449767e-5
5376.0	1.0108706244449767e-5
5379.0	1.0108706244449767e-5
5382.0	1.0108706244449767e-5
5385.0	1.0108706244449767e-5
5388.0	1.0108706244449767e-5
5391.0	1.0108706244449767e-5
5394.0	1.0108706244449767e-5
5397.0	1.0108706244449767e-5
5400.0	1.0108706244449767e-5
5403.0	1.0108706244449767e-5
5406.0	1.0108706244449767e-5
5409.0	1.0108706244449767e-5
5412.0	1.0108706244449767e-5
5415.0	1.0108706244449767e-5
5418.0	1.0108706244449767e-5
5421.0	1.0108706244449767e-5
5424.0	1.0108706244449767e-5
5427.0	1.0108706244449767e-5
5430.0	1.0108706244449767e-5
5433.0	1.0108706244449767e-5
5436.0	1.0108706244449767e-5
5439.0	1.0108706244449767e-5
5442.0	1.0108706244449767e-5
5445.0	1.0108706244449767e-5
5448.0	1.0108706244449767e-5
5451.0	1.0108706244449767e-5
5454.0	1.0108706244449767e-5
5457.0	1.0108706244449767e-5
5460.0	1.0108706244449767e-5
5463.0	1.0108706244449767e-5
5466.0	1.0108706244449767e-5
5469.0	1.0108706244449767e-5
5472.0	1.0108706244449767e-5
5475.0	1.0108706244449767e-5
5478.0	1.0108706244449767e-5
5481.0	1.0108706244449767e-5
5484.0	1.0108706244449767e-5
5487.0	1.0108706244449767e-5
5490.0	1.0108706244449767e-5
5493.0	1.0108706244449767e-5
5496.0	1.0108706244449767e-5
5499.0	1.0108706244449767e-5
5502.0	1.0108706244449767e-5
5505.0	1.0108706244449767e-5
5508.0	1.0108706244449767e-5
5511.0	1.0108706244449767e-5
5514.0	1.0108706244449767e-5
5517.0	1.0108706244449767e-5
5520.0	1.0108706244449767e-5
5523.0	1.0108706244449767e-5
5526.0	1.0108706244449767e-5
5529.0	1.0108706244449767e-5
5532.0	1.0108706244449767e-5
5535.0	1.0108706244449767e-5
5538.0	1.0108706244449767e-5
5541.0	1.0108706244449767e-5
5544.0	1.0108706244449767e-5
5547.0	1.0108706244449767e-5
5550.0	1.0108706244449767e-5
5553.0	1.0108706244449767e-5
5556.0	1.0108706244449767e-5
5559.0	1.0108706244449767e-5
5562.0	1.0108706244449767e-5
5565.0	1.0108706244449767e-5
5568.0	1.0108706244449767e-5
5571.0	1.0108706244449767e-5
5574.0	1.0108706244449767e-5
5577.0	1.0108706244449767e-5
5580.0	1.0108706244449767e-5
5583.0	1.0108706244449767e-5
5586.0	1.0108706244449767e-5
5589.0	1.0108706244449767e-5
5592.0	1.0108706244449767e-5
5595.0	1.0108706244449767e-5
5598.0	1.0108706244449767e-5
5601.0	1.0108706244449767e-5
5604.0	1.0108706244449767e-5
5607.0	1.0108706244449767e-5
5610.0	1.0108706244449767e-5
5613.0	1.0108706244449767e-5
5616.0	1.0108706244449767e-5
5619.0	1.0108706244449767e-5
5622.0	1.0108706244449767e-5
5625.0	1.0108706244449767e-5
5628.0	1.0108706244449767e-5
5631.0	1.0108706244449767e-5
5634.0	1.0108706244449767e-5
5637.0	1.0108706244449767e-5
5640.0	1.0108706244449767e-5
5643.0	1.0108706244449767e-5
5646.0	1.0108706244449767e-5
5649.0	1.0108706244449767e-5
5652.0	1.0108706244449767e-5
5655.0	1.0108706244449767e-5
5658.0	1.0108706244449767e-5
5661.0	1.0108706244449767e-5
5664.0	1.0108706244449767e-5
5667.0	1.0108706244449767e-5
5670.0	1.0108706244449767e-5
5673.0	1.0108706244449767e-5
5676.0	1.0108706244449767e-5
5679.0	1.0108706244449767e-5
5682.0	1.0108706244449767e-5
5685.0	1.0108706244449767e-5
5688.0	1.0108706244449767e-5
5691.0	1.0108706244449767e-5
5694.0	1.0108706244449767e-5
5697.0	1.0108706244449767e-5
5700.0	1.0108706244449767e-5
5703.0	1.0108706244449767e-5
5706.0	1.0108706244449767e-5
5709.0	1.0108706244449767e-5
5712.0	1.0108706244449767e-5
5715.0	1.0108706244449767e-5
5718.0	1.0108706244449767e-5
5721.0	1.0108706244449767e-5
5724.0	1.0108706244449767e-5
5727.0	1.0108706244449767e-5
5730.0	1.0108706244449767e-5
5733.0	1.0108706244449767e-5
5736.0	1.0108706244449767e-5
5739.0	1.0108706244449767e-5
5742.0	1.0108706244449767e-5
5745.0	1.0108706244449767e-5
5748.0	1.0108706244449767e-5
5751.0	1.0108706244449767e-5
5754.0	1.0108706244449767e-5
5757.0	1.0108706244449767e-5
5760.0	1.0108706244449767e-5
5763.0	1.0108706244449767e-5
5766.0	1.0108706244449767e-5
5769.0	1.0108706244449767e-5
5772.0	1.0108706244449767e-5
5775.0	1.0108706244449767e-5
5778.0	1.0108706244449767e-5
5781.0	1.0108706244449767e-5
5784.0	1.0108706244449767e-5
5787.0	1.0108706244449767e-5
5790.0	1.0108706244449767e-5
5793.0	1.0108706244449767e-5
5796.0	1.0108706244449767e-5
5799.0	1.0108706244449767e-5
5802.0	1.0108706244449767e-5
5805.0	1.0108706244449767e-5
5808.0	1.0108706244449767e-5
5811.0	1.0108706244449767e-5
5814.0	1.0108706244449767e-5
5817.0	1.0108706244449767e-5
5820.0	1.0108706244449767e-5
5823.0	1.0108706244449767e-5
5826.0	1.0108706244449767e-5
5829.0	1.0108706244449767e-5
5832.0	1.0108706244449767e-5
5835.0	1.0108706244449767e-5
5838.0	1.0108706244449767e-5
5841.0	1.0108706244449767e-5
5844.0	1.0108706244449767e-5
5847.0	1.0108706244449767e-5
5850.0	1.0108706244449767e-5
5853.0	1.0108706244449767e-5
5856.0	1.0108706244449767e-5
5859.0	1.0108706244449767e-5
5862.0	1.0108706244449767e-5
5865.0	1.0108706244449767e-5
5868.0	1.0108706244449767e-5
5871.0	1.0108706244449767e-5
5874.0	1.0108706244449767e-5
5877.0	1.0108706244449767e-5
5880.0	1.0108706244449767e-5
5883.0	1.0108706244449767e-5
5886.0	1.0108706244449767e-5
5889.0	1.0108706244449767e-5
5892.0	1.0108706244449767e-5
5895.0	1.0108706244449767e-5
5898.0	1.0108706244449767e-5
5901.0	1.0108706244449767e-5
5904.0	1.0108706244449767e-5
5907.0	1.0108706244449767e-5
5910.0	1.0108706244449767e-5
5913.0	1.0108706244449767e-5
5916.0	1.0108706244449767e-5
5919.0	1.0108706244449767e-5
5922.0	1.0108706244449767e-5
5925.0	1.0108706244449767e-5
5928.0	1.0108706244449767e-5
5931.0	1.0108706244449767e-5
5934.0	1.0108706244449767e-5
5937.0	1.0108706244449767e-5
5940.0	1.0108706244449767e-5
5943.0	1.0108706244449767e-5
5946.0	1.0108706244449767e-5
5949.0	1.0108706244449767e-5
5952.0	1.0108706244449767e-5
5955.0	1.0108706244449767e-5
5958.0	1.0108706244449767e-5
5961.0	1.0108706244449767e-5
5964.0	1.0108706244449767e-5
5967.0	1.0108706244449767e-5
5970.0	1.0108706244449767e-5
5973.0	1.0108706244449767e-5
5976.0	1.0108706244449767e-5
5979.0	1.0108706244449767e-5
5982.0	1.0108706244449767e-5
5985.0	1.0108706244449767e-5
5988.0	1.0108706244449767e-5
5991.0	1.0108706244449767e-5
5994.0	1.0108706244449767e-5
5997.0	1.0108706244449767e-5
6000.0	1.0108706244449767e-5


==> TeX/Tikz/plot_data/lasso/gam/Nesterov_backtracking_-lasso_500_1000_10.jsonl.txt <==
3.0	6.801938661770081e-5
6.0	6.801938661770081e-5
9.0	6.801938661770081e-5
12.0	6.801938661770081e-5
15.0	6.801938661770081e-5
18.0	6.801938661770081e-5
21.0	6.801938661770081e-5
24.0	6.801938661770081e-5
27.0	6.801938661770081e-5
30.0	6.801938661770081e-5
33.0	6.801938661770081e-5
36.0	6.801938661770081e-5
39.0	6.801938661770081e-5
42.0	6.801938661770081e-5
45.0	6.801938661770081e-5
48.0	6.801938661770081e-5
51.0	6.801938661770081e-5
54.0	6.801938661770081e-5
57.0	6.801938661770081e-5
60.0	6.801938661770081e-5
63.0	6.801938661770081e-5
66.0	6.801938661770081e-5
69.0	6.801938661770081e-5
72.0	6.801938661770081e-5
75.0	6.801938661770081e-5
78.0	6.801938661770081e-5
81.0	6.801938661770081e-5
84.0	6.801938661770081e-5
87.0	6.801938661770081e-5
90.0	6.801938661770081e-5
93.0	6.801938661770081e-5
96.0	6.801938661770081e-5
99.0	6.801938661770081e-5
102.0	6.801938661770081e-5
105.0	6.801938661770081e-5
108.0	6.801938661770081e-5
111.0	6.801938661770081e-5
114.0	6.801938661770081e-5
117.0	6.801938661770081e-5
120.0	6.801938661770081e-5
123.0	6.801938661770081e-5
126.0	6.801938661770081e-5
129.0	6.801938661770081e-5
132.0	6.801938661770081e-5
135.0	6.801938661770081e-5
138.0	6.801938661770081e-5
141.0	6.801938661770081e-5
144.0	6.801938661770081e-5
147.0	6.801938661770081e-5
150.0	6.801938661770081e-5
153.0	6.801938661770081e-5
156.0	6.801938661770081e-5
159.0	6.801938661770081e-5
162.0	6.801938661770081e-5
165.0	6.801938661770081e-5
168.0	6.801938661770081e-5
171.0	6.801938661770081e-5
174.0	6.801938661770081e-5
177.0	6.801938661770081e-5
180.0	6.801938661770081e-5
183.0	6.801938661770081e-5
186.0	6.801938661770081e-5
189.0	6.801938661770081e-5
192.0	6.801938661770081e-5
195.0	6.801938661770081e-5
198.0	6.801938661770081e-5
201.0	6.801938661770081e-5
204.0	6.801938661770081e-5
207.0	6.801938661770081e-5
210.0	6.801938661770081e-5
213.0	6.801938661770081e-5
216.0	6.801938661770081e-5
219.0	6.801938661770081e-5
222.0	6.801938661770081e-5
225.0	6.801938661770081e-5
228.0	6.801938661770081e-5
231.0	6.801938661770081e-5
234.0	6.801938661770081e-5
237.0	6.801938661770081e-5
240.0	6.801938661770081e-5
243.0	6.801938661770081e-5
246.0	6.801938661770081e-5
249.0	6.801938661770081e-5
252.0	6.801938661770081e-5
255.0	6.801938661770081e-5
258.0	6.801938661770081e-5
261.0	6.801938661770081e-5
264.0	6.801938661770081e-5
267.0	6.801938661770081e-5
270.0	6.801938661770081e-5
273.0	6.801938661770081e-5
276.0	6.801938661770081e-5
279.0	6.801938661770081e-5
282.0	6.801938661770081e-5
285.0	6.801938661770081e-5
288.0	6.801938661770081e-5
291.0	6.801938661770081e-5
294.0	6.801938661770081e-5
297.0	6.801938661770081e-5
300.0	6.801938661770081e-5
303.0	6.801938661770081e-5
306.0	6.801938661770081e-5
309.0	6.801938661770081e-5
312.0	6.801938661770081e-5
315.0	6.801938661770081e-5
318.0	6.801938661770081e-5
321.0	6.801938661770081e-5
324.0	6.801938661770081e-5
327.0	6.801938661770081e-5
330.0	6.801938661770081e-5
333.0	6.801938661770081e-5
336.0	6.801938661770081e-5
339.0	6.801938661770081e-5
342.0	6.801938661770081e-5
345.0	6.801938661770081e-5
348.0	6.801938661770081e-5
351.0	6.801938661770081e-5
354.0	6.801938661770081e-5
357.0	6.801938661770081e-5
360.0	6.801938661770081e-5
363.0	6.801938661770081e-5
366.0	6.801938661770081e-5
369.0	6.801938661770081e-5
372.0	6.801938661770081e-5
375.0	6.801938661770081e-5
378.0	6.801938661770081e-5
381.0	6.801938661770081e-5
384.0	6.801938661770081e-5
387.0	6.801938661770081e-5
390.0	6.801938661770081e-5
393.0	6.801938661770081e-5
396.0	6.801938661770081e-5
399.0	6.801938661770081e-5
402.0	6.801938661770081e-5
405.0	6.801938661770081e-5
408.0	6.801938661770081e-5
411.0	6.801938661770081e-5
414.0	6.801938661770081e-5
417.0	6.801938661770081e-5
420.0	6.801938661770081e-5
423.0	6.801938661770081e-5
426.0	6.801938661770081e-5
429.0	6.801938661770081e-5
432.0	6.801938661770081e-5
435.0	6.801938661770081e-5
438.0	6.801938661770081e-5
441.0	6.801938661770081e-5
444.0	6.801938661770081e-5
447.0	6.801938661770081e-5
450.0	6.801938661770081e-5
453.0	6.801938661770081e-5
456.0	6.801938661770081e-5
459.0	6.801938661770081e-5
462.0	6.801938661770081e-5
465.0	6.801938661770081e-5
468.0	6.801938661770081e-5
471.0	6.801938661770081e-5
474.0	6.801938661770081e-5
477.0	6.801938661770081e-5
480.0	6.801938661770081e-5
483.0	6.801938661770081e-5
486.0	6.801938661770081e-5
489.0	6.801938661770081e-5
492.0	6.801938661770081e-5
495.0	6.801938661770081e-5
498.0	6.801938661770081e-5
501.0	6.801938661770081e-5
504.0	6.801938661770081e-5
507.0	6.801938661770081e-5
510.0	6.801938661770081e-5
513.0	6.801938661770081e-5
516.0	6.801938661770081e-5
519.0	6.801938661770081e-5
522.0	6.801938661770081e-5
525.0	6.801938661770081e-5
528.0	6.801938661770081e-5
531.0	6.801938661770081e-5
534.0	6.801938661770081e-5
537.0	6.801938661770081e-5
540.0	6.801938661770081e-5
543.0	6.801938661770081e-5
546.0	6.801938661770081e-5
549.0	6.801938661770081e-5
552.0	6.801938661770081e-5
555.0	6.801938661770081e-5
558.0	6.801938661770081e-5
561.0	6.801938661770081e-5
564.0	6.801938661770081e-5
567.0	6.801938661770081e-5
570.0	6.801938661770081e-5
573.0	6.801938661770081e-5
576.0	6.801938661770081e-5
579.0	6.801938661770081e-5
582.0	6.801938661770081e-5
585.0	6.801938661770081e-5
588.0	6.801938661770081e-5
591.0	6.801938661770081e-5
594.0	6.801938661770081e-5
597.0	6.801938661770081e-5
600.0	6.801938661770081e-5
603.0	6.801938661770081e-5
606.0	6.801938661770081e-5
609.0	6.801938661770081e-5
612.0	6.801938661770081e-5
615.0	6.801938661770081e-5
618.0	6.801938661770081e-5
621.0	6.801938661770081e-5
624.0	6.801938661770081e-5
627.0	6.801938661770081e-5
630.0	6.801938661770081e-5
633.0	6.801938661770081e-5
636.0	6.801938661770081e-5
639.0	6.801938661770081e-5
642.0	6.801938661770081e-5
645.0	6.801938661770081e-5
648.0	6.801938661770081e-5
651.0	6.801938661770081e-5
654.0	6.801938661770081e-5
657.0	6.801938661770081e-5
660.0	6.801938661770081e-5
663.0	6.801938661770081e-5
666.0	6.801938661770081e-5
669.0	6.801938661770081e-5
672.0	6.801938661770081e-5
675.0	6.801938661770081e-5
678.0	6.801938661770081e-5
681.0	6.801938661770081e-5
684.0	6.801938661770081e-5
687.0	6.801938661770081e-5
690.0	6.801938661770081e-5
693.0	6.801938661770081e-5
696.0	6.801938661770081e-5
699.0	6.801938661770081e-5
702.0	6.801938661770081e-5
705.0	6.801938661770081e-5
708.0	6.801938661770081e-5
711.0	6.801938661770081e-5
714.0	6.801938661770081e-5
717.0	6.801938661770081e-5
720.0	6.801938661770081e-5
723.0	6.801938661770081e-5
726.0	6.801938661770081e-5
729.0	6.801938661770081e-5
732.0	6.801938661770081e-5
735.0	6.801938661770081e-5
738.0	6.801938661770081e-5
741.0	6.801938661770081e-5
744.0	6.801938661770081e-5
747.0	6.801938661770081e-5
750.0	6.801938661770081e-5
753.0	6.801938661770081e-5
756.0	6.801938661770081e-5
759.0	6.801938661770081e-5
762.0	6.801938661770081e-5
765.0	6.801938661770081e-5
768.0	6.801938661770081e-5
771.0	6.801938661770081e-5
774.0	6.801938661770081e-5
777.0	6.801938661770081e-5
780.0	6.801938661770081e-5
783.0	6.801938661770081e-5
786.0	6.801938661770081e-5
789.0	6.801938661770081e-5
792.0	6.801938661770081e-5
795.0	6.801938661770081e-5
798.0	6.801938661770081e-5
801.0	6.801938661770081e-5
804.0	6.801938661770081e-5
807.0	6.801938661770081e-5
810.0	6.801938661770081e-5
813.0	6.801938661770081e-5
816.0	6.801938661770081e-5
819.0	6.801938661770081e-5
822.0	6.801938661770081e-5
825.0	6.801938661770081e-5
828.0	6.801938661770081e-5
831.0	6.801938661770081e-5
834.0	6.801938661770081e-5
837.0	6.801938661770081e-5
840.0	6.801938661770081e-5
843.0	6.801938661770081e-5
846.0	6.801938661770081e-5
849.0	6.801938661770081e-5
852.0	6.801938661770081e-5
855.0	6.801938661770081e-5
858.0	6.801938661770081e-5
861.0	6.801938661770081e-5
864.0	6.801938661770081e-5
867.0	6.801938661770081e-5
870.0	6.801938661770081e-5
873.0	6.801938661770081e-5
876.0	6.801938661770081e-5
879.0	6.801938661770081e-5
882.0	6.801938661770081e-5
885.0	6.801938661770081e-5
888.0	6.801938661770081e-5
891.0	6.801938661770081e-5
894.0	6.801938661770081e-5
897.0	6.801938661770081e-5
900.0	6.801938661770081e-5
903.0	6.801938661770081e-5
906.0	6.801938661770081e-5
909.0	6.801938661770081e-5
912.0	6.801938661770081e-5
915.0	6.801938661770081e-5
918.0	6.801938661770081e-5
921.0	6.801938661770081e-5
924.0	6.801938661770081e-5
927.0	6.801938661770081e-5
930.0	6.801938661770081e-5
933.0	6.801938661770081e-5
936.0	6.801938661770081e-5
939.0	6.801938661770081e-5
942.0	6.801938661770081e-5
945.0	6.801938661770081e-5
948.0	6.801938661770081e-5
951.0	6.801938661770081e-5
954.0	6.801938661770081e-5
957.0	6.801938661770081e-5
960.0	6.801938661770081e-5
963.0	6.801938661770081e-5
966.0	6.801938661770081e-5
969.0	6.801938661770081e-5
972.0	6.801938661770081e-5
975.0	6.801938661770081e-5
978.0	6.801938661770081e-5
981.0	6.801938661770081e-5
984.0	6.801938661770081e-5
987.0	6.801938661770081e-5
990.0	6.801938661770081e-5
993.0	6.801938661770081e-5
996.0	6.801938661770081e-5
999.0	6.801938661770081e-5
1002.0	6.801938661770081e-5
1005.0	6.801938661770081e-5
1008.0	6.801938661770081e-5
1011.0	6.801938661770081e-5
1014.0	6.801938661770081e-5
1017.0	6.801938661770081e-5
1020.0	6.801938661770081e-5
1023.0	6.801938661770081e-5
1026.0	6.801938661770081e-5
1029.0	6.801938661770081e-5
1032.0	6.801938661770081e-5
1035.0	6.801938661770081e-5
1038.0	6.801938661770081e-5
1041.0	6.801938661770081e-5
1044.0	6.801938661770081e-5
1047.0	6.801938661770081e-5
1050.0	6.801938661770081e-5
1053.0	6.801938661770081e-5
1056.0	6.801938661770081e-5
1059.0	6.801938661770081e-5
1062.0	6.801938661770081e-5
1065.0	6.801938661770081e-5
1068.0	6.801938661770081e-5
1071.0	6.801938661770081e-5
1074.0	6.801938661770081e-5
1077.0	6.801938661770081e-5
1080.0	6.801938661770081e-5
1083.0	6.801938661770081e-5
1086.0	6.801938661770081e-5
1089.0	6.801938661770081e-5
1092.0	6.801938661770081e-5
1095.0	6.801938661770081e-5
1098.0	6.801938661770081e-5
1101.0	6.801938661770081e-5
1104.0	6.801938661770081e-5
1107.0	6.801938661770081e-5
1110.0	6.801938661770081e-5
1113.0	6.801938661770081e-5
1116.0	6.801938661770081e-5
1119.0	6.801938661770081e-5
1122.0	6.801938661770081e-5
1125.0	6.801938661770081e-5
1128.0	6.801938661770081e-5
1131.0	6.801938661770081e-5
1134.0	6.801938661770081e-5
1137.0	6.801938661770081e-5
1140.0	6.801938661770081e-5
1143.0	6.801938661770081e-5
1146.0	6.801938661770081e-5
1149.0	6.801938661770081e-5
1152.0	6.801938661770081e-5
1155.0	6.801938661770081e-5
1158.0	6.801938661770081e-5
1161.0	6.801938661770081e-5
1164.0	6.801938661770081e-5
1167.0	6.801938661770081e-5
1170.0	6.801938661770081e-5
1173.0	6.801938661770081e-5
1176.0	6.801938661770081e-5
1179.0	6.801938661770081e-5
1182.0	6.801938661770081e-5
1185.0	6.801938661770081e-5
1188.0	6.801938661770081e-5
1191.0	6.801938661770081e-5
1194.0	6.801938661770081e-5
1197.0	6.801938661770081e-5
1200.0	6.801938661770081e-5
1203.0	6.801938661770081e-5
1206.0	6.801938661770081e-5
1209.0	6.801938661770081e-5
1212.0	6.801938661770081e-5
1215.0	6.801938661770081e-5
1218.0	6.801938661770081e-5
1221.0	6.801938661770081e-5
1224.0	6.801938661770081e-5
1227.0	6.801938661770081e-5
1230.0	6.801938661770081e-5
1233.0	6.801938661770081e-5
1236.0	6.801938661770081e-5
1239.0	6.801938661770081e-5
1242.0	6.801938661770081e-5
1245.0	6.801938661770081e-5
1248.0	6.801938661770081e-5
1251.0	6.801938661770081e-5
1254.0	6.801938661770081e-5
1257.0	6.801938661770081e-5
1260.0	6.801938661770081e-5
1263.0	6.801938661770081e-5
1266.0	6.801938661770081e-5
1269.0	6.801938661770081e-5
1272.0	6.801938661770081e-5
1275.0	6.801938661770081e-5
1278.0	6.801938661770081e-5
1281.0	6.801938661770081e-5
1284.0	6.801938661770081e-5
1287.0	6.801938661770081e-5
1290.0	6.801938661770081e-5
1293.0	6.801938661770081e-5
1296.0	6.801938661770081e-5
1299.0	6.801938661770081e-5
1302.0	6.801938661770081e-5
1305.0	6.801938661770081e-5
1308.0	6.801938661770081e-5
1311.0	6.801938661770081e-5
1314.0	6.801938661770081e-5
1317.0	6.801938661770081e-5
1320.0	6.801938661770081e-5
1323.0	6.801938661770081e-5
1326.0	6.801938661770081e-5
1329.0	6.801938661770081e-5
1332.0	6.801938661770081e-5
1335.0	6.801938661770081e-5
1338.0	6.801938661770081e-5
1341.0	6.801938661770081e-5
1344.0	6.801938661770081e-5
1347.0	6.801938661770081e-5
1350.0	6.801938661770081e-5
1353.0	6.801938661770081e-5
1356.0	6.801938661770081e-5
1359.0	6.801938661770081e-5
1362.0	6.801938661770081e-5
1365.0	6.801938661770081e-5
1368.0	6.801938661770081e-5
1371.0	6.801938661770081e-5
1374.0	6.801938661770081e-5
1377.0	6.801938661770081e-5
1380.0	6.801938661770081e-5
1383.0	6.801938661770081e-5
1386.0	6.801938661770081e-5
1389.0	6.801938661770081e-5
1392.0	6.801938661770081e-5
1395.0	6.801938661770081e-5
1398.0	6.801938661770081e-5
1401.0	6.801938661770081e-5
1404.0	6.801938661770081e-5
1407.0	6.801938661770081e-5
1410.0	6.801938661770081e-5
1413.0	6.801938661770081e-5
1416.0	6.801938661770081e-5
1419.0	6.801938661770081e-5
1422.0	6.801938661770081e-5
1425.0	6.801938661770081e-5
1428.0	6.801938661770081e-5
1431.0	6.801938661770081e-5
1434.0	6.801938661770081e-5
1437.0	6.801938661770081e-5
1440.0	6.801938661770081e-5
1443.0	6.801938661770081e-5
1446.0	6.801938661770081e-5
1449.0	6.801938661770081e-5
1452.0	6.801938661770081e-5
1455.0	6.801938661770081e-5
1458.0	6.801938661770081e-5
1461.0	6.801938661770081e-5
1464.0	6.801938661770081e-5
1467.0	6.801938661770081e-5
1470.0	6.801938661770081e-5
1473.0	6.801938661770081e-5
1476.0	6.801938661770081e-5
1479.0	6.801938661770081e-5
1482.0	6.801938661770081e-5
1485.0	6.801938661770081e-5
1488.0	6.801938661770081e-5
1491.0	6.801938661770081e-5
1494.0	6.801938661770081e-5
1497.0	6.801938661770081e-5
1500.0	6.801938661770081e-5
1503.0	6.801938661770081e-5
1506.0	6.801938661770081e-5
1509.0	6.801938661770081e-5
1512.0	6.801938661770081e-5
1515.0	6.801938661770081e-5
1518.0	6.801938661770081e-5
1521.0	6.801938661770081e-5
1524.0	6.801938661770081e-5
1527.0	6.801938661770081e-5
1530.0	6.801938661770081e-5
1533.0	6.801938661770081e-5
1536.0	6.801938661770081e-5
1539.0	6.801938661770081e-5
1542.0	6.801938661770081e-5
1545.0	6.801938661770081e-5
1548.0	6.801938661770081e-5
1551.0	6.801938661770081e-5
1554.0	6.801938661770081e-5
1557.0	6.801938661770081e-5
1560.0	6.801938661770081e-5
1563.0	6.801938661770081e-5
1566.0	6.801938661770081e-5
1569.0	6.801938661770081e-5
1572.0	6.801938661770081e-5
1575.0	6.801938661770081e-5
1578.0	6.801938661770081e-5
1581.0	6.801938661770081e-5
1584.0	6.801938661770081e-5
1587.0	6.801938661770081e-5
1590.0	6.801938661770081e-5
1593.0	6.801938661770081e-5
1596.0	6.801938661770081e-5
1599.0	6.801938661770081e-5
1602.0	6.801938661770081e-5
1605.0	6.801938661770081e-5
1608.0	6.801938661770081e-5
1611.0	6.801938661770081e-5
1614.0	6.801938661770081e-5
1617.0	6.801938661770081e-5
1620.0	6.801938661770081e-5
1623.0	6.801938661770081e-5
1626.0	6.801938661770081e-5
1629.0	6.801938661770081e-5
1632.0	6.801938661770081e-5
1635.0	6.801938661770081e-5
1638.0	6.801938661770081e-5
1641.0	6.801938661770081e-5
1644.0	6.801938661770081e-5
1647.0	6.801938661770081e-5
1650.0	6.801938661770081e-5
1653.0	6.801938661770081e-5
1656.0	6.801938661770081e-5
1659.0	6.801938661770081e-5
1662.0	6.801938661770081e-5
1665.0	6.801938661770081e-5
1668.0	6.801938661770081e-5
1671.0	6.801938661770081e-5
1674.0	6.801938661770081e-5
1677.0	6.801938661770081e-5
1680.0	6.801938661770081e-5
1683.0	6.801938661770081e-5
1686.0	6.801938661770081e-5
1689.0	6.801938661770081e-5
1692.0	6.801938661770081e-5
1695.0	6.801938661770081e-5
1698.0	6.801938661770081e-5
1701.0	6.801938661770081e-5
1704.0	6.801938661770081e-5
1707.0	6.801938661770081e-5
1710.0	6.801938661770081e-5
1713.0	6.801938661770081e-5
1716.0	6.801938661770081e-5
1719.0	6.801938661770081e-5
1722.0	6.801938661770081e-5
1725.0	6.801938661770081e-5
1728.0	6.801938661770081e-5
1731.0	6.801938661770081e-5
1734.0	6.801938661770081e-5
1737.0	6.801938661770081e-5
1740.0	6.801938661770081e-5
1743.0	6.801938661770081e-5
1746.0	6.801938661770081e-5
1749.0	6.801938661770081e-5
1752.0	6.801938661770081e-5
1755.0	6.801938661770081e-5
1758.0	6.801938661770081e-5
1761.0	6.801938661770081e-5
1764.0	6.801938661770081e-5
1767.0	6.801938661770081e-5
1770.0	6.801938661770081e-5
1773.0	6.801938661770081e-5
1776.0	6.801938661770081e-5
1779.0	6.801938661770081e-5
1782.0	6.801938661770081e-5
1785.0	6.801938661770081e-5
1788.0	6.801938661770081e-5
1791.0	6.801938661770081e-5
1794.0	6.801938661770081e-5
1797.0	6.801938661770081e-5
1800.0	6.801938661770081e-5
1803.0	6.801938661770081e-5
1806.0	6.801938661770081e-5
1809.0	6.801938661770081e-5
1812.0	6.801938661770081e-5
1815.0	6.801938661770081e-5
1818.0	6.801938661770081e-5
1821.0	6.801938661770081e-5
1824.0	6.801938661770081e-5
1827.0	6.801938661770081e-5
1830.0	6.801938661770081e-5
1833.0	6.801938661770081e-5
1836.0	6.801938661770081e-5
1839.0	6.801938661770081e-5
1842.0	6.801938661770081e-5
1845.0	6.801938661770081e-5
1848.0	6.801938661770081e-5
1851.0	6.801938661770081e-5
1854.0	6.801938661770081e-5
1857.0	6.801938661770081e-5
1860.0	6.801938661770081e-5
1863.0	6.801938661770081e-5
1866.0	6.801938661770081e-5
1869.0	6.801938661770081e-5
1872.0	6.801938661770081e-5
1875.0	6.801938661770081e-5
1878.0	6.801938661770081e-5
1881.0	6.801938661770081e-5
1884.0	6.801938661770081e-5
1887.0	6.801938661770081e-5
1890.0	6.801938661770081e-5
1893.0	6.801938661770081e-5
1896.0	6.801938661770081e-5
1899.0	6.801938661770081e-5
1902.0	6.801938661770081e-5
1905.0	6.801938661770081e-5
1908.0	6.801938661770081e-5
1911.0	6.801938661770081e-5
1914.0	6.801938661770081e-5
1917.0	6.801938661770081e-5
1920.0	6.801938661770081e-5
1923.0	6.801938661770081e-5
1926.0	6.801938661770081e-5
1929.0	6.801938661770081e-5
1932.0	6.801938661770081e-5
1935.0	6.801938661770081e-5
1938.0	6.801938661770081e-5
1941.0	6.801938661770081e-5
1944.0	6.801938661770081e-5
1947.0	6.801938661770081e-5
1950.0	6.801938661770081e-5
1953.0	6.801938661770081e-5
1956.0	6.801938661770081e-5
1959.0	6.801938661770081e-5
1962.0	6.801938661770081e-5
1965.0	6.801938661770081e-5
1968.0	6.801938661770081e-5
1971.0	6.801938661770081e-5
1974.0	6.801938661770081e-5
1977.0	6.801938661770081e-5
1980.0	6.801938661770081e-5
1983.0	6.801938661770081e-5
1986.0	6.801938661770081e-5
1989.0	6.801938661770081e-5
1992.0	6.801938661770081e-5
1995.0	6.801938661770081e-5
1998.0	6.801938661770081e-5
2001.0	6.801938661770081e-5
2004.0	6.801938661770081e-5
2007.0	6.801938661770081e-5
2010.0	6.801938661770081e-5
2013.0	6.801938661770081e-5
2016.0	6.801938661770081e-5
2019.0	6.801938661770081e-5
2022.0	6.801938661770081e-5
2025.0	6.801938661770081e-5
2028.0	6.801938661770081e-5
2031.0	6.801938661770081e-5
2034.0	6.801938661770081e-5
2037.0	6.801938661770081e-5
2040.0	6.801938661770081e-5
2043.0	6.801938661770081e-5
2046.0	6.801938661770081e-5
2049.0	6.801938661770081e-5
2052.0	6.801938661770081e-5
2055.0	6.801938661770081e-5
2058.0	6.801938661770081e-5
2061.0	6.801938661770081e-5
2064.0	6.801938661770081e-5
2067.0	6.801938661770081e-5
2070.0	6.801938661770081e-5
2073.0	6.801938661770081e-5
2076.0	6.801938661770081e-5
2079.0	6.801938661770081e-5
2082.0	6.801938661770081e-5
2085.0	6.801938661770081e-5
2088.0	6.801938661770081e-5
2091.0	6.801938661770081e-5
2094.0	6.801938661770081e-5
2097.0	6.801938661770081e-5
2100.0	6.801938661770081e-5
2103.0	6.801938661770081e-5
2106.0	6.801938661770081e-5
2109.0	6.801938661770081e-5
2112.0	6.801938661770081e-5
2115.0	6.801938661770081e-5
2118.0	6.801938661770081e-5
2121.0	6.801938661770081e-5
2124.0	6.801938661770081e-5
2127.0	6.801938661770081e-5
2130.0	6.801938661770081e-5
2133.0	6.801938661770081e-5
2136.0	6.801938661770081e-5
2139.0	6.801938661770081e-5
2142.0	6.801938661770081e-5
2145.0	6.801938661770081e-5
2148.0	6.801938661770081e-5
2151.0	6.801938661770081e-5
2154.0	6.801938661770081e-5
2157.0	6.801938661770081e-5
2160.0	6.801938661770081e-5
2163.0	6.801938661770081e-5
2166.0	6.801938661770081e-5
2169.0	6.801938661770081e-5
2172.0	6.801938661770081e-5
2175.0	6.801938661770081e-5
2178.0	6.801938661770081e-5
2181.0	6.801938661770081e-5
2184.0	6.801938661770081e-5
2187.0	6.801938661770081e-5
2190.0	6.801938661770081e-5
2193.0	6.801938661770081e-5
2196.0	6.801938661770081e-5
2199.0	6.801938661770081e-5
2202.0	6.801938661770081e-5
2205.0	6.801938661770081e-5
2208.0	6.801938661770081e-5
2211.0	6.801938661770081e-5
2214.0	6.801938661770081e-5
2217.0	6.801938661770081e-5
2220.0	6.801938661770081e-5
2223.0	6.801938661770081e-5
2226.0	6.801938661770081e-5
2229.0	6.801938661770081e-5
2232.0	6.801938661770081e-5
2235.0	6.801938661770081e-5
2238.0	6.801938661770081e-5
2241.0	6.801938661770081e-5
2244.0	6.801938661770081e-5
2247.0	6.801938661770081e-5
2250.0	6.801938661770081e-5
2253.0	6.801938661770081e-5
2256.0	6.801938661770081e-5
2259.0	6.801938661770081e-5
2262.0	6.801938661770081e-5
2265.0	6.801938661770081e-5
2268.0	6.801938661770081e-5
2271.0	6.801938661770081e-5
2274.0	6.801938661770081e-5
2277.0	6.801938661770081e-5
2280.0	6.801938661770081e-5
2283.0	6.801938661770081e-5
2286.0	6.801938661770081e-5
2289.0	6.801938661770081e-5
2292.0	6.801938661770081e-5
2295.0	6.801938661770081e-5
2298.0	6.801938661770081e-5
2301.0	6.801938661770081e-5
2304.0	6.801938661770081e-5
2307.0	6.801938661770081e-5
2310.0	6.801938661770081e-5
2313.0	6.801938661770081e-5
2316.0	6.801938661770081e-5
2319.0	6.801938661770081e-5
2322.0	6.801938661770081e-5
2325.0	6.801938661770081e-5
2328.0	6.801938661770081e-5
2331.0	6.801938661770081e-5
2334.0	6.801938661770081e-5
2337.0	6.801938661770081e-5
2340.0	6.801938661770081e-5
2343.0	6.801938661770081e-5
2346.0	6.801938661770081e-5
2349.0	6.801938661770081e-5
2352.0	6.801938661770081e-5
2355.0	6.801938661770081e-5
2358.0	6.801938661770081e-5
2361.0	6.801938661770081e-5
2364.0	6.801938661770081e-5
2367.0	6.801938661770081e-5
2370.0	6.801938661770081e-5
2373.0	6.801938661770081e-5
2376.0	6.801938661770081e-5
2379.0	6.801938661770081e-5
2382.0	6.801938661770081e-5
2385.0	6.801938661770081e-5
2388.0	6.801938661770081e-5
2391.0	6.801938661770081e-5
2394.0	6.801938661770081e-5
2397.0	6.801938661770081e-5
2400.0	6.801938661770081e-5
2403.0	6.801938661770081e-5
2406.0	6.801938661770081e-5
2409.0	6.801938661770081e-5
2412.0	6.801938661770081e-5
2415.0	6.801938661770081e-5
2418.0	6.801938661770081e-5
2421.0	6.801938661770081e-5
2424.0	6.801938661770081e-5
2427.0	6.801938661770081e-5
2430.0	6.801938661770081e-5
2433.0	6.801938661770081e-5
2436.0	6.801938661770081e-5
2439.0	6.801938661770081e-5
2442.0	6.801938661770081e-5
2445.0	6.801938661770081e-5
2448.0	6.801938661770081e-5
2451.0	6.801938661770081e-5
2454.0	6.801938661770081e-5
2457.0	6.801938661770081e-5
2460.0	6.801938661770081e-5
2463.0	6.801938661770081e-5
2466.0	6.801938661770081e-5
2469.0	6.801938661770081e-5
2472.0	6.801938661770081e-5
2475.0	6.801938661770081e-5
2478.0	6.801938661770081e-5
2481.0	6.801938661770081e-5
2484.0	6.801938661770081e-5
2487.0	6.801938661770081e-5
2490.0	6.801938661770081e-5
2493.0	6.801938661770081e-5
2496.0	6.801938661770081e-5
2499.0	6.801938661770081e-5
2502.0	6.801938661770081e-5
2505.0	6.801938661770081e-5
2508.0	6.801938661770081e-5
2511.0	6.801938661770081e-5
2514.0	6.801938661770081e-5
2517.0	6.801938661770081e-5
2520.0	6.801938661770081e-5
2523.0	6.801938661770081e-5
2526.0	6.801938661770081e-5
2529.0	6.801938661770081e-5
2532.0	6.801938661770081e-5
2535.0	6.801938661770081e-5
2538.0	6.801938661770081e-5
2541.0	6.801938661770081e-5
2544.0	6.801938661770081e-5
2547.0	6.801938661770081e-5
2550.0	6.801938661770081e-5
2553.0	6.801938661770081e-5
2556.0	6.801938661770081e-5
2559.0	6.801938661770081e-5
2562.0	6.801938661770081e-5
2565.0	6.801938661770081e-5
2568.0	6.801938661770081e-5
2571.0	6.801938661770081e-5
2574.0	6.801938661770081e-5
2577.0	6.801938661770081e-5
2580.0	6.801938661770081e-5
2583.0	6.801938661770081e-5
2586.0	6.801938661770081e-5
2589.0	6.801938661770081e-5
2592.0	6.801938661770081e-5
2595.0	6.801938661770081e-5
2598.0	6.801938661770081e-5
2601.0	6.801938661770081e-5
2604.0	6.801938661770081e-5
2607.0	6.801938661770081e-5
2610.0	6.801938661770081e-5
2613.0	6.801938661770081e-5
2616.0	6.801938661770081e-5
2619.0	6.801938661770081e-5
2622.0	6.801938661770081e-5
2625.0	6.801938661770081e-5
2628.0	6.801938661770081e-5
2631.0	6.801938661770081e-5
2634.0	6.801938661770081e-5
2637.0	6.801938661770081e-5
2640.0	6.801938661770081e-5
2643.0	6.801938661770081e-5
2646.0	6.801938661770081e-5
2649.0	6.801938661770081e-5
2652.0	6.801938661770081e-5
2655.0	6.801938661770081e-5
2658.0	6.801938661770081e-5
2661.0	6.801938661770081e-5
2664.0	6.801938661770081e-5
2667.0	6.801938661770081e-5
2670.0	6.801938661770081e-5
2673.0	6.801938661770081e-5
2676.0	6.801938661770081e-5
2679.0	6.801938661770081e-5
2682.0	6.801938661770081e-5
2685.0	6.801938661770081e-5
2688.0	6.801938661770081e-5
2691.0	6.801938661770081e-5
2694.0	6.801938661770081e-5
2697.0	6.801938661770081e-5
2700.0	6.801938661770081e-5
2703.0	6.801938661770081e-5
2706.0	6.801938661770081e-5
2709.0	6.801938661770081e-5
2712.0	6.801938661770081e-5
2715.0	6.801938661770081e-5
2718.0	6.801938661770081e-5
2721.0	6.801938661770081e-5
2724.0	6.801938661770081e-5
2727.0	6.801938661770081e-5
2730.0	6.801938661770081e-5
2733.0	6.801938661770081e-5
2736.0	6.801938661770081e-5
2739.0	6.801938661770081e-5
2742.0	6.801938661770081e-5
2745.0	6.801938661770081e-5
2748.0	6.801938661770081e-5
2751.0	6.801938661770081e-5
2754.0	6.801938661770081e-5
2757.0	6.801938661770081e-5
2760.0	6.801938661770081e-5
2763.0	6.801938661770081e-5
2766.0	6.801938661770081e-5
2769.0	6.801938661770081e-5
2772.0	6.801938661770081e-5
2775.0	6.801938661770081e-5
2778.0	6.801938661770081e-5
2781.0	6.801938661770081e-5
2784.0	6.801938661770081e-5
2787.0	6.801938661770081e-5
2790.0	6.801938661770081e-5
2793.0	6.801938661770081e-5
2796.0	6.801938661770081e-5
2799.0	6.801938661770081e-5
2802.0	6.801938661770081e-5
2805.0	6.801938661770081e-5
2808.0	6.801938661770081e-5
2811.0	6.801938661770081e-5
2814.0	6.801938661770081e-5
2817.0	6.801938661770081e-5
2820.0	6.801938661770081e-5
2823.0	6.801938661770081e-5
2826.0	6.801938661770081e-5
2829.0	6.801938661770081e-5
2832.0	6.801938661770081e-5
2835.0	6.801938661770081e-5
2838.0	6.801938661770081e-5
2841.0	6.801938661770081e-5
2844.0	6.801938661770081e-5
2847.0	6.801938661770081e-5
2850.0	6.801938661770081e-5
2853.0	6.801938661770081e-5
2856.0	6.801938661770081e-5
2859.0	6.801938661770081e-5
2862.0	6.801938661770081e-5
2865.0	6.801938661770081e-5
2868.0	6.801938661770081e-5
2871.0	6.801938661770081e-5
2874.0	6.801938661770081e-5
2877.0	6.801938661770081e-5
2880.0	6.801938661770081e-5
2883.0	6.801938661770081e-5
2886.0	6.801938661770081e-5
2889.0	6.801938661770081e-5
2892.0	6.801938661770081e-5
2895.0	6.801938661770081e-5
2898.0	6.801938661770081e-5
2901.0	6.801938661770081e-5
2904.0	6.801938661770081e-5
2907.0	6.801938661770081e-5
2910.0	6.801938661770081e-5
2913.0	6.801938661770081e-5
2916.0	6.801938661770081e-5
2919.0	6.801938661770081e-5
2922.0	6.801938661770081e-5
2925.0	6.801938661770081e-5
2928.0	6.801938661770081e-5
2931.0	6.801938661770081e-5
2934.0	6.801938661770081e-5
2937.0	6.801938661770081e-5
2940.0	6.801938661770081e-5
2943.0	6.801938661770081e-5
2946.0	6.801938661770081e-5
2949.0	6.801938661770081e-5
2952.0	6.801938661770081e-5
2955.0	6.801938661770081e-5
2958.0	6.801938661770081e-5
2961.0	6.801938661770081e-5
2964.0	6.801938661770081e-5
2967.0	6.801938661770081e-5
2970.0	6.801938661770081e-5
2973.0	6.801938661770081e-5
2976.0	6.801938661770081e-5
2979.0	6.801938661770081e-5
2982.0	6.801938661770081e-5
2985.0	6.801938661770081e-5
2988.0	6.801938661770081e-5
2991.0	6.801938661770081e-5
2994.0	6.801938661770081e-5
2997.0	6.801938661770081e-5
3000.0	6.801938661770081e-5
3003.0	6.801938661770081e-5
3006.0	6.801938661770081e-5
3009.0	6.801938661770081e-5
3012.0	6.801938661770081e-5
3015.0	6.801938661770081e-5
3018.0	6.801938661770081e-5
3021.0	6.801938661770081e-5
3024.0	6.801938661770081e-5
3027.0	6.801938661770081e-5
3030.0	6.801938661770081e-5
3033.0	6.801938661770081e-5
3036.0	6.801938661770081e-5
3039.0	6.801938661770081e-5
3042.0	6.801938661770081e-5
3045.0	6.801938661770081e-5
3048.0	6.801938661770081e-5
3051.0	6.801938661770081e-5
3054.0	6.801938661770081e-5
3057.0	6.801938661770081e-5
3060.0	6.801938661770081e-5
3063.0	6.801938661770081e-5
3066.0	6.801938661770081e-5
3069.0	6.801938661770081e-5
3072.0	6.801938661770081e-5
3075.0	6.801938661770081e-5
3078.0	6.801938661770081e-5
3081.0	6.801938661770081e-5
3084.0	6.801938661770081e-5
3087.0	6.801938661770081e-5
3090.0	6.801938661770081e-5
3093.0	6.801938661770081e-5
3096.0	6.801938661770081e-5
3099.0	6.801938661770081e-5
3102.0	6.801938661770081e-5
3105.0	6.801938661770081e-5
3108.0	6.801938661770081e-5
3111.0	6.801938661770081e-5
3114.0	6.801938661770081e-5
3117.0	6.801938661770081e-5
3120.0	6.801938661770081e-5
3123.0	6.801938661770081e-5
3126.0	6.801938661770081e-5
3129.0	6.801938661770081e-5
3132.0	6.801938661770081e-5
3135.0	6.801938661770081e-5
3138.0	6.801938661770081e-5
3141.0	6.801938661770081e-5
3144.0	6.801938661770081e-5
3147.0	6.801938661770081e-5
3150.0	6.801938661770081e-5
3153.0	6.801938661770081e-5
3156.0	6.801938661770081e-5
3159.0	6.801938661770081e-5
3162.0	6.801938661770081e-5
3165.0	6.801938661770081e-5
3168.0	6.801938661770081e-5
3171.0	6.801938661770081e-5
3174.0	6.801938661770081e-5
3177.0	6.801938661770081e-5
3180.0	6.801938661770081e-5
3183.0	6.801938661770081e-5
3186.0	6.801938661770081e-5
3189.0	6.801938661770081e-5
3192.0	6.801938661770081e-5
3195.0	6.801938661770081e-5
3198.0	6.801938661770081e-5
3201.0	6.801938661770081e-5
3204.0	6.801938661770081e-5
3207.0	6.801938661770081e-5
3210.0	6.801938661770081e-5
3213.0	6.801938661770081e-5
3216.0	6.801938661770081e-5
3219.0	6.801938661770081e-5
3222.0	6.801938661770081e-5
3225.0	6.801938661770081e-5
3228.0	6.801938661770081e-5
3231.0	6.801938661770081e-5
3234.0	6.801938661770081e-5
3237.0	6.801938661770081e-5
3240.0	6.801938661770081e-5
3243.0	6.801938661770081e-5
3246.0	6.801938661770081e-5
3249.0	6.801938661770081e-5
3252.0	6.801938661770081e-5
3255.0	6.801938661770081e-5
3258.0	6.801938661770081e-5
3261.0	6.801938661770081e-5
3264.0	6.801938661770081e-5
3267.0	6.801938661770081e-5
3270.0	6.801938661770081e-5
3273.0	6.801938661770081e-5
3276.0	6.801938661770081e-5
3279.0	6.801938661770081e-5
3282.0	6.801938661770081e-5
3285.0	6.801938661770081e-5
3288.0	6.801938661770081e-5
3291.0	6.801938661770081e-5
3294.0	6.801938661770081e-5
3297.0	6.801938661770081e-5
3300.0	6.801938661770081e-5
3303.0	6.801938661770081e-5
3306.0	6.801938661770081e-5
3309.0	6.801938661770081e-5
3312.0	6.801938661770081e-5
3315.0	6.801938661770081e-5
3318.0	6.801938661770081e-5
3321.0	6.801938661770081e-5
3324.0	6.801938661770081e-5
3327.0	6.801938661770081e-5
3330.0	6.801938661770081e-5
3333.0	6.801938661770081e-5
3336.0	6.801938661770081e-5
3339.0	6.801938661770081e-5
3342.0	6.801938661770081e-5
3345.0	6.801938661770081e-5
3348.0	6.801938661770081e-5
3351.0	6.801938661770081e-5
3354.0	6.801938661770081e-5
3357.0	6.801938661770081e-5
3360.0	6.801938661770081e-5
3363.0	6.801938661770081e-5
3366.0	6.801938661770081e-5
3369.0	6.801938661770081e-5
3372.0	6.801938661770081e-5
3375.0	6.801938661770081e-5
3378.0	6.801938661770081e-5
3381.0	6.801938661770081e-5
3384.0	6.801938661770081e-5
3387.0	6.801938661770081e-5
3390.0	6.801938661770081e-5
3393.0	6.801938661770081e-5
3396.0	6.801938661770081e-5
3399.0	6.801938661770081e-5
3402.0	6.801938661770081e-5
3405.0	6.801938661770081e-5
3408.0	6.801938661770081e-5
3411.0	6.801938661770081e-5
3414.0	6.801938661770081e-5
3417.0	6.801938661770081e-5
3420.0	6.801938661770081e-5
3423.0	6.801938661770081e-5
3426.0	6.801938661770081e-5
3429.0	6.801938661770081e-5
3432.0	6.801938661770081e-5
3435.0	6.801938661770081e-5
3438.0	6.801938661770081e-5
3441.0	6.801938661770081e-5
3444.0	6.801938661770081e-5
3447.0	6.801938661770081e-5
3450.0	6.801938661770081e-5
3453.0	6.801938661770081e-5
3456.0	6.801938661770081e-5
3459.0	6.801938661770081e-5
3462.0	6.801938661770081e-5
3465.0	6.801938661770081e-5
3468.0	6.801938661770081e-5
3471.0	6.801938661770081e-5
3474.0	6.801938661770081e-5
3477.0	6.801938661770081e-5
3480.0	6.801938661770081e-5
3483.0	6.801938661770081e-5
3486.0	6.801938661770081e-5
3489.0	6.801938661770081e-5
3492.0	6.801938661770081e-5
3495.0	6.801938661770081e-5
3498.0	6.801938661770081e-5
3501.0	6.801938661770081e-5
3504.0	6.801938661770081e-5
3507.0	6.801938661770081e-5
3510.0	6.801938661770081e-5
3513.0	6.801938661770081e-5
3516.0	6.801938661770081e-5
3519.0	6.801938661770081e-5
3522.0	6.801938661770081e-5
3525.0	6.801938661770081e-5
3528.0	6.801938661770081e-5
3531.0	6.801938661770081e-5
3534.0	6.801938661770081e-5
3537.0	6.801938661770081e-5
3540.0	6.801938661770081e-5
3543.0	6.801938661770081e-5
3546.0	6.801938661770081e-5
3549.0	6.801938661770081e-5
3552.0	6.801938661770081e-5
3555.0	6.801938661770081e-5
3558.0	6.801938661770081e-5
3561.0	6.801938661770081e-5
3564.0	6.801938661770081e-5
3567.0	6.801938661770081e-5
3570.0	6.801938661770081e-5
3573.0	6.801938661770081e-5
3576.0	6.801938661770081e-5
3579.0	6.801938661770081e-5
3582.0	6.801938661770081e-5
3585.0	6.801938661770081e-5
3588.0	6.801938661770081e-5
3591.0	6.801938661770081e-5
3594.0	6.801938661770081e-5
3597.0	6.801938661770081e-5
3600.0	6.801938661770081e-5
3603.0	6.801938661770081e-5
3606.0	6.801938661770081e-5
3609.0	6.801938661770081e-5
3612.0	6.801938661770081e-5
3615.0	6.801938661770081e-5
3618.0	6.801938661770081e-5
3621.0	6.801938661770081e-5
3624.0	6.801938661770081e-5
3627.0	6.801938661770081e-5
3630.0	6.801938661770081e-5
3633.0	6.801938661770081e-5
3636.0	6.801938661770081e-5
3639.0	6.801938661770081e-5
3642.0	6.801938661770081e-5
3645.0	6.801938661770081e-5
3648.0	6.801938661770081e-5
3651.0	6.801938661770081e-5
3654.0	6.801938661770081e-5
3657.0	6.801938661770081e-5
3660.0	6.801938661770081e-5
3663.0	6.801938661770081e-5
3666.0	6.801938661770081e-5
3669.0	6.801938661770081e-5
3672.0	6.801938661770081e-5
3675.0	6.801938661770081e-5
3678.0	6.801938661770081e-5
3681.0	6.801938661770081e-5
3684.0	6.801938661770081e-5
3687.0	6.801938661770081e-5
3690.0	6.801938661770081e-5
3693.0	6.801938661770081e-5
3696.0	6.801938661770081e-5
3699.0	6.801938661770081e-5
3702.0	6.801938661770081e-5
3705.0	6.801938661770081e-5
3708.0	6.801938661770081e-5
3711.0	6.801938661770081e-5
3714.0	6.801938661770081e-5
3717.0	6.801938661770081e-5
3720.0	6.801938661770081e-5
3723.0	6.801938661770081e-5
3726.0	6.801938661770081e-5
3729.0	6.801938661770081e-5
3732.0	6.801938661770081e-5
3735.0	6.801938661770081e-5
3738.0	6.801938661770081e-5
3741.0	6.801938661770081e-5
3744.0	6.801938661770081e-5
3747.0	6.801938661770081e-5
3750.0	6.801938661770081e-5
3753.0	6.801938661770081e-5
3756.0	6.801938661770081e-5
3759.0	6.801938661770081e-5
3762.0	6.801938661770081e-5
3765.0	6.801938661770081e-5
3768.0	6.801938661770081e-5
3771.0	6.801938661770081e-5
3774.0	6.801938661770081e-5
3777.0	6.801938661770081e-5
3780.0	6.801938661770081e-5
3783.0	6.801938661770081e-5
3786.0	6.801938661770081e-5
3789.0	6.801938661770081e-5
3792.0	6.801938661770081e-5
3795.0	6.801938661770081e-5
3798.0	6.801938661770081e-5
3801.0	6.801938661770081e-5
3804.0	6.801938661770081e-5
3807.0	6.801938661770081e-5
3810.0	6.801938661770081e-5
3813.0	6.801938661770081e-5
3816.0	6.801938661770081e-5
3819.0	6.801938661770081e-5
3822.0	6.801938661770081e-5
3825.0	6.801938661770081e-5
3828.0	6.801938661770081e-5
3831.0	6.801938661770081e-5
3834.0	6.801938661770081e-5
3837.0	6.801938661770081e-5
3840.0	6.801938661770081e-5
3843.0	6.801938661770081e-5
3846.0	6.801938661770081e-5
3849.0	6.801938661770081e-5
3852.0	6.801938661770081e-5
3855.0	6.801938661770081e-5
3858.0	6.801938661770081e-5
3861.0	6.801938661770081e-5
3864.0	6.801938661770081e-5
3867.0	6.801938661770081e-5
3870.0	6.801938661770081e-5
3873.0	6.801938661770081e-5
3876.0	6.801938661770081e-5
3879.0	6.801938661770081e-5
3882.0	6.801938661770081e-5
3885.0	6.801938661770081e-5
3888.0	6.801938661770081e-5
3891.0	6.801938661770081e-5
3894.0	6.801938661770081e-5
3897.0	6.801938661770081e-5
3900.0	6.801938661770081e-5
3903.0	6.801938661770081e-5
3906.0	6.801938661770081e-5
3909.0	6.801938661770081e-5
3912.0	6.801938661770081e-5
3915.0	6.801938661770081e-5
3918.0	6.801938661770081e-5
3921.0	6.801938661770081e-5
3924.0	6.801938661770081e-5
3927.0	6.801938661770081e-5
3930.0	6.801938661770081e-5
3933.0	6.801938661770081e-5
3936.0	6.801938661770081e-5
3939.0	6.801938661770081e-5
3942.0	6.801938661770081e-5
3945.0	6.801938661770081e-5
3948.0	6.801938661770081e-5
3951.0	6.801938661770081e-5
3954.0	6.801938661770081e-5
3957.0	6.801938661770081e-5
3960.0	6.801938661770081e-5
3963.0	6.801938661770081e-5
3966.0	6.801938661770081e-5
3969.0	6.801938661770081e-5
3972.0	6.801938661770081e-5
3975.0	6.801938661770081e-5
3978.0	6.801938661770081e-5
3981.0	6.801938661770081e-5
3984.0	6.801938661770081e-5
3987.0	6.801938661770081e-5
3990.0	6.801938661770081e-5
3993.0	6.801938661770081e-5
3996.0	6.801938661770081e-5
3999.0	6.801938661770081e-5
4002.0	6.801938661770081e-5
4005.0	6.801938661770081e-5
4008.0	6.801938661770081e-5
4011.0	6.801938661770081e-5
4014.0	6.801938661770081e-5
4017.0	6.801938661770081e-5
4020.0	6.801938661770081e-5
4023.0	6.801938661770081e-5
4026.0	6.801938661770081e-5
4029.0	6.801938661770081e-5
4032.0	6.801938661770081e-5
4035.0	6.801938661770081e-5
4038.0	6.801938661770081e-5
4041.0	6.801938661770081e-5
4044.0	6.801938661770081e-5
4047.0	6.801938661770081e-5
4050.0	6.801938661770081e-5
4053.0	6.801938661770081e-5
4056.0	6.801938661770081e-5
4059.0	6.801938661770081e-5
4062.0	6.801938661770081e-5
4065.0	6.801938661770081e-5
4068.0	6.801938661770081e-5
4071.0	6.801938661770081e-5
4074.0	6.801938661770081e-5
4077.0	6.801938661770081e-5
4080.0	6.801938661770081e-5
4083.0	6.801938661770081e-5
4086.0	6.801938661770081e-5
4089.0	6.801938661770081e-5
4092.0	6.801938661770081e-5
4095.0	6.801938661770081e-5
4098.0	6.801938661770081e-5
4101.0	6.801938661770081e-5
4104.0	6.801938661770081e-5
4107.0	6.801938661770081e-5
4110.0	6.801938661770081e-5
4113.0	6.801938661770081e-5
4116.0	6.801938661770081e-5
4119.0	6.801938661770081e-5
4122.0	6.801938661770081e-5
4125.0	6.801938661770081e-5
4128.0	6.801938661770081e-5
4131.0	6.801938661770081e-5
4134.0	6.801938661770081e-5
4137.0	6.801938661770081e-5
4140.0	6.801938661770081e-5
4143.0	6.801938661770081e-5
4146.0	6.801938661770081e-5
4149.0	6.801938661770081e-5
4152.0	6.801938661770081e-5
4155.0	6.801938661770081e-5
4158.0	6.801938661770081e-5
4161.0	6.801938661770081e-5
4164.0	6.801938661770081e-5
4167.0	6.801938661770081e-5
4170.0	6.801938661770081e-5
4173.0	6.801938661770081e-5
4176.0	6.801938661770081e-5
4179.0	6.801938661770081e-5
4182.0	6.801938661770081e-5
4185.0	6.801938661770081e-5
4188.0	6.801938661770081e-5
4191.0	6.801938661770081e-5
4194.0	6.801938661770081e-5
4197.0	6.801938661770081e-5
4200.0	6.801938661770081e-5
4203.0	6.801938661770081e-5
4206.0	6.801938661770081e-5
4209.0	6.801938661770081e-5
4212.0	6.801938661770081e-5
4215.0	6.801938661770081e-5
4218.0	6.801938661770081e-5
4221.0	6.801938661770081e-5
4224.0	6.801938661770081e-5
4227.0	6.801938661770081e-5
4230.0	6.801938661770081e-5
4233.0	6.801938661770081e-5
4236.0	6.801938661770081e-5
4239.0	6.801938661770081e-5
4242.0	6.801938661770081e-5
4245.0	6.801938661770081e-5
4248.0	6.801938661770081e-5
4251.0	6.801938661770081e-5
4254.0	6.801938661770081e-5
4257.0	6.801938661770081e-5
4260.0	6.801938661770081e-5
4263.0	6.801938661770081e-5
4266.0	6.801938661770081e-5
4269.0	6.801938661770081e-5
4272.0	6.801938661770081e-5
4275.0	6.801938661770081e-5
4278.0	6.801938661770081e-5
4281.0	6.801938661770081e-5
4284.0	6.801938661770081e-5
4287.0	6.801938661770081e-5
4290.0	6.801938661770081e-5
4293.0	6.801938661770081e-5
4296.0	6.801938661770081e-5
4299.0	6.801938661770081e-5
4302.0	6.801938661770081e-5
4305.0	6.801938661770081e-5
4308.0	6.801938661770081e-5
4311.0	6.801938661770081e-5
4314.0	6.801938661770081e-5
4317.0	6.801938661770081e-5
4320.0	6.801938661770081e-5
4323.0	6.801938661770081e-5
4326.0	6.801938661770081e-5
4329.0	6.801938661770081e-5
4332.0	6.801938661770081e-5
4335.0	6.801938661770081e-5
4338.0	6.801938661770081e-5
4341.0	6.801938661770081e-5
4344.0	6.801938661770081e-5
4347.0	6.801938661770081e-5
4350.0	6.801938661770081e-5
4353.0	6.801938661770081e-5
4356.0	6.801938661770081e-5
4359.0	6.801938661770081e-5
4362.0	6.801938661770081e-5
4365.0	6.801938661770081e-5
4368.0	6.801938661770081e-5
4371.0	6.801938661770081e-5
4374.0	6.801938661770081e-5
4377.0	6.801938661770081e-5
4380.0	6.801938661770081e-5
4383.0	6.801938661770081e-5
4386.0	6.801938661770081e-5
4389.0	6.801938661770081e-5
4392.0	6.801938661770081e-5
4395.0	6.801938661770081e-5
4398.0	6.801938661770081e-5
4401.0	6.801938661770081e-5
4404.0	6.801938661770081e-5
4407.0	6.801938661770081e-5
4410.0	6.801938661770081e-5
4413.0	6.801938661770081e-5
4416.0	6.801938661770081e-5
4419.0	6.801938661770081e-5
4422.0	6.801938661770081e-5
4425.0	6.801938661770081e-5
4428.0	6.801938661770081e-5
4431.0	6.801938661770081e-5
4434.0	6.801938661770081e-5
4437.0	6.801938661770081e-5
4440.0	6.801938661770081e-5
4443.0	6.801938661770081e-5
4446.0	6.801938661770081e-5
4449.0	6.801938661770081e-5
4452.0	6.801938661770081e-5
4455.0	6.801938661770081e-5
4458.0	6.801938661770081e-5
4461.0	6.801938661770081e-5
4464.0	6.801938661770081e-5
4467.0	6.801938661770081e-5
4470.0	6.801938661770081e-5
4473.0	6.801938661770081e-5
4476.0	6.801938661770081e-5
4479.0	6.801938661770081e-5
4482.0	6.801938661770081e-5
4485.0	6.801938661770081e-5
4488.0	6.801938661770081e-5
4491.0	6.801938661770081e-5
4494.0	6.801938661770081e-5
4497.0	6.801938661770081e-5
4500.0	6.801938661770081e-5
4503.0	6.801938661770081e-5
4506.0	6.801938661770081e-5
4509.0	6.801938661770081e-5
4512.0	6.801938661770081e-5
4515.0	6.801938661770081e-5
4518.0	6.801938661770081e-5
4521.0	6.801938661770081e-5
4524.0	6.801938661770081e-5
4527.0	6.801938661770081e-5
4530.0	6.801938661770081e-5
4533.0	6.801938661770081e-5
4536.0	6.801938661770081e-5
4539.0	6.801938661770081e-5
4542.0	6.801938661770081e-5
4545.0	6.801938661770081e-5
4548.0	6.801938661770081e-5
4551.0	6.801938661770081e-5
4554.0	6.801938661770081e-5
4557.0	6.801938661770081e-5
4560.0	6.801938661770081e-5
4563.0	6.801938661770081e-5
4566.0	6.801938661770081e-5
4569.0	6.801938661770081e-5
4572.0	6.801938661770081e-5
4575.0	6.801938661770081e-5
4578.0	6.801938661770081e-5
4581.0	6.801938661770081e-5
4584.0	6.801938661770081e-5
4587.0	6.801938661770081e-5
4590.0	6.801938661770081e-5
4593.0	6.801938661770081e-5
4596.0	6.801938661770081e-5
4599.0	6.801938661770081e-5
4602.0	6.801938661770081e-5
4605.0	6.801938661770081e-5
4608.0	6.801938661770081e-5
4611.0	6.801938661770081e-5
4614.0	6.801938661770081e-5
4617.0	6.801938661770081e-5
4620.0	6.801938661770081e-5
4623.0	6.801938661770081e-5
4626.0	6.801938661770081e-5
4629.0	6.801938661770081e-5
4632.0	6.801938661770081e-5
4635.0	6.801938661770081e-5
4638.0	6.801938661770081e-5
4641.0	6.801938661770081e-5
4644.0	6.801938661770081e-5
4647.0	6.801938661770081e-5
4650.0	6.801938661770081e-5
4653.0	6.801938661770081e-5
4656.0	6.801938661770081e-5
4659.0	6.801938661770081e-5
4662.0	6.801938661770081e-5
4665.0	6.801938661770081e-5
4668.0	6.801938661770081e-5
4671.0	6.801938661770081e-5
4674.0	6.801938661770081e-5
4677.0	6.801938661770081e-5
4680.0	6.801938661770081e-5
4683.0	6.801938661770081e-5
4686.0	6.801938661770081e-5
4689.0	6.801938661770081e-5
4692.0	6.801938661770081e-5
4695.0	6.801938661770081e-5
4698.0	6.801938661770081e-5
4701.0	6.801938661770081e-5
4704.0	6.801938661770081e-5
4707.0	6.801938661770081e-5
4710.0	6.801938661770081e-5
4713.0	6.801938661770081e-5
4716.0	6.801938661770081e-5
4719.0	6.801938661770081e-5
4722.0	6.801938661770081e-5
4725.0	6.801938661770081e-5
4728.0	6.801938661770081e-5
4731.0	6.801938661770081e-5
4734.0	6.801938661770081e-5
4737.0	6.801938661770081e-5
4740.0	6.801938661770081e-5
4743.0	6.801938661770081e-5
4746.0	6.801938661770081e-5
4749.0	6.801938661770081e-5
4752.0	6.801938661770081e-5
4755.0	6.801938661770081e-5
4758.0	6.801938661770081e-5
4761.0	6.801938661770081e-5
4764.0	6.801938661770081e-5
4767.0	6.801938661770081e-5
4770.0	6.801938661770081e-5
4773.0	6.801938661770081e-5
4776.0	6.801938661770081e-5
4779.0	6.801938661770081e-5
4782.0	6.801938661770081e-5
4785.0	6.801938661770081e-5
4788.0	6.801938661770081e-5
4791.0	6.801938661770081e-5
4794.0	6.801938661770081e-5
4797.0	6.801938661770081e-5
4800.0	6.801938661770081e-5
4803.0	6.801938661770081e-5
4806.0	6.801938661770081e-5
4809.0	6.801938661770081e-5
4812.0	6.801938661770081e-5
4815.0	6.801938661770081e-5
4818.0	6.801938661770081e-5
4821.0	6.801938661770081e-5
4824.0	6.801938661770081e-5
4827.0	6.801938661770081e-5
4830.0	6.801938661770081e-5
4833.0	6.801938661770081e-5
4836.0	6.801938661770081e-5
4839.0	6.801938661770081e-5
4842.0	6.801938661770081e-5
4845.0	6.801938661770081e-5
4848.0	6.801938661770081e-5
4851.0	6.801938661770081e-5
4854.0	6.801938661770081e-5
4857.0	6.801938661770081e-5
4860.0	6.801938661770081e-5
4863.0	6.801938661770081e-5
4866.0	6.801938661770081e-5
4869.0	6.801938661770081e-5
4872.0	6.801938661770081e-5
4875.0	6.801938661770081e-5
4878.0	6.801938661770081e-5
4881.0	6.801938661770081e-5
4884.0	6.801938661770081e-5
4887.0	6.801938661770081e-5
4890.0	6.801938661770081e-5
4893.0	6.801938661770081e-5
4896.0	6.801938661770081e-5
4899.0	6.801938661770081e-5
4902.0	6.801938661770081e-5
4905.0	6.801938661770081e-5
4908.0	6.801938661770081e-5
4911.0	6.801938661770081e-5
4914.0	6.801938661770081e-5
4917.0	6.801938661770081e-5
4920.0	6.801938661770081e-5
4923.0	6.801938661770081e-5
4926.0	6.801938661770081e-5
4929.0	6.801938661770081e-5
4932.0	6.801938661770081e-5
4935.0	6.801938661770081e-5
4938.0	6.801938661770081e-5
4941.0	6.801938661770081e-5
4944.0	6.801938661770081e-5
4947.0	6.801938661770081e-5
4950.0	6.801938661770081e-5
4953.0	6.801938661770081e-5
4956.0	6.801938661770081e-5
4959.0	6.801938661770081e-5
4962.0	6.801938661770081e-5
4965.0	6.801938661770081e-5
4968.0	6.801938661770081e-5
4971.0	6.801938661770081e-5
4974.0	6.801938661770081e-5
4977.0	6.801938661770081e-5
4980.0	6.801938661770081e-5
4983.0	6.801938661770081e-5
4986.0	6.801938661770081e-5
4989.0	6.801938661770081e-5
4992.0	6.801938661770081e-5
4995.0	6.801938661770081e-5
4998.0	6.801938661770081e-5
5001.0	6.801938661770081e-5
5004.0	6.801938661770081e-5
5007.0	6.801938661770081e-5
5010.0	6.801938661770081e-5
5013.0	6.801938661770081e-5
5016.0	6.801938661770081e-5
5019.0	6.801938661770081e-5
5022.0	6.801938661770081e-5
5025.0	6.801938661770081e-5
5028.0	6.801938661770081e-5
5031.0	6.801938661770081e-5
5034.0	6.801938661770081e-5
5037.0	6.801938661770081e-5
5040.0	6.801938661770081e-5
5043.0	6.801938661770081e-5
5046.0	6.801938661770081e-5
5049.0	6.801938661770081e-5
5052.0	6.801938661770081e-5
5055.0	6.801938661770081e-5
5058.0	6.801938661770081e-5
5061.0	6.801938661770081e-5
5064.0	6.801938661770081e-5
5067.0	6.801938661770081e-5
5070.0	6.801938661770081e-5
5073.0	6.801938661770081e-5
5076.0	6.801938661770081e-5
5079.0	6.801938661770081e-5
5082.0	6.801938661770081e-5
5085.0	6.801938661770081e-5
5088.0	6.801938661770081e-5
5091.0	6.801938661770081e-5
5094.0	6.801938661770081e-5
5097.0	6.801938661770081e-5
5100.0	6.801938661770081e-5
5103.0	6.801938661770081e-5
5106.0	6.801938661770081e-5
5109.0	6.801938661770081e-5
5112.0	6.801938661770081e-5
5115.0	6.801938661770081e-5
5118.0	6.801938661770081e-5
5121.0	6.801938661770081e-5
5124.0	6.801938661770081e-5
5127.0	6.801938661770081e-5
5130.0	6.801938661770081e-5
5133.0	6.801938661770081e-5
5136.0	6.801938661770081e-5
5139.0	6.801938661770081e-5
5142.0	6.801938661770081e-5
5145.0	6.801938661770081e-5
5148.0	6.801938661770081e-5
5151.0	6.801938661770081e-5
5154.0	6.801938661770081e-5
5157.0	6.801938661770081e-5
5160.0	6.801938661770081e-5
5163.0	6.801938661770081e-5
5166.0	6.801938661770081e-5
5169.0	6.801938661770081e-5
5172.0	6.801938661770081e-5
5175.0	6.801938661770081e-5
5178.0	6.801938661770081e-5
5181.0	6.801938661770081e-5
5184.0	6.801938661770081e-5
5187.0	6.801938661770081e-5
5190.0	6.801938661770081e-5
5193.0	6.801938661770081e-5
5196.0	6.801938661770081e-5
5199.0	6.801938661770081e-5
5202.0	6.801938661770081e-5
5205.0	6.801938661770081e-5
5208.0	6.801938661770081e-5
5211.0	6.801938661770081e-5
5214.0	6.801938661770081e-5
5217.0	6.801938661770081e-5
5220.0	6.801938661770081e-5
5223.0	6.801938661770081e-5
5226.0	6.801938661770081e-5
5229.0	6.801938661770081e-5
5232.0	6.801938661770081e-5
5235.0	6.801938661770081e-5
5238.0	6.801938661770081e-5
5241.0	6.801938661770081e-5
5244.0	6.801938661770081e-5
5247.0	6.801938661770081e-5
5250.0	6.801938661770081e-5
5253.0	6.801938661770081e-5
5256.0	6.801938661770081e-5
5259.0	6.801938661770081e-5
5262.0	6.801938661770081e-5
5265.0	6.801938661770081e-5
5268.0	6.801938661770081e-5
5271.0	6.801938661770081e-5
5274.0	6.801938661770081e-5
5277.0	6.801938661770081e-5
5280.0	6.801938661770081e-5
5283.0	6.801938661770081e-5
5286.0	6.801938661770081e-5
5289.0	6.801938661770081e-5
5292.0	6.801938661770081e-5
5295.0	6.801938661770081e-5
5298.0	6.801938661770081e-5
5301.0	6.801938661770081e-5
5304.0	6.801938661770081e-5
5307.0	6.801938661770081e-5
5310.0	6.801938661770081e-5
5313.0	6.801938661770081e-5
5316.0	6.801938661770081e-5
5319.0	6.801938661770081e-5
5322.0	6.801938661770081e-5
5325.0	6.801938661770081e-5
5328.0	6.801938661770081e-5
5331.0	6.801938661770081e-5
5334.0	6.801938661770081e-5
5337.0	6.801938661770081e-5
5340.0	6.801938661770081e-5
5343.0	6.801938661770081e-5
5346.0	6.801938661770081e-5
5349.0	6.801938661770081e-5
5352.0	6.801938661770081e-5
5355.0	6.801938661770081e-5
5358.0	6.801938661770081e-5
5361.0	6.801938661770081e-5
5364.0	6.801938661770081e-5
5367.0	6.801938661770081e-5
5370.0	6.801938661770081e-5
5373.0	6.801938661770081e-5
5376.0	6.801938661770081e-5
5379.0	6.801938661770081e-5
5382.0	6.801938661770081e-5
5385.0	6.801938661770081e-5
5388.0	6.801938661770081e-5
5391.0	6.801938661770081e-5
5394.0	6.801938661770081e-5
5397.0	6.801938661770081e-5
5400.0	6.801938661770081e-5
5403.0	6.801938661770081e-5
5406.0	6.801938661770081e-5
5409.0	6.801938661770081e-5
5412.0	6.801938661770081e-5
5415.0	6.801938661770081e-5
5418.0	6.801938661770081e-5
5421.0	6.801938661770081e-5
5424.0	6.801938661770081e-5
5427.0	6.801938661770081e-5
5430.0	6.801938661770081e-5
5433.0	6.801938661770081e-5
5436.0	6.801938661770081e-5
5439.0	6.801938661770081e-5
5442.0	6.801938661770081e-5
5445.0	6.801938661770081e-5
5448.0	6.801938661770081e-5
5451.0	6.801938661770081e-5
5454.0	6.801938661770081e-5
5457.0	6.801938661770081e-5
5460.0	6.801938661770081e-5
5463.0	6.801938661770081e-5
5466.0	6.801938661770081e-5
5469.0	6.801938661770081e-5
5472.0	6.801938661770081e-5
5475.0	6.801938661770081e-5
5478.0	6.801938661770081e-5
5481.0	6.801938661770081e-5
5484.0	6.801938661770081e-5
5487.0	6.801938661770081e-5
5490.0	6.801938661770081e-5
5493.0	6.801938661770081e-5
5496.0	6.801938661770081e-5
5499.0	6.801938661770081e-5
5502.0	6.801938661770081e-5
5505.0	6.801938661770081e-5
5508.0	6.801938661770081e-5
5511.0	6.801938661770081e-5
5514.0	6.801938661770081e-5
5517.0	6.801938661770081e-5
5520.0	6.801938661770081e-5
5523.0	6.801938661770081e-5
5526.0	6.801938661770081e-5
5529.0	6.801938661770081e-5
5532.0	6.801938661770081e-5
5535.0	6.801938661770081e-5
5538.0	6.801938661770081e-5
5541.0	6.801938661770081e-5
5544.0	6.801938661770081e-5
5547.0	6.801938661770081e-5
5550.0	6.801938661770081e-5
5553.0	6.801938661770081e-5
5556.0	6.801938661770081e-5
5559.0	6.801938661770081e-5
5562.0	6.801938661770081e-5
5565.0	6.801938661770081e-5
5568.0	6.801938661770081e-5
5571.0	6.801938661770081e-5
5574.0	6.801938661770081e-5
5577.0	6.801938661770081e-5
5580.0	6.801938661770081e-5
5583.0	6.801938661770081e-5
5586.0	6.801938661770081e-5
5589.0	6.801938661770081e-5
5592.0	6.801938661770081e-5
5595.0	6.801938661770081e-5
5598.0	6.801938661770081e-5
5601.0	6.801938661770081e-5
5604.0	6.801938661770081e-5
5607.0	6.801938661770081e-5
5610.0	6.801938661770081e-5
5613.0	6.801938661770081e-5
5616.0	6.801938661770081e-5
5619.0	6.801938661770081e-5
5622.0	6.801938661770081e-5
5625.0	6.801938661770081e-5
5628.0	6.801938661770081e-5
5631.0	6.801938661770081e-5
5634.0	6.801938661770081e-5
5637.0	6.801938661770081e-5
5640.0	6.801938661770081e-5
5643.0	6.801938661770081e-5
5646.0	6.801938661770081e-5
5649.0	6.801938661770081e-5
5652.0	6.801938661770081e-5
5655.0	6.801938661770081e-5
5658.0	6.801938661770081e-5
5661.0	6.801938661770081e-5
5664.0	6.801938661770081e-5
5667.0	6.801938661770081e-5
5670.0	6.801938661770081e-5
5673.0	6.801938661770081e-5
5676.0	6.801938661770081e-5
5679.0	6.801938661770081e-5
5682.0	6.801938661770081e-5
5685.0	6.801938661770081e-5
5688.0	6.801938661770081e-5
5691.0	6.801938661770081e-5
5694.0	6.801938661770081e-5
5697.0	6.801938661770081e-5
5700.0	6.801938661770081e-5
5703.0	6.801938661770081e-5
5706.0	6.801938661770081e-5
5709.0	6.801938661770081e-5
5712.0	6.801938661770081e-5
5715.0	6.801938661770081e-5
5718.0	6.801938661770081e-5
5721.0	6.801938661770081e-5
5724.0	6.801938661770081e-5
5727.0	6.801938661770081e-5
5730.0	6.801938661770081e-5
5733.0	6.801938661770081e-5
5736.0	6.801938661770081e-5
5739.0	6.801938661770081e-5
5742.0	6.801938661770081e-5
5745.0	6.801938661770081e-5
5748.0	6.801938661770081e-5
5751.0	6.801938661770081e-5
5754.0	6.801938661770081e-5
5757.0	6.801938661770081e-5
5760.0	6.801938661770081e-5
5763.0	6.801938661770081e-5
5766.0	6.801938661770081e-5
5769.0	6.801938661770081e-5
5772.0	6.801938661770081e-5
5775.0	6.801938661770081e-5
5778.0	6.801938661770081e-5
5781.0	6.801938661770081e-5
5784.0	6.801938661770081e-5
5787.0	6.801938661770081e-5
5790.0	6.801938661770081e-5
5793.0	6.801938661770081e-5
5796.0	6.801938661770081e-5
5799.0	6.801938661770081e-5
5802.0	6.801938661770081e-5
5805.0	6.801938661770081e-5
5808.0	6.801938661770081e-5
5811.0	6.801938661770081e-5
5814.0	6.801938661770081e-5
5817.0	6.801938661770081e-5
5820.0	6.801938661770081e-5
5823.0	6.801938661770081e-5
5826.0	6.801938661770081e-5
5829.0	6.801938661770081e-5
5832.0	6.801938661770081e-5
5835.0	6.801938661770081e-5
5838.0	6.801938661770081e-5
5841.0	6.801938661770081e-5
5844.0	6.801938661770081e-5
5847.0	6.801938661770081e-5
5850.0	6.801938661770081e-5
5853.0	6.801938661770081e-5
5856.0	6.801938661770081e-5
5859.0	6.801938661770081e-5
5862.0	6.801938661770081e-5
5865.0	6.801938661770081e-5
5868.0	6.801938661770081e-5
5871.0	6.801938661770081e-5
5874.0	6.801938661770081e-5
5877.0	6.801938661770081e-5
5880.0	6.801938661770081e-5
5883.0	6.801938661770081e-5
5886.0	6.801938661770081e-5
5889.0	6.801938661770081e-5
5892.0	6.801938661770081e-5
5895.0	6.801938661770081e-5
5898.0	6.801938661770081e-5
5901.0	6.801938661770081e-5
5904.0	6.801938661770081e-5
5907.0	6.801938661770081e-5
5910.0	6.801938661770081e-5
5913.0	6.801938661770081e-5
5916.0	6.801938661770081e-5
5919.0	6.801938661770081e-5
5922.0	6.801938661770081e-5
5925.0	6.801938661770081e-5
5928.0	6.801938661770081e-5
5931.0	6.801938661770081e-5
5934.0	6.801938661770081e-5
5937.0	6.801938661770081e-5
5940.0	6.801938661770081e-5
5943.0	6.801938661770081e-5
5946.0	6.801938661770081e-5
5949.0	6.801938661770081e-5
5952.0	6.801938661770081e-5
5955.0	6.801938661770081e-5
5958.0	6.801938661770081e-5
5961.0	6.801938661770081e-5
5964.0	6.801938661770081e-5
5967.0	6.801938661770081e-5
5970.0	6.801938661770081e-5
5973.0	6.801938661770081e-5
5976.0	6.801938661770081e-5
5979.0	6.801938661770081e-5
5982.0	6.801938661770081e-5
5985.0	6.801938661770081e-5
5988.0	6.801938661770081e-5
5991.0	6.801938661770081e-5
5994.0	6.801938661770081e-5
5997.0	6.801938661770081e-5
6000.0	6.801938661770081e-5


==> TeX/Tikz/plot_data/lasso/gam/Nesterov_fixed_-lasso_100_300_10.jsonl.txt <==
2.0	0.00027902243562582754
4.0	0.00027902243562582754
6.0	0.00027902243562582754
8.0	0.00027902243562582754
10.0	0.00027902243562582754
12.0	0.00027902243562582754
14.0	0.00027902243562582754
16.0	0.00027902243562582754
18.0	0.00027902243562582754
20.0	0.00027902243562582754
22.0	0.00027902243562582754
24.0	0.00027902243562582754
26.0	0.00027902243562582754
28.0	0.00027902243562582754
30.0	0.00027902243562582754
32.0	0.00027902243562582754
34.0	0.00027902243562582754
36.0	0.00027902243562582754
38.0	0.00027902243562582754
40.0	0.00027902243562582754
42.0	0.00027902243562582754
44.0	0.00027902243562582754
46.0	0.00027902243562582754
48.0	0.00027902243562582754
50.0	0.00027902243562582754
52.0	0.00027902243562582754
54.0	0.00027902243562582754
56.0	0.00027902243562582754
58.0	0.00027902243562582754
60.0	0.00027902243562582754
62.0	0.00027902243562582754
64.0	0.00027902243562582754
66.0	0.00027902243562582754
68.0	0.00027902243562582754
70.0	0.00027902243562582754
72.0	0.00027902243562582754
74.0	0.00027902243562582754
76.0	0.00027902243562582754
78.0	0.00027902243562582754
80.0	0.00027902243562582754
82.0	0.00027902243562582754
84.0	0.00027902243562582754
86.0	0.00027902243562582754
88.0	0.00027902243562582754
90.0	0.00027902243562582754
92.0	0.00027902243562582754
94.0	0.00027902243562582754
96.0	0.00027902243562582754
98.0	0.00027902243562582754
100.0	0.00027902243562582754
102.0	0.00027902243562582754
104.0	0.00027902243562582754
106.0	0.00027902243562582754
108.0	0.00027902243562582754
110.0	0.00027902243562582754
112.0	0.00027902243562582754
114.0	0.00027902243562582754
116.0	0.00027902243562582754
118.0	0.00027902243562582754
120.0	0.00027902243562582754
122.0	0.00027902243562582754
124.0	0.00027902243562582754
126.0	0.00027902243562582754
128.0	0.00027902243562582754
130.0	0.00027902243562582754
132.0	0.00027902243562582754
134.0	0.00027902243562582754
136.0	0.00027902243562582754
138.0	0.00027902243562582754
140.0	0.00027902243562582754
142.0	0.00027902243562582754
144.0	0.00027902243562582754
146.0	0.00027902243562582754
148.0	0.00027902243562582754
150.0	0.00027902243562582754
152.0	0.00027902243562582754
154.0	0.00027902243562582754
156.0	0.00027902243562582754
158.0	0.00027902243562582754
160.0	0.00027902243562582754
162.0	0.00027902243562582754
164.0	0.00027902243562582754
166.0	0.00027902243562582754
168.0	0.00027902243562582754
170.0	0.00027902243562582754
172.0	0.00027902243562582754
174.0	0.00027902243562582754
176.0	0.00027902243562582754
178.0	0.00027902243562582754
180.0	0.00027902243562582754
182.0	0.00027902243562582754
184.0	0.00027902243562582754
186.0	0.00027902243562582754
188.0	0.00027902243562582754
190.0	0.00027902243562582754
192.0	0.00027902243562582754
194.0	0.00027902243562582754
196.0	0.00027902243562582754
198.0	0.00027902243562582754
200.0	0.00027902243562582754
202.0	0.00027902243562582754
204.0	0.00027902243562582754
206.0	0.00027902243562582754
208.0	0.00027902243562582754
210.0	0.00027902243562582754
212.0	0.00027902243562582754
214.0	0.00027902243562582754
216.0	0.00027902243562582754
218.0	0.00027902243562582754
220.0	0.00027902243562582754
222.0	0.00027902243562582754
224.0	0.00027902243562582754
226.0	0.00027902243562582754
228.0	0.00027902243562582754
230.0	0.00027902243562582754
232.0	0.00027902243562582754
234.0	0.00027902243562582754
236.0	0.00027902243562582754
238.0	0.00027902243562582754
240.0	0.00027902243562582754
242.0	0.00027902243562582754
244.0	0.00027902243562582754
246.0	0.00027902243562582754
248.0	0.00027902243562582754
250.0	0.00027902243562582754
252.0	0.00027902243562582754
254.0	0.00027902243562582754
256.0	0.00027902243562582754
258.0	0.00027902243562582754
260.0	0.00027902243562582754
262.0	0.00027902243562582754
264.0	0.00027902243562582754
266.0	0.00027902243562582754
268.0	0.00027902243562582754
270.0	0.00027902243562582754
272.0	0.00027902243562582754
274.0	0.00027902243562582754
276.0	0.00027902243562582754
278.0	0.00027902243562582754
280.0	0.00027902243562582754
282.0	0.00027902243562582754
284.0	0.00027902243562582754
286.0	0.00027902243562582754
288.0	0.00027902243562582754
290.0	0.00027902243562582754
292.0	0.00027902243562582754
294.0	0.00027902243562582754
296.0	0.00027902243562582754
298.0	0.00027902243562582754
300.0	0.00027902243562582754
302.0	0.00027902243562582754
304.0	0.00027902243562582754
306.0	0.00027902243562582754
308.0	0.00027902243562582754
310.0	0.00027902243562582754
312.0	0.00027902243562582754
314.0	0.00027902243562582754
316.0	0.00027902243562582754
318.0	0.00027902243562582754
320.0	0.00027902243562582754
322.0	0.00027902243562582754
324.0	0.00027902243562582754
326.0	0.00027902243562582754
328.0	0.00027902243562582754
330.0	0.00027902243562582754
332.0	0.00027902243562582754
334.0	0.00027902243562582754
336.0	0.00027902243562582754
338.0	0.00027902243562582754
340.0	0.00027902243562582754
342.0	0.00027902243562582754
344.0	0.00027902243562582754
346.0	0.00027902243562582754
348.0	0.00027902243562582754
350.0	0.00027902243562582754
352.0	0.00027902243562582754
354.0	0.00027902243562582754
356.0	0.00027902243562582754
358.0	0.00027902243562582754
360.0	0.00027902243562582754
362.0	0.00027902243562582754
364.0	0.00027902243562582754
366.0	0.00027902243562582754
368.0	0.00027902243562582754
370.0	0.00027902243562582754
372.0	0.00027902243562582754
374.0	0.00027902243562582754
376.0	0.00027902243562582754
378.0	0.00027902243562582754
380.0	0.00027902243562582754
382.0	0.00027902243562582754
384.0	0.00027902243562582754
386.0	0.00027902243562582754
388.0	0.00027902243562582754
390.0	0.00027902243562582754
392.0	0.00027902243562582754
394.0	0.00027902243562582754
396.0	0.00027902243562582754
398.0	0.00027902243562582754
400.0	0.00027902243562582754
402.0	0.00027902243562582754
404.0	0.00027902243562582754
406.0	0.00027902243562582754
408.0	0.00027902243562582754
410.0	0.00027902243562582754
412.0	0.00027902243562582754
414.0	0.00027902243562582754
416.0	0.00027902243562582754
418.0	0.00027902243562582754
420.0	0.00027902243562582754
422.0	0.00027902243562582754
424.0	0.00027902243562582754
426.0	0.00027902243562582754
428.0	0.00027902243562582754
430.0	0.00027902243562582754
432.0	0.00027902243562582754
434.0	0.00027902243562582754
436.0	0.00027902243562582754
438.0	0.00027902243562582754
440.0	0.00027902243562582754
442.0	0.00027902243562582754
444.0	0.00027902243562582754
446.0	0.00027902243562582754
448.0	0.00027902243562582754
450.0	0.00027902243562582754
452.0	0.00027902243562582754
454.0	0.00027902243562582754
456.0	0.00027902243562582754
458.0	0.00027902243562582754
460.0	0.00027902243562582754
462.0	0.00027902243562582754
464.0	0.00027902243562582754
466.0	0.00027902243562582754
468.0	0.00027902243562582754
470.0	0.00027902243562582754
472.0	0.00027902243562582754
474.0	0.00027902243562582754
476.0	0.00027902243562582754
478.0	0.00027902243562582754
480.0	0.00027902243562582754
482.0	0.00027902243562582754
484.0	0.00027902243562582754
486.0	0.00027902243562582754
488.0	0.00027902243562582754
490.0	0.00027902243562582754
492.0	0.00027902243562582754
494.0	0.00027902243562582754
496.0	0.00027902243562582754
498.0	0.00027902243562582754
500.0	0.00027902243562582754
502.0	0.00027902243562582754
504.0	0.00027902243562582754
506.0	0.00027902243562582754
508.0	0.00027902243562582754
510.0	0.00027902243562582754
512.0	0.00027902243562582754
514.0	0.00027902243562582754
516.0	0.00027902243562582754
518.0	0.00027902243562582754
520.0	0.00027902243562582754
522.0	0.00027902243562582754
524.0	0.00027902243562582754
526.0	0.00027902243562582754
528.0	0.00027902243562582754
530.0	0.00027902243562582754
532.0	0.00027902243562582754
534.0	0.00027902243562582754
536.0	0.00027902243562582754
538.0	0.00027902243562582754
540.0	0.00027902243562582754
542.0	0.00027902243562582754
544.0	0.00027902243562582754
546.0	0.00027902243562582754
548.0	0.00027902243562582754
550.0	0.00027902243562582754
552.0	0.00027902243562582754
554.0	0.00027902243562582754
556.0	0.00027902243562582754
558.0	0.00027902243562582754
560.0	0.00027902243562582754
562.0	0.00027902243562582754
564.0	0.00027902243562582754
566.0	0.00027902243562582754
568.0	0.00027902243562582754
570.0	0.00027902243562582754
572.0	0.00027902243562582754
574.0	0.00027902243562582754
576.0	0.00027902243562582754
578.0	0.00027902243562582754
580.0	0.00027902243562582754
582.0	0.00027902243562582754
584.0	0.00027902243562582754
586.0	0.00027902243562582754
588.0	0.00027902243562582754
590.0	0.00027902243562582754
592.0	0.00027902243562582754
594.0	0.00027902243562582754
596.0	0.00027902243562582754
598.0	0.00027902243562582754
600.0	0.00027902243562582754
602.0	0.00027902243562582754
604.0	0.00027902243562582754
606.0	0.00027902243562582754
608.0	0.00027902243562582754
610.0	0.00027902243562582754
612.0	0.00027902243562582754
614.0	0.00027902243562582754
616.0	0.00027902243562582754
618.0	0.00027902243562582754
620.0	0.00027902243562582754
622.0	0.00027902243562582754
624.0	0.00027902243562582754
626.0	0.00027902243562582754
628.0	0.00027902243562582754
630.0	0.00027902243562582754
632.0	0.00027902243562582754
634.0	0.00027902243562582754
636.0	0.00027902243562582754
638.0	0.00027902243562582754
640.0	0.00027902243562582754
642.0	0.00027902243562582754
644.0	0.00027902243562582754
646.0	0.00027902243562582754
648.0	0.00027902243562582754
650.0	0.00027902243562582754
652.0	0.00027902243562582754
654.0	0.00027902243562582754
656.0	0.00027902243562582754
658.0	0.00027902243562582754
660.0	0.00027902243562582754
662.0	0.00027902243562582754
664.0	0.00027902243562582754
666.0	0.00027902243562582754
668.0	0.00027902243562582754
670.0	0.00027902243562582754
672.0	0.00027902243562582754
674.0	0.00027902243562582754
676.0	0.00027902243562582754
678.0	0.00027902243562582754
680.0	0.00027902243562582754
682.0	0.00027902243562582754
684.0	0.00027902243562582754
686.0	0.00027902243562582754
688.0	0.00027902243562582754
690.0	0.00027902243562582754
692.0	0.00027902243562582754
694.0	0.00027902243562582754
696.0	0.00027902243562582754
698.0	0.00027902243562582754
700.0	0.00027902243562582754
702.0	0.00027902243562582754
704.0	0.00027902243562582754
706.0	0.00027902243562582754
708.0	0.00027902243562582754
710.0	0.00027902243562582754
712.0	0.00027902243562582754
714.0	0.00027902243562582754
716.0	0.00027902243562582754
718.0	0.00027902243562582754
720.0	0.00027902243562582754
722.0	0.00027902243562582754
724.0	0.00027902243562582754
726.0	0.00027902243562582754
728.0	0.00027902243562582754
730.0	0.00027902243562582754
732.0	0.00027902243562582754
734.0	0.00027902243562582754
736.0	0.00027902243562582754
738.0	0.00027902243562582754
740.0	0.00027902243562582754
742.0	0.00027902243562582754
744.0	0.00027902243562582754
746.0	0.00027902243562582754
748.0	0.00027902243562582754
750.0	0.00027902243562582754
752.0	0.00027902243562582754
754.0	0.00027902243562582754
756.0	0.00027902243562582754
758.0	0.00027902243562582754
760.0	0.00027902243562582754
762.0	0.00027902243562582754
764.0	0.00027902243562582754
766.0	0.00027902243562582754
768.0	0.00027902243562582754
770.0	0.00027902243562582754
772.0	0.00027902243562582754
774.0	0.00027902243562582754
776.0	0.00027902243562582754
778.0	0.00027902243562582754
780.0	0.00027902243562582754
782.0	0.00027902243562582754
784.0	0.00027902243562582754
786.0	0.00027902243562582754
788.0	0.00027902243562582754
790.0	0.00027902243562582754
792.0	0.00027902243562582754
794.0	0.00027902243562582754
796.0	0.00027902243562582754
798.0	0.00027902243562582754
800.0	0.00027902243562582754
802.0	0.00027902243562582754
804.0	0.00027902243562582754
806.0	0.00027902243562582754
808.0	0.00027902243562582754
810.0	0.00027902243562582754
812.0	0.00027902243562582754
814.0	0.00027902243562582754
816.0	0.00027902243562582754
818.0	0.00027902243562582754
820.0	0.00027902243562582754
822.0	0.00027902243562582754
824.0	0.00027902243562582754
826.0	0.00027902243562582754
828.0	0.00027902243562582754
830.0	0.00027902243562582754
832.0	0.00027902243562582754
834.0	0.00027902243562582754
836.0	0.00027902243562582754
838.0	0.00027902243562582754
840.0	0.00027902243562582754
842.0	0.00027902243562582754
844.0	0.00027902243562582754
846.0	0.00027902243562582754
848.0	0.00027902243562582754
850.0	0.00027902243562582754
852.0	0.00027902243562582754
854.0	0.00027902243562582754
856.0	0.00027902243562582754
858.0	0.00027902243562582754
860.0	0.00027902243562582754
862.0	0.00027902243562582754
864.0	0.00027902243562582754
866.0	0.00027902243562582754
868.0	0.00027902243562582754
870.0	0.00027902243562582754
872.0	0.00027902243562582754
874.0	0.00027902243562582754
876.0	0.00027902243562582754
878.0	0.00027902243562582754
880.0	0.00027902243562582754
882.0	0.00027902243562582754
884.0	0.00027902243562582754
886.0	0.00027902243562582754
888.0	0.00027902243562582754
890.0	0.00027902243562582754
892.0	0.00027902243562582754
894.0	0.00027902243562582754
896.0	0.00027902243562582754
898.0	0.00027902243562582754
900.0	0.00027902243562582754
902.0	0.00027902243562582754
904.0	0.00027902243562582754
906.0	0.00027902243562582754
908.0	0.00027902243562582754
910.0	0.00027902243562582754
912.0	0.00027902243562582754
914.0	0.00027902243562582754
916.0	0.00027902243562582754
918.0	0.00027902243562582754
920.0	0.00027902243562582754
922.0	0.00027902243562582754
924.0	0.00027902243562582754
926.0	0.00027902243562582754
928.0	0.00027902243562582754
930.0	0.00027902243562582754
932.0	0.00027902243562582754
934.0	0.00027902243562582754
936.0	0.00027902243562582754
938.0	0.00027902243562582754
940.0	0.00027902243562582754
942.0	0.00027902243562582754
944.0	0.00027902243562582754
946.0	0.00027902243562582754
948.0	0.00027902243562582754
950.0	0.00027902243562582754
952.0	0.00027902243562582754
954.0	0.00027902243562582754
956.0	0.00027902243562582754
958.0	0.00027902243562582754
960.0	0.00027902243562582754
962.0	0.00027902243562582754
964.0	0.00027902243562582754
966.0	0.00027902243562582754
968.0	0.00027902243562582754
970.0	0.00027902243562582754
972.0	0.00027902243562582754
974.0	0.00027902243562582754
976.0	0.00027902243562582754
978.0	0.00027902243562582754
980.0	0.00027902243562582754
982.0	0.00027902243562582754
984.0	0.00027902243562582754
986.0	0.00027902243562582754
988.0	0.00027902243562582754
990.0	0.00027902243562582754
992.0	0.00027902243562582754
994.0	0.00027902243562582754
996.0	0.00027902243562582754
998.0	0.00027902243562582754
1000.0	0.00027902243562582754
1002.0	0.00027902243562582754
1004.0	0.00027902243562582754
1006.0	0.00027902243562582754
1008.0	0.00027902243562582754
1010.0	0.00027902243562582754
1012.0	0.00027902243562582754
1014.0	0.00027902243562582754
1016.0	0.00027902243562582754
1018.0	0.00027902243562582754
1020.0	0.00027902243562582754
1022.0	0.00027902243562582754
1024.0	0.00027902243562582754
1026.0	0.00027902243562582754
1028.0	0.00027902243562582754
1030.0	0.00027902243562582754
1032.0	0.00027902243562582754
1034.0	0.00027902243562582754
1036.0	0.00027902243562582754
1038.0	0.00027902243562582754
1040.0	0.00027902243562582754
1042.0	0.00027902243562582754
1044.0	0.00027902243562582754
1046.0	0.00027902243562582754
1048.0	0.00027902243562582754
1050.0	0.00027902243562582754
1052.0	0.00027902243562582754
1054.0	0.00027902243562582754
1056.0	0.00027902243562582754
1058.0	0.00027902243562582754
1060.0	0.00027902243562582754
1062.0	0.00027902243562582754
1064.0	0.00027902243562582754
1066.0	0.00027902243562582754
1068.0	0.00027902243562582754
1070.0	0.00027902243562582754
1072.0	0.00027902243562582754
1074.0	0.00027902243562582754
1076.0	0.00027902243562582754
1078.0	0.00027902243562582754
1080.0	0.00027902243562582754
1082.0	0.00027902243562582754
1084.0	0.00027902243562582754
1086.0	0.00027902243562582754
1088.0	0.00027902243562582754
1090.0	0.00027902243562582754
1092.0	0.00027902243562582754
1094.0	0.00027902243562582754
1096.0	0.00027902243562582754
1098.0	0.00027902243562582754
1100.0	0.00027902243562582754
1102.0	0.00027902243562582754
1104.0	0.00027902243562582754
1106.0	0.00027902243562582754
1108.0	0.00027902243562582754
1110.0	0.00027902243562582754
1112.0	0.00027902243562582754
1114.0	0.00027902243562582754
1116.0	0.00027902243562582754
1118.0	0.00027902243562582754
1120.0	0.00027902243562582754
1122.0	0.00027902243562582754
1124.0	0.00027902243562582754
1126.0	0.00027902243562582754
1128.0	0.00027902243562582754
1130.0	0.00027902243562582754
1132.0	0.00027902243562582754
1134.0	0.00027902243562582754
1136.0	0.00027902243562582754
1138.0	0.00027902243562582754
1140.0	0.00027902243562582754
1142.0	0.00027902243562582754
1144.0	0.00027902243562582754
1146.0	0.00027902243562582754
1148.0	0.00027902243562582754
1150.0	0.00027902243562582754
1152.0	0.00027902243562582754
1154.0	0.00027902243562582754
1156.0	0.00027902243562582754
1158.0	0.00027902243562582754
1160.0	0.00027902243562582754
1162.0	0.00027902243562582754
1164.0	0.00027902243562582754
1166.0	0.00027902243562582754
1168.0	0.00027902243562582754
1170.0	0.00027902243562582754
1172.0	0.00027902243562582754
1174.0	0.00027902243562582754
1176.0	0.00027902243562582754
1178.0	0.00027902243562582754
1180.0	0.00027902243562582754
1182.0	0.00027902243562582754
1184.0	0.00027902243562582754
1186.0	0.00027902243562582754
1188.0	0.00027902243562582754
1190.0	0.00027902243562582754
1192.0	0.00027902243562582754
1194.0	0.00027902243562582754
1196.0	0.00027902243562582754
1198.0	0.00027902243562582754
1200.0	0.00027902243562582754
1202.0	0.00027902243562582754
1204.0	0.00027902243562582754
1206.0	0.00027902243562582754
1208.0	0.00027902243562582754
1210.0	0.00027902243562582754
1212.0	0.00027902243562582754
1214.0	0.00027902243562582754
1216.0	0.00027902243562582754
1218.0	0.00027902243562582754
1220.0	0.00027902243562582754
1222.0	0.00027902243562582754
1224.0	0.00027902243562582754
1226.0	0.00027902243562582754
1228.0	0.00027902243562582754
1230.0	0.00027902243562582754
1232.0	0.00027902243562582754
1234.0	0.00027902243562582754
1236.0	0.00027902243562582754
1238.0	0.00027902243562582754
1240.0	0.00027902243562582754
1242.0	0.00027902243562582754
1244.0	0.00027902243562582754
1246.0	0.00027902243562582754
1248.0	0.00027902243562582754
1250.0	0.00027902243562582754
1252.0	0.00027902243562582754
1254.0	0.00027902243562582754
1256.0	0.00027902243562582754
1258.0	0.00027902243562582754
1260.0	0.00027902243562582754
1262.0	0.00027902243562582754
1264.0	0.00027902243562582754
1266.0	0.00027902243562582754
1268.0	0.00027902243562582754
1270.0	0.00027902243562582754
1272.0	0.00027902243562582754
1274.0	0.00027902243562582754
1276.0	0.00027902243562582754
1278.0	0.00027902243562582754
1280.0	0.00027902243562582754
1282.0	0.00027902243562582754
1284.0	0.00027902243562582754
1286.0	0.00027902243562582754
1288.0	0.00027902243562582754
1290.0	0.00027902243562582754
1292.0	0.00027902243562582754
1294.0	0.00027902243562582754
1296.0	0.00027902243562582754
1298.0	0.00027902243562582754
1300.0	0.00027902243562582754
1302.0	0.00027902243562582754
1304.0	0.00027902243562582754
1306.0	0.00027902243562582754
1308.0	0.00027902243562582754
1310.0	0.00027902243562582754
1312.0	0.00027902243562582754
1314.0	0.00027902243562582754
1316.0	0.00027902243562582754
1318.0	0.00027902243562582754
1320.0	0.00027902243562582754
1322.0	0.00027902243562582754
1324.0	0.00027902243562582754
1326.0	0.00027902243562582754
1328.0	0.00027902243562582754
1330.0	0.00027902243562582754
1332.0	0.00027902243562582754
1334.0	0.00027902243562582754
1336.0	0.00027902243562582754
1338.0	0.00027902243562582754
1340.0	0.00027902243562582754
1342.0	0.00027902243562582754
1344.0	0.00027902243562582754
1346.0	0.00027902243562582754
1348.0	0.00027902243562582754
1350.0	0.00027902243562582754
1352.0	0.00027902243562582754
1354.0	0.00027902243562582754
1356.0	0.00027902243562582754
1358.0	0.00027902243562582754
1360.0	0.00027902243562582754
1362.0	0.00027902243562582754
1364.0	0.00027902243562582754
1366.0	0.00027902243562582754
1368.0	0.00027902243562582754
1370.0	0.00027902243562582754
1372.0	0.00027902243562582754
1374.0	0.00027902243562582754
1376.0	0.00027902243562582754
1378.0	0.00027902243562582754
1380.0	0.00027902243562582754
1382.0	0.00027902243562582754
1384.0	0.00027902243562582754
1386.0	0.00027902243562582754
1388.0	0.00027902243562582754
1390.0	0.00027902243562582754
1392.0	0.00027902243562582754
1394.0	0.00027902243562582754
1396.0	0.00027902243562582754
1398.0	0.00027902243562582754
1400.0	0.00027902243562582754
1402.0	0.00027902243562582754
1404.0	0.00027902243562582754
1406.0	0.00027902243562582754
1408.0	0.00027902243562582754
1410.0	0.00027902243562582754
1412.0	0.00027902243562582754
1414.0	0.00027902243562582754
1416.0	0.00027902243562582754
1418.0	0.00027902243562582754
1420.0	0.00027902243562582754
1422.0	0.00027902243562582754
1424.0	0.00027902243562582754
1426.0	0.00027902243562582754
1428.0	0.00027902243562582754
1430.0	0.00027902243562582754
1432.0	0.00027902243562582754
1434.0	0.00027902243562582754
1436.0	0.00027902243562582754
1438.0	0.00027902243562582754
1440.0	0.00027902243562582754
1442.0	0.00027902243562582754
1444.0	0.00027902243562582754
1446.0	0.00027902243562582754
1448.0	0.00027902243562582754
1450.0	0.00027902243562582754
1452.0	0.00027902243562582754
1454.0	0.00027902243562582754
1456.0	0.00027902243562582754
1458.0	0.00027902243562582754
1460.0	0.00027902243562582754
1462.0	0.00027902243562582754
1464.0	0.00027902243562582754
1466.0	0.00027902243562582754
1468.0	0.00027902243562582754
1470.0	0.00027902243562582754
1472.0	0.00027902243562582754
1474.0	0.00027902243562582754
1476.0	0.00027902243562582754
1478.0	0.00027902243562582754
1480.0	0.00027902243562582754
1482.0	0.00027902243562582754
1484.0	0.00027902243562582754
1486.0	0.00027902243562582754
1488.0	0.00027902243562582754
1490.0	0.00027902243562582754
1492.0	0.00027902243562582754
1494.0	0.00027902243562582754
1496.0	0.00027902243562582754
1498.0	0.00027902243562582754
1500.0	0.00027902243562582754
1502.0	0.00027902243562582754
1504.0	0.00027902243562582754
1506.0	0.00027902243562582754
1508.0	0.00027902243562582754
1510.0	0.00027902243562582754
1512.0	0.00027902243562582754
1514.0	0.00027902243562582754
1516.0	0.00027902243562582754
1518.0	0.00027902243562582754
1520.0	0.00027902243562582754
1522.0	0.00027902243562582754
1524.0	0.00027902243562582754
1526.0	0.00027902243562582754
1528.0	0.00027902243562582754
1530.0	0.00027902243562582754
1532.0	0.00027902243562582754
1534.0	0.00027902243562582754
1536.0	0.00027902243562582754
1538.0	0.00027902243562582754
1540.0	0.00027902243562582754
1542.0	0.00027902243562582754
1544.0	0.00027902243562582754
1546.0	0.00027902243562582754
1548.0	0.00027902243562582754
1550.0	0.00027902243562582754
1552.0	0.00027902243562582754
1554.0	0.00027902243562582754
1556.0	0.00027902243562582754
1558.0	0.00027902243562582754
1560.0	0.00027902243562582754
1562.0	0.00027902243562582754
1564.0	0.00027902243562582754
1566.0	0.00027902243562582754
1568.0	0.00027902243562582754
1570.0	0.00027902243562582754
1572.0	0.00027902243562582754
1574.0	0.00027902243562582754
1576.0	0.00027902243562582754
1578.0	0.00027902243562582754
1580.0	0.00027902243562582754
1582.0	0.00027902243562582754
1584.0	0.00027902243562582754
1586.0	0.00027902243562582754
1588.0	0.00027902243562582754
1590.0	0.00027902243562582754
1592.0	0.00027902243562582754
1594.0	0.00027902243562582754
1596.0	0.00027902243562582754
1598.0	0.00027902243562582754
1600.0	0.00027902243562582754
1602.0	0.00027902243562582754
1604.0	0.00027902243562582754
1606.0	0.00027902243562582754
1608.0	0.00027902243562582754
1610.0	0.00027902243562582754
1612.0	0.00027902243562582754
1614.0	0.00027902243562582754
1616.0	0.00027902243562582754
1618.0	0.00027902243562582754
1620.0	0.00027902243562582754
1622.0	0.00027902243562582754
1624.0	0.00027902243562582754
1626.0	0.00027902243562582754
1628.0	0.00027902243562582754
1630.0	0.00027902243562582754
1632.0	0.00027902243562582754
1634.0	0.00027902243562582754
1636.0	0.00027902243562582754
1638.0	0.00027902243562582754
1640.0	0.00027902243562582754
1642.0	0.00027902243562582754
1644.0	0.00027902243562582754
1646.0	0.00027902243562582754
1648.0	0.00027902243562582754
1650.0	0.00027902243562582754
1652.0	0.00027902243562582754
1654.0	0.00027902243562582754
1656.0	0.00027902243562582754
1658.0	0.00027902243562582754
1660.0	0.00027902243562582754
1662.0	0.00027902243562582754
1664.0	0.00027902243562582754
1666.0	0.00027902243562582754
1668.0	0.00027902243562582754
1670.0	0.00027902243562582754
1672.0	0.00027902243562582754
1674.0	0.00027902243562582754
1676.0	0.00027902243562582754
1678.0	0.00027902243562582754
1680.0	0.00027902243562582754
1682.0	0.00027902243562582754
1684.0	0.00027902243562582754
1686.0	0.00027902243562582754
1688.0	0.00027902243562582754
1690.0	0.00027902243562582754
1692.0	0.00027902243562582754
1694.0	0.00027902243562582754
1696.0	0.00027902243562582754
1698.0	0.00027902243562582754
1700.0	0.00027902243562582754
1702.0	0.00027902243562582754
1704.0	0.00027902243562582754
1706.0	0.00027902243562582754
1708.0	0.00027902243562582754
1710.0	0.00027902243562582754
1712.0	0.00027902243562582754
1714.0	0.00027902243562582754
1716.0	0.00027902243562582754
1718.0	0.00027902243562582754
1720.0	0.00027902243562582754
1722.0	0.00027902243562582754
1724.0	0.00027902243562582754
1726.0	0.00027902243562582754
1728.0	0.00027902243562582754
1730.0	0.00027902243562582754
1732.0	0.00027902243562582754
1734.0	0.00027902243562582754
1736.0	0.00027902243562582754
1738.0	0.00027902243562582754
1740.0	0.00027902243562582754
1742.0	0.00027902243562582754
1744.0	0.00027902243562582754
1746.0	0.00027902243562582754
1748.0	0.00027902243562582754
1750.0	0.00027902243562582754
1752.0	0.00027902243562582754
1754.0	0.00027902243562582754
1756.0	0.00027902243562582754
1758.0	0.00027902243562582754
1760.0	0.00027902243562582754
1762.0	0.00027902243562582754
1764.0	0.00027902243562582754
1766.0	0.00027902243562582754
1768.0	0.00027902243562582754
1770.0	0.00027902243562582754
1772.0	0.00027902243562582754
1774.0	0.00027902243562582754
1776.0	0.00027902243562582754
1778.0	0.00027902243562582754
1780.0	0.00027902243562582754
1782.0	0.00027902243562582754
1784.0	0.00027902243562582754
1786.0	0.00027902243562582754
1788.0	0.00027902243562582754
1790.0	0.00027902243562582754
1792.0	0.00027902243562582754
1794.0	0.00027902243562582754
1796.0	0.00027902243562582754
1798.0	0.00027902243562582754
1800.0	0.00027902243562582754
1802.0	0.00027902243562582754
1804.0	0.00027902243562582754
1806.0	0.00027902243562582754
1808.0	0.00027902243562582754
1810.0	0.00027902243562582754
1812.0	0.00027902243562582754
1814.0	0.00027902243562582754
1816.0	0.00027902243562582754
1818.0	0.00027902243562582754
1820.0	0.00027902243562582754
1822.0	0.00027902243562582754
1824.0	0.00027902243562582754
1826.0	0.00027902243562582754
1828.0	0.00027902243562582754
1830.0	0.00027902243562582754
1832.0	0.00027902243562582754
1834.0	0.00027902243562582754
1836.0	0.00027902243562582754
1838.0	0.00027902243562582754
1840.0	0.00027902243562582754
1842.0	0.00027902243562582754
1844.0	0.00027902243562582754
1846.0	0.00027902243562582754
1848.0	0.00027902243562582754
1850.0	0.00027902243562582754
1852.0	0.00027902243562582754
1854.0	0.00027902243562582754
1856.0	0.00027902243562582754
1858.0	0.00027902243562582754
1860.0	0.00027902243562582754
1862.0	0.00027902243562582754
1864.0	0.00027902243562582754
1866.0	0.00027902243562582754
1868.0	0.00027902243562582754
1870.0	0.00027902243562582754
1872.0	0.00027902243562582754
1874.0	0.00027902243562582754
1876.0	0.00027902243562582754
1878.0	0.00027902243562582754
1880.0	0.00027902243562582754
1882.0	0.00027902243562582754
1884.0	0.00027902243562582754
1886.0	0.00027902243562582754
1888.0	0.00027902243562582754
1890.0	0.00027902243562582754
1892.0	0.00027902243562582754
1894.0	0.00027902243562582754
1896.0	0.00027902243562582754
1898.0	0.00027902243562582754
1900.0	0.00027902243562582754
1902.0	0.00027902243562582754
1904.0	0.00027902243562582754
1906.0	0.00027902243562582754
1908.0	0.00027902243562582754
1910.0	0.00027902243562582754
1912.0	0.00027902243562582754
1914.0	0.00027902243562582754
1916.0	0.00027902243562582754
1918.0	0.00027902243562582754
1920.0	0.00027902243562582754
1922.0	0.00027902243562582754
1924.0	0.00027902243562582754
1926.0	0.00027902243562582754
1928.0	0.00027902243562582754
1930.0	0.00027902243562582754
1932.0	0.00027902243562582754
1934.0	0.00027902243562582754
1936.0	0.00027902243562582754
1938.0	0.00027902243562582754
1940.0	0.00027902243562582754
1942.0	0.00027902243562582754
1944.0	0.00027902243562582754
1946.0	0.00027902243562582754
1948.0	0.00027902243562582754
1950.0	0.00027902243562582754
1952.0	0.00027902243562582754
1954.0	0.00027902243562582754
1956.0	0.00027902243562582754
1958.0	0.00027902243562582754
1960.0	0.00027902243562582754
1962.0	0.00027902243562582754
1964.0	0.00027902243562582754
1966.0	0.00027902243562582754
1968.0	0.00027902243562582754
1970.0	0.00027902243562582754
1972.0	0.00027902243562582754
1974.0	0.00027902243562582754
1976.0	0.00027902243562582754
1978.0	0.00027902243562582754
1980.0	0.00027902243562582754
1982.0	0.00027902243562582754
1984.0	0.00027902243562582754
1986.0	0.00027902243562582754
1988.0	0.00027902243562582754
1990.0	0.00027902243562582754
1992.0	0.00027902243562582754
1994.0	0.00027902243562582754
1996.0	0.00027902243562582754
1998.0	0.00027902243562582754
2000.0	0.00027902243562582754
2002.0	0.00027902243562582754
2004.0	0.00027902243562582754
2006.0	0.00027902243562582754
2008.0	0.00027902243562582754
2010.0	0.00027902243562582754
2012.0	0.00027902243562582754
2014.0	0.00027902243562582754
2016.0	0.00027902243562582754
2018.0	0.00027902243562582754
2020.0	0.00027902243562582754
2022.0	0.00027902243562582754
2024.0	0.00027902243562582754
2026.0	0.00027902243562582754
2028.0	0.00027902243562582754
2030.0	0.00027902243562582754
2032.0	0.00027902243562582754
2034.0	0.00027902243562582754
2036.0	0.00027902243562582754
2038.0	0.00027902243562582754
2040.0	0.00027902243562582754
2042.0	0.00027902243562582754
2044.0	0.00027902243562582754
2046.0	0.00027902243562582754
2048.0	0.00027902243562582754
2050.0	0.00027902243562582754
2052.0	0.00027902243562582754
2054.0	0.00027902243562582754
2056.0	0.00027902243562582754
2058.0	0.00027902243562582754
2060.0	0.00027902243562582754
2062.0	0.00027902243562582754
2064.0	0.00027902243562582754
2066.0	0.00027902243562582754
2068.0	0.00027902243562582754
2070.0	0.00027902243562582754
2072.0	0.00027902243562582754
2074.0	0.00027902243562582754
2076.0	0.00027902243562582754
2078.0	0.00027902243562582754
2080.0	0.00027902243562582754
2082.0	0.00027902243562582754
2084.0	0.00027902243562582754
2086.0	0.00027902243562582754
2088.0	0.00027902243562582754
2090.0	0.00027902243562582754
2092.0	0.00027902243562582754
2094.0	0.00027902243562582754
2096.0	0.00027902243562582754
2098.0	0.00027902243562582754
2100.0	0.00027902243562582754
2102.0	0.00027902243562582754
2104.0	0.00027902243562582754
2106.0	0.00027902243562582754
2108.0	0.00027902243562582754
2110.0	0.00027902243562582754
2112.0	0.00027902243562582754
2114.0	0.00027902243562582754
2116.0	0.00027902243562582754
2118.0	0.00027902243562582754
2120.0	0.00027902243562582754
2122.0	0.00027902243562582754
2124.0	0.00027902243562582754
2126.0	0.00027902243562582754
2128.0	0.00027902243562582754
2130.0	0.00027902243562582754
2132.0	0.00027902243562582754
2134.0	0.00027902243562582754
2136.0	0.00027902243562582754
2138.0	0.00027902243562582754
2140.0	0.00027902243562582754
2142.0	0.00027902243562582754
2144.0	0.00027902243562582754
2146.0	0.00027902243562582754
2148.0	0.00027902243562582754
2150.0	0.00027902243562582754
2152.0	0.00027902243562582754
2154.0	0.00027902243562582754
2156.0	0.00027902243562582754
2158.0	0.00027902243562582754
2160.0	0.00027902243562582754
2162.0	0.00027902243562582754
2164.0	0.00027902243562582754
2166.0	0.00027902243562582754
2168.0	0.00027902243562582754
2170.0	0.00027902243562582754
2172.0	0.00027902243562582754
2174.0	0.00027902243562582754
2176.0	0.00027902243562582754
2178.0	0.00027902243562582754
2180.0	0.00027902243562582754
2182.0	0.00027902243562582754
2184.0	0.00027902243562582754
2186.0	0.00027902243562582754
2188.0	0.00027902243562582754
2190.0	0.00027902243562582754
2192.0	0.00027902243562582754
2194.0	0.00027902243562582754
2196.0	0.00027902243562582754
2198.0	0.00027902243562582754
2200.0	0.00027902243562582754
2202.0	0.00027902243562582754
2204.0	0.00027902243562582754
2206.0	0.00027902243562582754
2208.0	0.00027902243562582754
2210.0	0.00027902243562582754
2212.0	0.00027902243562582754
2214.0	0.00027902243562582754
2216.0	0.00027902243562582754
2218.0	0.00027902243562582754
2220.0	0.00027902243562582754
2222.0	0.00027902243562582754
2224.0	0.00027902243562582754
2226.0	0.00027902243562582754
2228.0	0.00027902243562582754
2230.0	0.00027902243562582754
2232.0	0.00027902243562582754
2234.0	0.00027902243562582754
2236.0	0.00027902243562582754
2238.0	0.00027902243562582754
2240.0	0.00027902243562582754
2242.0	0.00027902243562582754
2244.0	0.00027902243562582754
2246.0	0.00027902243562582754
2248.0	0.00027902243562582754
2250.0	0.00027902243562582754
2252.0	0.00027902243562582754
2254.0	0.00027902243562582754
2256.0	0.00027902243562582754
2258.0	0.00027902243562582754
2260.0	0.00027902243562582754
2262.0	0.00027902243562582754
2264.0	0.00027902243562582754
2266.0	0.00027902243562582754
2268.0	0.00027902243562582754
2270.0	0.00027902243562582754
2272.0	0.00027902243562582754
2274.0	0.00027902243562582754
2276.0	0.00027902243562582754
2278.0	0.00027902243562582754
2280.0	0.00027902243562582754
2282.0	0.00027902243562582754
2284.0	0.00027902243562582754
2286.0	0.00027902243562582754
2288.0	0.00027902243562582754
2290.0	0.00027902243562582754
2292.0	0.00027902243562582754
2294.0	0.00027902243562582754
2296.0	0.00027902243562582754
2298.0	0.00027902243562582754
2300.0	0.00027902243562582754
2302.0	0.00027902243562582754
2304.0	0.00027902243562582754
2306.0	0.00027902243562582754
2308.0	0.00027902243562582754
2310.0	0.00027902243562582754
2312.0	0.00027902243562582754
2314.0	0.00027902243562582754
2316.0	0.00027902243562582754
2318.0	0.00027902243562582754
2320.0	0.00027902243562582754
2322.0	0.00027902243562582754
2324.0	0.00027902243562582754
2326.0	0.00027902243562582754
2328.0	0.00027902243562582754
2330.0	0.00027902243562582754
2332.0	0.00027902243562582754
2334.0	0.00027902243562582754
2336.0	0.00027902243562582754
2338.0	0.00027902243562582754
2340.0	0.00027902243562582754
2342.0	0.00027902243562582754
2344.0	0.00027902243562582754
2346.0	0.00027902243562582754
2348.0	0.00027902243562582754
2350.0	0.00027902243562582754
2352.0	0.00027902243562582754
2354.0	0.00027902243562582754
2356.0	0.00027902243562582754
2358.0	0.00027902243562582754
2360.0	0.00027902243562582754
2362.0	0.00027902243562582754
2364.0	0.00027902243562582754
2366.0	0.00027902243562582754
2368.0	0.00027902243562582754
2370.0	0.00027902243562582754
2372.0	0.00027902243562582754
2374.0	0.00027902243562582754
2376.0	0.00027902243562582754
2378.0	0.00027902243562582754
2380.0	0.00027902243562582754
2382.0	0.00027902243562582754
2384.0	0.00027902243562582754
2386.0	0.00027902243562582754
2388.0	0.00027902243562582754
2390.0	0.00027902243562582754
2392.0	0.00027902243562582754
2394.0	0.00027902243562582754
2396.0	0.00027902243562582754
2398.0	0.00027902243562582754
2400.0	0.00027902243562582754
2402.0	0.00027902243562582754
2404.0	0.00027902243562582754
2406.0	0.00027902243562582754
2408.0	0.00027902243562582754
2410.0	0.00027902243562582754
2412.0	0.00027902243562582754
2414.0	0.00027902243562582754
2416.0	0.00027902243562582754
2418.0	0.00027902243562582754
2420.0	0.00027902243562582754
2422.0	0.00027902243562582754
2424.0	0.00027902243562582754
2426.0	0.00027902243562582754
2428.0	0.00027902243562582754
2430.0	0.00027902243562582754
2432.0	0.00027902243562582754
2434.0	0.00027902243562582754
2436.0	0.00027902243562582754
2438.0	0.00027902243562582754
2440.0	0.00027902243562582754
2442.0	0.00027902243562582754
2444.0	0.00027902243562582754
2446.0	0.00027902243562582754
2448.0	0.00027902243562582754
2450.0	0.00027902243562582754
2452.0	0.00027902243562582754
2454.0	0.00027902243562582754
2456.0	0.00027902243562582754
2458.0	0.00027902243562582754
2460.0	0.00027902243562582754
2462.0	0.00027902243562582754
2464.0	0.00027902243562582754
2466.0	0.00027902243562582754
2468.0	0.00027902243562582754
2470.0	0.00027902243562582754
2472.0	0.00027902243562582754
2474.0	0.00027902243562582754
2476.0	0.00027902243562582754
2478.0	0.00027902243562582754
2480.0	0.00027902243562582754
2482.0	0.00027902243562582754
2484.0	0.00027902243562582754
2486.0	0.00027902243562582754
2488.0	0.00027902243562582754
2490.0	0.00027902243562582754
2492.0	0.00027902243562582754
2494.0	0.00027902243562582754
2496.0	0.00027902243562582754
2498.0	0.00027902243562582754
2500.0	0.00027902243562582754
2502.0	0.00027902243562582754
2504.0	0.00027902243562582754
2506.0	0.00027902243562582754
2508.0	0.00027902243562582754
2510.0	0.00027902243562582754
2512.0	0.00027902243562582754
2514.0	0.00027902243562582754
2516.0	0.00027902243562582754
2518.0	0.00027902243562582754
2520.0	0.00027902243562582754
2522.0	0.00027902243562582754
2524.0	0.00027902243562582754
2526.0	0.00027902243562582754
2528.0	0.00027902243562582754
2530.0	0.00027902243562582754
2532.0	0.00027902243562582754
2534.0	0.00027902243562582754
2536.0	0.00027902243562582754
2538.0	0.00027902243562582754
2540.0	0.00027902243562582754
2542.0	0.00027902243562582754
2544.0	0.00027902243562582754
2546.0	0.00027902243562582754
2548.0	0.00027902243562582754
2550.0	0.00027902243562582754
2552.0	0.00027902243562582754
2554.0	0.00027902243562582754
2556.0	0.00027902243562582754
2558.0	0.00027902243562582754
2560.0	0.00027902243562582754
2562.0	0.00027902243562582754
2564.0	0.00027902243562582754
2566.0	0.00027902243562582754
2568.0	0.00027902243562582754
2570.0	0.00027902243562582754
2572.0	0.00027902243562582754
2574.0	0.00027902243562582754
2576.0	0.00027902243562582754
2578.0	0.00027902243562582754
2580.0	0.00027902243562582754
2582.0	0.00027902243562582754
2584.0	0.00027902243562582754
2586.0	0.00027902243562582754
2588.0	0.00027902243562582754
2590.0	0.00027902243562582754
2592.0	0.00027902243562582754
2594.0	0.00027902243562582754
2596.0	0.00027902243562582754
2598.0	0.00027902243562582754
2600.0	0.00027902243562582754
2602.0	0.00027902243562582754
2604.0	0.00027902243562582754
2606.0	0.00027902243562582754
2608.0	0.00027902243562582754
2610.0	0.00027902243562582754
2612.0	0.00027902243562582754
2614.0	0.00027902243562582754
2616.0	0.00027902243562582754
2618.0	0.00027902243562582754
2620.0	0.00027902243562582754
2622.0	0.00027902243562582754
2624.0	0.00027902243562582754
2626.0	0.00027902243562582754
2628.0	0.00027902243562582754
2630.0	0.00027902243562582754
2632.0	0.00027902243562582754
2634.0	0.00027902243562582754
2636.0	0.00027902243562582754
2638.0	0.00027902243562582754
2640.0	0.00027902243562582754
2642.0	0.00027902243562582754
2644.0	0.00027902243562582754
2646.0	0.00027902243562582754
2648.0	0.00027902243562582754
2650.0	0.00027902243562582754
2652.0	0.00027902243562582754
2654.0	0.00027902243562582754
2656.0	0.00027902243562582754
2658.0	0.00027902243562582754
2660.0	0.00027902243562582754
2662.0	0.00027902243562582754
2664.0	0.00027902243562582754
2666.0	0.00027902243562582754
2668.0	0.00027902243562582754
2670.0	0.00027902243562582754
2672.0	0.00027902243562582754
2674.0	0.00027902243562582754
2676.0	0.00027902243562582754
2678.0	0.00027902243562582754
2680.0	0.00027902243562582754
2682.0	0.00027902243562582754
2684.0	0.00027902243562582754
2686.0	0.00027902243562582754
2688.0	0.00027902243562582754
2690.0	0.00027902243562582754
2692.0	0.00027902243562582754
2694.0	0.00027902243562582754
2696.0	0.00027902243562582754
2698.0	0.00027902243562582754
2700.0	0.00027902243562582754
2702.0	0.00027902243562582754
2704.0	0.00027902243562582754
2706.0	0.00027902243562582754
2708.0	0.00027902243562582754
2710.0	0.00027902243562582754
2712.0	0.00027902243562582754
2714.0	0.00027902243562582754
2716.0	0.00027902243562582754
2718.0	0.00027902243562582754
2720.0	0.00027902243562582754
2722.0	0.00027902243562582754
2724.0	0.00027902243562582754
2726.0	0.00027902243562582754
2728.0	0.00027902243562582754
2730.0	0.00027902243562582754
2732.0	0.00027902243562582754
2734.0	0.00027902243562582754
2736.0	0.00027902243562582754
2738.0	0.00027902243562582754
2740.0	0.00027902243562582754
2742.0	0.00027902243562582754
2744.0	0.00027902243562582754
2746.0	0.00027902243562582754
2748.0	0.00027902243562582754
2750.0	0.00027902243562582754
2752.0	0.00027902243562582754
2754.0	0.00027902243562582754
2756.0	0.00027902243562582754
2758.0	0.00027902243562582754
2760.0	0.00027902243562582754
2762.0	0.00027902243562582754
2764.0	0.00027902243562582754
2766.0	0.00027902243562582754
2768.0	0.00027902243562582754
2770.0	0.00027902243562582754
2772.0	0.00027902243562582754
2774.0	0.00027902243562582754
2776.0	0.00027902243562582754
2778.0	0.00027902243562582754
2780.0	0.00027902243562582754
2782.0	0.00027902243562582754
2784.0	0.00027902243562582754
2786.0	0.00027902243562582754
2788.0	0.00027902243562582754
2790.0	0.00027902243562582754
2792.0	0.00027902243562582754
2794.0	0.00027902243562582754
2796.0	0.00027902243562582754
2798.0	0.00027902243562582754
2800.0	0.00027902243562582754
2802.0	0.00027902243562582754
2804.0	0.00027902243562582754
2806.0	0.00027902243562582754
2808.0	0.00027902243562582754
2810.0	0.00027902243562582754
2812.0	0.00027902243562582754
2814.0	0.00027902243562582754
2816.0	0.00027902243562582754
2818.0	0.00027902243562582754
2820.0	0.00027902243562582754
2822.0	0.00027902243562582754
2824.0	0.00027902243562582754
2826.0	0.00027902243562582754
2828.0	0.00027902243562582754
2830.0	0.00027902243562582754
2832.0	0.00027902243562582754
2834.0	0.00027902243562582754
2836.0	0.00027902243562582754
2838.0	0.00027902243562582754
2840.0	0.00027902243562582754
2842.0	0.00027902243562582754
2844.0	0.00027902243562582754
2846.0	0.00027902243562582754
2848.0	0.00027902243562582754
2850.0	0.00027902243562582754
2852.0	0.00027902243562582754
2854.0	0.00027902243562582754
2856.0	0.00027902243562582754
2858.0	0.00027902243562582754
2860.0	0.00027902243562582754
2862.0	0.00027902243562582754
2864.0	0.00027902243562582754
2866.0	0.00027902243562582754
2868.0	0.00027902243562582754
2870.0	0.00027902243562582754
2872.0	0.00027902243562582754
2874.0	0.00027902243562582754
2876.0	0.00027902243562582754
2878.0	0.00027902243562582754
2880.0	0.00027902243562582754
2882.0	0.00027902243562582754
2884.0	0.00027902243562582754
2886.0	0.00027902243562582754
2888.0	0.00027902243562582754
2890.0	0.00027902243562582754
2892.0	0.00027902243562582754
2894.0	0.00027902243562582754
2896.0	0.00027902243562582754
2898.0	0.00027902243562582754
2900.0	0.00027902243562582754
2902.0	0.00027902243562582754
2904.0	0.00027902243562582754
2906.0	0.00027902243562582754
2908.0	0.00027902243562582754
2910.0	0.00027902243562582754
2912.0	0.00027902243562582754
2914.0	0.00027902243562582754
2916.0	0.00027902243562582754
2918.0	0.00027902243562582754
2920.0	0.00027902243562582754
2922.0	0.00027902243562582754
2924.0	0.00027902243562582754
2926.0	0.00027902243562582754
2928.0	0.00027902243562582754
2930.0	0.00027902243562582754
2932.0	0.00027902243562582754
2934.0	0.00027902243562582754
2936.0	0.00027902243562582754
2938.0	0.00027902243562582754
2940.0	0.00027902243562582754
2942.0	0.00027902243562582754
2944.0	0.00027902243562582754
2946.0	0.00027902243562582754
2948.0	0.00027902243562582754
2950.0	0.00027902243562582754
2952.0	0.00027902243562582754
2954.0	0.00027902243562582754
2956.0	0.00027902243562582754
2958.0	0.00027902243562582754
2960.0	0.00027902243562582754
2962.0	0.00027902243562582754
2964.0	0.00027902243562582754
2966.0	0.00027902243562582754
2968.0	0.00027902243562582754
2970.0	0.00027902243562582754
2972.0	0.00027902243562582754
2974.0	0.00027902243562582754
2976.0	0.00027902243562582754
2978.0	0.00027902243562582754
2980.0	0.00027902243562582754
2982.0	0.00027902243562582754
2984.0	0.00027902243562582754
2986.0	0.00027902243562582754
2988.0	0.00027902243562582754
2990.0	0.00027902243562582754
2992.0	0.00027902243562582754
2994.0	0.00027902243562582754
2996.0	0.00027902243562582754
2998.0	0.00027902243562582754
3000.0	0.00027902243562582754
3002.0	0.00027902243562582754
3004.0	0.00027902243562582754
3006.0	0.00027902243562582754
3008.0	0.00027902243562582754
3010.0	0.00027902243562582754
3012.0	0.00027902243562582754
3014.0	0.00027902243562582754
3016.0	0.00027902243562582754
3018.0	0.00027902243562582754
3020.0	0.00027902243562582754
3022.0	0.00027902243562582754
3024.0	0.00027902243562582754
3026.0	0.00027902243562582754
3028.0	0.00027902243562582754
3030.0	0.00027902243562582754
3032.0	0.00027902243562582754
3034.0	0.00027902243562582754
3036.0	0.00027902243562582754
3038.0	0.00027902243562582754
3040.0	0.00027902243562582754
3042.0	0.00027902243562582754
3044.0	0.00027902243562582754
3046.0	0.00027902243562582754
3048.0	0.00027902243562582754
3050.0	0.00027902243562582754
3052.0	0.00027902243562582754
3054.0	0.00027902243562582754
3056.0	0.00027902243562582754
3058.0	0.00027902243562582754
3060.0	0.00027902243562582754
3062.0	0.00027902243562582754
3064.0	0.00027902243562582754
3066.0	0.00027902243562582754
3068.0	0.00027902243562582754
3070.0	0.00027902243562582754
3072.0	0.00027902243562582754
3074.0	0.00027902243562582754
3076.0	0.00027902243562582754
3078.0	0.00027902243562582754
3080.0	0.00027902243562582754
3082.0	0.00027902243562582754
3084.0	0.00027902243562582754
3086.0	0.00027902243562582754
3088.0	0.00027902243562582754
3090.0	0.00027902243562582754
3092.0	0.00027902243562582754
3094.0	0.00027902243562582754
3096.0	0.00027902243562582754
3098.0	0.00027902243562582754
3100.0	0.00027902243562582754
3102.0	0.00027902243562582754
3104.0	0.00027902243562582754
3106.0	0.00027902243562582754
3108.0	0.00027902243562582754
3110.0	0.00027902243562582754
3112.0	0.00027902243562582754
3114.0	0.00027902243562582754
3116.0	0.00027902243562582754
3118.0	0.00027902243562582754
3120.0	0.00027902243562582754
3122.0	0.00027902243562582754
3124.0	0.00027902243562582754
3126.0	0.00027902243562582754
3128.0	0.00027902243562582754
3130.0	0.00027902243562582754
3132.0	0.00027902243562582754
3134.0	0.00027902243562582754
3136.0	0.00027902243562582754
3138.0	0.00027902243562582754
3140.0	0.00027902243562582754
3142.0	0.00027902243562582754
3144.0	0.00027902243562582754
3146.0	0.00027902243562582754
3148.0	0.00027902243562582754
3150.0	0.00027902243562582754
3152.0	0.00027902243562582754
3154.0	0.00027902243562582754
3156.0	0.00027902243562582754
3158.0	0.00027902243562582754
3160.0	0.00027902243562582754
3162.0	0.00027902243562582754
3164.0	0.00027902243562582754
3166.0	0.00027902243562582754
3168.0	0.00027902243562582754
3170.0	0.00027902243562582754
3172.0	0.00027902243562582754
3174.0	0.00027902243562582754
3176.0	0.00027902243562582754
3178.0	0.00027902243562582754
3180.0	0.00027902243562582754
3182.0	0.00027902243562582754
3184.0	0.00027902243562582754
3186.0	0.00027902243562582754
3188.0	0.00027902243562582754
3190.0	0.00027902243562582754
3192.0	0.00027902243562582754
3194.0	0.00027902243562582754
3196.0	0.00027902243562582754
3198.0	0.00027902243562582754
3200.0	0.00027902243562582754
3202.0	0.00027902243562582754
3204.0	0.00027902243562582754
3206.0	0.00027902243562582754
3208.0	0.00027902243562582754
3210.0	0.00027902243562582754
3212.0	0.00027902243562582754
3214.0	0.00027902243562582754
3216.0	0.00027902243562582754
3218.0	0.00027902243562582754
3220.0	0.00027902243562582754
3222.0	0.00027902243562582754
3224.0	0.00027902243562582754
3226.0	0.00027902243562582754
3228.0	0.00027902243562582754
3230.0	0.00027902243562582754
3232.0	0.00027902243562582754
3234.0	0.00027902243562582754
3236.0	0.00027902243562582754
3238.0	0.00027902243562582754
3240.0	0.00027902243562582754
3242.0	0.00027902243562582754
3244.0	0.00027902243562582754
3246.0	0.00027902243562582754
3248.0	0.00027902243562582754
3250.0	0.00027902243562582754
3252.0	0.00027902243562582754
3254.0	0.00027902243562582754
3256.0	0.00027902243562582754
3258.0	0.00027902243562582754
3260.0	0.00027902243562582754
3262.0	0.00027902243562582754
3264.0	0.00027902243562582754
3266.0	0.00027902243562582754
3268.0	0.00027902243562582754
3270.0	0.00027902243562582754
3272.0	0.00027902243562582754
3274.0	0.00027902243562582754
3276.0	0.00027902243562582754
3278.0	0.00027902243562582754
3280.0	0.00027902243562582754
3282.0	0.00027902243562582754
3284.0	0.00027902243562582754
3286.0	0.00027902243562582754
3288.0	0.00027902243562582754
3290.0	0.00027902243562582754
3292.0	0.00027902243562582754
3294.0	0.00027902243562582754
3296.0	0.00027902243562582754
3298.0	0.00027902243562582754
3300.0	0.00027902243562582754
3302.0	0.00027902243562582754
3304.0	0.00027902243562582754
3306.0	0.00027902243562582754
3308.0	0.00027902243562582754
3310.0	0.00027902243562582754
3312.0	0.00027902243562582754
3314.0	0.00027902243562582754
3316.0	0.00027902243562582754
3318.0	0.00027902243562582754
3320.0	0.00027902243562582754
3322.0	0.00027902243562582754
3324.0	0.00027902243562582754
3326.0	0.00027902243562582754
3328.0	0.00027902243562582754
3330.0	0.00027902243562582754
3332.0	0.00027902243562582754
3334.0	0.00027902243562582754
3336.0	0.00027902243562582754
3338.0	0.00027902243562582754
3340.0	0.00027902243562582754
3342.0	0.00027902243562582754
3344.0	0.00027902243562582754
3346.0	0.00027902243562582754
3348.0	0.00027902243562582754
3350.0	0.00027902243562582754
3352.0	0.00027902243562582754
3354.0	0.00027902243562582754
3356.0	0.00027902243562582754
3358.0	0.00027902243562582754
3360.0	0.00027902243562582754
3362.0	0.00027902243562582754
3364.0	0.00027902243562582754
3366.0	0.00027902243562582754
3368.0	0.00027902243562582754
3370.0	0.00027902243562582754
3372.0	0.00027902243562582754
3374.0	0.00027902243562582754
3376.0	0.00027902243562582754
3378.0	0.00027902243562582754
3380.0	0.00027902243562582754
3382.0	0.00027902243562582754
3384.0	0.00027902243562582754
3386.0	0.00027902243562582754
3388.0	0.00027902243562582754
3390.0	0.00027902243562582754
3392.0	0.00027902243562582754
3394.0	0.00027902243562582754
3396.0	0.00027902243562582754
3398.0	0.00027902243562582754
3400.0	0.00027902243562582754
3402.0	0.00027902243562582754
3404.0	0.00027902243562582754
3406.0	0.00027902243562582754
3408.0	0.00027902243562582754
3410.0	0.00027902243562582754
3412.0	0.00027902243562582754
3414.0	0.00027902243562582754
3416.0	0.00027902243562582754
3418.0	0.00027902243562582754
3420.0	0.00027902243562582754
3422.0	0.00027902243562582754
3424.0	0.00027902243562582754
3426.0	0.00027902243562582754
3428.0	0.00027902243562582754
3430.0	0.00027902243562582754
3432.0	0.00027902243562582754
3434.0	0.00027902243562582754
3436.0	0.00027902243562582754
3438.0	0.00027902243562582754
3440.0	0.00027902243562582754
3442.0	0.00027902243562582754
3444.0	0.00027902243562582754
3446.0	0.00027902243562582754
3448.0	0.00027902243562582754
3450.0	0.00027902243562582754
3452.0	0.00027902243562582754
3454.0	0.00027902243562582754
3456.0	0.00027902243562582754
3458.0	0.00027902243562582754
3460.0	0.00027902243562582754
3462.0	0.00027902243562582754
3464.0	0.00027902243562582754
3466.0	0.00027902243562582754
3468.0	0.00027902243562582754
3470.0	0.00027902243562582754
3472.0	0.00027902243562582754
3474.0	0.00027902243562582754
3476.0	0.00027902243562582754
3478.0	0.00027902243562582754
3480.0	0.00027902243562582754
3482.0	0.00027902243562582754
3484.0	0.00027902243562582754
3486.0	0.00027902243562582754
3488.0	0.00027902243562582754
3490.0	0.00027902243562582754
3492.0	0.00027902243562582754
3494.0	0.00027902243562582754
3496.0	0.00027902243562582754
3498.0	0.00027902243562582754
3500.0	0.00027902243562582754
3502.0	0.00027902243562582754
3504.0	0.00027902243562582754
3506.0	0.00027902243562582754
3508.0	0.00027902243562582754
3510.0	0.00027902243562582754
3512.0	0.00027902243562582754
3514.0	0.00027902243562582754
3516.0	0.00027902243562582754
3518.0	0.00027902243562582754
3520.0	0.00027902243562582754
3522.0	0.00027902243562582754
3524.0	0.00027902243562582754
3526.0	0.00027902243562582754
3528.0	0.00027902243562582754
3530.0	0.00027902243562582754
3532.0	0.00027902243562582754
3534.0	0.00027902243562582754
3536.0	0.00027902243562582754
3538.0	0.00027902243562582754
3540.0	0.00027902243562582754
3542.0	0.00027902243562582754
3544.0	0.00027902243562582754
3546.0	0.00027902243562582754
3548.0	0.00027902243562582754
3550.0	0.00027902243562582754
3552.0	0.00027902243562582754
3554.0	0.00027902243562582754
3556.0	0.00027902243562582754
3558.0	0.00027902243562582754
3560.0	0.00027902243562582754
3562.0	0.00027902243562582754
3564.0	0.00027902243562582754
3566.0	0.00027902243562582754
3568.0	0.00027902243562582754
3570.0	0.00027902243562582754
3572.0	0.00027902243562582754
3574.0	0.00027902243562582754
3576.0	0.00027902243562582754
3578.0	0.00027902243562582754
3580.0	0.00027902243562582754
3582.0	0.00027902243562582754
3584.0	0.00027902243562582754
3586.0	0.00027902243562582754
3588.0	0.00027902243562582754
3590.0	0.00027902243562582754
3592.0	0.00027902243562582754
3594.0	0.00027902243562582754
3596.0	0.00027902243562582754
3598.0	0.00027902243562582754
3600.0	0.00027902243562582754
3602.0	0.00027902243562582754
3604.0	0.00027902243562582754
3606.0	0.00027902243562582754
3608.0	0.00027902243562582754
3610.0	0.00027902243562582754
3612.0	0.00027902243562582754
3614.0	0.00027902243562582754
3616.0	0.00027902243562582754
3618.0	0.00027902243562582754
3620.0	0.00027902243562582754
3622.0	0.00027902243562582754
3624.0	0.00027902243562582754
3626.0	0.00027902243562582754
3628.0	0.00027902243562582754
3630.0	0.00027902243562582754
3632.0	0.00027902243562582754
3634.0	0.00027902243562582754
3636.0	0.00027902243562582754
3638.0	0.00027902243562582754
3640.0	0.00027902243562582754
3642.0	0.00027902243562582754
3644.0	0.00027902243562582754
3646.0	0.00027902243562582754
3648.0	0.00027902243562582754
3650.0	0.00027902243562582754
3652.0	0.00027902243562582754
3654.0	0.00027902243562582754
3656.0	0.00027902243562582754
3658.0	0.00027902243562582754
3660.0	0.00027902243562582754
3662.0	0.00027902243562582754
3664.0	0.00027902243562582754
3666.0	0.00027902243562582754
3668.0	0.00027902243562582754
3670.0	0.00027902243562582754
3672.0	0.00027902243562582754
3674.0	0.00027902243562582754
3676.0	0.00027902243562582754
3678.0	0.00027902243562582754
3680.0	0.00027902243562582754
3682.0	0.00027902243562582754
3684.0	0.00027902243562582754
3686.0	0.00027902243562582754
3688.0	0.00027902243562582754
3690.0	0.00027902243562582754
3692.0	0.00027902243562582754
3694.0	0.00027902243562582754
3696.0	0.00027902243562582754
3698.0	0.00027902243562582754
3700.0	0.00027902243562582754
3702.0	0.00027902243562582754
3704.0	0.00027902243562582754
3706.0	0.00027902243562582754
3708.0	0.00027902243562582754
3710.0	0.00027902243562582754
3712.0	0.00027902243562582754
3714.0	0.00027902243562582754
3716.0	0.00027902243562582754
3718.0	0.00027902243562582754
3720.0	0.00027902243562582754
3722.0	0.00027902243562582754
3724.0	0.00027902243562582754
3726.0	0.00027902243562582754
3728.0	0.00027902243562582754
3730.0	0.00027902243562582754
3732.0	0.00027902243562582754
3734.0	0.00027902243562582754
3736.0	0.00027902243562582754
3738.0	0.00027902243562582754
3740.0	0.00027902243562582754
3742.0	0.00027902243562582754
3744.0	0.00027902243562582754
3746.0	0.00027902243562582754
3748.0	0.00027902243562582754
3750.0	0.00027902243562582754
3752.0	0.00027902243562582754
3754.0	0.00027902243562582754
3756.0	0.00027902243562582754
3758.0	0.00027902243562582754
3760.0	0.00027902243562582754
3762.0	0.00027902243562582754
3764.0	0.00027902243562582754
3766.0	0.00027902243562582754
3768.0	0.00027902243562582754
3770.0	0.00027902243562582754
3772.0	0.00027902243562582754
3774.0	0.00027902243562582754
3776.0	0.00027902243562582754
3778.0	0.00027902243562582754
3780.0	0.00027902243562582754
3782.0	0.00027902243562582754
3784.0	0.00027902243562582754
3786.0	0.00027902243562582754
3788.0	0.00027902243562582754
3790.0	0.00027902243562582754
3792.0	0.00027902243562582754
3794.0	0.00027902243562582754
3796.0	0.00027902243562582754
3798.0	0.00027902243562582754
3800.0	0.00027902243562582754
3802.0	0.00027902243562582754
3804.0	0.00027902243562582754
3806.0	0.00027902243562582754
3808.0	0.00027902243562582754
3810.0	0.00027902243562582754
3812.0	0.00027902243562582754
3814.0	0.00027902243562582754
3816.0	0.00027902243562582754
3818.0	0.00027902243562582754
3820.0	0.00027902243562582754
3822.0	0.00027902243562582754
3824.0	0.00027902243562582754
3826.0	0.00027902243562582754
3828.0	0.00027902243562582754
3830.0	0.00027902243562582754
3832.0	0.00027902243562582754
3834.0	0.00027902243562582754
3836.0	0.00027902243562582754
3838.0	0.00027902243562582754
3840.0	0.00027902243562582754
3842.0	0.00027902243562582754
3844.0	0.00027902243562582754
3846.0	0.00027902243562582754
3848.0	0.00027902243562582754
3850.0	0.00027902243562582754
3852.0	0.00027902243562582754
3854.0	0.00027902243562582754
3856.0	0.00027902243562582754
3858.0	0.00027902243562582754
3860.0	0.00027902243562582754
3862.0	0.00027902243562582754
3864.0	0.00027902243562582754
3866.0	0.00027902243562582754
3868.0	0.00027902243562582754
3870.0	0.00027902243562582754
3872.0	0.00027902243562582754
3874.0	0.00027902243562582754
3876.0	0.00027902243562582754
3878.0	0.00027902243562582754
3880.0	0.00027902243562582754
3882.0	0.00027902243562582754
3884.0	0.00027902243562582754
3886.0	0.00027902243562582754
3888.0	0.00027902243562582754
3890.0	0.00027902243562582754
3892.0	0.00027902243562582754
3894.0	0.00027902243562582754
3896.0	0.00027902243562582754
3898.0	0.00027902243562582754
3900.0	0.00027902243562582754
3902.0	0.00027902243562582754
3904.0	0.00027902243562582754
3906.0	0.00027902243562582754
3908.0	0.00027902243562582754
3910.0	0.00027902243562582754
3912.0	0.00027902243562582754
3914.0	0.00027902243562582754
3916.0	0.00027902243562582754
3918.0	0.00027902243562582754
3920.0	0.00027902243562582754
3922.0	0.00027902243562582754
3924.0	0.00027902243562582754
3926.0	0.00027902243562582754
3928.0	0.00027902243562582754
3930.0	0.00027902243562582754
3932.0	0.00027902243562582754
3934.0	0.00027902243562582754
3936.0	0.00027902243562582754
3938.0	0.00027902243562582754
3940.0	0.00027902243562582754
3942.0	0.00027902243562582754
3944.0	0.00027902243562582754
3946.0	0.00027902243562582754
3948.0	0.00027902243562582754
3950.0	0.00027902243562582754
3952.0	0.00027902243562582754
3954.0	0.00027902243562582754
3956.0	0.00027902243562582754
3958.0	0.00027902243562582754
3960.0	0.00027902243562582754
3962.0	0.00027902243562582754
3964.0	0.00027902243562582754
3966.0	0.00027902243562582754
3968.0	0.00027902243562582754
3970.0	0.00027902243562582754
3972.0	0.00027902243562582754
3974.0	0.00027902243562582754
3976.0	0.00027902243562582754
3978.0	0.00027902243562582754
3980.0	0.00027902243562582754
3982.0	0.00027902243562582754
3984.0	0.00027902243562582754
3986.0	0.00027902243562582754
3988.0	0.00027902243562582754
3990.0	0.00027902243562582754
3992.0	0.00027902243562582754
3994.0	0.00027902243562582754
3996.0	0.00027902243562582754
3998.0	0.00027902243562582754
4000.0	0.00027902243562582754


==> TeX/Tikz/plot_data/lasso/gam/Nesterov_fixed_-lasso_4000_1000_10.jsonl.txt <==
2.0	1.0108706244449767e-5
4.0	1.0108706244449767e-5
6.0	1.0108706244449767e-5
8.0	1.0108706244449767e-5
10.0	1.0108706244449767e-5
12.0	1.0108706244449767e-5
14.0	1.0108706244449767e-5
16.0	1.0108706244449767e-5
18.0	1.0108706244449767e-5
20.0	1.0108706244449767e-5
22.0	1.0108706244449767e-5
24.0	1.0108706244449767e-5
26.0	1.0108706244449767e-5
28.0	1.0108706244449767e-5
30.0	1.0108706244449767e-5
32.0	1.0108706244449767e-5
34.0	1.0108706244449767e-5
36.0	1.0108706244449767e-5
38.0	1.0108706244449767e-5
40.0	1.0108706244449767e-5
42.0	1.0108706244449767e-5
44.0	1.0108706244449767e-5
46.0	1.0108706244449767e-5
48.0	1.0108706244449767e-5
50.0	1.0108706244449767e-5
52.0	1.0108706244449767e-5
54.0	1.0108706244449767e-5
56.0	1.0108706244449767e-5
58.0	1.0108706244449767e-5
60.0	1.0108706244449767e-5
62.0	1.0108706244449767e-5
64.0	1.0108706244449767e-5
66.0	1.0108706244449767e-5
68.0	1.0108706244449767e-5
70.0	1.0108706244449767e-5
72.0	1.0108706244449767e-5
74.0	1.0108706244449767e-5
76.0	1.0108706244449767e-5
78.0	1.0108706244449767e-5
80.0	1.0108706244449767e-5
82.0	1.0108706244449767e-5
84.0	1.0108706244449767e-5
86.0	1.0108706244449767e-5
88.0	1.0108706244449767e-5
90.0	1.0108706244449767e-5
92.0	1.0108706244449767e-5
94.0	1.0108706244449767e-5
96.0	1.0108706244449767e-5
98.0	1.0108706244449767e-5
100.0	1.0108706244449767e-5
102.0	1.0108706244449767e-5
104.0	1.0108706244449767e-5
106.0	1.0108706244449767e-5
108.0	1.0108706244449767e-5
110.0	1.0108706244449767e-5
112.0	1.0108706244449767e-5
114.0	1.0108706244449767e-5
116.0	1.0108706244449767e-5
118.0	1.0108706244449767e-5
120.0	1.0108706244449767e-5
122.0	1.0108706244449767e-5
124.0	1.0108706244449767e-5
126.0	1.0108706244449767e-5
128.0	1.0108706244449767e-5
130.0	1.0108706244449767e-5
132.0	1.0108706244449767e-5
134.0	1.0108706244449767e-5
136.0	1.0108706244449767e-5
138.0	1.0108706244449767e-5
140.0	1.0108706244449767e-5
142.0	1.0108706244449767e-5
144.0	1.0108706244449767e-5
146.0	1.0108706244449767e-5
148.0	1.0108706244449767e-5
150.0	1.0108706244449767e-5
152.0	1.0108706244449767e-5
154.0	1.0108706244449767e-5
156.0	1.0108706244449767e-5
158.0	1.0108706244449767e-5
160.0	1.0108706244449767e-5
162.0	1.0108706244449767e-5
164.0	1.0108706244449767e-5
166.0	1.0108706244449767e-5
168.0	1.0108706244449767e-5
170.0	1.0108706244449767e-5
172.0	1.0108706244449767e-5
174.0	1.0108706244449767e-5
176.0	1.0108706244449767e-5
178.0	1.0108706244449767e-5
180.0	1.0108706244449767e-5
182.0	1.0108706244449767e-5
184.0	1.0108706244449767e-5
186.0	1.0108706244449767e-5
188.0	1.0108706244449767e-5
190.0	1.0108706244449767e-5
192.0	1.0108706244449767e-5
194.0	1.0108706244449767e-5
196.0	1.0108706244449767e-5
198.0	1.0108706244449767e-5
200.0	1.0108706244449767e-5
202.0	1.0108706244449767e-5
204.0	1.0108706244449767e-5
206.0	1.0108706244449767e-5
208.0	1.0108706244449767e-5
210.0	1.0108706244449767e-5
212.0	1.0108706244449767e-5
214.0	1.0108706244449767e-5
216.0	1.0108706244449767e-5
218.0	1.0108706244449767e-5
220.0	1.0108706244449767e-5
222.0	1.0108706244449767e-5
224.0	1.0108706244449767e-5
226.0	1.0108706244449767e-5
228.0	1.0108706244449767e-5
230.0	1.0108706244449767e-5
232.0	1.0108706244449767e-5
234.0	1.0108706244449767e-5
236.0	1.0108706244449767e-5
238.0	1.0108706244449767e-5
240.0	1.0108706244449767e-5
242.0	1.0108706244449767e-5
244.0	1.0108706244449767e-5
246.0	1.0108706244449767e-5
248.0	1.0108706244449767e-5
250.0	1.0108706244449767e-5
252.0	1.0108706244449767e-5
254.0	1.0108706244449767e-5
256.0	1.0108706244449767e-5
258.0	1.0108706244449767e-5
260.0	1.0108706244449767e-5
262.0	1.0108706244449767e-5
264.0	1.0108706244449767e-5
266.0	1.0108706244449767e-5
268.0	1.0108706244449767e-5
270.0	1.0108706244449767e-5
272.0	1.0108706244449767e-5
274.0	1.0108706244449767e-5
276.0	1.0108706244449767e-5
278.0	1.0108706244449767e-5
280.0	1.0108706244449767e-5
282.0	1.0108706244449767e-5
284.0	1.0108706244449767e-5
286.0	1.0108706244449767e-5
288.0	1.0108706244449767e-5
290.0	1.0108706244449767e-5
292.0	1.0108706244449767e-5
294.0	1.0108706244449767e-5
296.0	1.0108706244449767e-5
298.0	1.0108706244449767e-5
300.0	1.0108706244449767e-5
302.0	1.0108706244449767e-5
304.0	1.0108706244449767e-5
306.0	1.0108706244449767e-5
308.0	1.0108706244449767e-5
310.0	1.0108706244449767e-5
312.0	1.0108706244449767e-5
314.0	1.0108706244449767e-5
316.0	1.0108706244449767e-5
318.0	1.0108706244449767e-5
320.0	1.0108706244449767e-5
322.0	1.0108706244449767e-5
324.0	1.0108706244449767e-5
326.0	1.0108706244449767e-5
328.0	1.0108706244449767e-5
330.0	1.0108706244449767e-5
332.0	1.0108706244449767e-5
334.0	1.0108706244449767e-5
336.0	1.0108706244449767e-5
338.0	1.0108706244449767e-5
340.0	1.0108706244449767e-5
342.0	1.0108706244449767e-5
344.0	1.0108706244449767e-5
346.0	1.0108706244449767e-5
348.0	1.0108706244449767e-5
350.0	1.0108706244449767e-5
352.0	1.0108706244449767e-5
354.0	1.0108706244449767e-5
356.0	1.0108706244449767e-5
358.0	1.0108706244449767e-5
360.0	1.0108706244449767e-5
362.0	1.0108706244449767e-5
364.0	1.0108706244449767e-5
366.0	1.0108706244449767e-5
368.0	1.0108706244449767e-5
370.0	1.0108706244449767e-5
372.0	1.0108706244449767e-5
374.0	1.0108706244449767e-5
376.0	1.0108706244449767e-5
378.0	1.0108706244449767e-5
380.0	1.0108706244449767e-5
382.0	1.0108706244449767e-5
384.0	1.0108706244449767e-5
386.0	1.0108706244449767e-5
388.0	1.0108706244449767e-5
390.0	1.0108706244449767e-5
392.0	1.0108706244449767e-5
394.0	1.0108706244449767e-5
396.0	1.0108706244449767e-5
398.0	1.0108706244449767e-5
400.0	1.0108706244449767e-5
402.0	1.0108706244449767e-5
404.0	1.0108706244449767e-5
406.0	1.0108706244449767e-5
408.0	1.0108706244449767e-5
410.0	1.0108706244449767e-5
412.0	1.0108706244449767e-5
414.0	1.0108706244449767e-5
416.0	1.0108706244449767e-5
418.0	1.0108706244449767e-5
420.0	1.0108706244449767e-5
422.0	1.0108706244449767e-5
424.0	1.0108706244449767e-5
426.0	1.0108706244449767e-5
428.0	1.0108706244449767e-5
430.0	1.0108706244449767e-5
432.0	1.0108706244449767e-5
434.0	1.0108706244449767e-5
436.0	1.0108706244449767e-5
438.0	1.0108706244449767e-5
440.0	1.0108706244449767e-5
442.0	1.0108706244449767e-5
444.0	1.0108706244449767e-5
446.0	1.0108706244449767e-5
448.0	1.0108706244449767e-5
450.0	1.0108706244449767e-5
452.0	1.0108706244449767e-5
454.0	1.0108706244449767e-5
456.0	1.0108706244449767e-5
458.0	1.0108706244449767e-5
460.0	1.0108706244449767e-5
462.0	1.0108706244449767e-5
464.0	1.0108706244449767e-5
466.0	1.0108706244449767e-5
468.0	1.0108706244449767e-5
470.0	1.0108706244449767e-5
472.0	1.0108706244449767e-5
474.0	1.0108706244449767e-5
476.0	1.0108706244449767e-5
478.0	1.0108706244449767e-5
480.0	1.0108706244449767e-5
482.0	1.0108706244449767e-5
484.0	1.0108706244449767e-5
486.0	1.0108706244449767e-5
488.0	1.0108706244449767e-5
490.0	1.0108706244449767e-5
492.0	1.0108706244449767e-5
494.0	1.0108706244449767e-5
496.0	1.0108706244449767e-5
498.0	1.0108706244449767e-5
500.0	1.0108706244449767e-5
502.0	1.0108706244449767e-5
504.0	1.0108706244449767e-5
506.0	1.0108706244449767e-5
508.0	1.0108706244449767e-5
510.0	1.0108706244449767e-5
512.0	1.0108706244449767e-5
514.0	1.0108706244449767e-5
516.0	1.0108706244449767e-5
518.0	1.0108706244449767e-5
520.0	1.0108706244449767e-5
522.0	1.0108706244449767e-5
524.0	1.0108706244449767e-5
526.0	1.0108706244449767e-5
528.0	1.0108706244449767e-5
530.0	1.0108706244449767e-5
532.0	1.0108706244449767e-5
534.0	1.0108706244449767e-5
536.0	1.0108706244449767e-5
538.0	1.0108706244449767e-5
540.0	1.0108706244449767e-5
542.0	1.0108706244449767e-5
544.0	1.0108706244449767e-5
546.0	1.0108706244449767e-5
548.0	1.0108706244449767e-5
550.0	1.0108706244449767e-5
552.0	1.0108706244449767e-5
554.0	1.0108706244449767e-5
556.0	1.0108706244449767e-5
558.0	1.0108706244449767e-5
560.0	1.0108706244449767e-5
562.0	1.0108706244449767e-5
564.0	1.0108706244449767e-5
566.0	1.0108706244449767e-5
568.0	1.0108706244449767e-5
570.0	1.0108706244449767e-5
572.0	1.0108706244449767e-5
574.0	1.0108706244449767e-5
576.0	1.0108706244449767e-5
578.0	1.0108706244449767e-5
580.0	1.0108706244449767e-5
582.0	1.0108706244449767e-5
584.0	1.0108706244449767e-5
586.0	1.0108706244449767e-5
588.0	1.0108706244449767e-5
590.0	1.0108706244449767e-5
592.0	1.0108706244449767e-5
594.0	1.0108706244449767e-5
596.0	1.0108706244449767e-5
598.0	1.0108706244449767e-5
600.0	1.0108706244449767e-5
602.0	1.0108706244449767e-5
604.0	1.0108706244449767e-5
606.0	1.0108706244449767e-5
608.0	1.0108706244449767e-5
610.0	1.0108706244449767e-5
612.0	1.0108706244449767e-5
614.0	1.0108706244449767e-5
616.0	1.0108706244449767e-5
618.0	1.0108706244449767e-5
620.0	1.0108706244449767e-5
622.0	1.0108706244449767e-5
624.0	1.0108706244449767e-5
626.0	1.0108706244449767e-5
628.0	1.0108706244449767e-5
630.0	1.0108706244449767e-5
632.0	1.0108706244449767e-5
634.0	1.0108706244449767e-5
636.0	1.0108706244449767e-5
638.0	1.0108706244449767e-5
640.0	1.0108706244449767e-5
642.0	1.0108706244449767e-5
644.0	1.0108706244449767e-5
646.0	1.0108706244449767e-5
648.0	1.0108706244449767e-5
650.0	1.0108706244449767e-5
652.0	1.0108706244449767e-5
654.0	1.0108706244449767e-5
656.0	1.0108706244449767e-5
658.0	1.0108706244449767e-5
660.0	1.0108706244449767e-5
662.0	1.0108706244449767e-5
664.0	1.0108706244449767e-5
666.0	1.0108706244449767e-5
668.0	1.0108706244449767e-5
670.0	1.0108706244449767e-5
672.0	1.0108706244449767e-5
674.0	1.0108706244449767e-5
676.0	1.0108706244449767e-5
678.0	1.0108706244449767e-5
680.0	1.0108706244449767e-5
682.0	1.0108706244449767e-5
684.0	1.0108706244449767e-5
686.0	1.0108706244449767e-5
688.0	1.0108706244449767e-5
690.0	1.0108706244449767e-5
692.0	1.0108706244449767e-5
694.0	1.0108706244449767e-5
696.0	1.0108706244449767e-5
698.0	1.0108706244449767e-5
700.0	1.0108706244449767e-5
702.0	1.0108706244449767e-5
704.0	1.0108706244449767e-5
706.0	1.0108706244449767e-5
708.0	1.0108706244449767e-5
710.0	1.0108706244449767e-5
712.0	1.0108706244449767e-5
714.0	1.0108706244449767e-5
716.0	1.0108706244449767e-5
718.0	1.0108706244449767e-5
720.0	1.0108706244449767e-5
722.0	1.0108706244449767e-5
724.0	1.0108706244449767e-5
726.0	1.0108706244449767e-5
728.0	1.0108706244449767e-5
730.0	1.0108706244449767e-5
732.0	1.0108706244449767e-5
734.0	1.0108706244449767e-5
736.0	1.0108706244449767e-5
738.0	1.0108706244449767e-5
740.0	1.0108706244449767e-5
742.0	1.0108706244449767e-5
744.0	1.0108706244449767e-5
746.0	1.0108706244449767e-5
748.0	1.0108706244449767e-5
750.0	1.0108706244449767e-5
752.0	1.0108706244449767e-5
754.0	1.0108706244449767e-5
756.0	1.0108706244449767e-5
758.0	1.0108706244449767e-5
760.0	1.0108706244449767e-5
762.0	1.0108706244449767e-5
764.0	1.0108706244449767e-5
766.0	1.0108706244449767e-5
768.0	1.0108706244449767e-5
770.0	1.0108706244449767e-5
772.0	1.0108706244449767e-5
774.0	1.0108706244449767e-5
776.0	1.0108706244449767e-5
778.0	1.0108706244449767e-5
780.0	1.0108706244449767e-5
782.0	1.0108706244449767e-5
784.0	1.0108706244449767e-5
786.0	1.0108706244449767e-5
788.0	1.0108706244449767e-5
790.0	1.0108706244449767e-5
792.0	1.0108706244449767e-5
794.0	1.0108706244449767e-5
796.0	1.0108706244449767e-5
798.0	1.0108706244449767e-5
800.0	1.0108706244449767e-5
802.0	1.0108706244449767e-5
804.0	1.0108706244449767e-5
806.0	1.0108706244449767e-5
808.0	1.0108706244449767e-5
810.0	1.0108706244449767e-5
812.0	1.0108706244449767e-5
814.0	1.0108706244449767e-5
816.0	1.0108706244449767e-5
818.0	1.0108706244449767e-5
820.0	1.0108706244449767e-5
822.0	1.0108706244449767e-5
824.0	1.0108706244449767e-5
826.0	1.0108706244449767e-5
828.0	1.0108706244449767e-5
830.0	1.0108706244449767e-5
832.0	1.0108706244449767e-5
834.0	1.0108706244449767e-5
836.0	1.0108706244449767e-5
838.0	1.0108706244449767e-5
840.0	1.0108706244449767e-5
842.0	1.0108706244449767e-5
844.0	1.0108706244449767e-5
846.0	1.0108706244449767e-5
848.0	1.0108706244449767e-5
850.0	1.0108706244449767e-5
852.0	1.0108706244449767e-5
854.0	1.0108706244449767e-5
856.0	1.0108706244449767e-5
858.0	1.0108706244449767e-5
860.0	1.0108706244449767e-5
862.0	1.0108706244449767e-5
864.0	1.0108706244449767e-5
866.0	1.0108706244449767e-5
868.0	1.0108706244449767e-5
870.0	1.0108706244449767e-5
872.0	1.0108706244449767e-5
874.0	1.0108706244449767e-5
876.0	1.0108706244449767e-5
878.0	1.0108706244449767e-5
880.0	1.0108706244449767e-5
882.0	1.0108706244449767e-5
884.0	1.0108706244449767e-5
886.0	1.0108706244449767e-5
888.0	1.0108706244449767e-5
890.0	1.0108706244449767e-5
892.0	1.0108706244449767e-5
894.0	1.0108706244449767e-5
896.0	1.0108706244449767e-5
898.0	1.0108706244449767e-5
900.0	1.0108706244449767e-5
902.0	1.0108706244449767e-5
904.0	1.0108706244449767e-5
906.0	1.0108706244449767e-5
908.0	1.0108706244449767e-5
910.0	1.0108706244449767e-5
912.0	1.0108706244449767e-5
914.0	1.0108706244449767e-5
916.0	1.0108706244449767e-5
918.0	1.0108706244449767e-5
920.0	1.0108706244449767e-5
922.0	1.0108706244449767e-5
924.0	1.0108706244449767e-5
926.0	1.0108706244449767e-5
928.0	1.0108706244449767e-5
930.0	1.0108706244449767e-5
932.0	1.0108706244449767e-5
934.0	1.0108706244449767e-5
936.0	1.0108706244449767e-5
938.0	1.0108706244449767e-5
940.0	1.0108706244449767e-5
942.0	1.0108706244449767e-5
944.0	1.0108706244449767e-5
946.0	1.0108706244449767e-5
948.0	1.0108706244449767e-5
950.0	1.0108706244449767e-5
952.0	1.0108706244449767e-5
954.0	1.0108706244449767e-5
956.0	1.0108706244449767e-5
958.0	1.0108706244449767e-5
960.0	1.0108706244449767e-5
962.0	1.0108706244449767e-5
964.0	1.0108706244449767e-5
966.0	1.0108706244449767e-5
968.0	1.0108706244449767e-5
970.0	1.0108706244449767e-5
972.0	1.0108706244449767e-5
974.0	1.0108706244449767e-5
976.0	1.0108706244449767e-5
978.0	1.0108706244449767e-5
980.0	1.0108706244449767e-5
982.0	1.0108706244449767e-5
984.0	1.0108706244449767e-5
986.0	1.0108706244449767e-5
988.0	1.0108706244449767e-5
990.0	1.0108706244449767e-5
992.0	1.0108706244449767e-5
994.0	1.0108706244449767e-5
996.0	1.0108706244449767e-5
998.0	1.0108706244449767e-5
1000.0	1.0108706244449767e-5
1002.0	1.0108706244449767e-5
1004.0	1.0108706244449767e-5
1006.0	1.0108706244449767e-5
1008.0	1.0108706244449767e-5
1010.0	1.0108706244449767e-5
1012.0	1.0108706244449767e-5
1014.0	1.0108706244449767e-5
1016.0	1.0108706244449767e-5
1018.0	1.0108706244449767e-5
1020.0	1.0108706244449767e-5
1022.0	1.0108706244449767e-5
1024.0	1.0108706244449767e-5
1026.0	1.0108706244449767e-5
1028.0	1.0108706244449767e-5
1030.0	1.0108706244449767e-5
1032.0	1.0108706244449767e-5
1034.0	1.0108706244449767e-5
1036.0	1.0108706244449767e-5
1038.0	1.0108706244449767e-5
1040.0	1.0108706244449767e-5
1042.0	1.0108706244449767e-5
1044.0	1.0108706244449767e-5
1046.0	1.0108706244449767e-5
1048.0	1.0108706244449767e-5
1050.0	1.0108706244449767e-5
1052.0	1.0108706244449767e-5
1054.0	1.0108706244449767e-5
1056.0	1.0108706244449767e-5
1058.0	1.0108706244449767e-5
1060.0	1.0108706244449767e-5
1062.0	1.0108706244449767e-5
1064.0	1.0108706244449767e-5
1066.0	1.0108706244449767e-5
1068.0	1.0108706244449767e-5
1070.0	1.0108706244449767e-5
1072.0	1.0108706244449767e-5
1074.0	1.0108706244449767e-5
1076.0	1.0108706244449767e-5
1078.0	1.0108706244449767e-5
1080.0	1.0108706244449767e-5
1082.0	1.0108706244449767e-5
1084.0	1.0108706244449767e-5
1086.0	1.0108706244449767e-5
1088.0	1.0108706244449767e-5
1090.0	1.0108706244449767e-5
1092.0	1.0108706244449767e-5
1094.0	1.0108706244449767e-5
1096.0	1.0108706244449767e-5
1098.0	1.0108706244449767e-5
1100.0	1.0108706244449767e-5
1102.0	1.0108706244449767e-5
1104.0	1.0108706244449767e-5
1106.0	1.0108706244449767e-5
1108.0	1.0108706244449767e-5
1110.0	1.0108706244449767e-5
1112.0	1.0108706244449767e-5
1114.0	1.0108706244449767e-5
1116.0	1.0108706244449767e-5
1118.0	1.0108706244449767e-5
1120.0	1.0108706244449767e-5
1122.0	1.0108706244449767e-5
1124.0	1.0108706244449767e-5
1126.0	1.0108706244449767e-5
1128.0	1.0108706244449767e-5
1130.0	1.0108706244449767e-5
1132.0	1.0108706244449767e-5
1134.0	1.0108706244449767e-5
1136.0	1.0108706244449767e-5
1138.0	1.0108706244449767e-5
1140.0	1.0108706244449767e-5
1142.0	1.0108706244449767e-5
1144.0	1.0108706244449767e-5
1146.0	1.0108706244449767e-5
1148.0	1.0108706244449767e-5
1150.0	1.0108706244449767e-5
1152.0	1.0108706244449767e-5
1154.0	1.0108706244449767e-5
1156.0	1.0108706244449767e-5
1158.0	1.0108706244449767e-5
1160.0	1.0108706244449767e-5
1162.0	1.0108706244449767e-5
1164.0	1.0108706244449767e-5
1166.0	1.0108706244449767e-5
1168.0	1.0108706244449767e-5
1170.0	1.0108706244449767e-5
1172.0	1.0108706244449767e-5
1174.0	1.0108706244449767e-5
1176.0	1.0108706244449767e-5
1178.0	1.0108706244449767e-5
1180.0	1.0108706244449767e-5
1182.0	1.0108706244449767e-5
1184.0	1.0108706244449767e-5
1186.0	1.0108706244449767e-5
1188.0	1.0108706244449767e-5
1190.0	1.0108706244449767e-5
1192.0	1.0108706244449767e-5
1194.0	1.0108706244449767e-5
1196.0	1.0108706244449767e-5
1198.0	1.0108706244449767e-5
1200.0	1.0108706244449767e-5
1202.0	1.0108706244449767e-5
1204.0	1.0108706244449767e-5
1206.0	1.0108706244449767e-5
1208.0	1.0108706244449767e-5
1210.0	1.0108706244449767e-5
1212.0	1.0108706244449767e-5
1214.0	1.0108706244449767e-5
1216.0	1.0108706244449767e-5
1218.0	1.0108706244449767e-5
1220.0	1.0108706244449767e-5
1222.0	1.0108706244449767e-5
1224.0	1.0108706244449767e-5
1226.0	1.0108706244449767e-5
1228.0	1.0108706244449767e-5
1230.0	1.0108706244449767e-5
1232.0	1.0108706244449767e-5
1234.0	1.0108706244449767e-5
1236.0	1.0108706244449767e-5
1238.0	1.0108706244449767e-5
1240.0	1.0108706244449767e-5
1242.0	1.0108706244449767e-5
1244.0	1.0108706244449767e-5
1246.0	1.0108706244449767e-5
1248.0	1.0108706244449767e-5
1250.0	1.0108706244449767e-5
1252.0	1.0108706244449767e-5
1254.0	1.0108706244449767e-5
1256.0	1.0108706244449767e-5
1258.0	1.0108706244449767e-5
1260.0	1.0108706244449767e-5
1262.0	1.0108706244449767e-5
1264.0	1.0108706244449767e-5
1266.0	1.0108706244449767e-5
1268.0	1.0108706244449767e-5
1270.0	1.0108706244449767e-5
1272.0	1.0108706244449767e-5
1274.0	1.0108706244449767e-5
1276.0	1.0108706244449767e-5
1278.0	1.0108706244449767e-5
1280.0	1.0108706244449767e-5
1282.0	1.0108706244449767e-5
1284.0	1.0108706244449767e-5
1286.0	1.0108706244449767e-5
1288.0	1.0108706244449767e-5
1290.0	1.0108706244449767e-5
1292.0	1.0108706244449767e-5
1294.0	1.0108706244449767e-5
1296.0	1.0108706244449767e-5
1298.0	1.0108706244449767e-5
1300.0	1.0108706244449767e-5
1302.0	1.0108706244449767e-5
1304.0	1.0108706244449767e-5
1306.0	1.0108706244449767e-5
1308.0	1.0108706244449767e-5
1310.0	1.0108706244449767e-5
1312.0	1.0108706244449767e-5
1314.0	1.0108706244449767e-5
1316.0	1.0108706244449767e-5
1318.0	1.0108706244449767e-5
1320.0	1.0108706244449767e-5
1322.0	1.0108706244449767e-5
1324.0	1.0108706244449767e-5
1326.0	1.0108706244449767e-5
1328.0	1.0108706244449767e-5
1330.0	1.0108706244449767e-5
1332.0	1.0108706244449767e-5
1334.0	1.0108706244449767e-5
1336.0	1.0108706244449767e-5
1338.0	1.0108706244449767e-5
1340.0	1.0108706244449767e-5
1342.0	1.0108706244449767e-5
1344.0	1.0108706244449767e-5
1346.0	1.0108706244449767e-5
1348.0	1.0108706244449767e-5
1350.0	1.0108706244449767e-5
1352.0	1.0108706244449767e-5
1354.0	1.0108706244449767e-5
1356.0	1.0108706244449767e-5
1358.0	1.0108706244449767e-5
1360.0	1.0108706244449767e-5
1362.0	1.0108706244449767e-5
1364.0	1.0108706244449767e-5
1366.0	1.0108706244449767e-5
1368.0	1.0108706244449767e-5
1370.0	1.0108706244449767e-5
1372.0	1.0108706244449767e-5
1374.0	1.0108706244449767e-5
1376.0	1.0108706244449767e-5
1378.0	1.0108706244449767e-5
1380.0	1.0108706244449767e-5
1382.0	1.0108706244449767e-5
1384.0	1.0108706244449767e-5
1386.0	1.0108706244449767e-5
1388.0	1.0108706244449767e-5
1390.0	1.0108706244449767e-5
1392.0	1.0108706244449767e-5
1394.0	1.0108706244449767e-5
1396.0	1.0108706244449767e-5
1398.0	1.0108706244449767e-5
1400.0	1.0108706244449767e-5
1402.0	1.0108706244449767e-5
1404.0	1.0108706244449767e-5
1406.0	1.0108706244449767e-5
1408.0	1.0108706244449767e-5
1410.0	1.0108706244449767e-5
1412.0	1.0108706244449767e-5
1414.0	1.0108706244449767e-5
1416.0	1.0108706244449767e-5
1418.0	1.0108706244449767e-5
1420.0	1.0108706244449767e-5
1422.0	1.0108706244449767e-5
1424.0	1.0108706244449767e-5
1426.0	1.0108706244449767e-5
1428.0	1.0108706244449767e-5
1430.0	1.0108706244449767e-5
1432.0	1.0108706244449767e-5
1434.0	1.0108706244449767e-5
1436.0	1.0108706244449767e-5
1438.0	1.0108706244449767e-5
1440.0	1.0108706244449767e-5
1442.0	1.0108706244449767e-5
1444.0	1.0108706244449767e-5
1446.0	1.0108706244449767e-5
1448.0	1.0108706244449767e-5
1450.0	1.0108706244449767e-5
1452.0	1.0108706244449767e-5
1454.0	1.0108706244449767e-5
1456.0	1.0108706244449767e-5
1458.0	1.0108706244449767e-5
1460.0	1.0108706244449767e-5
1462.0	1.0108706244449767e-5
1464.0	1.0108706244449767e-5
1466.0	1.0108706244449767e-5
1468.0	1.0108706244449767e-5
1470.0	1.0108706244449767e-5
1472.0	1.0108706244449767e-5
1474.0	1.0108706244449767e-5
1476.0	1.0108706244449767e-5
1478.0	1.0108706244449767e-5
1480.0	1.0108706244449767e-5
1482.0	1.0108706244449767e-5
1484.0	1.0108706244449767e-5
1486.0	1.0108706244449767e-5
1488.0	1.0108706244449767e-5
1490.0	1.0108706244449767e-5
1492.0	1.0108706244449767e-5
1494.0	1.0108706244449767e-5
1496.0	1.0108706244449767e-5
1498.0	1.0108706244449767e-5
1500.0	1.0108706244449767e-5
1502.0	1.0108706244449767e-5
1504.0	1.0108706244449767e-5
1506.0	1.0108706244449767e-5
1508.0	1.0108706244449767e-5
1510.0	1.0108706244449767e-5
1512.0	1.0108706244449767e-5
1514.0	1.0108706244449767e-5
1516.0	1.0108706244449767e-5
1518.0	1.0108706244449767e-5
1520.0	1.0108706244449767e-5
1522.0	1.0108706244449767e-5
1524.0	1.0108706244449767e-5
1526.0	1.0108706244449767e-5
1528.0	1.0108706244449767e-5
1530.0	1.0108706244449767e-5
1532.0	1.0108706244449767e-5
1534.0	1.0108706244449767e-5
1536.0	1.0108706244449767e-5
1538.0	1.0108706244449767e-5
1540.0	1.0108706244449767e-5
1542.0	1.0108706244449767e-5
1544.0	1.0108706244449767e-5
1546.0	1.0108706244449767e-5
1548.0	1.0108706244449767e-5
1550.0	1.0108706244449767e-5
1552.0	1.0108706244449767e-5
1554.0	1.0108706244449767e-5
1556.0	1.0108706244449767e-5
1558.0	1.0108706244449767e-5
1560.0	1.0108706244449767e-5
1562.0	1.0108706244449767e-5
1564.0	1.0108706244449767e-5
1566.0	1.0108706244449767e-5
1568.0	1.0108706244449767e-5
1570.0	1.0108706244449767e-5
1572.0	1.0108706244449767e-5
1574.0	1.0108706244449767e-5
1576.0	1.0108706244449767e-5
1578.0	1.0108706244449767e-5
1580.0	1.0108706244449767e-5
1582.0	1.0108706244449767e-5
1584.0	1.0108706244449767e-5
1586.0	1.0108706244449767e-5
1588.0	1.0108706244449767e-5
1590.0	1.0108706244449767e-5
1592.0	1.0108706244449767e-5
1594.0	1.0108706244449767e-5
1596.0	1.0108706244449767e-5
1598.0	1.0108706244449767e-5
1600.0	1.0108706244449767e-5
1602.0	1.0108706244449767e-5
1604.0	1.0108706244449767e-5
1606.0	1.0108706244449767e-5
1608.0	1.0108706244449767e-5
1610.0	1.0108706244449767e-5
1612.0	1.0108706244449767e-5
1614.0	1.0108706244449767e-5
1616.0	1.0108706244449767e-5
1618.0	1.0108706244449767e-5
1620.0	1.0108706244449767e-5
1622.0	1.0108706244449767e-5
1624.0	1.0108706244449767e-5
1626.0	1.0108706244449767e-5
1628.0	1.0108706244449767e-5
1630.0	1.0108706244449767e-5
1632.0	1.0108706244449767e-5
1634.0	1.0108706244449767e-5
1636.0	1.0108706244449767e-5
1638.0	1.0108706244449767e-5
1640.0	1.0108706244449767e-5
1642.0	1.0108706244449767e-5
1644.0	1.0108706244449767e-5
1646.0	1.0108706244449767e-5
1648.0	1.0108706244449767e-5
1650.0	1.0108706244449767e-5
1652.0	1.0108706244449767e-5
1654.0	1.0108706244449767e-5
1656.0	1.0108706244449767e-5
1658.0	1.0108706244449767e-5
1660.0	1.0108706244449767e-5
1662.0	1.0108706244449767e-5
1664.0	1.0108706244449767e-5
1666.0	1.0108706244449767e-5
1668.0	1.0108706244449767e-5
1670.0	1.0108706244449767e-5
1672.0	1.0108706244449767e-5
1674.0	1.0108706244449767e-5
1676.0	1.0108706244449767e-5
1678.0	1.0108706244449767e-5
1680.0	1.0108706244449767e-5
1682.0	1.0108706244449767e-5
1684.0	1.0108706244449767e-5
1686.0	1.0108706244449767e-5
1688.0	1.0108706244449767e-5
1690.0	1.0108706244449767e-5
1692.0	1.0108706244449767e-5
1694.0	1.0108706244449767e-5
1696.0	1.0108706244449767e-5
1698.0	1.0108706244449767e-5
1700.0	1.0108706244449767e-5
1702.0	1.0108706244449767e-5
1704.0	1.0108706244449767e-5
1706.0	1.0108706244449767e-5
1708.0	1.0108706244449767e-5
1710.0	1.0108706244449767e-5
1712.0	1.0108706244449767e-5
1714.0	1.0108706244449767e-5
1716.0	1.0108706244449767e-5
1718.0	1.0108706244449767e-5
1720.0	1.0108706244449767e-5
1722.0	1.0108706244449767e-5
1724.0	1.0108706244449767e-5
1726.0	1.0108706244449767e-5
1728.0	1.0108706244449767e-5
1730.0	1.0108706244449767e-5
1732.0	1.0108706244449767e-5
1734.0	1.0108706244449767e-5
1736.0	1.0108706244449767e-5
1738.0	1.0108706244449767e-5
1740.0	1.0108706244449767e-5
1742.0	1.0108706244449767e-5
1744.0	1.0108706244449767e-5
1746.0	1.0108706244449767e-5
1748.0	1.0108706244449767e-5
1750.0	1.0108706244449767e-5
1752.0	1.0108706244449767e-5
1754.0	1.0108706244449767e-5
1756.0	1.0108706244449767e-5
1758.0	1.0108706244449767e-5
1760.0	1.0108706244449767e-5
1762.0	1.0108706244449767e-5
1764.0	1.0108706244449767e-5
1766.0	1.0108706244449767e-5
1768.0	1.0108706244449767e-5
1770.0	1.0108706244449767e-5
1772.0	1.0108706244449767e-5
1774.0	1.0108706244449767e-5
1776.0	1.0108706244449767e-5
1778.0	1.0108706244449767e-5
1780.0	1.0108706244449767e-5
1782.0	1.0108706244449767e-5
1784.0	1.0108706244449767e-5
1786.0	1.0108706244449767e-5
1788.0	1.0108706244449767e-5
1790.0	1.0108706244449767e-5
1792.0	1.0108706244449767e-5
1794.0	1.0108706244449767e-5
1796.0	1.0108706244449767e-5
1798.0	1.0108706244449767e-5
1800.0	1.0108706244449767e-5
1802.0	1.0108706244449767e-5
1804.0	1.0108706244449767e-5
1806.0	1.0108706244449767e-5
1808.0	1.0108706244449767e-5
1810.0	1.0108706244449767e-5
1812.0	1.0108706244449767e-5
1814.0	1.0108706244449767e-5
1816.0	1.0108706244449767e-5
1818.0	1.0108706244449767e-5
1820.0	1.0108706244449767e-5
1822.0	1.0108706244449767e-5
1824.0	1.0108706244449767e-5
1826.0	1.0108706244449767e-5
1828.0	1.0108706244449767e-5
1830.0	1.0108706244449767e-5
1832.0	1.0108706244449767e-5
1834.0	1.0108706244449767e-5
1836.0	1.0108706244449767e-5
1838.0	1.0108706244449767e-5
1840.0	1.0108706244449767e-5
1842.0	1.0108706244449767e-5
1844.0	1.0108706244449767e-5
1846.0	1.0108706244449767e-5
1848.0	1.0108706244449767e-5
1850.0	1.0108706244449767e-5
1852.0	1.0108706244449767e-5
1854.0	1.0108706244449767e-5
1856.0	1.0108706244449767e-5
1858.0	1.0108706244449767e-5
1860.0	1.0108706244449767e-5
1862.0	1.0108706244449767e-5
1864.0	1.0108706244449767e-5
1866.0	1.0108706244449767e-5
1868.0	1.0108706244449767e-5
1870.0	1.0108706244449767e-5
1872.0	1.0108706244449767e-5
1874.0	1.0108706244449767e-5
1876.0	1.0108706244449767e-5
1878.0	1.0108706244449767e-5
1880.0	1.0108706244449767e-5
1882.0	1.0108706244449767e-5
1884.0	1.0108706244449767e-5
1886.0	1.0108706244449767e-5
1888.0	1.0108706244449767e-5
1890.0	1.0108706244449767e-5
1892.0	1.0108706244449767e-5
1894.0	1.0108706244449767e-5
1896.0	1.0108706244449767e-5
1898.0	1.0108706244449767e-5
1900.0	1.0108706244449767e-5
1902.0	1.0108706244449767e-5
1904.0	1.0108706244449767e-5
1906.0	1.0108706244449767e-5
1908.0	1.0108706244449767e-5
1910.0	1.0108706244449767e-5
1912.0	1.0108706244449767e-5
1914.0	1.0108706244449767e-5
1916.0	1.0108706244449767e-5
1918.0	1.0108706244449767e-5
1920.0	1.0108706244449767e-5
1922.0	1.0108706244449767e-5
1924.0	1.0108706244449767e-5
1926.0	1.0108706244449767e-5
1928.0	1.0108706244449767e-5
1930.0	1.0108706244449767e-5
1932.0	1.0108706244449767e-5
1934.0	1.0108706244449767e-5
1936.0	1.0108706244449767e-5
1938.0	1.0108706244449767e-5
1940.0	1.0108706244449767e-5
1942.0	1.0108706244449767e-5
1944.0	1.0108706244449767e-5
1946.0	1.0108706244449767e-5
1948.0	1.0108706244449767e-5
1950.0	1.0108706244449767e-5
1952.0	1.0108706244449767e-5
1954.0	1.0108706244449767e-5
1956.0	1.0108706244449767e-5
1958.0	1.0108706244449767e-5
1960.0	1.0108706244449767e-5
1962.0	1.0108706244449767e-5
1964.0	1.0108706244449767e-5
1966.0	1.0108706244449767e-5
1968.0	1.0108706244449767e-5
1970.0	1.0108706244449767e-5
1972.0	1.0108706244449767e-5
1974.0	1.0108706244449767e-5
1976.0	1.0108706244449767e-5
1978.0	1.0108706244449767e-5
1980.0	1.0108706244449767e-5
1982.0	1.0108706244449767e-5
1984.0	1.0108706244449767e-5
1986.0	1.0108706244449767e-5
1988.0	1.0108706244449767e-5
1990.0	1.0108706244449767e-5
1992.0	1.0108706244449767e-5
1994.0	1.0108706244449767e-5
1996.0	1.0108706244449767e-5
1998.0	1.0108706244449767e-5
2000.0	1.0108706244449767e-5
2002.0	1.0108706244449767e-5
2004.0	1.0108706244449767e-5
2006.0	1.0108706244449767e-5
2008.0	1.0108706244449767e-5
2010.0	1.0108706244449767e-5
2012.0	1.0108706244449767e-5
2014.0	1.0108706244449767e-5
2016.0	1.0108706244449767e-5
2018.0	1.0108706244449767e-5
2020.0	1.0108706244449767e-5
2022.0	1.0108706244449767e-5
2024.0	1.0108706244449767e-5
2026.0	1.0108706244449767e-5
2028.0	1.0108706244449767e-5
2030.0	1.0108706244449767e-5
2032.0	1.0108706244449767e-5
2034.0	1.0108706244449767e-5
2036.0	1.0108706244449767e-5
2038.0	1.0108706244449767e-5
2040.0	1.0108706244449767e-5
2042.0	1.0108706244449767e-5
2044.0	1.0108706244449767e-5
2046.0	1.0108706244449767e-5
2048.0	1.0108706244449767e-5
2050.0	1.0108706244449767e-5
2052.0	1.0108706244449767e-5
2054.0	1.0108706244449767e-5
2056.0	1.0108706244449767e-5
2058.0	1.0108706244449767e-5
2060.0	1.0108706244449767e-5
2062.0	1.0108706244449767e-5
2064.0	1.0108706244449767e-5
2066.0	1.0108706244449767e-5
2068.0	1.0108706244449767e-5
2070.0	1.0108706244449767e-5
2072.0	1.0108706244449767e-5
2074.0	1.0108706244449767e-5
2076.0	1.0108706244449767e-5
2078.0	1.0108706244449767e-5
2080.0	1.0108706244449767e-5
2082.0	1.0108706244449767e-5
2084.0	1.0108706244449767e-5
2086.0	1.0108706244449767e-5
2088.0	1.0108706244449767e-5
2090.0	1.0108706244449767e-5
2092.0	1.0108706244449767e-5
2094.0	1.0108706244449767e-5
2096.0	1.0108706244449767e-5
2098.0	1.0108706244449767e-5
2100.0	1.0108706244449767e-5
2102.0	1.0108706244449767e-5
2104.0	1.0108706244449767e-5
2106.0	1.0108706244449767e-5
2108.0	1.0108706244449767e-5
2110.0	1.0108706244449767e-5
2112.0	1.0108706244449767e-5
2114.0	1.0108706244449767e-5
2116.0	1.0108706244449767e-5
2118.0	1.0108706244449767e-5
2120.0	1.0108706244449767e-5
2122.0	1.0108706244449767e-5
2124.0	1.0108706244449767e-5
2126.0	1.0108706244449767e-5
2128.0	1.0108706244449767e-5
2130.0	1.0108706244449767e-5
2132.0	1.0108706244449767e-5
2134.0	1.0108706244449767e-5
2136.0	1.0108706244449767e-5
2138.0	1.0108706244449767e-5
2140.0	1.0108706244449767e-5
2142.0	1.0108706244449767e-5
2144.0	1.0108706244449767e-5
2146.0	1.0108706244449767e-5
2148.0	1.0108706244449767e-5
2150.0	1.0108706244449767e-5
2152.0	1.0108706244449767e-5
2154.0	1.0108706244449767e-5
2156.0	1.0108706244449767e-5
2158.0	1.0108706244449767e-5
2160.0	1.0108706244449767e-5
2162.0	1.0108706244449767e-5
2164.0	1.0108706244449767e-5
2166.0	1.0108706244449767e-5
2168.0	1.0108706244449767e-5
2170.0	1.0108706244449767e-5
2172.0	1.0108706244449767e-5
2174.0	1.0108706244449767e-5
2176.0	1.0108706244449767e-5
2178.0	1.0108706244449767e-5
2180.0	1.0108706244449767e-5
2182.0	1.0108706244449767e-5
2184.0	1.0108706244449767e-5
2186.0	1.0108706244449767e-5
2188.0	1.0108706244449767e-5
2190.0	1.0108706244449767e-5
2192.0	1.0108706244449767e-5
2194.0	1.0108706244449767e-5
2196.0	1.0108706244449767e-5
2198.0	1.0108706244449767e-5
2200.0	1.0108706244449767e-5
2202.0	1.0108706244449767e-5
2204.0	1.0108706244449767e-5
2206.0	1.0108706244449767e-5
2208.0	1.0108706244449767e-5
2210.0	1.0108706244449767e-5
2212.0	1.0108706244449767e-5
2214.0	1.0108706244449767e-5
2216.0	1.0108706244449767e-5
2218.0	1.0108706244449767e-5
2220.0	1.0108706244449767e-5
2222.0	1.0108706244449767e-5
2224.0	1.0108706244449767e-5
2226.0	1.0108706244449767e-5
2228.0	1.0108706244449767e-5
2230.0	1.0108706244449767e-5
2232.0	1.0108706244449767e-5
2234.0	1.0108706244449767e-5
2236.0	1.0108706244449767e-5
2238.0	1.0108706244449767e-5
2240.0	1.0108706244449767e-5
2242.0	1.0108706244449767e-5
2244.0	1.0108706244449767e-5
2246.0	1.0108706244449767e-5
2248.0	1.0108706244449767e-5
2250.0	1.0108706244449767e-5
2252.0	1.0108706244449767e-5
2254.0	1.0108706244449767e-5
2256.0	1.0108706244449767e-5
2258.0	1.0108706244449767e-5
2260.0	1.0108706244449767e-5
2262.0	1.0108706244449767e-5
2264.0	1.0108706244449767e-5
2266.0	1.0108706244449767e-5
2268.0	1.0108706244449767e-5
2270.0	1.0108706244449767e-5
2272.0	1.0108706244449767e-5
2274.0	1.0108706244449767e-5
2276.0	1.0108706244449767e-5
2278.0	1.0108706244449767e-5
2280.0	1.0108706244449767e-5
2282.0	1.0108706244449767e-5
2284.0	1.0108706244449767e-5
2286.0	1.0108706244449767e-5
2288.0	1.0108706244449767e-5
2290.0	1.0108706244449767e-5
2292.0	1.0108706244449767e-5
2294.0	1.0108706244449767e-5
2296.0	1.0108706244449767e-5
2298.0	1.0108706244449767e-5
2300.0	1.0108706244449767e-5
2302.0	1.0108706244449767e-5
2304.0	1.0108706244449767e-5
2306.0	1.0108706244449767e-5
2308.0	1.0108706244449767e-5
2310.0	1.0108706244449767e-5
2312.0	1.0108706244449767e-5
2314.0	1.0108706244449767e-5
2316.0	1.0108706244449767e-5
2318.0	1.0108706244449767e-5
2320.0	1.0108706244449767e-5
2322.0	1.0108706244449767e-5
2324.0	1.0108706244449767e-5
2326.0	1.0108706244449767e-5
2328.0	1.0108706244449767e-5
2330.0	1.0108706244449767e-5
2332.0	1.0108706244449767e-5
2334.0	1.0108706244449767e-5
2336.0	1.0108706244449767e-5
2338.0	1.0108706244449767e-5
2340.0	1.0108706244449767e-5
2342.0	1.0108706244449767e-5
2344.0	1.0108706244449767e-5
2346.0	1.0108706244449767e-5
2348.0	1.0108706244449767e-5
2350.0	1.0108706244449767e-5
2352.0	1.0108706244449767e-5
2354.0	1.0108706244449767e-5
2356.0	1.0108706244449767e-5
2358.0	1.0108706244449767e-5
2360.0	1.0108706244449767e-5
2362.0	1.0108706244449767e-5
2364.0	1.0108706244449767e-5
2366.0	1.0108706244449767e-5
2368.0	1.0108706244449767e-5
2370.0	1.0108706244449767e-5
2372.0	1.0108706244449767e-5
2374.0	1.0108706244449767e-5
2376.0	1.0108706244449767e-5
2378.0	1.0108706244449767e-5
2380.0	1.0108706244449767e-5
2382.0	1.0108706244449767e-5
2384.0	1.0108706244449767e-5
2386.0	1.0108706244449767e-5
2388.0	1.0108706244449767e-5
2390.0	1.0108706244449767e-5
2392.0	1.0108706244449767e-5
2394.0	1.0108706244449767e-5
2396.0	1.0108706244449767e-5
2398.0	1.0108706244449767e-5
2400.0	1.0108706244449767e-5
2402.0	1.0108706244449767e-5
2404.0	1.0108706244449767e-5
2406.0	1.0108706244449767e-5
2408.0	1.0108706244449767e-5
2410.0	1.0108706244449767e-5
2412.0	1.0108706244449767e-5
2414.0	1.0108706244449767e-5
2416.0	1.0108706244449767e-5
2418.0	1.0108706244449767e-5
2420.0	1.0108706244449767e-5
2422.0	1.0108706244449767e-5
2424.0	1.0108706244449767e-5
2426.0	1.0108706244449767e-5
2428.0	1.0108706244449767e-5
2430.0	1.0108706244449767e-5
2432.0	1.0108706244449767e-5
2434.0	1.0108706244449767e-5
2436.0	1.0108706244449767e-5
2438.0	1.0108706244449767e-5
2440.0	1.0108706244449767e-5
2442.0	1.0108706244449767e-5
2444.0	1.0108706244449767e-5
2446.0	1.0108706244449767e-5
2448.0	1.0108706244449767e-5
2450.0	1.0108706244449767e-5
2452.0	1.0108706244449767e-5
2454.0	1.0108706244449767e-5
2456.0	1.0108706244449767e-5
2458.0	1.0108706244449767e-5
2460.0	1.0108706244449767e-5
2462.0	1.0108706244449767e-5
2464.0	1.0108706244449767e-5
2466.0	1.0108706244449767e-5
2468.0	1.0108706244449767e-5
2470.0	1.0108706244449767e-5
2472.0	1.0108706244449767e-5
2474.0	1.0108706244449767e-5
2476.0	1.0108706244449767e-5
2478.0	1.0108706244449767e-5
2480.0	1.0108706244449767e-5
2482.0	1.0108706244449767e-5
2484.0	1.0108706244449767e-5
2486.0	1.0108706244449767e-5
2488.0	1.0108706244449767e-5
2490.0	1.0108706244449767e-5
2492.0	1.0108706244449767e-5
2494.0	1.0108706244449767e-5
2496.0	1.0108706244449767e-5
2498.0	1.0108706244449767e-5
2500.0	1.0108706244449767e-5
2502.0	1.0108706244449767e-5
2504.0	1.0108706244449767e-5
2506.0	1.0108706244449767e-5
2508.0	1.0108706244449767e-5
2510.0	1.0108706244449767e-5
2512.0	1.0108706244449767e-5
2514.0	1.0108706244449767e-5
2516.0	1.0108706244449767e-5
2518.0	1.0108706244449767e-5
2520.0	1.0108706244449767e-5
2522.0	1.0108706244449767e-5
2524.0	1.0108706244449767e-5
2526.0	1.0108706244449767e-5
2528.0	1.0108706244449767e-5
2530.0	1.0108706244449767e-5
2532.0	1.0108706244449767e-5
2534.0	1.0108706244449767e-5
2536.0	1.0108706244449767e-5
2538.0	1.0108706244449767e-5
2540.0	1.0108706244449767e-5
2542.0	1.0108706244449767e-5
2544.0	1.0108706244449767e-5
2546.0	1.0108706244449767e-5
2548.0	1.0108706244449767e-5
2550.0	1.0108706244449767e-5
2552.0	1.0108706244449767e-5
2554.0	1.0108706244449767e-5
2556.0	1.0108706244449767e-5
2558.0	1.0108706244449767e-5
2560.0	1.0108706244449767e-5
2562.0	1.0108706244449767e-5
2564.0	1.0108706244449767e-5
2566.0	1.0108706244449767e-5
2568.0	1.0108706244449767e-5
2570.0	1.0108706244449767e-5
2572.0	1.0108706244449767e-5
2574.0	1.0108706244449767e-5
2576.0	1.0108706244449767e-5
2578.0	1.0108706244449767e-5
2580.0	1.0108706244449767e-5
2582.0	1.0108706244449767e-5
2584.0	1.0108706244449767e-5
2586.0	1.0108706244449767e-5
2588.0	1.0108706244449767e-5
2590.0	1.0108706244449767e-5
2592.0	1.0108706244449767e-5
2594.0	1.0108706244449767e-5
2596.0	1.0108706244449767e-5
2598.0	1.0108706244449767e-5
2600.0	1.0108706244449767e-5
2602.0	1.0108706244449767e-5
2604.0	1.0108706244449767e-5
2606.0	1.0108706244449767e-5
2608.0	1.0108706244449767e-5
2610.0	1.0108706244449767e-5
2612.0	1.0108706244449767e-5
2614.0	1.0108706244449767e-5
2616.0	1.0108706244449767e-5
2618.0	1.0108706244449767e-5
2620.0	1.0108706244449767e-5
2622.0	1.0108706244449767e-5
2624.0	1.0108706244449767e-5
2626.0	1.0108706244449767e-5
2628.0	1.0108706244449767e-5
2630.0	1.0108706244449767e-5
2632.0	1.0108706244449767e-5
2634.0	1.0108706244449767e-5
2636.0	1.0108706244449767e-5
2638.0	1.0108706244449767e-5
2640.0	1.0108706244449767e-5
2642.0	1.0108706244449767e-5
2644.0	1.0108706244449767e-5
2646.0	1.0108706244449767e-5
2648.0	1.0108706244449767e-5
2650.0	1.0108706244449767e-5
2652.0	1.0108706244449767e-5
2654.0	1.0108706244449767e-5
2656.0	1.0108706244449767e-5
2658.0	1.0108706244449767e-5
2660.0	1.0108706244449767e-5
2662.0	1.0108706244449767e-5
2664.0	1.0108706244449767e-5
2666.0	1.0108706244449767e-5
2668.0	1.0108706244449767e-5
2670.0	1.0108706244449767e-5
2672.0	1.0108706244449767e-5
2674.0	1.0108706244449767e-5
2676.0	1.0108706244449767e-5
2678.0	1.0108706244449767e-5
2680.0	1.0108706244449767e-5
2682.0	1.0108706244449767e-5
2684.0	1.0108706244449767e-5
2686.0	1.0108706244449767e-5
2688.0	1.0108706244449767e-5
2690.0	1.0108706244449767e-5
2692.0	1.0108706244449767e-5
2694.0	1.0108706244449767e-5
2696.0	1.0108706244449767e-5
2698.0	1.0108706244449767e-5
2700.0	1.0108706244449767e-5
2702.0	1.0108706244449767e-5
2704.0	1.0108706244449767e-5
2706.0	1.0108706244449767e-5
2708.0	1.0108706244449767e-5
2710.0	1.0108706244449767e-5
2712.0	1.0108706244449767e-5
2714.0	1.0108706244449767e-5
2716.0	1.0108706244449767e-5
2718.0	1.0108706244449767e-5
2720.0	1.0108706244449767e-5
2722.0	1.0108706244449767e-5
2724.0	1.0108706244449767e-5
2726.0	1.0108706244449767e-5
2728.0	1.0108706244449767e-5
2730.0	1.0108706244449767e-5
2732.0	1.0108706244449767e-5
2734.0	1.0108706244449767e-5
2736.0	1.0108706244449767e-5
2738.0	1.0108706244449767e-5
2740.0	1.0108706244449767e-5
2742.0	1.0108706244449767e-5
2744.0	1.0108706244449767e-5
2746.0	1.0108706244449767e-5
2748.0	1.0108706244449767e-5
2750.0	1.0108706244449767e-5
2752.0	1.0108706244449767e-5
2754.0	1.0108706244449767e-5
2756.0	1.0108706244449767e-5
2758.0	1.0108706244449767e-5
2760.0	1.0108706244449767e-5
2762.0	1.0108706244449767e-5
2764.0	1.0108706244449767e-5
2766.0	1.0108706244449767e-5
2768.0	1.0108706244449767e-5
2770.0	1.0108706244449767e-5
2772.0	1.0108706244449767e-5
2774.0	1.0108706244449767e-5
2776.0	1.0108706244449767e-5
2778.0	1.0108706244449767e-5
2780.0	1.0108706244449767e-5
2782.0	1.0108706244449767e-5
2784.0	1.0108706244449767e-5
2786.0	1.0108706244449767e-5
2788.0	1.0108706244449767e-5
2790.0	1.0108706244449767e-5
2792.0	1.0108706244449767e-5
2794.0	1.0108706244449767e-5
2796.0	1.0108706244449767e-5
2798.0	1.0108706244449767e-5
2800.0	1.0108706244449767e-5
2802.0	1.0108706244449767e-5
2804.0	1.0108706244449767e-5
2806.0	1.0108706244449767e-5
2808.0	1.0108706244449767e-5
2810.0	1.0108706244449767e-5
2812.0	1.0108706244449767e-5
2814.0	1.0108706244449767e-5
2816.0	1.0108706244449767e-5
2818.0	1.0108706244449767e-5
2820.0	1.0108706244449767e-5
2822.0	1.0108706244449767e-5
2824.0	1.0108706244449767e-5
2826.0	1.0108706244449767e-5
2828.0	1.0108706244449767e-5
2830.0	1.0108706244449767e-5
2832.0	1.0108706244449767e-5
2834.0	1.0108706244449767e-5
2836.0	1.0108706244449767e-5
2838.0	1.0108706244449767e-5
2840.0	1.0108706244449767e-5
2842.0	1.0108706244449767e-5
2844.0	1.0108706244449767e-5
2846.0	1.0108706244449767e-5
2848.0	1.0108706244449767e-5
2850.0	1.0108706244449767e-5
2852.0	1.0108706244449767e-5
2854.0	1.0108706244449767e-5
2856.0	1.0108706244449767e-5
2858.0	1.0108706244449767e-5
2860.0	1.0108706244449767e-5
2862.0	1.0108706244449767e-5
2864.0	1.0108706244449767e-5
2866.0	1.0108706244449767e-5
2868.0	1.0108706244449767e-5
2870.0	1.0108706244449767e-5
2872.0	1.0108706244449767e-5
2874.0	1.0108706244449767e-5
2876.0	1.0108706244449767e-5
2878.0	1.0108706244449767e-5
2880.0	1.0108706244449767e-5
2882.0	1.0108706244449767e-5
2884.0	1.0108706244449767e-5
2886.0	1.0108706244449767e-5
2888.0	1.0108706244449767e-5
2890.0	1.0108706244449767e-5
2892.0	1.0108706244449767e-5
2894.0	1.0108706244449767e-5
2896.0	1.0108706244449767e-5
2898.0	1.0108706244449767e-5
2900.0	1.0108706244449767e-5
2902.0	1.0108706244449767e-5
2904.0	1.0108706244449767e-5
2906.0	1.0108706244449767e-5
2908.0	1.0108706244449767e-5
2910.0	1.0108706244449767e-5
2912.0	1.0108706244449767e-5
2914.0	1.0108706244449767e-5
2916.0	1.0108706244449767e-5
2918.0	1.0108706244449767e-5
2920.0	1.0108706244449767e-5
2922.0	1.0108706244449767e-5
2924.0	1.0108706244449767e-5
2926.0	1.0108706244449767e-5
2928.0	1.0108706244449767e-5
2930.0	1.0108706244449767e-5
2932.0	1.0108706244449767e-5
2934.0	1.0108706244449767e-5
2936.0	1.0108706244449767e-5
2938.0	1.0108706244449767e-5
2940.0	1.0108706244449767e-5
2942.0	1.0108706244449767e-5
2944.0	1.0108706244449767e-5
2946.0	1.0108706244449767e-5
2948.0	1.0108706244449767e-5
2950.0	1.0108706244449767e-5
2952.0	1.0108706244449767e-5
2954.0	1.0108706244449767e-5
2956.0	1.0108706244449767e-5
2958.0	1.0108706244449767e-5
2960.0	1.0108706244449767e-5
2962.0	1.0108706244449767e-5
2964.0	1.0108706244449767e-5
2966.0	1.0108706244449767e-5
2968.0	1.0108706244449767e-5
2970.0	1.0108706244449767e-5
2972.0	1.0108706244449767e-5
2974.0	1.0108706244449767e-5
2976.0	1.0108706244449767e-5
2978.0	1.0108706244449767e-5
2980.0	1.0108706244449767e-5
2982.0	1.0108706244449767e-5
2984.0	1.0108706244449767e-5
2986.0	1.0108706244449767e-5
2988.0	1.0108706244449767e-5
2990.0	1.0108706244449767e-5
2992.0	1.0108706244449767e-5
2994.0	1.0108706244449767e-5
2996.0	1.0108706244449767e-5
2998.0	1.0108706244449767e-5
3000.0	1.0108706244449767e-5
3002.0	1.0108706244449767e-5
3004.0	1.0108706244449767e-5
3006.0	1.0108706244449767e-5
3008.0	1.0108706244449767e-5
3010.0	1.0108706244449767e-5
3012.0	1.0108706244449767e-5
3014.0	1.0108706244449767e-5
3016.0	1.0108706244449767e-5
3018.0	1.0108706244449767e-5
3020.0	1.0108706244449767e-5
3022.0	1.0108706244449767e-5
3024.0	1.0108706244449767e-5
3026.0	1.0108706244449767e-5
3028.0	1.0108706244449767e-5
3030.0	1.0108706244449767e-5
3032.0	1.0108706244449767e-5
3034.0	1.0108706244449767e-5
3036.0	1.0108706244449767e-5
3038.0	1.0108706244449767e-5
3040.0	1.0108706244449767e-5
3042.0	1.0108706244449767e-5
3044.0	1.0108706244449767e-5
3046.0	1.0108706244449767e-5
3048.0	1.0108706244449767e-5
3050.0	1.0108706244449767e-5
3052.0	1.0108706244449767e-5
3054.0	1.0108706244449767e-5
3056.0	1.0108706244449767e-5
3058.0	1.0108706244449767e-5
3060.0	1.0108706244449767e-5
3062.0	1.0108706244449767e-5
3064.0	1.0108706244449767e-5
3066.0	1.0108706244449767e-5
3068.0	1.0108706244449767e-5
3070.0	1.0108706244449767e-5
3072.0	1.0108706244449767e-5
3074.0	1.0108706244449767e-5
3076.0	1.0108706244449767e-5
3078.0	1.0108706244449767e-5
3080.0	1.0108706244449767e-5
3082.0	1.0108706244449767e-5
3084.0	1.0108706244449767e-5
3086.0	1.0108706244449767e-5
3088.0	1.0108706244449767e-5
3090.0	1.0108706244449767e-5
3092.0	1.0108706244449767e-5
3094.0	1.0108706244449767e-5
3096.0	1.0108706244449767e-5
3098.0	1.0108706244449767e-5
3100.0	1.0108706244449767e-5
3102.0	1.0108706244449767e-5
3104.0	1.0108706244449767e-5
3106.0	1.0108706244449767e-5
3108.0	1.0108706244449767e-5
3110.0	1.0108706244449767e-5
3112.0	1.0108706244449767e-5
3114.0	1.0108706244449767e-5
3116.0	1.0108706244449767e-5
3118.0	1.0108706244449767e-5
3120.0	1.0108706244449767e-5
3122.0	1.0108706244449767e-5
3124.0	1.0108706244449767e-5
3126.0	1.0108706244449767e-5
3128.0	1.0108706244449767e-5
3130.0	1.0108706244449767e-5
3132.0	1.0108706244449767e-5
3134.0	1.0108706244449767e-5
3136.0	1.0108706244449767e-5
3138.0	1.0108706244449767e-5
3140.0	1.0108706244449767e-5
3142.0	1.0108706244449767e-5
3144.0	1.0108706244449767e-5
3146.0	1.0108706244449767e-5
3148.0	1.0108706244449767e-5
3150.0	1.0108706244449767e-5
3152.0	1.0108706244449767e-5
3154.0	1.0108706244449767e-5
3156.0	1.0108706244449767e-5
3158.0	1.0108706244449767e-5
3160.0	1.0108706244449767e-5
3162.0	1.0108706244449767e-5
3164.0	1.0108706244449767e-5
3166.0	1.0108706244449767e-5
3168.0	1.0108706244449767e-5
3170.0	1.0108706244449767e-5
3172.0	1.0108706244449767e-5
3174.0	1.0108706244449767e-5
3176.0	1.0108706244449767e-5
3178.0	1.0108706244449767e-5
3180.0	1.0108706244449767e-5
3182.0	1.0108706244449767e-5
3184.0	1.0108706244449767e-5
3186.0	1.0108706244449767e-5
3188.0	1.0108706244449767e-5
3190.0	1.0108706244449767e-5
3192.0	1.0108706244449767e-5
3194.0	1.0108706244449767e-5
3196.0	1.0108706244449767e-5
3198.0	1.0108706244449767e-5
3200.0	1.0108706244449767e-5
3202.0	1.0108706244449767e-5
3204.0	1.0108706244449767e-5
3206.0	1.0108706244449767e-5
3208.0	1.0108706244449767e-5
3210.0	1.0108706244449767e-5
3212.0	1.0108706244449767e-5
3214.0	1.0108706244449767e-5
3216.0	1.0108706244449767e-5
3218.0	1.0108706244449767e-5
3220.0	1.0108706244449767e-5
3222.0	1.0108706244449767e-5
3224.0	1.0108706244449767e-5
3226.0	1.0108706244449767e-5
3228.0	1.0108706244449767e-5
3230.0	1.0108706244449767e-5
3232.0	1.0108706244449767e-5
3234.0	1.0108706244449767e-5
3236.0	1.0108706244449767e-5
3238.0	1.0108706244449767e-5
3240.0	1.0108706244449767e-5
3242.0	1.0108706244449767e-5
3244.0	1.0108706244449767e-5
3246.0	1.0108706244449767e-5
3248.0	1.0108706244449767e-5
3250.0	1.0108706244449767e-5
3252.0	1.0108706244449767e-5
3254.0	1.0108706244449767e-5
3256.0	1.0108706244449767e-5
3258.0	1.0108706244449767e-5
3260.0	1.0108706244449767e-5
3262.0	1.0108706244449767e-5
3264.0	1.0108706244449767e-5
3266.0	1.0108706244449767e-5
3268.0	1.0108706244449767e-5
3270.0	1.0108706244449767e-5
3272.0	1.0108706244449767e-5
3274.0	1.0108706244449767e-5
3276.0	1.0108706244449767e-5
3278.0	1.0108706244449767e-5
3280.0	1.0108706244449767e-5
3282.0	1.0108706244449767e-5
3284.0	1.0108706244449767e-5
3286.0	1.0108706244449767e-5
3288.0	1.0108706244449767e-5
3290.0	1.0108706244449767e-5
3292.0	1.0108706244449767e-5
3294.0	1.0108706244449767e-5
3296.0	1.0108706244449767e-5
3298.0	1.0108706244449767e-5
3300.0	1.0108706244449767e-5
3302.0	1.0108706244449767e-5
3304.0	1.0108706244449767e-5
3306.0	1.0108706244449767e-5
3308.0	1.0108706244449767e-5
3310.0	1.0108706244449767e-5
3312.0	1.0108706244449767e-5
3314.0	1.0108706244449767e-5
3316.0	1.0108706244449767e-5
3318.0	1.0108706244449767e-5
3320.0	1.0108706244449767e-5
3322.0	1.0108706244449767e-5
3324.0	1.0108706244449767e-5
3326.0	1.0108706244449767e-5
3328.0	1.0108706244449767e-5
3330.0	1.0108706244449767e-5
3332.0	1.0108706244449767e-5
3334.0	1.0108706244449767e-5
3336.0	1.0108706244449767e-5
3338.0	1.0108706244449767e-5
3340.0	1.0108706244449767e-5
3342.0	1.0108706244449767e-5
3344.0	1.0108706244449767e-5
3346.0	1.0108706244449767e-5
3348.0	1.0108706244449767e-5
3350.0	1.0108706244449767e-5
3352.0	1.0108706244449767e-5
3354.0	1.0108706244449767e-5
3356.0	1.0108706244449767e-5
3358.0	1.0108706244449767e-5
3360.0	1.0108706244449767e-5
3362.0	1.0108706244449767e-5
3364.0	1.0108706244449767e-5
3366.0	1.0108706244449767e-5
3368.0	1.0108706244449767e-5
3370.0	1.0108706244449767e-5
3372.0	1.0108706244449767e-5
3374.0	1.0108706244449767e-5
3376.0	1.0108706244449767e-5
3378.0	1.0108706244449767e-5
3380.0	1.0108706244449767e-5
3382.0	1.0108706244449767e-5
3384.0	1.0108706244449767e-5
3386.0	1.0108706244449767e-5
3388.0	1.0108706244449767e-5
3390.0	1.0108706244449767e-5
3392.0	1.0108706244449767e-5
3394.0	1.0108706244449767e-5
3396.0	1.0108706244449767e-5
3398.0	1.0108706244449767e-5
3400.0	1.0108706244449767e-5
3402.0	1.0108706244449767e-5
3404.0	1.0108706244449767e-5
3406.0	1.0108706244449767e-5
3408.0	1.0108706244449767e-5
3410.0	1.0108706244449767e-5
3412.0	1.0108706244449767e-5
3414.0	1.0108706244449767e-5
3416.0	1.0108706244449767e-5
3418.0	1.0108706244449767e-5
3420.0	1.0108706244449767e-5
3422.0	1.0108706244449767e-5
3424.0	1.0108706244449767e-5
3426.0	1.0108706244449767e-5
3428.0	1.0108706244449767e-5
3430.0	1.0108706244449767e-5
3432.0	1.0108706244449767e-5
3434.0	1.0108706244449767e-5
3436.0	1.0108706244449767e-5
3438.0	1.0108706244449767e-5
3440.0	1.0108706244449767e-5
3442.0	1.0108706244449767e-5
3444.0	1.0108706244449767e-5
3446.0	1.0108706244449767e-5
3448.0	1.0108706244449767e-5
3450.0	1.0108706244449767e-5
3452.0	1.0108706244449767e-5
3454.0	1.0108706244449767e-5
3456.0	1.0108706244449767e-5
3458.0	1.0108706244449767e-5
3460.0	1.0108706244449767e-5
3462.0	1.0108706244449767e-5
3464.0	1.0108706244449767e-5
3466.0	1.0108706244449767e-5
3468.0	1.0108706244449767e-5
3470.0	1.0108706244449767e-5
3472.0	1.0108706244449767e-5
3474.0	1.0108706244449767e-5
3476.0	1.0108706244449767e-5
3478.0	1.0108706244449767e-5
3480.0	1.0108706244449767e-5
3482.0	1.0108706244449767e-5
3484.0	1.0108706244449767e-5
3486.0	1.0108706244449767e-5
3488.0	1.0108706244449767e-5
3490.0	1.0108706244449767e-5
3492.0	1.0108706244449767e-5
3494.0	1.0108706244449767e-5
3496.0	1.0108706244449767e-5
3498.0	1.0108706244449767e-5
3500.0	1.0108706244449767e-5
3502.0	1.0108706244449767e-5
3504.0	1.0108706244449767e-5
3506.0	1.0108706244449767e-5
3508.0	1.0108706244449767e-5
3510.0	1.0108706244449767e-5
3512.0	1.0108706244449767e-5
3514.0	1.0108706244449767e-5
3516.0	1.0108706244449767e-5
3518.0	1.0108706244449767e-5
3520.0	1.0108706244449767e-5
3522.0	1.0108706244449767e-5
3524.0	1.0108706244449767e-5
3526.0	1.0108706244449767e-5
3528.0	1.0108706244449767e-5
3530.0	1.0108706244449767e-5
3532.0	1.0108706244449767e-5
3534.0	1.0108706244449767e-5
3536.0	1.0108706244449767e-5
3538.0	1.0108706244449767e-5
3540.0	1.0108706244449767e-5
3542.0	1.0108706244449767e-5
3544.0	1.0108706244449767e-5
3546.0	1.0108706244449767e-5
3548.0	1.0108706244449767e-5
3550.0	1.0108706244449767e-5
3552.0	1.0108706244449767e-5
3554.0	1.0108706244449767e-5
3556.0	1.0108706244449767e-5
3558.0	1.0108706244449767e-5
3560.0	1.0108706244449767e-5
3562.0	1.0108706244449767e-5
3564.0	1.0108706244449767e-5
3566.0	1.0108706244449767e-5
3568.0	1.0108706244449767e-5
3570.0	1.0108706244449767e-5
3572.0	1.0108706244449767e-5
3574.0	1.0108706244449767e-5
3576.0	1.0108706244449767e-5
3578.0	1.0108706244449767e-5
3580.0	1.0108706244449767e-5
3582.0	1.0108706244449767e-5
3584.0	1.0108706244449767e-5
3586.0	1.0108706244449767e-5
3588.0	1.0108706244449767e-5
3590.0	1.0108706244449767e-5
3592.0	1.0108706244449767e-5
3594.0	1.0108706244449767e-5
3596.0	1.0108706244449767e-5
3598.0	1.0108706244449767e-5
3600.0	1.0108706244449767e-5
3602.0	1.0108706244449767e-5
3604.0	1.0108706244449767e-5
3606.0	1.0108706244449767e-5
3608.0	1.0108706244449767e-5
3610.0	1.0108706244449767e-5
3612.0	1.0108706244449767e-5
3614.0	1.0108706244449767e-5
3616.0	1.0108706244449767e-5
3618.0	1.0108706244449767e-5
3620.0	1.0108706244449767e-5
3622.0	1.0108706244449767e-5
3624.0	1.0108706244449767e-5
3626.0	1.0108706244449767e-5
3628.0	1.0108706244449767e-5
3630.0	1.0108706244449767e-5
3632.0	1.0108706244449767e-5
3634.0	1.0108706244449767e-5
3636.0	1.0108706244449767e-5
3638.0	1.0108706244449767e-5
3640.0	1.0108706244449767e-5
3642.0	1.0108706244449767e-5
3644.0	1.0108706244449767e-5
3646.0	1.0108706244449767e-5
3648.0	1.0108706244449767e-5
3650.0	1.0108706244449767e-5
3652.0	1.0108706244449767e-5
3654.0	1.0108706244449767e-5
3656.0	1.0108706244449767e-5
3658.0	1.0108706244449767e-5
3660.0	1.0108706244449767e-5
3662.0	1.0108706244449767e-5
3664.0	1.0108706244449767e-5
3666.0	1.0108706244449767e-5
3668.0	1.0108706244449767e-5
3670.0	1.0108706244449767e-5
3672.0	1.0108706244449767e-5
3674.0	1.0108706244449767e-5
3676.0	1.0108706244449767e-5
3678.0	1.0108706244449767e-5
3680.0	1.0108706244449767e-5
3682.0	1.0108706244449767e-5
3684.0	1.0108706244449767e-5
3686.0	1.0108706244449767e-5
3688.0	1.0108706244449767e-5
3690.0	1.0108706244449767e-5
3692.0	1.0108706244449767e-5
3694.0	1.0108706244449767e-5
3696.0	1.0108706244449767e-5
3698.0	1.0108706244449767e-5
3700.0	1.0108706244449767e-5
3702.0	1.0108706244449767e-5
3704.0	1.0108706244449767e-5
3706.0	1.0108706244449767e-5
3708.0	1.0108706244449767e-5
3710.0	1.0108706244449767e-5
3712.0	1.0108706244449767e-5
3714.0	1.0108706244449767e-5
3716.0	1.0108706244449767e-5
3718.0	1.0108706244449767e-5
3720.0	1.0108706244449767e-5
3722.0	1.0108706244449767e-5
3724.0	1.0108706244449767e-5
3726.0	1.0108706244449767e-5
3728.0	1.0108706244449767e-5
3730.0	1.0108706244449767e-5
3732.0	1.0108706244449767e-5
3734.0	1.0108706244449767e-5
3736.0	1.0108706244449767e-5
3738.0	1.0108706244449767e-5
3740.0	1.0108706244449767e-5
3742.0	1.0108706244449767e-5
3744.0	1.0108706244449767e-5
3746.0	1.0108706244449767e-5
3748.0	1.0108706244449767e-5
3750.0	1.0108706244449767e-5
3752.0	1.0108706244449767e-5
3754.0	1.0108706244449767e-5
3756.0	1.0108706244449767e-5
3758.0	1.0108706244449767e-5
3760.0	1.0108706244449767e-5
3762.0	1.0108706244449767e-5
3764.0	1.0108706244449767e-5
3766.0	1.0108706244449767e-5
3768.0	1.0108706244449767e-5
3770.0	1.0108706244449767e-5
3772.0	1.0108706244449767e-5
3774.0	1.0108706244449767e-5
3776.0	1.0108706244449767e-5
3778.0	1.0108706244449767e-5
3780.0	1.0108706244449767e-5
3782.0	1.0108706244449767e-5
3784.0	1.0108706244449767e-5
3786.0	1.0108706244449767e-5
3788.0	1.0108706244449767e-5
3790.0	1.0108706244449767e-5
3792.0	1.0108706244449767e-5
3794.0	1.0108706244449767e-5
3796.0	1.0108706244449767e-5
3798.0	1.0108706244449767e-5
3800.0	1.0108706244449767e-5
3802.0	1.0108706244449767e-5
3804.0	1.0108706244449767e-5
3806.0	1.0108706244449767e-5
3808.0	1.0108706244449767e-5
3810.0	1.0108706244449767e-5
3812.0	1.0108706244449767e-5
3814.0	1.0108706244449767e-5
3816.0	1.0108706244449767e-5
3818.0	1.0108706244449767e-5
3820.0	1.0108706244449767e-5
3822.0	1.0108706244449767e-5
3824.0	1.0108706244449767e-5
3826.0	1.0108706244449767e-5
3828.0	1.0108706244449767e-5
3830.0	1.0108706244449767e-5
3832.0	1.0108706244449767e-5
3834.0	1.0108706244449767e-5
3836.0	1.0108706244449767e-5
3838.0	1.0108706244449767e-5
3840.0	1.0108706244449767e-5
3842.0	1.0108706244449767e-5
3844.0	1.0108706244449767e-5
3846.0	1.0108706244449767e-5
3848.0	1.0108706244449767e-5
3850.0	1.0108706244449767e-5
3852.0	1.0108706244449767e-5
3854.0	1.0108706244449767e-5
3856.0	1.0108706244449767e-5
3858.0	1.0108706244449767e-5
3860.0	1.0108706244449767e-5
3862.0	1.0108706244449767e-5
3864.0	1.0108706244449767e-5
3866.0	1.0108706244449767e-5
3868.0	1.0108706244449767e-5
3870.0	1.0108706244449767e-5
3872.0	1.0108706244449767e-5
3874.0	1.0108706244449767e-5
3876.0	1.0108706244449767e-5
3878.0	1.0108706244449767e-5
3880.0	1.0108706244449767e-5
3882.0	1.0108706244449767e-5
3884.0	1.0108706244449767e-5
3886.0	1.0108706244449767e-5
3888.0	1.0108706244449767e-5
3890.0	1.0108706244449767e-5
3892.0	1.0108706244449767e-5
3894.0	1.0108706244449767e-5
3896.0	1.0108706244449767e-5
3898.0	1.0108706244449767e-5
3900.0	1.0108706244449767e-5
3902.0	1.0108706244449767e-5
3904.0	1.0108706244449767e-5
3906.0	1.0108706244449767e-5
3908.0	1.0108706244449767e-5
3910.0	1.0108706244449767e-5
3912.0	1.0108706244449767e-5
3914.0	1.0108706244449767e-5
3916.0	1.0108706244449767e-5
3918.0	1.0108706244449767e-5
3920.0	1.0108706244449767e-5
3922.0	1.0108706244449767e-5
3924.0	1.0108706244449767e-5
3926.0	1.0108706244449767e-5
3928.0	1.0108706244449767e-5
3930.0	1.0108706244449767e-5
3932.0	1.0108706244449767e-5
3934.0	1.0108706244449767e-5
3936.0	1.0108706244449767e-5
3938.0	1.0108706244449767e-5
3940.0	1.0108706244449767e-5
3942.0	1.0108706244449767e-5
3944.0	1.0108706244449767e-5
3946.0	1.0108706244449767e-5
3948.0	1.0108706244449767e-5
3950.0	1.0108706244449767e-5
3952.0	1.0108706244449767e-5
3954.0	1.0108706244449767e-5
3956.0	1.0108706244449767e-5
3958.0	1.0108706244449767e-5
3960.0	1.0108706244449767e-5
3962.0	1.0108706244449767e-5
3964.0	1.0108706244449767e-5
3966.0	1.0108706244449767e-5
3968.0	1.0108706244449767e-5
3970.0	1.0108706244449767e-5
3972.0	1.0108706244449767e-5
3974.0	1.0108706244449767e-5
3976.0	1.0108706244449767e-5
3978.0	1.0108706244449767e-5
3980.0	1.0108706244449767e-5
3982.0	1.0108706244449767e-5
3984.0	1.0108706244449767e-5
3986.0	1.0108706244449767e-5
3988.0	1.0108706244449767e-5
3990.0	1.0108706244449767e-5
3992.0	1.0108706244449767e-5
3994.0	1.0108706244449767e-5
3996.0	1.0108706244449767e-5
3998.0	1.0108706244449767e-5
4000.0	1.0108706244449767e-5


==> TeX/Tikz/plot_data/lasso/gam/Nesterov_fixed_-lasso_500_1000_10.jsonl.txt <==
2.0	6.801938661770081e-5
4.0	6.801938661770081e-5
6.0	6.801938661770081e-5
8.0	6.801938661770081e-5
10.0	6.801938661770081e-5
12.0	6.801938661770081e-5
14.0	6.801938661770081e-5
16.0	6.801938661770081e-5
18.0	6.801938661770081e-5
20.0	6.801938661770081e-5
22.0	6.801938661770081e-5
24.0	6.801938661770081e-5
26.0	6.801938661770081e-5
28.0	6.801938661770081e-5
30.0	6.801938661770081e-5
32.0	6.801938661770081e-5
34.0	6.801938661770081e-5
36.0	6.801938661770081e-5
38.0	6.801938661770081e-5
40.0	6.801938661770081e-5
42.0	6.801938661770081e-5
44.0	6.801938661770081e-5
46.0	6.801938661770081e-5
48.0	6.801938661770081e-5
50.0	6.801938661770081e-5
52.0	6.801938661770081e-5
54.0	6.801938661770081e-5
56.0	6.801938661770081e-5
58.0	6.801938661770081e-5
60.0	6.801938661770081e-5
62.0	6.801938661770081e-5
64.0	6.801938661770081e-5
66.0	6.801938661770081e-5
68.0	6.801938661770081e-5
70.0	6.801938661770081e-5
72.0	6.801938661770081e-5
74.0	6.801938661770081e-5
76.0	6.801938661770081e-5
78.0	6.801938661770081e-5
80.0	6.801938661770081e-5
82.0	6.801938661770081e-5
84.0	6.801938661770081e-5
86.0	6.801938661770081e-5
88.0	6.801938661770081e-5
90.0	6.801938661770081e-5
92.0	6.801938661770081e-5
94.0	6.801938661770081e-5
96.0	6.801938661770081e-5
98.0	6.801938661770081e-5
100.0	6.801938661770081e-5
102.0	6.801938661770081e-5
104.0	6.801938661770081e-5
106.0	6.801938661770081e-5
108.0	6.801938661770081e-5
110.0	6.801938661770081e-5
112.0	6.801938661770081e-5
114.0	6.801938661770081e-5
116.0	6.801938661770081e-5
118.0	6.801938661770081e-5
120.0	6.801938661770081e-5
122.0	6.801938661770081e-5
124.0	6.801938661770081e-5
126.0	6.801938661770081e-5
128.0	6.801938661770081e-5
130.0	6.801938661770081e-5
132.0	6.801938661770081e-5
134.0	6.801938661770081e-5
136.0	6.801938661770081e-5
138.0	6.801938661770081e-5
140.0	6.801938661770081e-5
142.0	6.801938661770081e-5
144.0	6.801938661770081e-5
146.0	6.801938661770081e-5
148.0	6.801938661770081e-5
150.0	6.801938661770081e-5
152.0	6.801938661770081e-5
154.0	6.801938661770081e-5
156.0	6.801938661770081e-5
158.0	6.801938661770081e-5
160.0	6.801938661770081e-5
162.0	6.801938661770081e-5
164.0	6.801938661770081e-5
166.0	6.801938661770081e-5
168.0	6.801938661770081e-5
170.0	6.801938661770081e-5
172.0	6.801938661770081e-5
174.0	6.801938661770081e-5
176.0	6.801938661770081e-5
178.0	6.801938661770081e-5
180.0	6.801938661770081e-5
182.0	6.801938661770081e-5
184.0	6.801938661770081e-5
186.0	6.801938661770081e-5
188.0	6.801938661770081e-5
190.0	6.801938661770081e-5
192.0	6.801938661770081e-5
194.0	6.801938661770081e-5
196.0	6.801938661770081e-5
198.0	6.801938661770081e-5
200.0	6.801938661770081e-5
202.0	6.801938661770081e-5
204.0	6.801938661770081e-5
206.0	6.801938661770081e-5
208.0	6.801938661770081e-5
210.0	6.801938661770081e-5
212.0	6.801938661770081e-5
214.0	6.801938661770081e-5
216.0	6.801938661770081e-5
218.0	6.801938661770081e-5
220.0	6.801938661770081e-5
222.0	6.801938661770081e-5
224.0	6.801938661770081e-5
226.0	6.801938661770081e-5
228.0	6.801938661770081e-5
230.0	6.801938661770081e-5
232.0	6.801938661770081e-5
234.0	6.801938661770081e-5
236.0	6.801938661770081e-5
238.0	6.801938661770081e-5
240.0	6.801938661770081e-5
242.0	6.801938661770081e-5
244.0	6.801938661770081e-5
246.0	6.801938661770081e-5
248.0	6.801938661770081e-5
250.0	6.801938661770081e-5
252.0	6.801938661770081e-5
254.0	6.801938661770081e-5
256.0	6.801938661770081e-5
258.0	6.801938661770081e-5
260.0	6.801938661770081e-5
262.0	6.801938661770081e-5
264.0	6.801938661770081e-5
266.0	6.801938661770081e-5
268.0	6.801938661770081e-5
270.0	6.801938661770081e-5
272.0	6.801938661770081e-5
274.0	6.801938661770081e-5
276.0	6.801938661770081e-5
278.0	6.801938661770081e-5
280.0	6.801938661770081e-5
282.0	6.801938661770081e-5
284.0	6.801938661770081e-5
286.0	6.801938661770081e-5
288.0	6.801938661770081e-5
290.0	6.801938661770081e-5
292.0	6.801938661770081e-5
294.0	6.801938661770081e-5
296.0	6.801938661770081e-5
298.0	6.801938661770081e-5
300.0	6.801938661770081e-5
302.0	6.801938661770081e-5
304.0	6.801938661770081e-5
306.0	6.801938661770081e-5
308.0	6.801938661770081e-5
310.0	6.801938661770081e-5
312.0	6.801938661770081e-5
314.0	6.801938661770081e-5
316.0	6.801938661770081e-5
318.0	6.801938661770081e-5
320.0	6.801938661770081e-5
322.0	6.801938661770081e-5
324.0	6.801938661770081e-5
326.0	6.801938661770081e-5
328.0	6.801938661770081e-5
330.0	6.801938661770081e-5
332.0	6.801938661770081e-5
334.0	6.801938661770081e-5
336.0	6.801938661770081e-5
338.0	6.801938661770081e-5
340.0	6.801938661770081e-5
342.0	6.801938661770081e-5
344.0	6.801938661770081e-5
346.0	6.801938661770081e-5
348.0	6.801938661770081e-5
350.0	6.801938661770081e-5
352.0	6.801938661770081e-5
354.0	6.801938661770081e-5
356.0	6.801938661770081e-5
358.0	6.801938661770081e-5
360.0	6.801938661770081e-5
362.0	6.801938661770081e-5
364.0	6.801938661770081e-5
366.0	6.801938661770081e-5
368.0	6.801938661770081e-5
370.0	6.801938661770081e-5
372.0	6.801938661770081e-5
374.0	6.801938661770081e-5
376.0	6.801938661770081e-5
378.0	6.801938661770081e-5
380.0	6.801938661770081e-5
382.0	6.801938661770081e-5
384.0	6.801938661770081e-5
386.0	6.801938661770081e-5
388.0	6.801938661770081e-5
390.0	6.801938661770081e-5
392.0	6.801938661770081e-5
394.0	6.801938661770081e-5
396.0	6.801938661770081e-5
398.0	6.801938661770081e-5
400.0	6.801938661770081e-5
402.0	6.801938661770081e-5
404.0	6.801938661770081e-5
406.0	6.801938661770081e-5
408.0	6.801938661770081e-5
410.0	6.801938661770081e-5
412.0	6.801938661770081e-5
414.0	6.801938661770081e-5
416.0	6.801938661770081e-5
418.0	6.801938661770081e-5
420.0	6.801938661770081e-5
422.0	6.801938661770081e-5
424.0	6.801938661770081e-5
426.0	6.801938661770081e-5
428.0	6.801938661770081e-5
430.0	6.801938661770081e-5
432.0	6.801938661770081e-5
434.0	6.801938661770081e-5
436.0	6.801938661770081e-5
438.0	6.801938661770081e-5
440.0	6.801938661770081e-5
442.0	6.801938661770081e-5
444.0	6.801938661770081e-5
446.0	6.801938661770081e-5
448.0	6.801938661770081e-5
450.0	6.801938661770081e-5
452.0	6.801938661770081e-5
454.0	6.801938661770081e-5
456.0	6.801938661770081e-5
458.0	6.801938661770081e-5
460.0	6.801938661770081e-5
462.0	6.801938661770081e-5
464.0	6.801938661770081e-5
466.0	6.801938661770081e-5
468.0	6.801938661770081e-5
470.0	6.801938661770081e-5
472.0	6.801938661770081e-5
474.0	6.801938661770081e-5
476.0	6.801938661770081e-5
478.0	6.801938661770081e-5
480.0	6.801938661770081e-5
482.0	6.801938661770081e-5
484.0	6.801938661770081e-5
486.0	6.801938661770081e-5
488.0	6.801938661770081e-5
490.0	6.801938661770081e-5
492.0	6.801938661770081e-5
494.0	6.801938661770081e-5
496.0	6.801938661770081e-5
498.0	6.801938661770081e-5
500.0	6.801938661770081e-5
502.0	6.801938661770081e-5
504.0	6.801938661770081e-5
506.0	6.801938661770081e-5
508.0	6.801938661770081e-5
510.0	6.801938661770081e-5
512.0	6.801938661770081e-5
514.0	6.801938661770081e-5
516.0	6.801938661770081e-5
518.0	6.801938661770081e-5
520.0	6.801938661770081e-5
522.0	6.801938661770081e-5
524.0	6.801938661770081e-5
526.0	6.801938661770081e-5
528.0	6.801938661770081e-5
530.0	6.801938661770081e-5
532.0	6.801938661770081e-5
534.0	6.801938661770081e-5
536.0	6.801938661770081e-5
538.0	6.801938661770081e-5
540.0	6.801938661770081e-5
542.0	6.801938661770081e-5
544.0	6.801938661770081e-5
546.0	6.801938661770081e-5
548.0	6.801938661770081e-5
550.0	6.801938661770081e-5
552.0	6.801938661770081e-5
554.0	6.801938661770081e-5
556.0	6.801938661770081e-5
558.0	6.801938661770081e-5
560.0	6.801938661770081e-5
562.0	6.801938661770081e-5
564.0	6.801938661770081e-5
566.0	6.801938661770081e-5
568.0	6.801938661770081e-5
570.0	6.801938661770081e-5
572.0	6.801938661770081e-5
574.0	6.801938661770081e-5
576.0	6.801938661770081e-5
578.0	6.801938661770081e-5
580.0	6.801938661770081e-5
582.0	6.801938661770081e-5
584.0	6.801938661770081e-5
586.0	6.801938661770081e-5
588.0	6.801938661770081e-5
590.0	6.801938661770081e-5
592.0	6.801938661770081e-5
594.0	6.801938661770081e-5
596.0	6.801938661770081e-5
598.0	6.801938661770081e-5
600.0	6.801938661770081e-5
602.0	6.801938661770081e-5
604.0	6.801938661770081e-5
606.0	6.801938661770081e-5
608.0	6.801938661770081e-5
610.0	6.801938661770081e-5
612.0	6.801938661770081e-5
614.0	6.801938661770081e-5
616.0	6.801938661770081e-5
618.0	6.801938661770081e-5
620.0	6.801938661770081e-5
622.0	6.801938661770081e-5
624.0	6.801938661770081e-5
626.0	6.801938661770081e-5
628.0	6.801938661770081e-5
630.0	6.801938661770081e-5
632.0	6.801938661770081e-5
634.0	6.801938661770081e-5
636.0	6.801938661770081e-5
638.0	6.801938661770081e-5
640.0	6.801938661770081e-5
642.0	6.801938661770081e-5
644.0	6.801938661770081e-5
646.0	6.801938661770081e-5
648.0	6.801938661770081e-5
650.0	6.801938661770081e-5
652.0	6.801938661770081e-5
654.0	6.801938661770081e-5
656.0	6.801938661770081e-5
658.0	6.801938661770081e-5
660.0	6.801938661770081e-5
662.0	6.801938661770081e-5
664.0	6.801938661770081e-5
666.0	6.801938661770081e-5
668.0	6.801938661770081e-5
670.0	6.801938661770081e-5
672.0	6.801938661770081e-5
674.0	6.801938661770081e-5
676.0	6.801938661770081e-5
678.0	6.801938661770081e-5
680.0	6.801938661770081e-5
682.0	6.801938661770081e-5
684.0	6.801938661770081e-5
686.0	6.801938661770081e-5
688.0	6.801938661770081e-5
690.0	6.801938661770081e-5
692.0	6.801938661770081e-5
694.0	6.801938661770081e-5
696.0	6.801938661770081e-5
698.0	6.801938661770081e-5
700.0	6.801938661770081e-5
702.0	6.801938661770081e-5
704.0	6.801938661770081e-5
706.0	6.801938661770081e-5
708.0	6.801938661770081e-5
710.0	6.801938661770081e-5
712.0	6.801938661770081e-5
714.0	6.801938661770081e-5
716.0	6.801938661770081e-5
718.0	6.801938661770081e-5
720.0	6.801938661770081e-5
722.0	6.801938661770081e-5
724.0	6.801938661770081e-5
726.0	6.801938661770081e-5
728.0	6.801938661770081e-5
730.0	6.801938661770081e-5
732.0	6.801938661770081e-5
734.0	6.801938661770081e-5
736.0	6.801938661770081e-5
738.0	6.801938661770081e-5
740.0	6.801938661770081e-5
742.0	6.801938661770081e-5
744.0	6.801938661770081e-5
746.0	6.801938661770081e-5
748.0	6.801938661770081e-5
750.0	6.801938661770081e-5
752.0	6.801938661770081e-5
754.0	6.801938661770081e-5
756.0	6.801938661770081e-5
758.0	6.801938661770081e-5
760.0	6.801938661770081e-5
762.0	6.801938661770081e-5
764.0	6.801938661770081e-5
766.0	6.801938661770081e-5
768.0	6.801938661770081e-5
770.0	6.801938661770081e-5
772.0	6.801938661770081e-5
774.0	6.801938661770081e-5
776.0	6.801938661770081e-5
778.0	6.801938661770081e-5
780.0	6.801938661770081e-5
782.0	6.801938661770081e-5
784.0	6.801938661770081e-5
786.0	6.801938661770081e-5
788.0	6.801938661770081e-5
790.0	6.801938661770081e-5
792.0	6.801938661770081e-5
794.0	6.801938661770081e-5
796.0	6.801938661770081e-5
798.0	6.801938661770081e-5
800.0	6.801938661770081e-5
802.0	6.801938661770081e-5
804.0	6.801938661770081e-5
806.0	6.801938661770081e-5
808.0	6.801938661770081e-5
810.0	6.801938661770081e-5
812.0	6.801938661770081e-5
814.0	6.801938661770081e-5
816.0	6.801938661770081e-5
818.0	6.801938661770081e-5
820.0	6.801938661770081e-5
822.0	6.801938661770081e-5
824.0	6.801938661770081e-5
826.0	6.801938661770081e-5
828.0	6.801938661770081e-5
830.0	6.801938661770081e-5
832.0	6.801938661770081e-5
834.0	6.801938661770081e-5
836.0	6.801938661770081e-5
838.0	6.801938661770081e-5
840.0	6.801938661770081e-5
842.0	6.801938661770081e-5
844.0	6.801938661770081e-5
846.0	6.801938661770081e-5
848.0	6.801938661770081e-5
850.0	6.801938661770081e-5
852.0	6.801938661770081e-5
854.0	6.801938661770081e-5
856.0	6.801938661770081e-5
858.0	6.801938661770081e-5
860.0	6.801938661770081e-5
862.0	6.801938661770081e-5
864.0	6.801938661770081e-5
866.0	6.801938661770081e-5
868.0	6.801938661770081e-5
870.0	6.801938661770081e-5
872.0	6.801938661770081e-5
874.0	6.801938661770081e-5
876.0	6.801938661770081e-5
878.0	6.801938661770081e-5
880.0	6.801938661770081e-5
882.0	6.801938661770081e-5
884.0	6.801938661770081e-5
886.0	6.801938661770081e-5
888.0	6.801938661770081e-5
890.0	6.801938661770081e-5
892.0	6.801938661770081e-5
894.0	6.801938661770081e-5
896.0	6.801938661770081e-5
898.0	6.801938661770081e-5
900.0	6.801938661770081e-5
902.0	6.801938661770081e-5
904.0	6.801938661770081e-5
906.0	6.801938661770081e-5
908.0	6.801938661770081e-5
910.0	6.801938661770081e-5
912.0	6.801938661770081e-5
914.0	6.801938661770081e-5
916.0	6.801938661770081e-5
918.0	6.801938661770081e-5
920.0	6.801938661770081e-5
922.0	6.801938661770081e-5
924.0	6.801938661770081e-5
926.0	6.801938661770081e-5
928.0	6.801938661770081e-5
930.0	6.801938661770081e-5
932.0	6.801938661770081e-5
934.0	6.801938661770081e-5
936.0	6.801938661770081e-5
938.0	6.801938661770081e-5
940.0	6.801938661770081e-5
942.0	6.801938661770081e-5
944.0	6.801938661770081e-5
946.0	6.801938661770081e-5
948.0	6.801938661770081e-5
950.0	6.801938661770081e-5
952.0	6.801938661770081e-5
954.0	6.801938661770081e-5
956.0	6.801938661770081e-5
958.0	6.801938661770081e-5
960.0	6.801938661770081e-5
962.0	6.801938661770081e-5
964.0	6.801938661770081e-5
966.0	6.801938661770081e-5
968.0	6.801938661770081e-5
970.0	6.801938661770081e-5
972.0	6.801938661770081e-5
974.0	6.801938661770081e-5
976.0	6.801938661770081e-5
978.0	6.801938661770081e-5
980.0	6.801938661770081e-5
982.0	6.801938661770081e-5
984.0	6.801938661770081e-5
986.0	6.801938661770081e-5
988.0	6.801938661770081e-5
990.0	6.801938661770081e-5
992.0	6.801938661770081e-5
994.0	6.801938661770081e-5
996.0	6.801938661770081e-5
998.0	6.801938661770081e-5
1000.0	6.801938661770081e-5
1002.0	6.801938661770081e-5
1004.0	6.801938661770081e-5
1006.0	6.801938661770081e-5
1008.0	6.801938661770081e-5
1010.0	6.801938661770081e-5
1012.0	6.801938661770081e-5
1014.0	6.801938661770081e-5
1016.0	6.801938661770081e-5
1018.0	6.801938661770081e-5
1020.0	6.801938661770081e-5
1022.0	6.801938661770081e-5
1024.0	6.801938661770081e-5
1026.0	6.801938661770081e-5
1028.0	6.801938661770081e-5
1030.0	6.801938661770081e-5
1032.0	6.801938661770081e-5
1034.0	6.801938661770081e-5
1036.0	6.801938661770081e-5
1038.0	6.801938661770081e-5
1040.0	6.801938661770081e-5
1042.0	6.801938661770081e-5
1044.0	6.801938661770081e-5
1046.0	6.801938661770081e-5
1048.0	6.801938661770081e-5
1050.0	6.801938661770081e-5
1052.0	6.801938661770081e-5
1054.0	6.801938661770081e-5
1056.0	6.801938661770081e-5
1058.0	6.801938661770081e-5
1060.0	6.801938661770081e-5
1062.0	6.801938661770081e-5
1064.0	6.801938661770081e-5
1066.0	6.801938661770081e-5
1068.0	6.801938661770081e-5
1070.0	6.801938661770081e-5
1072.0	6.801938661770081e-5
1074.0	6.801938661770081e-5
1076.0	6.801938661770081e-5
1078.0	6.801938661770081e-5
1080.0	6.801938661770081e-5
1082.0	6.801938661770081e-5
1084.0	6.801938661770081e-5
1086.0	6.801938661770081e-5
1088.0	6.801938661770081e-5
1090.0	6.801938661770081e-5
1092.0	6.801938661770081e-5
1094.0	6.801938661770081e-5
1096.0	6.801938661770081e-5
1098.0	6.801938661770081e-5
1100.0	6.801938661770081e-5
1102.0	6.801938661770081e-5
1104.0	6.801938661770081e-5
1106.0	6.801938661770081e-5
1108.0	6.801938661770081e-5
1110.0	6.801938661770081e-5
1112.0	6.801938661770081e-5
1114.0	6.801938661770081e-5
1116.0	6.801938661770081e-5
1118.0	6.801938661770081e-5
1120.0	6.801938661770081e-5
1122.0	6.801938661770081e-5
1124.0	6.801938661770081e-5
1126.0	6.801938661770081e-5
1128.0	6.801938661770081e-5
1130.0	6.801938661770081e-5
1132.0	6.801938661770081e-5
1134.0	6.801938661770081e-5
1136.0	6.801938661770081e-5
1138.0	6.801938661770081e-5
1140.0	6.801938661770081e-5
1142.0	6.801938661770081e-5
1144.0	6.801938661770081e-5
1146.0	6.801938661770081e-5
1148.0	6.801938661770081e-5
1150.0	6.801938661770081e-5
1152.0	6.801938661770081e-5
1154.0	6.801938661770081e-5
1156.0	6.801938661770081e-5
1158.0	6.801938661770081e-5
1160.0	6.801938661770081e-5
1162.0	6.801938661770081e-5
1164.0	6.801938661770081e-5
1166.0	6.801938661770081e-5
1168.0	6.801938661770081e-5
1170.0	6.801938661770081e-5
1172.0	6.801938661770081e-5
1174.0	6.801938661770081e-5
1176.0	6.801938661770081e-5
1178.0	6.801938661770081e-5
1180.0	6.801938661770081e-5
1182.0	6.801938661770081e-5
1184.0	6.801938661770081e-5
1186.0	6.801938661770081e-5
1188.0	6.801938661770081e-5
1190.0	6.801938661770081e-5
1192.0	6.801938661770081e-5
1194.0	6.801938661770081e-5
1196.0	6.801938661770081e-5
1198.0	6.801938661770081e-5
1200.0	6.801938661770081e-5
1202.0	6.801938661770081e-5
1204.0	6.801938661770081e-5
1206.0	6.801938661770081e-5
1208.0	6.801938661770081e-5
1210.0	6.801938661770081e-5
1212.0	6.801938661770081e-5
1214.0	6.801938661770081e-5
1216.0	6.801938661770081e-5
1218.0	6.801938661770081e-5
1220.0	6.801938661770081e-5
1222.0	6.801938661770081e-5
1224.0	6.801938661770081e-5
1226.0	6.801938661770081e-5
1228.0	6.801938661770081e-5
1230.0	6.801938661770081e-5
1232.0	6.801938661770081e-5
1234.0	6.801938661770081e-5
1236.0	6.801938661770081e-5
1238.0	6.801938661770081e-5
1240.0	6.801938661770081e-5
1242.0	6.801938661770081e-5
1244.0	6.801938661770081e-5
1246.0	6.801938661770081e-5
1248.0	6.801938661770081e-5
1250.0	6.801938661770081e-5
1252.0	6.801938661770081e-5
1254.0	6.801938661770081e-5
1256.0	6.801938661770081e-5
1258.0	6.801938661770081e-5
1260.0	6.801938661770081e-5
1262.0	6.801938661770081e-5
1264.0	6.801938661770081e-5
1266.0	6.801938661770081e-5
1268.0	6.801938661770081e-5
1270.0	6.801938661770081e-5
1272.0	6.801938661770081e-5
1274.0	6.801938661770081e-5
1276.0	6.801938661770081e-5
1278.0	6.801938661770081e-5
1280.0	6.801938661770081e-5
1282.0	6.801938661770081e-5
1284.0	6.801938661770081e-5
1286.0	6.801938661770081e-5
1288.0	6.801938661770081e-5
1290.0	6.801938661770081e-5
1292.0	6.801938661770081e-5
1294.0	6.801938661770081e-5
1296.0	6.801938661770081e-5
1298.0	6.801938661770081e-5
1300.0	6.801938661770081e-5
1302.0	6.801938661770081e-5
1304.0	6.801938661770081e-5
1306.0	6.801938661770081e-5
1308.0	6.801938661770081e-5
1310.0	6.801938661770081e-5
1312.0	6.801938661770081e-5
1314.0	6.801938661770081e-5
1316.0	6.801938661770081e-5
1318.0	6.801938661770081e-5
1320.0	6.801938661770081e-5
1322.0	6.801938661770081e-5
1324.0	6.801938661770081e-5
1326.0	6.801938661770081e-5
1328.0	6.801938661770081e-5
1330.0	6.801938661770081e-5
1332.0	6.801938661770081e-5
1334.0	6.801938661770081e-5
1336.0	6.801938661770081e-5
1338.0	6.801938661770081e-5
1340.0	6.801938661770081e-5
1342.0	6.801938661770081e-5
1344.0	6.801938661770081e-5
1346.0	6.801938661770081e-5
1348.0	6.801938661770081e-5
1350.0	6.801938661770081e-5
1352.0	6.801938661770081e-5
1354.0	6.801938661770081e-5
1356.0	6.801938661770081e-5
1358.0	6.801938661770081e-5
1360.0	6.801938661770081e-5
1362.0	6.801938661770081e-5
1364.0	6.801938661770081e-5
1366.0	6.801938661770081e-5
1368.0	6.801938661770081e-5
1370.0	6.801938661770081e-5
1372.0	6.801938661770081e-5
1374.0	6.801938661770081e-5
1376.0	6.801938661770081e-5
1378.0	6.801938661770081e-5
1380.0	6.801938661770081e-5
1382.0	6.801938661770081e-5
1384.0	6.801938661770081e-5
1386.0	6.801938661770081e-5
1388.0	6.801938661770081e-5
1390.0	6.801938661770081e-5
1392.0	6.801938661770081e-5
1394.0	6.801938661770081e-5
1396.0	6.801938661770081e-5
1398.0	6.801938661770081e-5
1400.0	6.801938661770081e-5
1402.0	6.801938661770081e-5
1404.0	6.801938661770081e-5
1406.0	6.801938661770081e-5
1408.0	6.801938661770081e-5
1410.0	6.801938661770081e-5
1412.0	6.801938661770081e-5
1414.0	6.801938661770081e-5
1416.0	6.801938661770081e-5
1418.0	6.801938661770081e-5
1420.0	6.801938661770081e-5
1422.0	6.801938661770081e-5
1424.0	6.801938661770081e-5
1426.0	6.801938661770081e-5
1428.0	6.801938661770081e-5
1430.0	6.801938661770081e-5
1432.0	6.801938661770081e-5
1434.0	6.801938661770081e-5
1436.0	6.801938661770081e-5
1438.0	6.801938661770081e-5
1440.0	6.801938661770081e-5
1442.0	6.801938661770081e-5
1444.0	6.801938661770081e-5
1446.0	6.801938661770081e-5
1448.0	6.801938661770081e-5
1450.0	6.801938661770081e-5
1452.0	6.801938661770081e-5
1454.0	6.801938661770081e-5
1456.0	6.801938661770081e-5
1458.0	6.801938661770081e-5
1460.0	6.801938661770081e-5
1462.0	6.801938661770081e-5
1464.0	6.801938661770081e-5
1466.0	6.801938661770081e-5
1468.0	6.801938661770081e-5
1470.0	6.801938661770081e-5
1472.0	6.801938661770081e-5
1474.0	6.801938661770081e-5
1476.0	6.801938661770081e-5
1478.0	6.801938661770081e-5
1480.0	6.801938661770081e-5
1482.0	6.801938661770081e-5
1484.0	6.801938661770081e-5
1486.0	6.801938661770081e-5
1488.0	6.801938661770081e-5
1490.0	6.801938661770081e-5
1492.0	6.801938661770081e-5
1494.0	6.801938661770081e-5
1496.0	6.801938661770081e-5
1498.0	6.801938661770081e-5
1500.0	6.801938661770081e-5
1502.0	6.801938661770081e-5
1504.0	6.801938661770081e-5
1506.0	6.801938661770081e-5
1508.0	6.801938661770081e-5
1510.0	6.801938661770081e-5
1512.0	6.801938661770081e-5
1514.0	6.801938661770081e-5
1516.0	6.801938661770081e-5
1518.0	6.801938661770081e-5
1520.0	6.801938661770081e-5
1522.0	6.801938661770081e-5
1524.0	6.801938661770081e-5
1526.0	6.801938661770081e-5
1528.0	6.801938661770081e-5
1530.0	6.801938661770081e-5
1532.0	6.801938661770081e-5
1534.0	6.801938661770081e-5
1536.0	6.801938661770081e-5
1538.0	6.801938661770081e-5
1540.0	6.801938661770081e-5
1542.0	6.801938661770081e-5
1544.0	6.801938661770081e-5
1546.0	6.801938661770081e-5
1548.0	6.801938661770081e-5
1550.0	6.801938661770081e-5
1552.0	6.801938661770081e-5
1554.0	6.801938661770081e-5
1556.0	6.801938661770081e-5
1558.0	6.801938661770081e-5
1560.0	6.801938661770081e-5
1562.0	6.801938661770081e-5
1564.0	6.801938661770081e-5
1566.0	6.801938661770081e-5
1568.0	6.801938661770081e-5
1570.0	6.801938661770081e-5
1572.0	6.801938661770081e-5
1574.0	6.801938661770081e-5
1576.0	6.801938661770081e-5
1578.0	6.801938661770081e-5
1580.0	6.801938661770081e-5
1582.0	6.801938661770081e-5
1584.0	6.801938661770081e-5
1586.0	6.801938661770081e-5
1588.0	6.801938661770081e-5
1590.0	6.801938661770081e-5
1592.0	6.801938661770081e-5
1594.0	6.801938661770081e-5
1596.0	6.801938661770081e-5
1598.0	6.801938661770081e-5
1600.0	6.801938661770081e-5
1602.0	6.801938661770081e-5
1604.0	6.801938661770081e-5
1606.0	6.801938661770081e-5
1608.0	6.801938661770081e-5
1610.0	6.801938661770081e-5
1612.0	6.801938661770081e-5
1614.0	6.801938661770081e-5
1616.0	6.801938661770081e-5
1618.0	6.801938661770081e-5
1620.0	6.801938661770081e-5
1622.0	6.801938661770081e-5
1624.0	6.801938661770081e-5
1626.0	6.801938661770081e-5
1628.0	6.801938661770081e-5
1630.0	6.801938661770081e-5
1632.0	6.801938661770081e-5
1634.0	6.801938661770081e-5
1636.0	6.801938661770081e-5
1638.0	6.801938661770081e-5
1640.0	6.801938661770081e-5
1642.0	6.801938661770081e-5
1644.0	6.801938661770081e-5
1646.0	6.801938661770081e-5
1648.0	6.801938661770081e-5
1650.0	6.801938661770081e-5
1652.0	6.801938661770081e-5
1654.0	6.801938661770081e-5
1656.0	6.801938661770081e-5
1658.0	6.801938661770081e-5
1660.0	6.801938661770081e-5
1662.0	6.801938661770081e-5
1664.0	6.801938661770081e-5
1666.0	6.801938661770081e-5
1668.0	6.801938661770081e-5
1670.0	6.801938661770081e-5
1672.0	6.801938661770081e-5
1674.0	6.801938661770081e-5
1676.0	6.801938661770081e-5
1678.0	6.801938661770081e-5
1680.0	6.801938661770081e-5
1682.0	6.801938661770081e-5
1684.0	6.801938661770081e-5
1686.0	6.801938661770081e-5
1688.0	6.801938661770081e-5
1690.0	6.801938661770081e-5
1692.0	6.801938661770081e-5
1694.0	6.801938661770081e-5
1696.0	6.801938661770081e-5
1698.0	6.801938661770081e-5
1700.0	6.801938661770081e-5
1702.0	6.801938661770081e-5
1704.0	6.801938661770081e-5
1706.0	6.801938661770081e-5
1708.0	6.801938661770081e-5
1710.0	6.801938661770081e-5
1712.0	6.801938661770081e-5
1714.0	6.801938661770081e-5
1716.0	6.801938661770081e-5
1718.0	6.801938661770081e-5
1720.0	6.801938661770081e-5
1722.0	6.801938661770081e-5
1724.0	6.801938661770081e-5
1726.0	6.801938661770081e-5
1728.0	6.801938661770081e-5
1730.0	6.801938661770081e-5
1732.0	6.801938661770081e-5
1734.0	6.801938661770081e-5
1736.0	6.801938661770081e-5
1738.0	6.801938661770081e-5
1740.0	6.801938661770081e-5
1742.0	6.801938661770081e-5
1744.0	6.801938661770081e-5
1746.0	6.801938661770081e-5
1748.0	6.801938661770081e-5
1750.0	6.801938661770081e-5
1752.0	6.801938661770081e-5
1754.0	6.801938661770081e-5
1756.0	6.801938661770081e-5
1758.0	6.801938661770081e-5
1760.0	6.801938661770081e-5
1762.0	6.801938661770081e-5
1764.0	6.801938661770081e-5
1766.0	6.801938661770081e-5
1768.0	6.801938661770081e-5
1770.0	6.801938661770081e-5
1772.0	6.801938661770081e-5
1774.0	6.801938661770081e-5
1776.0	6.801938661770081e-5
1778.0	6.801938661770081e-5
1780.0	6.801938661770081e-5
1782.0	6.801938661770081e-5
1784.0	6.801938661770081e-5
1786.0	6.801938661770081e-5
1788.0	6.801938661770081e-5
1790.0	6.801938661770081e-5
1792.0	6.801938661770081e-5
1794.0	6.801938661770081e-5
1796.0	6.801938661770081e-5
1798.0	6.801938661770081e-5
1800.0	6.801938661770081e-5
1802.0	6.801938661770081e-5
1804.0	6.801938661770081e-5
1806.0	6.801938661770081e-5
1808.0	6.801938661770081e-5
1810.0	6.801938661770081e-5
1812.0	6.801938661770081e-5
1814.0	6.801938661770081e-5
1816.0	6.801938661770081e-5
1818.0	6.801938661770081e-5
1820.0	6.801938661770081e-5
1822.0	6.801938661770081e-5
1824.0	6.801938661770081e-5
1826.0	6.801938661770081e-5
1828.0	6.801938661770081e-5
1830.0	6.801938661770081e-5
1832.0	6.801938661770081e-5
1834.0	6.801938661770081e-5
1836.0	6.801938661770081e-5
1838.0	6.801938661770081e-5
1840.0	6.801938661770081e-5
1842.0	6.801938661770081e-5
1844.0	6.801938661770081e-5
1846.0	6.801938661770081e-5
1848.0	6.801938661770081e-5
1850.0	6.801938661770081e-5
1852.0	6.801938661770081e-5
1854.0	6.801938661770081e-5
1856.0	6.801938661770081e-5
1858.0	6.801938661770081e-5
1860.0	6.801938661770081e-5
1862.0	6.801938661770081e-5
1864.0	6.801938661770081e-5
1866.0	6.801938661770081e-5
1868.0	6.801938661770081e-5
1870.0	6.801938661770081e-5
1872.0	6.801938661770081e-5
1874.0	6.801938661770081e-5
1876.0	6.801938661770081e-5
1878.0	6.801938661770081e-5
1880.0	6.801938661770081e-5
1882.0	6.801938661770081e-5
1884.0	6.801938661770081e-5
1886.0	6.801938661770081e-5
1888.0	6.801938661770081e-5
1890.0	6.801938661770081e-5
1892.0	6.801938661770081e-5
1894.0	6.801938661770081e-5
1896.0	6.801938661770081e-5
1898.0	6.801938661770081e-5
1900.0	6.801938661770081e-5
1902.0	6.801938661770081e-5
1904.0	6.801938661770081e-5
1906.0	6.801938661770081e-5
1908.0	6.801938661770081e-5
1910.0	6.801938661770081e-5
1912.0	6.801938661770081e-5
1914.0	6.801938661770081e-5
1916.0	6.801938661770081e-5
1918.0	6.801938661770081e-5
1920.0	6.801938661770081e-5
1922.0	6.801938661770081e-5
1924.0	6.801938661770081e-5
1926.0	6.801938661770081e-5
1928.0	6.801938661770081e-5
1930.0	6.801938661770081e-5
1932.0	6.801938661770081e-5
1934.0	6.801938661770081e-5
1936.0	6.801938661770081e-5
1938.0	6.801938661770081e-5
1940.0	6.801938661770081e-5
1942.0	6.801938661770081e-5
1944.0	6.801938661770081e-5
1946.0	6.801938661770081e-5
1948.0	6.801938661770081e-5
1950.0	6.801938661770081e-5
1952.0	6.801938661770081e-5
1954.0	6.801938661770081e-5
1956.0	6.801938661770081e-5
1958.0	6.801938661770081e-5
1960.0	6.801938661770081e-5
1962.0	6.801938661770081e-5
1964.0	6.801938661770081e-5
1966.0	6.801938661770081e-5
1968.0	6.801938661770081e-5
1970.0	6.801938661770081e-5
1972.0	6.801938661770081e-5
1974.0	6.801938661770081e-5
1976.0	6.801938661770081e-5
1978.0	6.801938661770081e-5
1980.0	6.801938661770081e-5
1982.0	6.801938661770081e-5
1984.0	6.801938661770081e-5
1986.0	6.801938661770081e-5
1988.0	6.801938661770081e-5
1990.0	6.801938661770081e-5
1992.0	6.801938661770081e-5
1994.0	6.801938661770081e-5
1996.0	6.801938661770081e-5
1998.0	6.801938661770081e-5
2000.0	6.801938661770081e-5
2002.0	6.801938661770081e-5
2004.0	6.801938661770081e-5
2006.0	6.801938661770081e-5
2008.0	6.801938661770081e-5
2010.0	6.801938661770081e-5
2012.0	6.801938661770081e-5
2014.0	6.801938661770081e-5
2016.0	6.801938661770081e-5
2018.0	6.801938661770081e-5
2020.0	6.801938661770081e-5
2022.0	6.801938661770081e-5
2024.0	6.801938661770081e-5
2026.0	6.801938661770081e-5
2028.0	6.801938661770081e-5
2030.0	6.801938661770081e-5
2032.0	6.801938661770081e-5
2034.0	6.801938661770081e-5
2036.0	6.801938661770081e-5
2038.0	6.801938661770081e-5
2040.0	6.801938661770081e-5
2042.0	6.801938661770081e-5
2044.0	6.801938661770081e-5
2046.0	6.801938661770081e-5
2048.0	6.801938661770081e-5
2050.0	6.801938661770081e-5
2052.0	6.801938661770081e-5
2054.0	6.801938661770081e-5
2056.0	6.801938661770081e-5
2058.0	6.801938661770081e-5
2060.0	6.801938661770081e-5
2062.0	6.801938661770081e-5
2064.0	6.801938661770081e-5
2066.0	6.801938661770081e-5
2068.0	6.801938661770081e-5
2070.0	6.801938661770081e-5
2072.0	6.801938661770081e-5
2074.0	6.801938661770081e-5
2076.0	6.801938661770081e-5
2078.0	6.801938661770081e-5
2080.0	6.801938661770081e-5
2082.0	6.801938661770081e-5
2084.0	6.801938661770081e-5
2086.0	6.801938661770081e-5
2088.0	6.801938661770081e-5
2090.0	6.801938661770081e-5
2092.0	6.801938661770081e-5
2094.0	6.801938661770081e-5
2096.0	6.801938661770081e-5
2098.0	6.801938661770081e-5
2100.0	6.801938661770081e-5
2102.0	6.801938661770081e-5
2104.0	6.801938661770081e-5
2106.0	6.801938661770081e-5
2108.0	6.801938661770081e-5
2110.0	6.801938661770081e-5
2112.0	6.801938661770081e-5
2114.0	6.801938661770081e-5
2116.0	6.801938661770081e-5
2118.0	6.801938661770081e-5
2120.0	6.801938661770081e-5
2122.0	6.801938661770081e-5
2124.0	6.801938661770081e-5
2126.0	6.801938661770081e-5
2128.0	6.801938661770081e-5
2130.0	6.801938661770081e-5
2132.0	6.801938661770081e-5
2134.0	6.801938661770081e-5
2136.0	6.801938661770081e-5
2138.0	6.801938661770081e-5
2140.0	6.801938661770081e-5
2142.0	6.801938661770081e-5
2144.0	6.801938661770081e-5
2146.0	6.801938661770081e-5
2148.0	6.801938661770081e-5
2150.0	6.801938661770081e-5
2152.0	6.801938661770081e-5
2154.0	6.801938661770081e-5
2156.0	6.801938661770081e-5
2158.0	6.801938661770081e-5
2160.0	6.801938661770081e-5
2162.0	6.801938661770081e-5
2164.0	6.801938661770081e-5
2166.0	6.801938661770081e-5
2168.0	6.801938661770081e-5
2170.0	6.801938661770081e-5
2172.0	6.801938661770081e-5
2174.0	6.801938661770081e-5
2176.0	6.801938661770081e-5
2178.0	6.801938661770081e-5
2180.0	6.801938661770081e-5
2182.0	6.801938661770081e-5
2184.0	6.801938661770081e-5
2186.0	6.801938661770081e-5
2188.0	6.801938661770081e-5
2190.0	6.801938661770081e-5
2192.0	6.801938661770081e-5
2194.0	6.801938661770081e-5
2196.0	6.801938661770081e-5
2198.0	6.801938661770081e-5
2200.0	6.801938661770081e-5
2202.0	6.801938661770081e-5
2204.0	6.801938661770081e-5
2206.0	6.801938661770081e-5
2208.0	6.801938661770081e-5
2210.0	6.801938661770081e-5
2212.0	6.801938661770081e-5
2214.0	6.801938661770081e-5
2216.0	6.801938661770081e-5
2218.0	6.801938661770081e-5
2220.0	6.801938661770081e-5
2222.0	6.801938661770081e-5
2224.0	6.801938661770081e-5
2226.0	6.801938661770081e-5
2228.0	6.801938661770081e-5
2230.0	6.801938661770081e-5
2232.0	6.801938661770081e-5
2234.0	6.801938661770081e-5
2236.0	6.801938661770081e-5
2238.0	6.801938661770081e-5
2240.0	6.801938661770081e-5
2242.0	6.801938661770081e-5
2244.0	6.801938661770081e-5
2246.0	6.801938661770081e-5
2248.0	6.801938661770081e-5
2250.0	6.801938661770081e-5
2252.0	6.801938661770081e-5
2254.0	6.801938661770081e-5
2256.0	6.801938661770081e-5
2258.0	6.801938661770081e-5
2260.0	6.801938661770081e-5
2262.0	6.801938661770081e-5
2264.0	6.801938661770081e-5
2266.0	6.801938661770081e-5
2268.0	6.801938661770081e-5
2270.0	6.801938661770081e-5
2272.0	6.801938661770081e-5
2274.0	6.801938661770081e-5
2276.0	6.801938661770081e-5
2278.0	6.801938661770081e-5
2280.0	6.801938661770081e-5
2282.0	6.801938661770081e-5
2284.0	6.801938661770081e-5
2286.0	6.801938661770081e-5
2288.0	6.801938661770081e-5
2290.0	6.801938661770081e-5
2292.0	6.801938661770081e-5
2294.0	6.801938661770081e-5
2296.0	6.801938661770081e-5
2298.0	6.801938661770081e-5
2300.0	6.801938661770081e-5
2302.0	6.801938661770081e-5
2304.0	6.801938661770081e-5
2306.0	6.801938661770081e-5
2308.0	6.801938661770081e-5
2310.0	6.801938661770081e-5
2312.0	6.801938661770081e-5
2314.0	6.801938661770081e-5
2316.0	6.801938661770081e-5
2318.0	6.801938661770081e-5
2320.0	6.801938661770081e-5
2322.0	6.801938661770081e-5
2324.0	6.801938661770081e-5
2326.0	6.801938661770081e-5
2328.0	6.801938661770081e-5
2330.0	6.801938661770081e-5
2332.0	6.801938661770081e-5
2334.0	6.801938661770081e-5
2336.0	6.801938661770081e-5
2338.0	6.801938661770081e-5
2340.0	6.801938661770081e-5
2342.0	6.801938661770081e-5
2344.0	6.801938661770081e-5
2346.0	6.801938661770081e-5
2348.0	6.801938661770081e-5
2350.0	6.801938661770081e-5
2352.0	6.801938661770081e-5
2354.0	6.801938661770081e-5
2356.0	6.801938661770081e-5
2358.0	6.801938661770081e-5
2360.0	6.801938661770081e-5
2362.0	6.801938661770081e-5
2364.0	6.801938661770081e-5
2366.0	6.801938661770081e-5
2368.0	6.801938661770081e-5
2370.0	6.801938661770081e-5
2372.0	6.801938661770081e-5
2374.0	6.801938661770081e-5
2376.0	6.801938661770081e-5
2378.0	6.801938661770081e-5
2380.0	6.801938661770081e-5
2382.0	6.801938661770081e-5
2384.0	6.801938661770081e-5
2386.0	6.801938661770081e-5
2388.0	6.801938661770081e-5
2390.0	6.801938661770081e-5
2392.0	6.801938661770081e-5
2394.0	6.801938661770081e-5
2396.0	6.801938661770081e-5
2398.0	6.801938661770081e-5
2400.0	6.801938661770081e-5
2402.0	6.801938661770081e-5
2404.0	6.801938661770081e-5
2406.0	6.801938661770081e-5
2408.0	6.801938661770081e-5
2410.0	6.801938661770081e-5
2412.0	6.801938661770081e-5
2414.0	6.801938661770081e-5
2416.0	6.801938661770081e-5
2418.0	6.801938661770081e-5
2420.0	6.801938661770081e-5
2422.0	6.801938661770081e-5
2424.0	6.801938661770081e-5
2426.0	6.801938661770081e-5
2428.0	6.801938661770081e-5
2430.0	6.801938661770081e-5
2432.0	6.801938661770081e-5
2434.0	6.801938661770081e-5
2436.0	6.801938661770081e-5
2438.0	6.801938661770081e-5
2440.0	6.801938661770081e-5
2442.0	6.801938661770081e-5
2444.0	6.801938661770081e-5
2446.0	6.801938661770081e-5
2448.0	6.801938661770081e-5
2450.0	6.801938661770081e-5
2452.0	6.801938661770081e-5
2454.0	6.801938661770081e-5
2456.0	6.801938661770081e-5
2458.0	6.801938661770081e-5
2460.0	6.801938661770081e-5
2462.0	6.801938661770081e-5
2464.0	6.801938661770081e-5
2466.0	6.801938661770081e-5
2468.0	6.801938661770081e-5
2470.0	6.801938661770081e-5
2472.0	6.801938661770081e-5
2474.0	6.801938661770081e-5
2476.0	6.801938661770081e-5
2478.0	6.801938661770081e-5
2480.0	6.801938661770081e-5
2482.0	6.801938661770081e-5
2484.0	6.801938661770081e-5
2486.0	6.801938661770081e-5
2488.0	6.801938661770081e-5
2490.0	6.801938661770081e-5
2492.0	6.801938661770081e-5
2494.0	6.801938661770081e-5
2496.0	6.801938661770081e-5
2498.0	6.801938661770081e-5
2500.0	6.801938661770081e-5
2502.0	6.801938661770081e-5
2504.0	6.801938661770081e-5
2506.0	6.801938661770081e-5
2508.0	6.801938661770081e-5
2510.0	6.801938661770081e-5
2512.0	6.801938661770081e-5
2514.0	6.801938661770081e-5
2516.0	6.801938661770081e-5
2518.0	6.801938661770081e-5
2520.0	6.801938661770081e-5
2522.0	6.801938661770081e-5
2524.0	6.801938661770081e-5
2526.0	6.801938661770081e-5
2528.0	6.801938661770081e-5
2530.0	6.801938661770081e-5
2532.0	6.801938661770081e-5
2534.0	6.801938661770081e-5
2536.0	6.801938661770081e-5
2538.0	6.801938661770081e-5
2540.0	6.801938661770081e-5
2542.0	6.801938661770081e-5
2544.0	6.801938661770081e-5
2546.0	6.801938661770081e-5
2548.0	6.801938661770081e-5
2550.0	6.801938661770081e-5
2552.0	6.801938661770081e-5
2554.0	6.801938661770081e-5
2556.0	6.801938661770081e-5
2558.0	6.801938661770081e-5
2560.0	6.801938661770081e-5
2562.0	6.801938661770081e-5
2564.0	6.801938661770081e-5
2566.0	6.801938661770081e-5
2568.0	6.801938661770081e-5
2570.0	6.801938661770081e-5
2572.0	6.801938661770081e-5
2574.0	6.801938661770081e-5
2576.0	6.801938661770081e-5
2578.0	6.801938661770081e-5
2580.0	6.801938661770081e-5
2582.0	6.801938661770081e-5
2584.0	6.801938661770081e-5
2586.0	6.801938661770081e-5
2588.0	6.801938661770081e-5
2590.0	6.801938661770081e-5
2592.0	6.801938661770081e-5
2594.0	6.801938661770081e-5
2596.0	6.801938661770081e-5
2598.0	6.801938661770081e-5
2600.0	6.801938661770081e-5
2602.0	6.801938661770081e-5
2604.0	6.801938661770081e-5
2606.0	6.801938661770081e-5
2608.0	6.801938661770081e-5
2610.0	6.801938661770081e-5
2612.0	6.801938661770081e-5
2614.0	6.801938661770081e-5
2616.0	6.801938661770081e-5
2618.0	6.801938661770081e-5
2620.0	6.801938661770081e-5
2622.0	6.801938661770081e-5
2624.0	6.801938661770081e-5
2626.0	6.801938661770081e-5
2628.0	6.801938661770081e-5
2630.0	6.801938661770081e-5
2632.0	6.801938661770081e-5
2634.0	6.801938661770081e-5
2636.0	6.801938661770081e-5
2638.0	6.801938661770081e-5
2640.0	6.801938661770081e-5
2642.0	6.801938661770081e-5
2644.0	6.801938661770081e-5
2646.0	6.801938661770081e-5
2648.0	6.801938661770081e-5
2650.0	6.801938661770081e-5
2652.0	6.801938661770081e-5
2654.0	6.801938661770081e-5
2656.0	6.801938661770081e-5
2658.0	6.801938661770081e-5
2660.0	6.801938661770081e-5
2662.0	6.801938661770081e-5
2664.0	6.801938661770081e-5
2666.0	6.801938661770081e-5
2668.0	6.801938661770081e-5
2670.0	6.801938661770081e-5
2672.0	6.801938661770081e-5
2674.0	6.801938661770081e-5
2676.0	6.801938661770081e-5
2678.0	6.801938661770081e-5
2680.0	6.801938661770081e-5
2682.0	6.801938661770081e-5
2684.0	6.801938661770081e-5
2686.0	6.801938661770081e-5
2688.0	6.801938661770081e-5
2690.0	6.801938661770081e-5
2692.0	6.801938661770081e-5
2694.0	6.801938661770081e-5
2696.0	6.801938661770081e-5
2698.0	6.801938661770081e-5
2700.0	6.801938661770081e-5
2702.0	6.801938661770081e-5
2704.0	6.801938661770081e-5
2706.0	6.801938661770081e-5
2708.0	6.801938661770081e-5
2710.0	6.801938661770081e-5
2712.0	6.801938661770081e-5
2714.0	6.801938661770081e-5
2716.0	6.801938661770081e-5
2718.0	6.801938661770081e-5
2720.0	6.801938661770081e-5
2722.0	6.801938661770081e-5
2724.0	6.801938661770081e-5
2726.0	6.801938661770081e-5
2728.0	6.801938661770081e-5
2730.0	6.801938661770081e-5
2732.0	6.801938661770081e-5
2734.0	6.801938661770081e-5
2736.0	6.801938661770081e-5
2738.0	6.801938661770081e-5
2740.0	6.801938661770081e-5
2742.0	6.801938661770081e-5
2744.0	6.801938661770081e-5
2746.0	6.801938661770081e-5
2748.0	6.801938661770081e-5
2750.0	6.801938661770081e-5
2752.0	6.801938661770081e-5
2754.0	6.801938661770081e-5
2756.0	6.801938661770081e-5
2758.0	6.801938661770081e-5
2760.0	6.801938661770081e-5
2762.0	6.801938661770081e-5
2764.0	6.801938661770081e-5
2766.0	6.801938661770081e-5
2768.0	6.801938661770081e-5
2770.0	6.801938661770081e-5
2772.0	6.801938661770081e-5
2774.0	6.801938661770081e-5
2776.0	6.801938661770081e-5
2778.0	6.801938661770081e-5
2780.0	6.801938661770081e-5
2782.0	6.801938661770081e-5
2784.0	6.801938661770081e-5
2786.0	6.801938661770081e-5
2788.0	6.801938661770081e-5
2790.0	6.801938661770081e-5
2792.0	6.801938661770081e-5
2794.0	6.801938661770081e-5
2796.0	6.801938661770081e-5
2798.0	6.801938661770081e-5
2800.0	6.801938661770081e-5
2802.0	6.801938661770081e-5
2804.0	6.801938661770081e-5
2806.0	6.801938661770081e-5
2808.0	6.801938661770081e-5
2810.0	6.801938661770081e-5
2812.0	6.801938661770081e-5
2814.0	6.801938661770081e-5
2816.0	6.801938661770081e-5
2818.0	6.801938661770081e-5
2820.0	6.801938661770081e-5
2822.0	6.801938661770081e-5
2824.0	6.801938661770081e-5
2826.0	6.801938661770081e-5
2828.0	6.801938661770081e-5
2830.0	6.801938661770081e-5
2832.0	6.801938661770081e-5
2834.0	6.801938661770081e-5
2836.0	6.801938661770081e-5
2838.0	6.801938661770081e-5
2840.0	6.801938661770081e-5
2842.0	6.801938661770081e-5
2844.0	6.801938661770081e-5
2846.0	6.801938661770081e-5
2848.0	6.801938661770081e-5
2850.0	6.801938661770081e-5
2852.0	6.801938661770081e-5
2854.0	6.801938661770081e-5
2856.0	6.801938661770081e-5
2858.0	6.801938661770081e-5
2860.0	6.801938661770081e-5
2862.0	6.801938661770081e-5
2864.0	6.801938661770081e-5
2866.0	6.801938661770081e-5
2868.0	6.801938661770081e-5
2870.0	6.801938661770081e-5
2872.0	6.801938661770081e-5
2874.0	6.801938661770081e-5
2876.0	6.801938661770081e-5
2878.0	6.801938661770081e-5
2880.0	6.801938661770081e-5
2882.0	6.801938661770081e-5
2884.0	6.801938661770081e-5
2886.0	6.801938661770081e-5
2888.0	6.801938661770081e-5
2890.0	6.801938661770081e-5
2892.0	6.801938661770081e-5
2894.0	6.801938661770081e-5
2896.0	6.801938661770081e-5
2898.0	6.801938661770081e-5
2900.0	6.801938661770081e-5
2902.0	6.801938661770081e-5
2904.0	6.801938661770081e-5
2906.0	6.801938661770081e-5
2908.0	6.801938661770081e-5
2910.0	6.801938661770081e-5
2912.0	6.801938661770081e-5
2914.0	6.801938661770081e-5
2916.0	6.801938661770081e-5
2918.0	6.801938661770081e-5
2920.0	6.801938661770081e-5
2922.0	6.801938661770081e-5
2924.0	6.801938661770081e-5
2926.0	6.801938661770081e-5
2928.0	6.801938661770081e-5
2930.0	6.801938661770081e-5
2932.0	6.801938661770081e-5
2934.0	6.801938661770081e-5
2936.0	6.801938661770081e-5
2938.0	6.801938661770081e-5
2940.0	6.801938661770081e-5
2942.0	6.801938661770081e-5
2944.0	6.801938661770081e-5
2946.0	6.801938661770081e-5
2948.0	6.801938661770081e-5
2950.0	6.801938661770081e-5
2952.0	6.801938661770081e-5
2954.0	6.801938661770081e-5
2956.0	6.801938661770081e-5
2958.0	6.801938661770081e-5
2960.0	6.801938661770081e-5
2962.0	6.801938661770081e-5
2964.0	6.801938661770081e-5
2966.0	6.801938661770081e-5
2968.0	6.801938661770081e-5
2970.0	6.801938661770081e-5
2972.0	6.801938661770081e-5
2974.0	6.801938661770081e-5
2976.0	6.801938661770081e-5
2978.0	6.801938661770081e-5
2980.0	6.801938661770081e-5
2982.0	6.801938661770081e-5
2984.0	6.801938661770081e-5
2986.0	6.801938661770081e-5
2988.0	6.801938661770081e-5
2990.0	6.801938661770081e-5
2992.0	6.801938661770081e-5
2994.0	6.801938661770081e-5
2996.0	6.801938661770081e-5
2998.0	6.801938661770081e-5
3000.0	6.801938661770081e-5
3002.0	6.801938661770081e-5
3004.0	6.801938661770081e-5
3006.0	6.801938661770081e-5
3008.0	6.801938661770081e-5
3010.0	6.801938661770081e-5
3012.0	6.801938661770081e-5
3014.0	6.801938661770081e-5
3016.0	6.801938661770081e-5
3018.0	6.801938661770081e-5
3020.0	6.801938661770081e-5
3022.0	6.801938661770081e-5
3024.0	6.801938661770081e-5
3026.0	6.801938661770081e-5
3028.0	6.801938661770081e-5
3030.0	6.801938661770081e-5
3032.0	6.801938661770081e-5
3034.0	6.801938661770081e-5
3036.0	6.801938661770081e-5
3038.0	6.801938661770081e-5
3040.0	6.801938661770081e-5
3042.0	6.801938661770081e-5
3044.0	6.801938661770081e-5
3046.0	6.801938661770081e-5
3048.0	6.801938661770081e-5
3050.0	6.801938661770081e-5
3052.0	6.801938661770081e-5
3054.0	6.801938661770081e-5
3056.0	6.801938661770081e-5
3058.0	6.801938661770081e-5
3060.0	6.801938661770081e-5
3062.0	6.801938661770081e-5
3064.0	6.801938661770081e-5
3066.0	6.801938661770081e-5
3068.0	6.801938661770081e-5
3070.0	6.801938661770081e-5
3072.0	6.801938661770081e-5
3074.0	6.801938661770081e-5
3076.0	6.801938661770081e-5
3078.0	6.801938661770081e-5
3080.0	6.801938661770081e-5
3082.0	6.801938661770081e-5
3084.0	6.801938661770081e-5
3086.0	6.801938661770081e-5
3088.0	6.801938661770081e-5
3090.0	6.801938661770081e-5
3092.0	6.801938661770081e-5
3094.0	6.801938661770081e-5
3096.0	6.801938661770081e-5
3098.0	6.801938661770081e-5
3100.0	6.801938661770081e-5
3102.0	6.801938661770081e-5
3104.0	6.801938661770081e-5
3106.0	6.801938661770081e-5
3108.0	6.801938661770081e-5
3110.0	6.801938661770081e-5
3112.0	6.801938661770081e-5
3114.0	6.801938661770081e-5
3116.0	6.801938661770081e-5
3118.0	6.801938661770081e-5
3120.0	6.801938661770081e-5
3122.0	6.801938661770081e-5
3124.0	6.801938661770081e-5
3126.0	6.801938661770081e-5
3128.0	6.801938661770081e-5
3130.0	6.801938661770081e-5
3132.0	6.801938661770081e-5
3134.0	6.801938661770081e-5
3136.0	6.801938661770081e-5
3138.0	6.801938661770081e-5
3140.0	6.801938661770081e-5
3142.0	6.801938661770081e-5
3144.0	6.801938661770081e-5
3146.0	6.801938661770081e-5
3148.0	6.801938661770081e-5
3150.0	6.801938661770081e-5
3152.0	6.801938661770081e-5
3154.0	6.801938661770081e-5
3156.0	6.801938661770081e-5
3158.0	6.801938661770081e-5
3160.0	6.801938661770081e-5
3162.0	6.801938661770081e-5
3164.0	6.801938661770081e-5
3166.0	6.801938661770081e-5
3168.0	6.801938661770081e-5
3170.0	6.801938661770081e-5
3172.0	6.801938661770081e-5
3174.0	6.801938661770081e-5
3176.0	6.801938661770081e-5
3178.0	6.801938661770081e-5
3180.0	6.801938661770081e-5
3182.0	6.801938661770081e-5
3184.0	6.801938661770081e-5
3186.0	6.801938661770081e-5
3188.0	6.801938661770081e-5
3190.0	6.801938661770081e-5
3192.0	6.801938661770081e-5
3194.0	6.801938661770081e-5
3196.0	6.801938661770081e-5
3198.0	6.801938661770081e-5
3200.0	6.801938661770081e-5
3202.0	6.801938661770081e-5
3204.0	6.801938661770081e-5
3206.0	6.801938661770081e-5
3208.0	6.801938661770081e-5
3210.0	6.801938661770081e-5
3212.0	6.801938661770081e-5
3214.0	6.801938661770081e-5
3216.0	6.801938661770081e-5
3218.0	6.801938661770081e-5
3220.0	6.801938661770081e-5
3222.0	6.801938661770081e-5
3224.0	6.801938661770081e-5
3226.0	6.801938661770081e-5
3228.0	6.801938661770081e-5
3230.0	6.801938661770081e-5
3232.0	6.801938661770081e-5
3234.0	6.801938661770081e-5
3236.0	6.801938661770081e-5
3238.0	6.801938661770081e-5
3240.0	6.801938661770081e-5
3242.0	6.801938661770081e-5
3244.0	6.801938661770081e-5
3246.0	6.801938661770081e-5
3248.0	6.801938661770081e-5
3250.0	6.801938661770081e-5
3252.0	6.801938661770081e-5
3254.0	6.801938661770081e-5
3256.0	6.801938661770081e-5
3258.0	6.801938661770081e-5
3260.0	6.801938661770081e-5
3262.0	6.801938661770081e-5
3264.0	6.801938661770081e-5
3266.0	6.801938661770081e-5
3268.0	6.801938661770081e-5
3270.0	6.801938661770081e-5
3272.0	6.801938661770081e-5
3274.0	6.801938661770081e-5
3276.0	6.801938661770081e-5
3278.0	6.801938661770081e-5
3280.0	6.801938661770081e-5
3282.0	6.801938661770081e-5
3284.0	6.801938661770081e-5
3286.0	6.801938661770081e-5
3288.0	6.801938661770081e-5
3290.0	6.801938661770081e-5
3292.0	6.801938661770081e-5
3294.0	6.801938661770081e-5
3296.0	6.801938661770081e-5
3298.0	6.801938661770081e-5
3300.0	6.801938661770081e-5
3302.0	6.801938661770081e-5
3304.0	6.801938661770081e-5
3306.0	6.801938661770081e-5
3308.0	6.801938661770081e-5
3310.0	6.801938661770081e-5
3312.0	6.801938661770081e-5
3314.0	6.801938661770081e-5
3316.0	6.801938661770081e-5
3318.0	6.801938661770081e-5
3320.0	6.801938661770081e-5
3322.0	6.801938661770081e-5
3324.0	6.801938661770081e-5
3326.0	6.801938661770081e-5
3328.0	6.801938661770081e-5
3330.0	6.801938661770081e-5
3332.0	6.801938661770081e-5
3334.0	6.801938661770081e-5
3336.0	6.801938661770081e-5
3338.0	6.801938661770081e-5
3340.0	6.801938661770081e-5
3342.0	6.801938661770081e-5
3344.0	6.801938661770081e-5
3346.0	6.801938661770081e-5
3348.0	6.801938661770081e-5
3350.0	6.801938661770081e-5
3352.0	6.801938661770081e-5
3354.0	6.801938661770081e-5
3356.0	6.801938661770081e-5
3358.0	6.801938661770081e-5
3360.0	6.801938661770081e-5
3362.0	6.801938661770081e-5
3364.0	6.801938661770081e-5
3366.0	6.801938661770081e-5
3368.0	6.801938661770081e-5
3370.0	6.801938661770081e-5
3372.0	6.801938661770081e-5
3374.0	6.801938661770081e-5
3376.0	6.801938661770081e-5
3378.0	6.801938661770081e-5
3380.0	6.801938661770081e-5
3382.0	6.801938661770081e-5
3384.0	6.801938661770081e-5
3386.0	6.801938661770081e-5
3388.0	6.801938661770081e-5
3390.0	6.801938661770081e-5
3392.0	6.801938661770081e-5
3394.0	6.801938661770081e-5
3396.0	6.801938661770081e-5
3398.0	6.801938661770081e-5
3400.0	6.801938661770081e-5
3402.0	6.801938661770081e-5
3404.0	6.801938661770081e-5
3406.0	6.801938661770081e-5
3408.0	6.801938661770081e-5
3410.0	6.801938661770081e-5
3412.0	6.801938661770081e-5
3414.0	6.801938661770081e-5
3416.0	6.801938661770081e-5
3418.0	6.801938661770081e-5
3420.0	6.801938661770081e-5
3422.0	6.801938661770081e-5
3424.0	6.801938661770081e-5
3426.0	6.801938661770081e-5
3428.0	6.801938661770081e-5
3430.0	6.801938661770081e-5
3432.0	6.801938661770081e-5
3434.0	6.801938661770081e-5
3436.0	6.801938661770081e-5
3438.0	6.801938661770081e-5
3440.0	6.801938661770081e-5
3442.0	6.801938661770081e-5
3444.0	6.801938661770081e-5
3446.0	6.801938661770081e-5
3448.0	6.801938661770081e-5
3450.0	6.801938661770081e-5
3452.0	6.801938661770081e-5
3454.0	6.801938661770081e-5
3456.0	6.801938661770081e-5
3458.0	6.801938661770081e-5
3460.0	6.801938661770081e-5
3462.0	6.801938661770081e-5
3464.0	6.801938661770081e-5
3466.0	6.801938661770081e-5
3468.0	6.801938661770081e-5
3470.0	6.801938661770081e-5
3472.0	6.801938661770081e-5
3474.0	6.801938661770081e-5
3476.0	6.801938661770081e-5
3478.0	6.801938661770081e-5
3480.0	6.801938661770081e-5
3482.0	6.801938661770081e-5
3484.0	6.801938661770081e-5
3486.0	6.801938661770081e-5
3488.0	6.801938661770081e-5
3490.0	6.801938661770081e-5
3492.0	6.801938661770081e-5
3494.0	6.801938661770081e-5
3496.0	6.801938661770081e-5
3498.0	6.801938661770081e-5
3500.0	6.801938661770081e-5
3502.0	6.801938661770081e-5
3504.0	6.801938661770081e-5
3506.0	6.801938661770081e-5
3508.0	6.801938661770081e-5
3510.0	6.801938661770081e-5
3512.0	6.801938661770081e-5
3514.0	6.801938661770081e-5
3516.0	6.801938661770081e-5
3518.0	6.801938661770081e-5
3520.0	6.801938661770081e-5
3522.0	6.801938661770081e-5
3524.0	6.801938661770081e-5
3526.0	6.801938661770081e-5
3528.0	6.801938661770081e-5
3530.0	6.801938661770081e-5
3532.0	6.801938661770081e-5
3534.0	6.801938661770081e-5
3536.0	6.801938661770081e-5
3538.0	6.801938661770081e-5
3540.0	6.801938661770081e-5
3542.0	6.801938661770081e-5
3544.0	6.801938661770081e-5
3546.0	6.801938661770081e-5
3548.0	6.801938661770081e-5
3550.0	6.801938661770081e-5
3552.0	6.801938661770081e-5
3554.0	6.801938661770081e-5
3556.0	6.801938661770081e-5
3558.0	6.801938661770081e-5
3560.0	6.801938661770081e-5
3562.0	6.801938661770081e-5
3564.0	6.801938661770081e-5
3566.0	6.801938661770081e-5
3568.0	6.801938661770081e-5
3570.0	6.801938661770081e-5
3572.0	6.801938661770081e-5
3574.0	6.801938661770081e-5
3576.0	6.801938661770081e-5
3578.0	6.801938661770081e-5
3580.0	6.801938661770081e-5
3582.0	6.801938661770081e-5
3584.0	6.801938661770081e-5
3586.0	6.801938661770081e-5
3588.0	6.801938661770081e-5
3590.0	6.801938661770081e-5
3592.0	6.801938661770081e-5
3594.0	6.801938661770081e-5
3596.0	6.801938661770081e-5
3598.0	6.801938661770081e-5
3600.0	6.801938661770081e-5
3602.0	6.801938661770081e-5
3604.0	6.801938661770081e-5
3606.0	6.801938661770081e-5
3608.0	6.801938661770081e-5
3610.0	6.801938661770081e-5
3612.0	6.801938661770081e-5
3614.0	6.801938661770081e-5
3616.0	6.801938661770081e-5
3618.0	6.801938661770081e-5
3620.0	6.801938661770081e-5
3622.0	6.801938661770081e-5
3624.0	6.801938661770081e-5
3626.0	6.801938661770081e-5
3628.0	6.801938661770081e-5
3630.0	6.801938661770081e-5
3632.0	6.801938661770081e-5
3634.0	6.801938661770081e-5
3636.0	6.801938661770081e-5
3638.0	6.801938661770081e-5
3640.0	6.801938661770081e-5
3642.0	6.801938661770081e-5
3644.0	6.801938661770081e-5
3646.0	6.801938661770081e-5
3648.0	6.801938661770081e-5
3650.0	6.801938661770081e-5
3652.0	6.801938661770081e-5
3654.0	6.801938661770081e-5
3656.0	6.801938661770081e-5
3658.0	6.801938661770081e-5
3660.0	6.801938661770081e-5
3662.0	6.801938661770081e-5
3664.0	6.801938661770081e-5
3666.0	6.801938661770081e-5
3668.0	6.801938661770081e-5
3670.0	6.801938661770081e-5
3672.0	6.801938661770081e-5
3674.0	6.801938661770081e-5
3676.0	6.801938661770081e-5
3678.0	6.801938661770081e-5
3680.0	6.801938661770081e-5
3682.0	6.801938661770081e-5
3684.0	6.801938661770081e-5
3686.0	6.801938661770081e-5
3688.0	6.801938661770081e-5
3690.0	6.801938661770081e-5
3692.0	6.801938661770081e-5
3694.0	6.801938661770081e-5
3696.0	6.801938661770081e-5
3698.0	6.801938661770081e-5
3700.0	6.801938661770081e-5
3702.0	6.801938661770081e-5
3704.0	6.801938661770081e-5
3706.0	6.801938661770081e-5
3708.0	6.801938661770081e-5
3710.0	6.801938661770081e-5
3712.0	6.801938661770081e-5
3714.0	6.801938661770081e-5
3716.0	6.801938661770081e-5
3718.0	6.801938661770081e-5
3720.0	6.801938661770081e-5
3722.0	6.801938661770081e-5
3724.0	6.801938661770081e-5
3726.0	6.801938661770081e-5
3728.0	6.801938661770081e-5
3730.0	6.801938661770081e-5
3732.0	6.801938661770081e-5
3734.0	6.801938661770081e-5
3736.0	6.801938661770081e-5
3738.0	6.801938661770081e-5
3740.0	6.801938661770081e-5
3742.0	6.801938661770081e-5
3744.0	6.801938661770081e-5
3746.0	6.801938661770081e-5
3748.0	6.801938661770081e-5
3750.0	6.801938661770081e-5
3752.0	6.801938661770081e-5
3754.0	6.801938661770081e-5
3756.0	6.801938661770081e-5
3758.0	6.801938661770081e-5
3760.0	6.801938661770081e-5
3762.0	6.801938661770081e-5
3764.0	6.801938661770081e-5
3766.0	6.801938661770081e-5
3768.0	6.801938661770081e-5
3770.0	6.801938661770081e-5
3772.0	6.801938661770081e-5
3774.0	6.801938661770081e-5
3776.0	6.801938661770081e-5
3778.0	6.801938661770081e-5
3780.0	6.801938661770081e-5
3782.0	6.801938661770081e-5
3784.0	6.801938661770081e-5
3786.0	6.801938661770081e-5
3788.0	6.801938661770081e-5
3790.0	6.801938661770081e-5
3792.0	6.801938661770081e-5
3794.0	6.801938661770081e-5
3796.0	6.801938661770081e-5
3798.0	6.801938661770081e-5
3800.0	6.801938661770081e-5
3802.0	6.801938661770081e-5
3804.0	6.801938661770081e-5
3806.0	6.801938661770081e-5
3808.0	6.801938661770081e-5
3810.0	6.801938661770081e-5
3812.0	6.801938661770081e-5
3814.0	6.801938661770081e-5
3816.0	6.801938661770081e-5
3818.0	6.801938661770081e-5
3820.0	6.801938661770081e-5
3822.0	6.801938661770081e-5
3824.0	6.801938661770081e-5
3826.0	6.801938661770081e-5
3828.0	6.801938661770081e-5
3830.0	6.801938661770081e-5
3832.0	6.801938661770081e-5
3834.0	6.801938661770081e-5
3836.0	6.801938661770081e-5
3838.0	6.801938661770081e-5
3840.0	6.801938661770081e-5
3842.0	6.801938661770081e-5
3844.0	6.801938661770081e-5
3846.0	6.801938661770081e-5
3848.0	6.801938661770081e-5
3850.0	6.801938661770081e-5
3852.0	6.801938661770081e-5
3854.0	6.801938661770081e-5
3856.0	6.801938661770081e-5
3858.0	6.801938661770081e-5
3860.0	6.801938661770081e-5
3862.0	6.801938661770081e-5
3864.0	6.801938661770081e-5
3866.0	6.801938661770081e-5
3868.0	6.801938661770081e-5
3870.0	6.801938661770081e-5
3872.0	6.801938661770081e-5
3874.0	6.801938661770081e-5
3876.0	6.801938661770081e-5
3878.0	6.801938661770081e-5
3880.0	6.801938661770081e-5
3882.0	6.801938661770081e-5
3884.0	6.801938661770081e-5
3886.0	6.801938661770081e-5
3888.0	6.801938661770081e-5
3890.0	6.801938661770081e-5
3892.0	6.801938661770081e-5
3894.0	6.801938661770081e-5
3896.0	6.801938661770081e-5
3898.0	6.801938661770081e-5
3900.0	6.801938661770081e-5
3902.0	6.801938661770081e-5
3904.0	6.801938661770081e-5
3906.0	6.801938661770081e-5
3908.0	6.801938661770081e-5
3910.0	6.801938661770081e-5
3912.0	6.801938661770081e-5
3914.0	6.801938661770081e-5
3916.0	6.801938661770081e-5
3918.0	6.801938661770081e-5
3920.0	6.801938661770081e-5
3922.0	6.801938661770081e-5
3924.0	6.801938661770081e-5
3926.0	6.801938661770081e-5
3928.0	6.801938661770081e-5
3930.0	6.801938661770081e-5
3932.0	6.801938661770081e-5
3934.0	6.801938661770081e-5
3936.0	6.801938661770081e-5
3938.0	6.801938661770081e-5
3940.0	6.801938661770081e-5
3942.0	6.801938661770081e-5
3944.0	6.801938661770081e-5
3946.0	6.801938661770081e-5
3948.0	6.801938661770081e-5
3950.0	6.801938661770081e-5
3952.0	6.801938661770081e-5
3954.0	6.801938661770081e-5
3956.0	6.801938661770081e-5
3958.0	6.801938661770081e-5
3960.0	6.801938661770081e-5
3962.0	6.801938661770081e-5
3964.0	6.801938661770081e-5
3966.0	6.801938661770081e-5
3968.0	6.801938661770081e-5
3970.0	6.801938661770081e-5
3972.0	6.801938661770081e-5
3974.0	6.801938661770081e-5
3976.0	6.801938661770081e-5
3978.0	6.801938661770081e-5
3980.0	6.801938661770081e-5
3982.0	6.801938661770081e-5
3984.0	6.801938661770081e-5
3986.0	6.801938661770081e-5
3988.0	6.801938661770081e-5
3990.0	6.801938661770081e-5
3992.0	6.801938661770081e-5
3994.0	6.801938661770081e-5
3996.0	6.801938661770081e-5
3998.0	6.801938661770081e-5
4000.0	6.801938661770081e-5


==> TeX/Tikz/plot_data/lasso/gam/PGM_backtracking_-_xi=1.0_-lasso_100_300_10.jsonl.txt <==
3.0	0.00027902243562582754
5.0	0.00027902243562582754
7.0	0.00027902243562582754
9.0	0.00027902243562582754
11.0	0.00027902243562582754
13.0	0.00027902243562582754
15.0	0.00027902243562582754
17.0	0.00027902243562582754
19.0	0.00027902243562582754
21.0	0.00027902243562582754
23.0	0.00027902243562582754
25.0	0.00027902243562582754
27.0	0.00027902243562582754
29.0	0.00027902243562582754
31.0	0.00027902243562582754
33.0	0.00027902243562582754
35.0	0.00027902243562582754
37.0	0.00027902243562582754
39.0	0.00027902243562582754
41.0	0.00027902243562582754
43.0	0.00027902243562582754
45.0	0.00027902243562582754
47.0	0.00027902243562582754
49.0	0.00027902243562582754
51.0	0.00027902243562582754
53.0	0.00027902243562582754
55.0	0.00027902243562582754
57.0	0.00027902243562582754
59.0	0.00027902243562582754
61.0	0.00027902243562582754
63.0	0.00027902243562582754
65.0	0.00027902243562582754
67.0	0.00027902243562582754
69.0	0.00027902243562582754
71.0	0.00027902243562582754
73.0	0.00027902243562582754
75.0	0.00027902243562582754
77.0	0.00027902243562582754
79.0	0.00027902243562582754
81.0	0.00027902243562582754
83.0	0.00027902243562582754
85.0	0.00027902243562582754
87.0	0.00027902243562582754
89.0	0.00027902243562582754
91.0	0.00027902243562582754
93.0	0.00027902243562582754
95.0	0.00027902243562582754
97.0	0.00027902243562582754
99.0	0.00027902243562582754
101.0	0.00027902243562582754
103.0	0.00027902243562582754
105.0	0.00027902243562582754
107.0	0.00027902243562582754
109.0	0.00027902243562582754
111.0	0.00027902243562582754
113.0	0.00027902243562582754
115.0	0.00027902243562582754
117.0	0.00027902243562582754
119.0	0.00027902243562582754
121.0	0.00027902243562582754
123.0	0.00027902243562582754
125.0	0.00027902243562582754
127.0	0.00027902243562582754
129.0	0.00027902243562582754
131.0	0.00027902243562582754
133.0	0.00027902243562582754
135.0	0.00027902243562582754
137.0	0.00027902243562582754
139.0	0.00027902243562582754
141.0	0.00027902243562582754
143.0	0.00027902243562582754
145.0	0.00027902243562582754
147.0	0.00027902243562582754
149.0	0.00027902243562582754
151.0	0.00027902243562582754
153.0	0.00027902243562582754
155.0	0.00027902243562582754
157.0	0.00027902243562582754
159.0	0.00027902243562582754
161.0	0.00027902243562582754
163.0	0.00027902243562582754
165.0	0.00027902243562582754
167.0	0.00027902243562582754
169.0	0.00027902243562582754
171.0	0.00027902243562582754
173.0	0.00027902243562582754
175.0	0.00027902243562582754
177.0	0.00027902243562582754
179.0	0.00027902243562582754
181.0	0.00027902243562582754
183.0	0.00027902243562582754
185.0	0.00027902243562582754
187.0	0.00027902243562582754
189.0	0.00027902243562582754
191.0	0.00027902243562582754
193.0	0.00027902243562582754
195.0	0.00027902243562582754
197.0	0.00027902243562582754
199.0	0.00027902243562582754
201.0	0.00027902243562582754
203.0	0.00027902243562582754
205.0	0.00027902243562582754
207.0	0.00027902243562582754
209.0	0.00027902243562582754
211.0	0.00027902243562582754
213.0	0.00027902243562582754
215.0	0.00027902243562582754
217.0	0.00027902243562582754
219.0	0.00027902243562582754
221.0	0.00027902243562582754
223.0	0.00027902243562582754
225.0	0.00027902243562582754
227.0	0.00027902243562582754
229.0	0.00027902243562582754
231.0	0.00027902243562582754
233.0	0.00027902243562582754
235.0	0.00027902243562582754
237.0	0.00027902243562582754
239.0	0.00027902243562582754
241.0	0.00027902243562582754
243.0	0.00027902243562582754
245.0	0.00027902243562582754
247.0	0.00027902243562582754
249.0	0.00027902243562582754
251.0	0.00027902243562582754
253.0	0.00027902243562582754
255.0	0.00027902243562582754
257.0	0.00027902243562582754
259.0	0.00027902243562582754
261.0	0.00027902243562582754
263.0	0.00027902243562582754
265.0	0.00027902243562582754
267.0	0.00027902243562582754
269.0	0.00027902243562582754
271.0	0.00027902243562582754
273.0	0.00027902243562582754
275.0	0.00027902243562582754
277.0	0.00027902243562582754
279.0	0.00027902243562582754
281.0	0.00027902243562582754
283.0	0.00027902243562582754
285.0	0.00027902243562582754
287.0	0.00027902243562582754
289.0	0.00027902243562582754
291.0	0.00027902243562582754
293.0	0.00027902243562582754
295.0	0.00027902243562582754
297.0	0.00027902243562582754
299.0	0.00027902243562582754
301.0	0.00027902243562582754
303.0	0.00027902243562582754
305.0	0.00027902243562582754
307.0	0.00027902243562582754
309.0	0.00027902243562582754
311.0	0.00027902243562582754
313.0	0.00027902243562582754
315.0	0.00027902243562582754
317.0	0.00027902243562582754
319.0	0.00027902243562582754
321.0	0.00027902243562582754
323.0	0.00027902243562582754
325.0	0.00027902243562582754
327.0	0.00027902243562582754
329.0	0.00027902243562582754
331.0	0.00027902243562582754
333.0	0.00027902243562582754
335.0	0.00027902243562582754
337.0	0.00027902243562582754
339.0	0.00027902243562582754
341.0	0.00027902243562582754
343.0	0.00027902243562582754
345.0	0.00027902243562582754
347.0	0.00027902243562582754
349.0	0.00027902243562582754
351.0	0.00027902243562582754
353.0	0.00027902243562582754
355.0	0.00027902243562582754
357.0	0.00027902243562582754
359.0	0.00027902243562582754
361.0	0.00027902243562582754
363.0	0.00027902243562582754
365.0	0.00027902243562582754
367.0	0.00027902243562582754
369.0	0.00027902243562582754
371.0	0.00027902243562582754
373.0	0.00027902243562582754
375.0	0.00027902243562582754
377.0	0.00027902243562582754
379.0	0.00027902243562582754
381.0	0.00027902243562582754
383.0	0.00027902243562582754
385.0	0.00027902243562582754
387.0	0.00027902243562582754
389.0	0.00027902243562582754
391.0	0.00027902243562582754
393.0	0.00027902243562582754
395.0	0.00027902243562582754
397.0	0.00027902243562582754
399.0	0.00027902243562582754
401.0	0.00027902243562582754
403.0	0.00027902243562582754
405.0	0.00027902243562582754
407.0	0.00027902243562582754
409.0	0.00027902243562582754
411.0	0.00027902243562582754
413.0	0.00027902243562582754
415.0	0.00027902243562582754
417.0	0.00027902243562582754
419.0	0.00027902243562582754
421.0	0.00027902243562582754
423.0	0.00027902243562582754
425.0	0.00027902243562582754
427.0	0.00027902243562582754
429.0	0.00027902243562582754
431.0	0.00027902243562582754
433.0	0.00027902243562582754
435.0	0.00027902243562582754
437.0	0.00027902243562582754
439.0	0.00027902243562582754
441.0	0.00027902243562582754
443.0	0.00027902243562582754
445.0	0.00027902243562582754
447.0	0.00027902243562582754
449.0	0.00027902243562582754
451.0	0.00027902243562582754
453.0	0.00027902243562582754
455.0	0.00027902243562582754
457.0	0.00027902243562582754
459.0	0.00027902243562582754
461.0	0.00027902243562582754
463.0	0.00027902243562582754
465.0	0.00027902243562582754
467.0	0.00027902243562582754
469.0	0.00027902243562582754
471.0	0.00027902243562582754
473.0	0.00027902243562582754
475.0	0.00027902243562582754
477.0	0.00027902243562582754
479.0	0.00027902243562582754
481.0	0.00027902243562582754
483.0	0.00027902243562582754
485.0	0.00027902243562582754
487.0	0.00027902243562582754
489.0	0.00027902243562582754
491.0	0.00027902243562582754
493.0	0.00027902243562582754
495.0	0.00027902243562582754
497.0	0.00027902243562582754
499.0	0.00027902243562582754
501.0	0.00027902243562582754
503.0	0.00027902243562582754
505.0	0.00027902243562582754
507.0	0.00027902243562582754
509.0	0.00027902243562582754
511.0	0.00027902243562582754
513.0	0.00027902243562582754
515.0	0.00027902243562582754
517.0	0.00027902243562582754
519.0	0.00027902243562582754
521.0	0.00027902243562582754
523.0	0.00027902243562582754
525.0	0.00027902243562582754
527.0	0.00027902243562582754
529.0	0.00027902243562582754
531.0	0.00027902243562582754
533.0	0.00027902243562582754
535.0	0.00027902243562582754
537.0	0.00027902243562582754
539.0	0.00027902243562582754
541.0	0.00027902243562582754
543.0	0.00027902243562582754
545.0	0.00027902243562582754
547.0	0.00027902243562582754
549.0	0.00027902243562582754
551.0	0.00027902243562582754
553.0	0.00027902243562582754
555.0	0.00027902243562582754
557.0	0.00027902243562582754
559.0	0.00027902243562582754
561.0	0.00027902243562582754
563.0	0.00027902243562582754
565.0	0.00027902243562582754
567.0	0.00027902243562582754
569.0	0.00027902243562582754
571.0	0.00027902243562582754
573.0	0.00027902243562582754
575.0	0.00027902243562582754
577.0	0.00027902243562582754
579.0	0.00027902243562582754
581.0	0.00027902243562582754
583.0	0.00027902243562582754
585.0	0.00027902243562582754
587.0	0.00027902243562582754
589.0	0.00027902243562582754
591.0	0.00027902243562582754
593.0	0.00027902243562582754
595.0	0.00027902243562582754
597.0	0.00027902243562582754
599.0	0.00027902243562582754
601.0	0.00027902243562582754
603.0	0.00027902243562582754
605.0	0.00027902243562582754
607.0	0.00027902243562582754
609.0	0.00027902243562582754
611.0	0.00027902243562582754
613.0	0.00027902243562582754
615.0	0.00027902243562582754
617.0	0.00027902243562582754
619.0	0.00027902243562582754
621.0	0.00027902243562582754
623.0	0.00027902243562582754
625.0	0.00027902243562582754
627.0	0.00027902243562582754
629.0	0.00027902243562582754
631.0	0.00027902243562582754
633.0	0.00027902243562582754
635.0	0.00027902243562582754
637.0	0.00027902243562582754
639.0	0.00027902243562582754
641.0	0.00027902243562582754
643.0	0.00027902243562582754
645.0	0.00027902243562582754
647.0	0.00027902243562582754
649.0	0.00027902243562582754
651.0	0.00027902243562582754
653.0	0.00027902243562582754
655.0	0.00027902243562582754
657.0	0.00027902243562582754
659.0	0.00027902243562582754
661.0	0.00027902243562582754
663.0	0.00027902243562582754
665.0	0.00027902243562582754
667.0	0.00027902243562582754
669.0	0.00027902243562582754
671.0	0.00027902243562582754
673.0	0.00027902243562582754
675.0	0.00027902243562582754
677.0	0.00027902243562582754
679.0	0.00027902243562582754
681.0	0.00027902243562582754
683.0	0.00027902243562582754
685.0	0.00027902243562582754
687.0	0.00027902243562582754
689.0	0.00027902243562582754
691.0	0.00027902243562582754
693.0	0.00027902243562582754
695.0	0.00027902243562582754
697.0	0.00027902243562582754
699.0	0.00027902243562582754
701.0	0.00027902243562582754
703.0	0.00027902243562582754
705.0	0.00027902243562582754
707.0	0.00027902243562582754
709.0	0.00027902243562582754
711.0	0.00027902243562582754
713.0	0.00027902243562582754
715.0	0.00027902243562582754
717.0	0.00027902243562582754
719.0	0.00027902243562582754
721.0	0.00027902243562582754
723.0	0.00027902243562582754
725.0	0.00027902243562582754
727.0	0.00027902243562582754
729.0	0.00027902243562582754
731.0	0.00027902243562582754
733.0	0.00027902243562582754
735.0	0.00027902243562582754
737.0	0.00027902243562582754
739.0	0.00027902243562582754
741.0	0.00027902243562582754
743.0	0.00027902243562582754
745.0	0.00027902243562582754
747.0	0.00027902243562582754
749.0	0.00027902243562582754
751.0	0.00027902243562582754
753.0	0.00027902243562582754
755.0	0.00027902243562582754
757.0	0.00027902243562582754
759.0	0.00027902243562582754
761.0	0.00027902243562582754
763.0	0.00027902243562582754
765.0	0.00027902243562582754
767.0	0.00027902243562582754
769.0	0.00027902243562582754
771.0	0.00027902243562582754
773.0	0.00027902243562582754
775.0	0.00027902243562582754
777.0	0.00027902243562582754
779.0	0.00027902243562582754
781.0	0.00027902243562582754
783.0	0.00027902243562582754
785.0	0.00027902243562582754
787.0	0.00027902243562582754
789.0	0.00027902243562582754
791.0	0.00027902243562582754
793.0	0.00027902243562582754
795.0	0.00027902243562582754
797.0	0.00027902243562582754
799.0	0.00027902243562582754
801.0	0.00027902243562582754
803.0	0.00027902243562582754
805.0	0.00027902243562582754
807.0	0.00027902243562582754
809.0	0.00027902243562582754
811.0	0.00027902243562582754
813.0	0.00027902243562582754
815.0	0.00027902243562582754
817.0	0.00027902243562582754
819.0	0.00027902243562582754
821.0	0.00027902243562582754
823.0	0.00027902243562582754
825.0	0.00027902243562582754
827.0	0.00027902243562582754
829.0	0.00027902243562582754
831.0	0.00027902243562582754
833.0	0.00027902243562582754
835.0	0.00027902243562582754
837.0	0.00027902243562582754
839.0	0.00027902243562582754
841.0	0.00027902243562582754
843.0	0.00027902243562582754
845.0	0.00027902243562582754
847.0	0.00027902243562582754
849.0	0.00027902243562582754
851.0	0.00027902243562582754
853.0	0.00027902243562582754
855.0	0.00027902243562582754
857.0	0.00027902243562582754
859.0	0.00027902243562582754
861.0	0.00027902243562582754
863.0	0.00027902243562582754
865.0	0.00027902243562582754
867.0	0.00027902243562582754
869.0	0.00027902243562582754
871.0	0.00027902243562582754
873.0	0.00027902243562582754
875.0	0.00027902243562582754
877.0	0.00027902243562582754
879.0	0.00027902243562582754
881.0	0.00027902243562582754
883.0	0.00027902243562582754
885.0	0.00027902243562582754
887.0	0.00027902243562582754
889.0	0.00027902243562582754
891.0	0.00027902243562582754
893.0	0.00027902243562582754
895.0	0.00027902243562582754
897.0	0.00027902243562582754
899.0	0.00027902243562582754
901.0	0.00027902243562582754
903.0	0.00027902243562582754
905.0	0.00027902243562582754
907.0	0.00027902243562582754
909.0	0.00027902243562582754
911.0	0.00027902243562582754
913.0	0.00027902243562582754
915.0	0.00027902243562582754
917.0	0.00027902243562582754
919.0	0.00027902243562582754
921.0	0.00027902243562582754
923.0	0.00027902243562582754
925.0	0.00027902243562582754
927.0	0.00027902243562582754
929.0	0.00027902243562582754
931.0	0.00027902243562582754
933.0	0.00027902243562582754
935.0	0.00027902243562582754
937.0	0.00027902243562582754
939.0	0.00027902243562582754
941.0	0.00027902243562582754
943.0	0.00027902243562582754
945.0	0.00027902243562582754
947.0	0.00027902243562582754
949.0	0.00027902243562582754
951.0	0.00027902243562582754
953.0	0.00027902243562582754
955.0	0.00027902243562582754
957.0	0.00027902243562582754
959.0	0.00027902243562582754
961.0	0.00027902243562582754
963.0	0.00027902243562582754
965.0	0.00027902243562582754
967.0	0.00027902243562582754
969.0	0.00027902243562582754
971.0	0.00027902243562582754
973.0	0.00027902243562582754
975.0	0.00027902243562582754
977.0	0.00027902243562582754
979.0	0.00027902243562582754
981.0	0.00027902243562582754
983.0	0.00027902243562582754
985.0	0.00027902243562582754
987.0	0.00027902243562582754
989.0	0.00027902243562582754
991.0	0.00027902243562582754
993.0	0.00027902243562582754
995.0	0.00027902243562582754
997.0	0.00027902243562582754
999.0	0.00027902243562582754
1001.0	0.00027902243562582754
1003.0	0.00027902243562582754
1005.0	0.00027902243562582754
1007.0	0.00027902243562582754
1009.0	0.00027902243562582754
1011.0	0.00027902243562582754
1013.0	0.00027902243562582754
1015.0	0.00027902243562582754
1017.0	0.00027902243562582754
1019.0	0.00027902243562582754
1021.0	0.00027902243562582754
1023.0	0.00027902243562582754
1025.0	0.00027902243562582754
1027.0	0.00027902243562582754
1029.0	0.00027902243562582754
1031.0	0.00027902243562582754
1033.0	0.00027902243562582754
1035.0	0.00027902243562582754
1037.0	0.00027902243562582754
1039.0	0.00027902243562582754
1041.0	0.00027902243562582754
1043.0	0.00027902243562582754
1045.0	0.00027902243562582754
1047.0	0.00027902243562582754
1049.0	0.00027902243562582754
1051.0	0.00027902243562582754
1053.0	0.00027902243562582754
1055.0	0.00027902243562582754
1057.0	0.00027902243562582754
1059.0	0.00027902243562582754
1061.0	0.00027902243562582754
1063.0	0.00027902243562582754
1065.0	0.00027902243562582754
1067.0	0.00027902243562582754
1069.0	0.00027902243562582754
1071.0	0.00027902243562582754
1073.0	0.00027902243562582754
1075.0	0.00027902243562582754
1077.0	0.00027902243562582754
1079.0	0.00027902243562582754
1081.0	0.00027902243562582754
1083.0	0.00027902243562582754
1085.0	0.00027902243562582754
1087.0	0.00027902243562582754
1089.0	0.00027902243562582754
1091.0	0.00027902243562582754
1093.0	0.00027902243562582754
1095.0	0.00027902243562582754
1097.0	0.00027902243562582754
1099.0	0.00027902243562582754
1101.0	0.00027902243562582754
1103.0	0.00027902243562582754
1105.0	0.00027902243562582754
1107.0	0.00027902243562582754
1109.0	0.00027902243562582754
1111.0	0.00027902243562582754
1113.0	0.00027902243562582754
1115.0	0.00027902243562582754
1117.0	0.00027902243562582754
1119.0	0.00027902243562582754
1121.0	0.00027902243562582754
1123.0	0.00027902243562582754
1125.0	0.00027902243562582754
1127.0	0.00027902243562582754
1129.0	0.00027902243562582754
1131.0	0.00027902243562582754
1133.0	0.00027902243562582754
1135.0	0.00027902243562582754
1137.0	0.00027902243562582754
1139.0	0.00027902243562582754
1141.0	0.00027902243562582754
1143.0	0.00027902243562582754
1145.0	0.00027902243562582754
1147.0	0.00027902243562582754
1149.0	0.00027902243562582754
1151.0	0.00027902243562582754
1153.0	0.00027902243562582754
1155.0	0.00027902243562582754
1157.0	0.00027902243562582754
1159.0	0.00027902243562582754
1161.0	0.00027902243562582754
1163.0	0.00027902243562582754
1165.0	0.00027902243562582754
1167.0	0.00027902243562582754
1169.0	0.00027902243562582754
1171.0	0.00027902243562582754
1173.0	0.00027902243562582754
1175.0	0.00027902243562582754
1177.0	0.00027902243562582754
1179.0	0.00027902243562582754
1181.0	0.00027902243562582754
1183.0	0.00027902243562582754
1185.0	0.00027902243562582754
1187.0	0.00027902243562582754
1189.0	0.00027902243562582754
1191.0	0.00027902243562582754
1193.0	0.00027902243562582754
1195.0	0.00027902243562582754
1197.0	0.00027902243562582754
1199.0	0.00027902243562582754
1201.0	0.00027902243562582754
1203.0	0.00027902243562582754
1205.0	0.00027902243562582754
1207.0	0.00027902243562582754
1209.0	0.00027902243562582754
1211.0	0.00027902243562582754
1213.0	0.00027902243562582754
1215.0	0.00027902243562582754
1217.0	0.00027902243562582754
1219.0	0.00027902243562582754
1221.0	0.00027902243562582754
1223.0	0.00027902243562582754
1225.0	0.00027902243562582754
1227.0	0.00027902243562582754
1229.0	0.00027902243562582754
1231.0	0.00027902243562582754
1233.0	0.00027902243562582754
1235.0	0.00027902243562582754
1237.0	0.00027902243562582754
1239.0	0.00027902243562582754
1241.0	0.00027902243562582754
1243.0	0.00027902243562582754
1245.0	0.00027902243562582754
1247.0	0.00027902243562582754
1249.0	0.00027902243562582754
1251.0	0.00027902243562582754
1253.0	0.00027902243562582754
1255.0	0.00027902243562582754
1257.0	0.00027902243562582754
1259.0	0.00027902243562582754
1261.0	0.00027902243562582754
1263.0	0.00027902243562582754
1265.0	0.00027902243562582754
1267.0	0.00027902243562582754
1269.0	0.00027902243562582754
1271.0	0.00027902243562582754
1273.0	0.00027902243562582754
1275.0	0.00027902243562582754
1277.0	0.00027902243562582754
1279.0	0.00027902243562582754
1281.0	0.00027902243562582754
1283.0	0.00027902243562582754
1285.0	0.00027902243562582754
1287.0	0.00027902243562582754
1289.0	0.00027902243562582754
1291.0	0.00027902243562582754
1293.0	0.00027902243562582754
1295.0	0.00027902243562582754
1297.0	0.00027902243562582754
1299.0	0.00027902243562582754
1301.0	0.00027902243562582754
1303.0	0.00027902243562582754
1305.0	0.00027902243562582754
1307.0	0.00027902243562582754
1309.0	0.00027902243562582754
1311.0	0.00027902243562582754
1313.0	0.00027902243562582754
1315.0	0.00027902243562582754
1317.0	0.00027902243562582754
1319.0	0.00027902243562582754
1321.0	0.00027902243562582754
1323.0	0.00027902243562582754
1325.0	0.00027902243562582754
1327.0	0.00027902243562582754
1329.0	0.00027902243562582754
1331.0	0.00027902243562582754
1333.0	0.00027902243562582754
1335.0	0.00027902243562582754
1337.0	0.00027902243562582754
1339.0	0.00027902243562582754
1341.0	0.00027902243562582754
1343.0	0.00027902243562582754
1345.0	0.00027902243562582754
1347.0	0.00027902243562582754
1349.0	0.00027902243562582754
1351.0	0.00027902243562582754
1353.0	0.00027902243562582754
1355.0	0.00027902243562582754
1357.0	0.00027902243562582754
1359.0	0.00027902243562582754
1361.0	0.00027902243562582754
1363.0	0.00027902243562582754
1365.0	0.00027902243562582754
1367.0	0.00027902243562582754
1369.0	0.00027902243562582754
1371.0	0.00027902243562582754
1373.0	0.00027902243562582754
1375.0	0.00027902243562582754
1377.0	0.00027902243562582754
1379.0	0.00027902243562582754
1381.0	0.00027902243562582754
1383.0	0.00027902243562582754
1385.0	0.00027902243562582754
1387.0	0.00027902243562582754
1389.0	0.00027902243562582754
1391.0	0.00027902243562582754
1393.0	0.00027902243562582754
1395.0	0.00027902243562582754
1397.0	0.00027902243562582754
1399.0	0.00027902243562582754
1401.0	0.00027902243562582754
1403.0	0.00027902243562582754
1405.0	0.00027902243562582754
1407.0	0.00027902243562582754
1409.0	0.00027902243562582754
1411.0	0.00027902243562582754
1413.0	0.00027902243562582754
1415.0	0.00027902243562582754
1417.0	0.00027902243562582754
1419.0	0.00027902243562582754
1421.0	0.00027902243562582754
1423.0	0.00027902243562582754
1425.0	0.00027902243562582754
1427.0	0.00027902243562582754
1429.0	0.00027902243562582754
1431.0	0.00027902243562582754
1433.0	0.00027902243562582754
1435.0	0.00027902243562582754
1437.0	0.00027902243562582754
1439.0	0.00027902243562582754
1441.0	0.00027902243562582754
1443.0	0.00027902243562582754
1445.0	0.00027902243562582754
1447.0	0.00027902243562582754
1449.0	0.00027902243562582754
1451.0	0.00027902243562582754
1453.0	0.00027902243562582754
1455.0	0.00027902243562582754
1457.0	0.00027902243562582754
1459.0	0.00027902243562582754
1461.0	0.00027902243562582754
1463.0	0.00027902243562582754
1465.0	0.00027902243562582754
1467.0	0.00027902243562582754
1469.0	0.00027902243562582754
1471.0	0.00027902243562582754
1473.0	0.00027902243562582754
1475.0	0.00027902243562582754
1477.0	0.00027902243562582754
1479.0	0.00027902243562582754
1481.0	0.00027902243562582754
1483.0	0.00027902243562582754
1485.0	0.00027902243562582754
1487.0	0.00027902243562582754
1489.0	0.00027902243562582754
1491.0	0.00027902243562582754
1493.0	0.00027902243562582754
1495.0	0.00027902243562582754
1497.0	0.00027902243562582754
1499.0	0.00027902243562582754
1501.0	0.00027902243562582754
1503.0	0.00027902243562582754
1505.0	0.00027902243562582754
1507.0	0.00027902243562582754
1509.0	0.00027902243562582754
1511.0	0.00027902243562582754
1513.0	0.00027902243562582754
1515.0	0.00027902243562582754
1517.0	0.00027902243562582754
1519.0	0.00027902243562582754
1521.0	0.00027902243562582754
1523.0	0.00027902243562582754
1525.0	0.00027902243562582754
1527.0	0.00027902243562582754
1529.0	0.00027902243562582754
1531.0	0.00027902243562582754
1533.0	0.00027902243562582754
1535.0	0.00027902243562582754
1537.0	0.00027902243562582754
1539.0	0.00027902243562582754
1541.0	0.00027902243562582754
1543.0	0.00027902243562582754
1545.0	0.00027902243562582754
1547.0	0.00027902243562582754
1549.0	0.00027902243562582754
1551.0	0.00027902243562582754
1553.0	0.00027902243562582754
1555.0	0.00027902243562582754
1557.0	0.00027902243562582754
1559.0	0.00027902243562582754
1561.0	0.00027902243562582754
1563.0	0.00027902243562582754
1565.0	0.00027902243562582754
1567.0	0.00027902243562582754
1569.0	0.00027902243562582754
1571.0	0.00027902243562582754
1573.0	0.00027902243562582754
1575.0	0.00027902243562582754
1577.0	0.00027902243562582754
1579.0	0.00027902243562582754
1581.0	0.00027902243562582754
1583.0	0.00027902243562582754
1585.0	0.00027902243562582754
1587.0	0.00027902243562582754
1589.0	0.00027902243562582754
1591.0	0.00027902243562582754
1593.0	0.00027902243562582754
1595.0	0.00027902243562582754
1597.0	0.00027902243562582754
1599.0	0.00027902243562582754
1601.0	0.00027902243562582754
1603.0	0.00027902243562582754
1605.0	0.00027902243562582754
1607.0	0.00027902243562582754
1609.0	0.00027902243562582754
1611.0	0.00027902243562582754
1613.0	0.00027902243562582754
1615.0	0.00027902243562582754
1617.0	0.00027902243562582754
1619.0	0.00027902243562582754
1621.0	0.00027902243562582754
1623.0	0.00027902243562582754
1625.0	0.00027902243562582754
1627.0	0.00027902243562582754
1629.0	0.00027902243562582754
1631.0	0.00027902243562582754
1633.0	0.00027902243562582754
1635.0	0.00027902243562582754
1637.0	0.00027902243562582754
1639.0	0.00027902243562582754
1641.0	0.00027902243562582754
1643.0	0.00027902243562582754
1645.0	0.00027902243562582754
1647.0	0.00027902243562582754
1649.0	0.00027902243562582754
1651.0	0.00027902243562582754
1653.0	0.00027902243562582754
1655.0	0.00027902243562582754
1657.0	0.00027902243562582754
1659.0	0.00027902243562582754
1661.0	0.00027902243562582754
1663.0	0.00027902243562582754
1665.0	0.00027902243562582754
1667.0	0.00027902243562582754
1669.0	0.00027902243562582754
1671.0	0.00027902243562582754
1673.0	0.00027902243562582754
1675.0	0.00027902243562582754
1677.0	0.00027902243562582754
1679.0	0.00027902243562582754
1681.0	0.00027902243562582754
1683.0	0.00027902243562582754
1685.0	0.00027902243562582754
1687.0	0.00027902243562582754
1689.0	0.00027902243562582754
1691.0	0.00027902243562582754
1693.0	0.00027902243562582754
1695.0	0.00027902243562582754
1697.0	0.00027902243562582754
1699.0	0.00027902243562582754
1701.0	0.00027902243562582754
1703.0	0.00027902243562582754
1705.0	0.00027902243562582754
1707.0	0.00027902243562582754
1709.0	0.00027902243562582754
1711.0	0.00027902243562582754
1713.0	0.00027902243562582754
1715.0	0.00027902243562582754
1717.0	0.00027902243562582754
1719.0	0.00027902243562582754
1721.0	0.00027902243562582754
1723.0	0.00027902243562582754
1725.0	0.00027902243562582754
1727.0	0.00027902243562582754
1729.0	0.00027902243562582754
1731.0	0.00027902243562582754
1733.0	0.00027902243562582754
1735.0	0.00027902243562582754
1737.0	0.00027902243562582754
1739.0	0.00027902243562582754
1741.0	0.00027902243562582754
1743.0	0.00027902243562582754
1745.0	0.00027902243562582754
1747.0	0.00027902243562582754
1749.0	0.00027902243562582754
1751.0	0.00027902243562582754
1753.0	0.00027902243562582754
1755.0	0.00027902243562582754
1757.0	0.00027902243562582754
1759.0	0.00027902243562582754
1761.0	0.00027902243562582754
1763.0	0.00027902243562582754
1765.0	0.00027902243562582754
1767.0	0.00027902243562582754
1769.0	0.00027902243562582754
1771.0	0.00027902243562582754
1773.0	0.00027902243562582754
1775.0	0.00027902243562582754
1777.0	0.00027902243562582754
1779.0	0.00027902243562582754
1781.0	0.00027902243562582754
1783.0	0.00027902243562582754
1785.0	0.00027902243562582754
1787.0	0.00027902243562582754
1789.0	0.00027902243562582754
1791.0	0.00027902243562582754
1793.0	0.00027902243562582754
1795.0	0.00027902243562582754
1797.0	0.00027902243562582754
1799.0	0.00027902243562582754
1801.0	0.00027902243562582754
1803.0	0.00027902243562582754
1805.0	0.00027902243562582754
1807.0	0.00027902243562582754
1809.0	0.00027902243562582754
1811.0	0.00027902243562582754
1813.0	0.00027902243562582754
1815.0	0.00027902243562582754
1817.0	0.00027902243562582754
1819.0	0.00027902243562582754
1821.0	0.00027902243562582754
1823.0	0.00027902243562582754
1825.0	0.00027902243562582754
1827.0	0.00027902243562582754
1829.0	0.00027902243562582754
1831.0	0.00027902243562582754
1833.0	0.00027902243562582754
1835.0	0.00027902243562582754
1837.0	0.00027902243562582754
1839.0	0.00027902243562582754
1841.0	0.00027902243562582754
1843.0	0.00027902243562582754
1845.0	0.00027902243562582754
1847.0	0.00027902243562582754
1849.0	0.00027902243562582754
1851.0	0.00027902243562582754
1853.0	0.00027902243562582754
1855.0	0.00027902243562582754
1857.0	0.00027902243562582754
1859.0	0.00027902243562582754
1861.0	0.00027902243562582754
1863.0	0.00027902243562582754
1865.0	0.00027902243562582754
1867.0	0.00027902243562582754
1869.0	0.00027902243562582754
1871.0	0.00027902243562582754
1873.0	0.00027902243562582754
1875.0	0.00027902243562582754
1877.0	0.00027902243562582754
1879.0	0.00027902243562582754
1881.0	0.00027902243562582754
1883.0	0.00027902243562582754
1885.0	0.00027902243562582754
1887.0	0.00027902243562582754
1889.0	0.00027902243562582754
1891.0	0.00027902243562582754
1893.0	0.00027902243562582754
1895.0	0.00027902243562582754
1897.0	0.00027902243562582754
1899.0	0.00027902243562582754
1901.0	0.00027902243562582754
1903.0	0.00027902243562582754
1905.0	0.00027902243562582754
1907.0	0.00027902243562582754
1909.0	0.00027902243562582754
1911.0	0.00027902243562582754
1913.0	0.00027902243562582754
1915.0	0.00027902243562582754
1917.0	0.00027902243562582754
1919.0	0.00027902243562582754
1921.0	0.00027902243562582754
1923.0	0.00027902243562582754
1925.0	0.00027902243562582754
1927.0	0.00027902243562582754
1929.0	0.00027902243562582754
1931.0	0.00027902243562582754
1933.0	0.00027902243562582754
1935.0	0.00027902243562582754
1937.0	0.00027902243562582754
1939.0	0.00027902243562582754
1941.0	0.00027902243562582754
1943.0	0.00027902243562582754
1945.0	0.00027902243562582754
1947.0	0.00027902243562582754
1949.0	0.00027902243562582754
1951.0	0.00027902243562582754
1953.0	0.00027902243562582754
1955.0	0.00027902243562582754
1957.0	0.00027902243562582754
1959.0	0.00027902243562582754
1961.0	0.00027902243562582754
1963.0	0.00027902243562582754
1965.0	0.00027902243562582754
1967.0	0.00027902243562582754
1969.0	0.00027902243562582754
1971.0	0.00027902243562582754
1973.0	0.00027902243562582754
1975.0	0.00027902243562582754
1977.0	0.00027902243562582754
1979.0	0.00027902243562582754
1981.0	0.00027902243562582754
1983.0	0.00027902243562582754
1985.0	0.00027902243562582754
1987.0	0.00027902243562582754
1989.0	0.00027902243562582754
1991.0	0.00027902243562582754
1993.0	0.00027902243562582754
1995.0	0.00027902243562582754
1997.0	0.00027902243562582754
1999.0	0.00027902243562582754
2001.0	0.00027902243562582754
2003.0	0.00027902243562582754
2005.0	0.00027902243562582754
2007.0	0.00027902243562582754
2009.0	0.00027902243562582754
2011.0	0.00027902243562582754
2013.0	0.00027902243562582754
2015.0	0.00027902243562582754
2017.0	0.00027902243562582754
2019.0	0.00027902243562582754
2021.0	0.00027902243562582754
2023.0	0.00027902243562582754
2025.0	0.00027902243562582754
2027.0	0.00027902243562582754
2029.0	0.00027902243562582754
2031.0	0.00027902243562582754
2033.0	0.00027902243562582754
2035.0	0.00027902243562582754
2037.0	0.00027902243562582754
2039.0	0.00027902243562582754
2041.0	0.00027902243562582754
2043.0	0.00027902243562582754
2045.0	0.00027902243562582754
2047.0	0.00027902243562582754
2049.0	0.00027902243562582754
2051.0	0.00027902243562582754
2053.0	0.00027902243562582754
2055.0	0.00027902243562582754
2057.0	0.00027902243562582754
2059.0	0.00027902243562582754
2061.0	0.00027902243562582754
2063.0	0.00027902243562582754
2065.0	0.00027902243562582754
2067.0	0.00027902243562582754
2069.0	0.00027902243562582754
2071.0	0.00027902243562582754
2073.0	0.00027902243562582754
2075.0	0.00027902243562582754
2077.0	0.00027902243562582754
2079.0	0.00027902243562582754
2081.0	0.00027902243562582754
2083.0	0.00027902243562582754
2085.0	0.00027902243562582754
2087.0	0.00027902243562582754
2089.0	0.00027902243562582754
2091.0	0.00027902243562582754
2093.0	0.00027902243562582754
2095.0	0.00027902243562582754
2097.0	0.00027902243562582754
2099.0	0.00027902243562582754
2101.0	0.00027902243562582754
2103.0	0.00027902243562582754
2105.0	0.00027902243562582754
2107.0	0.00027902243562582754
2109.0	0.00027902243562582754
2111.0	0.00027902243562582754
2113.0	0.00027902243562582754
2115.0	0.00027902243562582754
2117.0	0.00027902243562582754
2119.0	0.00027902243562582754
2121.0	0.00027902243562582754
2123.0	0.00027902243562582754
2125.0	0.00027902243562582754
2127.0	0.00027902243562582754
2129.0	0.00027902243562582754
2131.0	0.00027902243562582754
2133.0	0.00027902243562582754
2135.0	0.00027902243562582754
2137.0	0.00027902243562582754
2139.0	0.00027902243562582754
2141.0	0.00027902243562582754
2143.0	0.00027902243562582754
2145.0	0.00027902243562582754
2147.0	0.00027902243562582754
2149.0	0.00027902243562582754
2151.0	0.00027902243562582754
2153.0	0.00027902243562582754
2155.0	0.00027902243562582754
2157.0	0.00027902243562582754
2159.0	0.00027902243562582754
2161.0	0.00027902243562582754
2163.0	0.00027902243562582754
2165.0	0.00027902243562582754
2167.0	0.00027902243562582754
2169.0	0.00027902243562582754
2171.0	0.00027902243562582754
2173.0	0.00027902243562582754
2175.0	0.00027902243562582754
2177.0	0.00027902243562582754
2179.0	0.00027902243562582754
2181.0	0.00027902243562582754
2183.0	0.00027902243562582754
2185.0	0.00027902243562582754
2187.0	0.00027902243562582754
2189.0	0.00027902243562582754
2191.0	0.00027902243562582754
2193.0	0.00027902243562582754
2195.0	0.00027902243562582754
2197.0	0.00027902243562582754
2199.0	0.00027902243562582754
2201.0	0.00027902243562582754
2203.0	0.00027902243562582754
2205.0	0.00027902243562582754
2207.0	0.00027902243562582754
2209.0	0.00027902243562582754
2211.0	0.00027902243562582754
2213.0	0.00027902243562582754
2215.0	0.00027902243562582754
2217.0	0.00027902243562582754
2219.0	0.00027902243562582754
2221.0	0.00027902243562582754
2223.0	0.00027902243562582754
2225.0	0.00027902243562582754
2227.0	0.00027902243562582754
2229.0	0.00027902243562582754
2231.0	0.00027902243562582754
2233.0	0.00027902243562582754
2235.0	0.00027902243562582754
2237.0	0.00027902243562582754
2239.0	0.00027902243562582754
2241.0	0.00027902243562582754
2243.0	0.00027902243562582754
2245.0	0.00027902243562582754
2247.0	0.00027902243562582754
2249.0	0.00027902243562582754
2251.0	0.00027902243562582754
2253.0	0.00027902243562582754
2255.0	0.00027902243562582754
2257.0	0.00027902243562582754
2259.0	0.00027902243562582754
2261.0	0.00027902243562582754
2263.0	0.00027902243562582754
2265.0	0.00027902243562582754
2267.0	0.00027902243562582754
2269.0	0.00027902243562582754
2271.0	0.00027902243562582754
2273.0	0.00027902243562582754
2275.0	0.00027902243562582754
2277.0	0.00027902243562582754
2279.0	0.00027902243562582754
2281.0	0.00027902243562582754
2283.0	0.00027902243562582754
2285.0	0.00027902243562582754
2287.0	0.00027902243562582754
2289.0	0.00027902243562582754
2291.0	0.00027902243562582754
2293.0	0.00027902243562582754
2295.0	0.00027902243562582754
2297.0	0.00027902243562582754
2299.0	0.00027902243562582754
2301.0	0.00027902243562582754
2303.0	0.00027902243562582754
2305.0	0.00027902243562582754
2307.0	0.00027902243562582754
2309.0	0.00027902243562582754
2311.0	0.00027902243562582754
2313.0	0.00027902243562582754
2315.0	0.00027902243562582754
2317.0	0.00027902243562582754
2319.0	0.00027902243562582754
2321.0	0.00027902243562582754
2323.0	0.00027902243562582754
2325.0	0.00027902243562582754
2327.0	0.00027902243562582754
2329.0	0.00027902243562582754
2331.0	0.00027902243562582754
2333.0	0.00027902243562582754
2335.0	0.00027902243562582754
2337.0	0.00027902243562582754
2339.0	0.00027902243562582754
2341.0	0.00027902243562582754
2343.0	0.00027902243562582754
2345.0	0.00027902243562582754
2347.0	0.00027902243562582754
2349.0	0.00027902243562582754
2351.0	0.00027902243562582754
2353.0	0.00027902243562582754
2355.0	0.00027902243562582754
2357.0	0.00027902243562582754
2359.0	0.00027902243562582754
2361.0	0.00027902243562582754
2363.0	0.00027902243562582754
2365.0	0.00027902243562582754
2367.0	0.00027902243562582754
2369.0	0.00027902243562582754
2371.0	0.00027902243562582754
2373.0	0.00027902243562582754
2375.0	0.00027902243562582754
2377.0	0.00027902243562582754
2379.0	0.00027902243562582754
2381.0	0.00027902243562582754
2383.0	0.00027902243562582754
2385.0	0.00027902243562582754
2387.0	0.00027902243562582754
2389.0	0.00027902243562582754
2391.0	0.00027902243562582754
2393.0	0.00027902243562582754
2395.0	0.00027902243562582754
2397.0	0.00027902243562582754
2399.0	0.00027902243562582754
2401.0	0.00027902243562582754
2403.0	0.00027902243562582754
2405.0	0.00027902243562582754
2407.0	0.00027902243562582754
2409.0	0.00027902243562582754
2411.0	0.00027902243562582754
2413.0	0.00027902243562582754
2415.0	0.00027902243562582754
2417.0	0.00027902243562582754
2419.0	0.00027902243562582754
2421.0	0.00027902243562582754
2423.0	0.00027902243562582754
2425.0	0.00027902243562582754
2427.0	0.00027902243562582754
2429.0	0.00027902243562582754
2431.0	0.00027902243562582754
2433.0	0.00027902243562582754
2435.0	0.00027902243562582754
2437.0	0.00027902243562582754
2439.0	0.00027902243562582754
2441.0	0.00027902243562582754
2443.0	0.00027902243562582754
2445.0	0.00027902243562582754
2447.0	0.00027902243562582754
2449.0	0.00027902243562582754
2451.0	0.00027902243562582754
2453.0	0.00027902243562582754
2455.0	0.00027902243562582754
2457.0	0.00027902243562582754
2459.0	0.00027902243562582754
2461.0	0.00027902243562582754
2463.0	0.00027902243562582754
2465.0	0.00027902243562582754
2467.0	0.00027902243562582754
2469.0	0.00027902243562582754
2471.0	0.00027902243562582754
2473.0	0.00027902243562582754
2475.0	0.00027902243562582754
2477.0	0.00027902243562582754
2479.0	0.00027902243562582754
2481.0	0.00027902243562582754
2483.0	0.00027902243562582754
2485.0	0.00027902243562582754
2487.0	0.00027902243562582754
2489.0	0.00027902243562582754
2491.0	0.00027902243562582754
2493.0	0.00027902243562582754
2495.0	0.00027902243562582754
2497.0	0.00027902243562582754
2499.0	0.00027902243562582754
2501.0	0.00027902243562582754
2503.0	0.00027902243562582754
2505.0	0.00027902243562582754
2507.0	0.00027902243562582754
2509.0	0.00027902243562582754
2511.0	0.00027902243562582754
2513.0	0.00027902243562582754
2515.0	0.00027902243562582754
2517.0	0.00027902243562582754
2519.0	0.00027902243562582754
2521.0	0.00027902243562582754
2523.0	0.00027902243562582754
2525.0	0.00027902243562582754
2527.0	0.00027902243562582754
2529.0	0.00027902243562582754
2531.0	0.00027902243562582754
2533.0	0.00027902243562582754
2535.0	0.00027902243562582754
2537.0	0.00027902243562582754
2539.0	0.00027902243562582754
2541.0	0.00027902243562582754
2543.0	0.00027902243562582754
2545.0	0.00027902243562582754
2547.0	0.00027902243562582754
2549.0	0.00027902243562582754
2551.0	0.00027902243562582754
2553.0	0.00027902243562582754
2555.0	0.00027902243562582754
2557.0	0.00027902243562582754
2559.0	0.00027902243562582754
2561.0	0.00027902243562582754
2563.0	0.00027902243562582754
2565.0	0.00027902243562582754
2567.0	0.00027902243562582754
2569.0	0.00027902243562582754
2571.0	0.00027902243562582754
2573.0	0.00027902243562582754
2575.0	0.00027902243562582754
2577.0	0.00027902243562582754
2579.0	0.00027902243562582754
2581.0	0.00027902243562582754
2583.0	0.00027902243562582754
2585.0	0.00027902243562582754
2587.0	0.00027902243562582754
2589.0	0.00027902243562582754
2591.0	0.00027902243562582754
2593.0	0.00027902243562582754
2595.0	0.00027902243562582754
2597.0	0.00027902243562582754
2599.0	0.00027902243562582754
2601.0	0.00027902243562582754
2603.0	0.00027902243562582754
2605.0	0.00027902243562582754
2607.0	0.00027902243562582754
2609.0	0.00027902243562582754
2611.0	0.00027902243562582754
2613.0	0.00027902243562582754
2615.0	0.00027902243562582754
2617.0	0.00027902243562582754
2619.0	0.00027902243562582754
2621.0	0.00027902243562582754
2623.0	0.00027902243562582754
2625.0	0.00027902243562582754
2627.0	0.00027902243562582754
2629.0	0.00027902243562582754
2631.0	0.00027902243562582754
2633.0	0.00027902243562582754
2635.0	0.00027902243562582754
2637.0	0.00027902243562582754
2639.0	0.00027902243562582754
2641.0	0.00027902243562582754
2643.0	0.00027902243562582754
2645.0	0.00027902243562582754
2647.0	0.00027902243562582754
2649.0	0.00027902243562582754
2651.0	0.00027902243562582754
2653.0	0.00027902243562582754
2655.0	0.00027902243562582754
2657.0	0.00027902243562582754
2659.0	0.00027902243562582754
2661.0	0.00027902243562582754
2663.0	0.00027902243562582754
2665.0	0.00027902243562582754
2667.0	0.00027902243562582754
2669.0	0.00027902243562582754
2671.0	0.00027902243562582754
2673.0	0.00027902243562582754
2675.0	0.00027902243562582754
2677.0	0.00027902243562582754
2679.0	0.00027902243562582754
2681.0	0.00027902243562582754
2683.0	0.00027902243562582754
2685.0	0.00027902243562582754
2687.0	0.00027902243562582754
2689.0	0.00027902243562582754
2691.0	0.00027902243562582754
2693.0	0.00027902243562582754
2695.0	0.00027902243562582754
2697.0	0.00027902243562582754
2699.0	0.00027902243562582754
2701.0	0.00027902243562582754
2703.0	0.00027902243562582754
2705.0	0.00027902243562582754
2707.0	0.00027902243562582754
2709.0	0.00027902243562582754
2711.0	0.00027902243562582754
2713.0	0.00027902243562582754
2715.0	0.00027902243562582754
2717.0	0.00027902243562582754
2719.0	0.00027902243562582754
2721.0	0.00027902243562582754
2723.0	0.00027902243562582754
2725.0	0.00027902243562582754
2727.0	0.00027902243562582754
2729.0	0.00027902243562582754
2731.0	0.00027902243562582754
2733.0	0.00027902243562582754
2735.0	0.00027902243562582754
2737.0	0.00027902243562582754
2739.0	0.00027902243562582754
2741.0	0.00027902243562582754
2743.0	0.00027902243562582754
2745.0	0.00027902243562582754
2747.0	0.00027902243562582754
2749.0	0.00027902243562582754
2751.0	0.00027902243562582754
2753.0	0.00027902243562582754
2755.0	0.00027902243562582754
2757.0	0.00027902243562582754
2759.0	0.00027902243562582754
2761.0	0.00027902243562582754
2763.0	0.00027902243562582754
2765.0	0.00027902243562582754
2767.0	0.00027902243562582754
2769.0	0.00027902243562582754
2771.0	0.00027902243562582754
2773.0	0.00027902243562582754
2775.0	0.00027902243562582754
2777.0	0.00027902243562582754
2779.0	0.00027902243562582754
2781.0	0.00027902243562582754
2783.0	0.00027902243562582754
2785.0	0.00027902243562582754
2787.0	0.00027902243562582754
2789.0	0.00027902243562582754
2791.0	0.00027902243562582754
2793.0	0.00027902243562582754
2795.0	0.00027902243562582754
2797.0	0.00027902243562582754
2799.0	0.00027902243562582754
2801.0	0.00027902243562582754
2803.0	0.00027902243562582754
2805.0	0.00027902243562582754
2807.0	0.00027902243562582754
2809.0	0.00027902243562582754
2811.0	0.00027902243562582754
2813.0	0.00027902243562582754
2815.0	0.00027902243562582754
2817.0	0.00027902243562582754
2819.0	0.00027902243562582754
2821.0	0.00027902243562582754
2823.0	0.00027902243562582754
2825.0	0.00027902243562582754
2827.0	0.00027902243562582754
2829.0	0.00027902243562582754
2831.0	0.00027902243562582754
2833.0	0.00027902243562582754
2835.0	0.00027902243562582754
2837.0	0.00027902243562582754
2839.0	0.00027902243562582754
2841.0	0.00027902243562582754
2843.0	0.00027902243562582754
2845.0	0.00027902243562582754
2847.0	0.00027902243562582754
2849.0	0.00027902243562582754
2851.0	0.00027902243562582754
2853.0	0.00027902243562582754
2855.0	0.00027902243562582754
2857.0	0.00027902243562582754
2859.0	0.00027902243562582754
2861.0	0.00027902243562582754
2863.0	0.00027902243562582754
2865.0	0.00027902243562582754
2867.0	0.00027902243562582754
2869.0	0.00027902243562582754
2871.0	0.00027902243562582754
2873.0	0.00027902243562582754
2875.0	0.00027902243562582754
2877.0	0.00027902243562582754
2879.0	0.00027902243562582754
2881.0	0.00027902243562582754
2883.0	0.00027902243562582754
2885.0	0.00027902243562582754
2887.0	0.00027902243562582754
2889.0	0.00027902243562582754
2891.0	0.00027902243562582754
2893.0	0.00027902243562582754
2895.0	0.00027902243562582754
2897.0	0.00027902243562582754
2899.0	0.00027902243562582754
2901.0	0.00027902243562582754
2903.0	0.00027902243562582754
2905.0	0.00027902243562582754
2907.0	0.00027902243562582754
2909.0	0.00027902243562582754
2911.0	0.00027902243562582754
2913.0	0.00027902243562582754
2915.0	0.00027902243562582754
2917.0	0.00027902243562582754
2919.0	0.00027902243562582754
2921.0	0.00027902243562582754
2923.0	0.00027902243562582754
2925.0	0.00027902243562582754
2927.0	0.00027902243562582754
2929.0	0.00027902243562582754
2931.0	0.00027902243562582754
2933.0	0.00027902243562582754
2935.0	0.00027902243562582754
2937.0	0.00027902243562582754
2939.0	0.00027902243562582754
2941.0	0.00027902243562582754
2943.0	0.00027902243562582754
2945.0	0.00027902243562582754
2947.0	0.00027902243562582754
2949.0	0.00027902243562582754
2951.0	0.00027902243562582754
2953.0	0.00027902243562582754
2955.0	0.00027902243562582754
2957.0	0.00027902243562582754
2959.0	0.00027902243562582754
2961.0	0.00027902243562582754
2963.0	0.00027902243562582754
2965.0	0.00027902243562582754
2967.0	0.00027902243562582754
2969.0	0.00027902243562582754
2971.0	0.00027902243562582754
2973.0	0.00027902243562582754
2975.0	0.00027902243562582754
2977.0	0.00027902243562582754
2979.0	0.00027902243562582754
2981.0	0.00027902243562582754
2983.0	0.00027902243562582754
2985.0	0.00027902243562582754
2987.0	0.00027902243562582754
2989.0	0.00027902243562582754
2991.0	0.00027902243562582754
2993.0	0.00027902243562582754
2995.0	0.00027902243562582754
2997.0	0.00027902243562582754
2999.0	0.00027902243562582754
3001.0	0.00027902243562582754
3003.0	0.00027902243562582754
3005.0	0.00027902243562582754
3007.0	0.00027902243562582754
3009.0	0.00027902243562582754
3011.0	0.00027902243562582754
3013.0	0.00027902243562582754
3015.0	0.00027902243562582754
3017.0	0.00027902243562582754
3019.0	0.00027902243562582754
3021.0	0.00027902243562582754
3023.0	0.00027902243562582754
3025.0	0.00027902243562582754
3027.0	0.00027902243562582754
3029.0	0.00027902243562582754
3031.0	0.00027902243562582754
3033.0	0.00027902243562582754
3035.0	0.00027902243562582754
3037.0	0.00027902243562582754
3039.0	0.00027902243562582754
3041.0	0.00027902243562582754
3043.0	0.00027902243562582754
3045.0	0.00027902243562582754
3047.0	0.00027902243562582754
3049.0	0.00027902243562582754
3051.0	0.00027902243562582754
3053.0	0.00027902243562582754
3055.0	0.00027902243562582754
3057.0	0.00027902243562582754
3059.0	0.00027902243562582754
3061.0	0.00027902243562582754
3063.0	0.00027902243562582754
3065.0	0.00027902243562582754
3067.0	0.00027902243562582754
3069.0	0.00027902243562582754
3071.0	0.00027902243562582754
3073.0	0.00027902243562582754
3075.0	0.00027902243562582754
3077.0	0.00027902243562582754
3079.0	0.00027902243562582754
3081.0	0.00027902243562582754
3083.0	0.00027902243562582754
3085.0	0.00027902243562582754
3087.0	0.00027902243562582754
3089.0	0.00027902243562582754
3091.0	0.00027902243562582754
3093.0	0.00027902243562582754
3095.0	0.00027902243562582754
3097.0	0.00027902243562582754
3099.0	0.00027902243562582754
3101.0	0.00027902243562582754
3103.0	0.00027902243562582754
3105.0	0.00027902243562582754
3107.0	0.00027902243562582754
3109.0	0.00027902243562582754
3111.0	0.00027902243562582754
3113.0	0.00027902243562582754
3115.0	0.00027902243562582754
3117.0	0.00027902243562582754
3119.0	0.00027902243562582754
3121.0	0.00027902243562582754
3123.0	0.00027902243562582754
3125.0	0.00027902243562582754
3127.0	0.00027902243562582754
3129.0	0.00027902243562582754
3131.0	0.00027902243562582754
3133.0	0.00027902243562582754
3135.0	0.00027902243562582754
3137.0	0.00027902243562582754
3139.0	0.00027902243562582754
3141.0	0.00027902243562582754
3143.0	0.00027902243562582754
3145.0	0.00027902243562582754
3147.0	0.00027902243562582754
3149.0	0.00027902243562582754
3151.0	0.00027902243562582754
3153.0	0.00027902243562582754
3155.0	0.00027902243562582754
3157.0	0.00027902243562582754
3159.0	0.00027902243562582754
3161.0	0.00027902243562582754
3163.0	0.00027902243562582754
3165.0	0.00027902243562582754
3167.0	0.00027902243562582754
3169.0	0.00027902243562582754
3171.0	0.00027902243562582754
3173.0	0.00027902243562582754
3175.0	0.00027902243562582754
3177.0	0.00027902243562582754
3179.0	0.00027902243562582754
3181.0	0.00027902243562582754
3183.0	0.00027902243562582754
3185.0	0.00027902243562582754
3187.0	0.00027902243562582754
3189.0	0.00027902243562582754
3191.0	0.00027902243562582754
3193.0	0.00027902243562582754
3195.0	0.00027902243562582754
3197.0	0.00027902243562582754
3199.0	0.00027902243562582754
3201.0	0.00027902243562582754
3203.0	0.00027902243562582754
3205.0	0.00027902243562582754
3207.0	0.00027902243562582754
3209.0	0.00027902243562582754
3211.0	0.00027902243562582754
3213.0	0.00027902243562582754
3215.0	0.00027902243562582754
3217.0	0.00027902243562582754
3219.0	0.00027902243562582754
3221.0	0.00027902243562582754
3223.0	0.00027902243562582754
3225.0	0.00027902243562582754
3227.0	0.00027902243562582754
3229.0	0.00027902243562582754
3231.0	0.00027902243562582754
3233.0	0.00027902243562582754
3235.0	0.00027902243562582754
3237.0	0.00027902243562582754
3239.0	0.00027902243562582754
3241.0	0.00027902243562582754
3243.0	0.00027902243562582754
3245.0	0.00027902243562582754
3247.0	0.00027902243562582754
3249.0	0.00027902243562582754
3251.0	0.00027902243562582754
3253.0	0.00027902243562582754
3255.0	0.00027902243562582754
3257.0	0.00027902243562582754
3259.0	0.00027902243562582754
3261.0	0.00027902243562582754
3263.0	0.00027902243562582754
3265.0	0.00027902243562582754
3267.0	0.00027902243562582754
3269.0	0.00027902243562582754
3271.0	0.00027902243562582754
3273.0	0.00027902243562582754
3275.0	0.00027902243562582754
3277.0	0.00027902243562582754
3279.0	0.00027902243562582754
3281.0	0.00027902243562582754
3283.0	0.00027902243562582754
3285.0	0.00027902243562582754
3287.0	0.00027902243562582754
3289.0	0.00027902243562582754
3291.0	0.00027902243562582754
3293.0	0.00027902243562582754
3295.0	0.00027902243562582754
3297.0	0.00027902243562582754
3299.0	0.00027902243562582754
3301.0	0.00027902243562582754
3303.0	0.00027902243562582754
3305.0	0.00027902243562582754
3307.0	0.00027902243562582754
3309.0	0.00027902243562582754
3311.0	0.00027902243562582754
3313.0	0.00027902243562582754
3315.0	0.00027902243562582754
3317.0	0.00027902243562582754
3319.0	0.00027902243562582754
3321.0	0.00027902243562582754
3323.0	0.00027902243562582754
3325.0	0.00027902243562582754
3327.0	0.00027902243562582754
3329.0	0.00027902243562582754
3331.0	0.00027902243562582754
3333.0	0.00027902243562582754
3335.0	0.00027902243562582754
3337.0	0.00027902243562582754
3339.0	0.00027902243562582754
3341.0	0.00027902243562582754
3343.0	0.00027902243562582754
3345.0	0.00027902243562582754
3347.0	0.00027902243562582754
3349.0	0.00027902243562582754
3351.0	0.00027902243562582754
3353.0	0.00027902243562582754
3355.0	0.00027902243562582754
3357.0	0.00027902243562582754
3359.0	0.00027902243562582754
3361.0	0.00027902243562582754
3363.0	0.00027902243562582754
3365.0	0.00027902243562582754
3367.0	0.00027902243562582754
3369.0	0.00027902243562582754
3371.0	0.00027902243562582754
3373.0	0.00027902243562582754
3375.0	0.00027902243562582754
3377.0	0.00027902243562582754
3379.0	0.00027902243562582754
3381.0	0.00027902243562582754
3383.0	0.00027902243562582754
3385.0	0.00027902243562582754
3387.0	0.00027902243562582754
3389.0	0.00027902243562582754
3391.0	0.00027902243562582754
3393.0	0.00027902243562582754
3395.0	0.00027902243562582754
3397.0	0.00027902243562582754
3399.0	0.00027902243562582754
3401.0	0.00027902243562582754
3403.0	0.00027902243562582754
3405.0	0.00027902243562582754
3407.0	0.00027902243562582754
3409.0	0.00027902243562582754
3411.0	0.00027902243562582754
3413.0	0.00027902243562582754
3415.0	0.00027902243562582754
3417.0	0.00027902243562582754
3419.0	0.00027902243562582754
3421.0	0.00027902243562582754
3423.0	0.00027902243562582754
3425.0	0.00027902243562582754
3427.0	0.00027902243562582754
3429.0	0.00027902243562582754
3431.0	0.00027902243562582754
3433.0	0.00027902243562582754
3435.0	0.00027902243562582754
3437.0	0.00027902243562582754
3439.0	0.00027902243562582754
3441.0	0.00027902243562582754
3443.0	0.00027902243562582754
3445.0	0.00027902243562582754
3447.0	0.00027902243562582754
3449.0	0.00027902243562582754
3451.0	0.00027902243562582754
3453.0	0.00027902243562582754
3455.0	0.00027902243562582754
3457.0	0.00027902243562582754
3459.0	0.00027902243562582754
3461.0	0.00027902243562582754
3463.0	0.00027902243562582754
3465.0	0.00027902243562582754
3467.0	0.00027902243562582754
3469.0	0.00027902243562582754
3471.0	0.00027902243562582754
3473.0	0.00027902243562582754
3475.0	0.00027902243562582754
3477.0	0.00027902243562582754
3479.0	0.00027902243562582754
3481.0	0.00027902243562582754
3483.0	0.00027902243562582754
3485.0	0.00027902243562582754
3487.0	0.00027902243562582754
3489.0	0.00027902243562582754
3491.0	0.00027902243562582754
3493.0	0.00027902243562582754
3495.0	0.00027902243562582754
3497.0	0.00027902243562582754
3499.0	0.00027902243562582754
3501.0	0.00027902243562582754
3503.0	0.00027902243562582754
3505.0	0.00027902243562582754
3507.0	0.00027902243562582754
3509.0	0.00027902243562582754
3511.0	0.00027902243562582754
3513.0	0.00027902243562582754
3515.0	0.00027902243562582754
3517.0	0.00027902243562582754
3519.0	0.00027902243562582754
3521.0	0.00027902243562582754
3523.0	0.00027902243562582754
3525.0	0.00027902243562582754
3527.0	0.00027902243562582754
3529.0	0.00027902243562582754
3531.0	0.00027902243562582754
3533.0	0.00027902243562582754
3535.0	0.00027902243562582754
3537.0	0.00027902243562582754
3539.0	0.00027902243562582754
3541.0	0.00027902243562582754
3543.0	0.00027902243562582754
3545.0	0.00027902243562582754
3547.0	0.00027902243562582754
3549.0	0.00027902243562582754
3551.0	0.00027902243562582754
3553.0	0.00027902243562582754
3555.0	0.00027902243562582754
3557.0	0.00027902243562582754
3559.0	0.00027902243562582754
3561.0	0.00027902243562582754
3563.0	0.00027902243562582754
3565.0	0.00027902243562582754
3567.0	0.00027902243562582754
3569.0	0.00027902243562582754
3571.0	0.00027902243562582754
3573.0	0.00027902243562582754
3575.0	0.00027902243562582754
3577.0	0.00027902243562582754
3579.0	0.00027902243562582754
3581.0	0.00027902243562582754
3583.0	0.00027902243562582754
3585.0	0.00027902243562582754
3587.0	0.00027902243562582754
3589.0	0.00027902243562582754
3591.0	0.00027902243562582754
3593.0	0.00027902243562582754
3595.0	0.00027902243562582754
3597.0	0.00027902243562582754
3599.0	0.00027902243562582754
3601.0	0.00027902243562582754
3603.0	0.00027902243562582754
3605.0	0.00027902243562582754
3607.0	0.00027902243562582754
3609.0	0.00027902243562582754
3611.0	0.00027902243562582754
3613.0	0.00027902243562582754
3615.0	0.00027902243562582754
3617.0	0.00027902243562582754
3619.0	0.00027902243562582754
3621.0	0.00027902243562582754
3623.0	0.00027902243562582754
3625.0	0.00027902243562582754
3627.0	0.00027902243562582754
3629.0	0.00027902243562582754
3631.0	0.00027902243562582754
3633.0	0.00027902243562582754
3635.0	0.00027902243562582754
3637.0	0.00027902243562582754
3639.0	0.00027902243562582754
3641.0	0.00027902243562582754
3643.0	0.00027902243562582754
3645.0	0.00027902243562582754
3647.0	0.00027902243562582754
3649.0	0.00027902243562582754
3651.0	0.00027902243562582754
3653.0	0.00027902243562582754
3655.0	0.00027902243562582754
3657.0	0.00027902243562582754
3659.0	0.00027902243562582754
3661.0	0.00027902243562582754
3663.0	0.00027902243562582754
3665.0	0.00027902243562582754
3667.0	0.00027902243562582754
3669.0	0.00027902243562582754
3671.0	0.00027902243562582754
3673.0	0.00027902243562582754
3675.0	0.00027902243562582754
3677.0	0.00027902243562582754
3679.0	0.00027902243562582754
3681.0	0.00027902243562582754
3683.0	0.00027902243562582754
3685.0	0.00027902243562582754
3687.0	0.00027902243562582754
3689.0	0.00027902243562582754
3691.0	0.00027902243562582754
3693.0	0.00027902243562582754
3695.0	0.00027902243562582754
3697.0	0.00027902243562582754
3699.0	0.00027902243562582754
3701.0	0.00027902243562582754
3703.0	0.00027902243562582754
3705.0	0.00027902243562582754
3707.0	0.00027902243562582754
3709.0	0.00027902243562582754
3711.0	0.00027902243562582754
3713.0	0.00027902243562582754
3715.0	0.00027902243562582754
3717.0	0.00027902243562582754
3719.0	0.00027902243562582754
3721.0	0.00027902243562582754
3723.0	0.00027902243562582754
3725.0	0.00027902243562582754
3727.0	0.00027902243562582754
3729.0	0.00027902243562582754
3731.0	0.00027902243562582754
3733.0	0.00027902243562582754
3735.0	0.00027902243562582754
3737.0	0.00027902243562582754
3739.0	0.00027902243562582754
3741.0	0.00027902243562582754
3743.0	0.00027902243562582754
3745.0	0.00027902243562582754
3747.0	0.00027902243562582754
3749.0	0.00027902243562582754
3751.0	0.00027902243562582754
3753.0	0.00027902243562582754
3755.0	0.00027902243562582754
3757.0	0.00027902243562582754
3759.0	0.00027902243562582754
3761.0	0.00027902243562582754
3763.0	0.00027902243562582754
3765.0	0.00027902243562582754
3767.0	0.00027902243562582754
3769.0	0.00027902243562582754
3771.0	0.00027902243562582754
3773.0	0.00027902243562582754
3775.0	0.00027902243562582754
3777.0	0.00027902243562582754
3779.0	0.00027902243562582754
3781.0	0.00027902243562582754
3783.0	0.00027902243562582754
3785.0	0.00027902243562582754
3787.0	0.00027902243562582754
3789.0	0.00027902243562582754
3791.0	0.00027902243562582754
3793.0	0.00027902243562582754
3795.0	0.00027902243562582754
3797.0	0.00027902243562582754
3799.0	0.00027902243562582754
3801.0	0.00027902243562582754
3803.0	0.00027902243562582754
3805.0	0.00027902243562582754
3807.0	0.00027902243562582754
3809.0	0.00027902243562582754
3811.0	0.00027902243562582754
3813.0	0.00027902243562582754
3815.0	0.00027902243562582754
3817.0	0.00027902243562582754
3819.0	0.00027902243562582754
3821.0	0.00027902243562582754
3823.0	0.00027902243562582754
3825.0	0.00027902243562582754
3827.0	0.00027902243562582754
3829.0	0.00027902243562582754
3831.0	0.00027902243562582754
3833.0	0.00027902243562582754
3835.0	0.00027902243562582754
3837.0	0.00027902243562582754
3839.0	0.00027902243562582754
3841.0	0.00027902243562582754
3843.0	0.00027902243562582754
3845.0	0.00027902243562582754
3847.0	0.00027902243562582754
3849.0	0.00027902243562582754
3851.0	0.00027902243562582754
3853.0	0.00027902243562582754
3855.0	0.00027902243562582754
3857.0	0.00027902243562582754
3859.0	0.00027902243562582754
3861.0	0.00027902243562582754
3863.0	0.00027902243562582754
3865.0	0.00027902243562582754
3867.0	0.00027902243562582754
3869.0	0.00027902243562582754
3871.0	0.00027902243562582754
3873.0	0.00027902243562582754
3875.0	0.00027902243562582754
3877.0	0.00027902243562582754
3879.0	0.00027902243562582754
3881.0	0.00027902243562582754
3883.0	0.00027902243562582754
3885.0	0.00027902243562582754
3887.0	0.00027902243562582754
3889.0	0.00027902243562582754
3891.0	0.00027902243562582754
3893.0	0.00027902243562582754
3895.0	0.00027902243562582754
3897.0	0.00027902243562582754
3899.0	0.00027902243562582754
3901.0	0.00027902243562582754
3903.0	0.00027902243562582754
3905.0	0.00027902243562582754
3907.0	0.00027902243562582754
3909.0	0.00027902243562582754
3911.0	0.00027902243562582754
3913.0	0.00027902243562582754
3915.0	0.00027902243562582754
3917.0	0.00027902243562582754
3919.0	0.00027902243562582754
3921.0	0.00027902243562582754
3923.0	0.00027902243562582754
3925.0	0.00027902243562582754
3927.0	0.00027902243562582754
3929.0	0.00027902243562582754
3931.0	0.00027902243562582754
3933.0	0.00027902243562582754
3935.0	0.00027902243562582754
3937.0	0.00027902243562582754
3939.0	0.00027902243562582754
3941.0	0.00027902243562582754
3943.0	0.00027902243562582754
3945.0	0.00027902243562582754
3947.0	0.00027902243562582754
3949.0	0.00027902243562582754
3951.0	0.00027902243562582754
3953.0	0.00027902243562582754
3955.0	0.00027902243562582754
3957.0	0.00027902243562582754
3959.0	0.00027902243562582754
3961.0	0.00027902243562582754
3963.0	0.00027902243562582754
3965.0	0.00027902243562582754
3967.0	0.00027902243562582754
3969.0	0.00027902243562582754
3971.0	0.00027902243562582754
3973.0	0.00027902243562582754
3975.0	0.00027902243562582754
3977.0	0.00027902243562582754
3979.0	0.00027902243562582754
3981.0	0.00027902243562582754
3983.0	0.00027902243562582754
3985.0	0.00027902243562582754
3987.0	0.00027902243562582754
3989.0	0.00027902243562582754
3991.0	0.00027902243562582754
3993.0	0.00027902243562582754
3995.0	0.00027902243562582754
3997.0	0.00027902243562582754
3999.0	0.00027902243562582754
4001.0	0.00027902243562582754


==> TeX/Tikz/plot_data/lasso/gam/PGM_backtracking_-_xi=1.0_-lasso_4000_1000_10.jsonl.txt <==
3.0	1.0108706244449767e-5
5.0	1.0108706244449767e-5
7.0	1.0108706244449767e-5
9.0	1.0108706244449767e-5
11.0	1.0108706244449767e-5
13.0	1.0108706244449767e-5
15.0	1.0108706244449767e-5
17.0	1.0108706244449767e-5
19.0	1.0108706244449767e-5
21.0	1.0108706244449767e-5
23.0	1.0108706244449767e-5
25.0	1.0108706244449767e-5
27.0	1.0108706244449767e-5
29.0	1.0108706244449767e-5
31.0	1.0108706244449767e-5
33.0	1.0108706244449767e-5
35.0	1.0108706244449767e-5
37.0	1.0108706244449767e-5
39.0	1.0108706244449767e-5
41.0	1.0108706244449767e-5
43.0	1.0108706244449767e-5
45.0	1.0108706244449767e-5
47.0	1.0108706244449767e-5
49.0	1.0108706244449767e-5
51.0	1.0108706244449767e-5
53.0	1.0108706244449767e-5
55.0	1.0108706244449767e-5
57.0	1.0108706244449767e-5
59.0	1.0108706244449767e-5
61.0	1.0108706244449767e-5
63.0	1.0108706244449767e-5
65.0	1.0108706244449767e-5
67.0	1.0108706244449767e-5
69.0	1.0108706244449767e-5
71.0	1.0108706244449767e-5
73.0	1.0108706244449767e-5
75.0	1.0108706244449767e-5
77.0	1.0108706244449767e-5
79.0	1.0108706244449767e-5
81.0	1.0108706244449767e-5
83.0	1.0108706244449767e-5
85.0	1.0108706244449767e-5
87.0	1.0108706244449767e-5
89.0	1.0108706244449767e-5
91.0	1.0108706244449767e-5
93.0	1.0108706244449767e-5
95.0	1.0108706244449767e-5
97.0	1.0108706244449767e-5
99.0	1.0108706244449767e-5
101.0	1.0108706244449767e-5
103.0	1.0108706244449767e-5
105.0	1.0108706244449767e-5
107.0	1.0108706244449767e-5
109.0	1.0108706244449767e-5
111.0	1.0108706244449767e-5
113.0	1.0108706244449767e-5
115.0	1.0108706244449767e-5
117.0	1.0108706244449767e-5
119.0	1.0108706244449767e-5
121.0	1.0108706244449767e-5
123.0	1.0108706244449767e-5
125.0	1.0108706244449767e-5
127.0	1.0108706244449767e-5
129.0	1.0108706244449767e-5
131.0	1.0108706244449767e-5
133.0	1.0108706244449767e-5
135.0	1.0108706244449767e-5
137.0	1.0108706244449767e-5
139.0	1.0108706244449767e-5
141.0	1.0108706244449767e-5
143.0	1.0108706244449767e-5
145.0	1.0108706244449767e-5
147.0	1.0108706244449767e-5
149.0	1.0108706244449767e-5
151.0	1.0108706244449767e-5
153.0	1.0108706244449767e-5
155.0	1.0108706244449767e-5
157.0	1.0108706244449767e-5
159.0	1.0108706244449767e-5
161.0	1.0108706244449767e-5
163.0	1.0108706244449767e-5
165.0	1.0108706244449767e-5
167.0	1.0108706244449767e-5
169.0	1.0108706244449767e-5
171.0	1.0108706244449767e-5
173.0	1.0108706244449767e-5
175.0	1.0108706244449767e-5
177.0	1.0108706244449767e-5
179.0	1.0108706244449767e-5
181.0	1.0108706244449767e-5
183.0	1.0108706244449767e-5
185.0	1.0108706244449767e-5
187.0	1.0108706244449767e-5
189.0	1.0108706244449767e-5
191.0	1.0108706244449767e-5
193.0	1.0108706244449767e-5
195.0	1.0108706244449767e-5
197.0	1.0108706244449767e-5
199.0	1.0108706244449767e-5
201.0	1.0108706244449767e-5
203.0	1.0108706244449767e-5
205.0	1.0108706244449767e-5
207.0	1.0108706244449767e-5
209.0	1.0108706244449767e-5
211.0	1.0108706244449767e-5
213.0	1.0108706244449767e-5
215.0	1.0108706244449767e-5
217.0	1.0108706244449767e-5
219.0	1.0108706244449767e-5
221.0	1.0108706244449767e-5
223.0	1.0108706244449767e-5
225.0	1.0108706244449767e-5
227.0	1.0108706244449767e-5
229.0	1.0108706244449767e-5
231.0	1.0108706244449767e-5
233.0	1.0108706244449767e-5
235.0	1.0108706244449767e-5
237.0	1.0108706244449767e-5
239.0	1.0108706244449767e-5
241.0	1.0108706244449767e-5
243.0	1.0108706244449767e-5
245.0	1.0108706244449767e-5
247.0	1.0108706244449767e-5
249.0	1.0108706244449767e-5
251.0	1.0108706244449767e-5
253.0	1.0108706244449767e-5
255.0	1.0108706244449767e-5
257.0	1.0108706244449767e-5
259.0	1.0108706244449767e-5
261.0	1.0108706244449767e-5
263.0	1.0108706244449767e-5
265.0	1.0108706244449767e-5
267.0	1.0108706244449767e-5
269.0	1.0108706244449767e-5
271.0	1.0108706244449767e-5
273.0	1.0108706244449767e-5
275.0	1.0108706244449767e-5
277.0	1.0108706244449767e-5
279.0	1.0108706244449767e-5
281.0	1.0108706244449767e-5
283.0	1.0108706244449767e-5
285.0	1.0108706244449767e-5
287.0	1.0108706244449767e-5
289.0	1.0108706244449767e-5
291.0	1.0108706244449767e-5
293.0	1.0108706244449767e-5
295.0	1.0108706244449767e-5
297.0	1.0108706244449767e-5
299.0	1.0108706244449767e-5
301.0	1.0108706244449767e-5
303.0	1.0108706244449767e-5
305.0	1.0108706244449767e-5
307.0	1.0108706244449767e-5
309.0	1.0108706244449767e-5
311.0	1.0108706244449767e-5
313.0	1.0108706244449767e-5
315.0	1.0108706244449767e-5
317.0	1.0108706244449767e-5
319.0	1.0108706244449767e-5
321.0	1.0108706244449767e-5
323.0	1.0108706244449767e-5
325.0	1.0108706244449767e-5
327.0	1.0108706244449767e-5
329.0	1.0108706244449767e-5
331.0	1.0108706244449767e-5
333.0	1.0108706244449767e-5
335.0	1.0108706244449767e-5
337.0	1.0108706244449767e-5
339.0	1.0108706244449767e-5
341.0	1.0108706244449767e-5
343.0	1.0108706244449767e-5
345.0	1.0108706244449767e-5
347.0	1.0108706244449767e-5
349.0	1.0108706244449767e-5
351.0	1.0108706244449767e-5
353.0	1.0108706244449767e-5
355.0	1.0108706244449767e-5
357.0	1.0108706244449767e-5
359.0	1.0108706244449767e-5
361.0	1.0108706244449767e-5
363.0	1.0108706244449767e-5
365.0	1.0108706244449767e-5
367.0	1.0108706244449767e-5
369.0	1.0108706244449767e-5
371.0	1.0108706244449767e-5
373.0	1.0108706244449767e-5
375.0	1.0108706244449767e-5
377.0	1.0108706244449767e-5
379.0	1.0108706244449767e-5
381.0	1.0108706244449767e-5
383.0	1.0108706244449767e-5
385.0	1.0108706244449767e-5
387.0	1.0108706244449767e-5
389.0	1.0108706244449767e-5
391.0	1.0108706244449767e-5
393.0	1.0108706244449767e-5
395.0	1.0108706244449767e-5
397.0	1.0108706244449767e-5
399.0	1.0108706244449767e-5
401.0	1.0108706244449767e-5
403.0	1.0108706244449767e-5
405.0	1.0108706244449767e-5
407.0	1.0108706244449767e-5
409.0	1.0108706244449767e-5
411.0	1.0108706244449767e-5
413.0	1.0108706244449767e-5
415.0	1.0108706244449767e-5
417.0	1.0108706244449767e-5
419.0	1.0108706244449767e-5
421.0	1.0108706244449767e-5
423.0	1.0108706244449767e-5
425.0	1.0108706244449767e-5
427.0	1.0108706244449767e-5
429.0	1.0108706244449767e-5
431.0	1.0108706244449767e-5
433.0	1.0108706244449767e-5
435.0	1.0108706244449767e-5
437.0	1.0108706244449767e-5
439.0	1.0108706244449767e-5
441.0	1.0108706244449767e-5
443.0	1.0108706244449767e-5
445.0	1.0108706244449767e-5
447.0	1.0108706244449767e-5
449.0	1.0108706244449767e-5
451.0	1.0108706244449767e-5
453.0	1.0108706244449767e-5
455.0	1.0108706244449767e-5
457.0	1.0108706244449767e-5
459.0	1.0108706244449767e-5
461.0	1.0108706244449767e-5
463.0	1.0108706244449767e-5
465.0	1.0108706244449767e-5
467.0	1.0108706244449767e-5
469.0	1.0108706244449767e-5
471.0	1.0108706244449767e-5
473.0	1.0108706244449767e-5
475.0	1.0108706244449767e-5
477.0	1.0108706244449767e-5
479.0	1.0108706244449767e-5
481.0	1.0108706244449767e-5
483.0	1.0108706244449767e-5
485.0	1.0108706244449767e-5
487.0	1.0108706244449767e-5
489.0	1.0108706244449767e-5
491.0	1.0108706244449767e-5
493.0	1.0108706244449767e-5
495.0	1.0108706244449767e-5
497.0	1.0108706244449767e-5
499.0	1.0108706244449767e-5
501.0	1.0108706244449767e-5
503.0	1.0108706244449767e-5
505.0	1.0108706244449767e-5
507.0	1.0108706244449767e-5
509.0	1.0108706244449767e-5
511.0	1.0108706244449767e-5
513.0	1.0108706244449767e-5
515.0	1.0108706244449767e-5
517.0	1.0108706244449767e-5
519.0	1.0108706244449767e-5
521.0	1.0108706244449767e-5
523.0	1.0108706244449767e-5
525.0	1.0108706244449767e-5
527.0	1.0108706244449767e-5
529.0	1.0108706244449767e-5
531.0	1.0108706244449767e-5
533.0	1.0108706244449767e-5
535.0	1.0108706244449767e-5
537.0	1.0108706244449767e-5
539.0	1.0108706244449767e-5
541.0	1.0108706244449767e-5
543.0	1.0108706244449767e-5
545.0	1.0108706244449767e-5
547.0	1.0108706244449767e-5
549.0	1.0108706244449767e-5
551.0	1.0108706244449767e-5
553.0	1.0108706244449767e-5
555.0	1.0108706244449767e-5
557.0	1.0108706244449767e-5
559.0	1.0108706244449767e-5
561.0	1.0108706244449767e-5
563.0	1.0108706244449767e-5
565.0	1.0108706244449767e-5
567.0	1.0108706244449767e-5
569.0	1.0108706244449767e-5
571.0	1.0108706244449767e-5
573.0	1.0108706244449767e-5
575.0	1.0108706244449767e-5
577.0	1.0108706244449767e-5
579.0	1.0108706244449767e-5
581.0	1.0108706244449767e-5
583.0	1.0108706244449767e-5
585.0	1.0108706244449767e-5
587.0	1.0108706244449767e-5
589.0	1.0108706244449767e-5
591.0	1.0108706244449767e-5
593.0	1.0108706244449767e-5
595.0	1.0108706244449767e-5
597.0	1.0108706244449767e-5
599.0	1.0108706244449767e-5
601.0	1.0108706244449767e-5
603.0	1.0108706244449767e-5
605.0	1.0108706244449767e-5
607.0	1.0108706244449767e-5
609.0	1.0108706244449767e-5
611.0	1.0108706244449767e-5
613.0	1.0108706244449767e-5
615.0	1.0108706244449767e-5
617.0	1.0108706244449767e-5
619.0	1.0108706244449767e-5
621.0	1.0108706244449767e-5
623.0	1.0108706244449767e-5
625.0	1.0108706244449767e-5
627.0	1.0108706244449767e-5
629.0	1.0108706244449767e-5
631.0	1.0108706244449767e-5
633.0	1.0108706244449767e-5
635.0	1.0108706244449767e-5
637.0	1.0108706244449767e-5
639.0	1.0108706244449767e-5
641.0	1.0108706244449767e-5
643.0	1.0108706244449767e-5
645.0	1.0108706244449767e-5
647.0	1.0108706244449767e-5
649.0	1.0108706244449767e-5
651.0	1.0108706244449767e-5
653.0	1.0108706244449767e-5
655.0	1.0108706244449767e-5
657.0	1.0108706244449767e-5
659.0	1.0108706244449767e-5
661.0	1.0108706244449767e-5
663.0	1.0108706244449767e-5
665.0	1.0108706244449767e-5
667.0	1.0108706244449767e-5
669.0	1.0108706244449767e-5
671.0	1.0108706244449767e-5
673.0	1.0108706244449767e-5
675.0	1.0108706244449767e-5
677.0	1.0108706244449767e-5
679.0	1.0108706244449767e-5
681.0	1.0108706244449767e-5
683.0	1.0108706244449767e-5
685.0	1.0108706244449767e-5
687.0	1.0108706244449767e-5
689.0	1.0108706244449767e-5
691.0	1.0108706244449767e-5
693.0	1.0108706244449767e-5
695.0	1.0108706244449767e-5
697.0	1.0108706244449767e-5
699.0	1.0108706244449767e-5
701.0	1.0108706244449767e-5
703.0	1.0108706244449767e-5
705.0	1.0108706244449767e-5
707.0	1.0108706244449767e-5
709.0	1.0108706244449767e-5
711.0	1.0108706244449767e-5
713.0	1.0108706244449767e-5
715.0	1.0108706244449767e-5
717.0	1.0108706244449767e-5
719.0	1.0108706244449767e-5
721.0	1.0108706244449767e-5
723.0	1.0108706244449767e-5
725.0	1.0108706244449767e-5
727.0	1.0108706244449767e-5
729.0	1.0108706244449767e-5
731.0	1.0108706244449767e-5
733.0	1.0108706244449767e-5
735.0	1.0108706244449767e-5
737.0	1.0108706244449767e-5
739.0	1.0108706244449767e-5
741.0	1.0108706244449767e-5
743.0	1.0108706244449767e-5
745.0	1.0108706244449767e-5
747.0	1.0108706244449767e-5
749.0	1.0108706244449767e-5
751.0	1.0108706244449767e-5
753.0	1.0108706244449767e-5
755.0	1.0108706244449767e-5
757.0	1.0108706244449767e-5
759.0	1.0108706244449767e-5
761.0	1.0108706244449767e-5
763.0	1.0108706244449767e-5
765.0	1.0108706244449767e-5
767.0	1.0108706244449767e-5
769.0	1.0108706244449767e-5
771.0	1.0108706244449767e-5
773.0	1.0108706244449767e-5
775.0	1.0108706244449767e-5
777.0	1.0108706244449767e-5
779.0	1.0108706244449767e-5
781.0	1.0108706244449767e-5
783.0	1.0108706244449767e-5
785.0	1.0108706244449767e-5
787.0	1.0108706244449767e-5
789.0	1.0108706244449767e-5
791.0	1.0108706244449767e-5
793.0	1.0108706244449767e-5
795.0	1.0108706244449767e-5
797.0	1.0108706244449767e-5
799.0	1.0108706244449767e-5
801.0	1.0108706244449767e-5
803.0	1.0108706244449767e-5
805.0	1.0108706244449767e-5
807.0	1.0108706244449767e-5
809.0	1.0108706244449767e-5
811.0	1.0108706244449767e-5
813.0	1.0108706244449767e-5
815.0	1.0108706244449767e-5
817.0	1.0108706244449767e-5
819.0	1.0108706244449767e-5
821.0	1.0108706244449767e-5
823.0	1.0108706244449767e-5
825.0	1.0108706244449767e-5
827.0	1.0108706244449767e-5
829.0	1.0108706244449767e-5
831.0	1.0108706244449767e-5
833.0	1.0108706244449767e-5
835.0	1.0108706244449767e-5
837.0	1.0108706244449767e-5
839.0	1.0108706244449767e-5
841.0	1.0108706244449767e-5
843.0	1.0108706244449767e-5
845.0	1.0108706244449767e-5
847.0	1.0108706244449767e-5
849.0	1.0108706244449767e-5
851.0	1.0108706244449767e-5
853.0	1.0108706244449767e-5
855.0	1.0108706244449767e-5
857.0	1.0108706244449767e-5
859.0	1.0108706244449767e-5
861.0	1.0108706244449767e-5
863.0	1.0108706244449767e-5
865.0	1.0108706244449767e-5
867.0	1.0108706244449767e-5
869.0	1.0108706244449767e-5
871.0	1.0108706244449767e-5
873.0	1.0108706244449767e-5
875.0	1.0108706244449767e-5
877.0	1.0108706244449767e-5
879.0	1.0108706244449767e-5
881.0	1.0108706244449767e-5
883.0	1.0108706244449767e-5
885.0	1.0108706244449767e-5
887.0	1.0108706244449767e-5
889.0	1.0108706244449767e-5
891.0	1.0108706244449767e-5
893.0	1.0108706244449767e-5
895.0	1.0108706244449767e-5
897.0	1.0108706244449767e-5
899.0	1.0108706244449767e-5
901.0	1.0108706244449767e-5
903.0	1.0108706244449767e-5
905.0	1.0108706244449767e-5
907.0	1.0108706244449767e-5
909.0	1.0108706244449767e-5
911.0	1.0108706244449767e-5
913.0	1.0108706244449767e-5
915.0	1.0108706244449767e-5
917.0	1.0108706244449767e-5
919.0	1.0108706244449767e-5
921.0	1.0108706244449767e-5
923.0	1.0108706244449767e-5
925.0	1.0108706244449767e-5
927.0	1.0108706244449767e-5
929.0	1.0108706244449767e-5
931.0	1.0108706244449767e-5
933.0	1.0108706244449767e-5
935.0	1.0108706244449767e-5
937.0	1.0108706244449767e-5
939.0	1.0108706244449767e-5
941.0	1.0108706244449767e-5
943.0	1.0108706244449767e-5
945.0	1.0108706244449767e-5
947.0	1.0108706244449767e-5
949.0	1.0108706244449767e-5
951.0	1.0108706244449767e-5
953.0	1.0108706244449767e-5
955.0	1.0108706244449767e-5
957.0	1.0108706244449767e-5
959.0	1.0108706244449767e-5
961.0	1.0108706244449767e-5
963.0	1.0108706244449767e-5
965.0	1.0108706244449767e-5
967.0	1.0108706244449767e-5
969.0	1.0108706244449767e-5
971.0	1.0108706244449767e-5
973.0	1.0108706244449767e-5
975.0	1.0108706244449767e-5
977.0	1.0108706244449767e-5
979.0	1.0108706244449767e-5
981.0	1.0108706244449767e-5
983.0	1.0108706244449767e-5
985.0	1.0108706244449767e-5
987.0	1.0108706244449767e-5
989.0	1.0108706244449767e-5
991.0	1.0108706244449767e-5
993.0	1.0108706244449767e-5
995.0	1.0108706244449767e-5
997.0	1.0108706244449767e-5
999.0	1.0108706244449767e-5
1001.0	1.0108706244449767e-5
1003.0	1.0108706244449767e-5
1005.0	1.0108706244449767e-5
1007.0	1.0108706244449767e-5
1009.0	1.0108706244449767e-5
1011.0	1.0108706244449767e-5
1013.0	1.0108706244449767e-5
1015.0	1.0108706244449767e-5
1017.0	1.0108706244449767e-5
1019.0	1.0108706244449767e-5
1021.0	1.0108706244449767e-5
1023.0	1.0108706244449767e-5
1025.0	1.0108706244449767e-5
1027.0	1.0108706244449767e-5
1029.0	1.0108706244449767e-5
1031.0	1.0108706244449767e-5
1033.0	1.0108706244449767e-5
1035.0	1.0108706244449767e-5
1037.0	1.0108706244449767e-5
1039.0	1.0108706244449767e-5
1041.0	1.0108706244449767e-5
1043.0	1.0108706244449767e-5
1045.0	1.0108706244449767e-5
1047.0	1.0108706244449767e-5
1049.0	1.0108706244449767e-5
1051.0	1.0108706244449767e-5
1053.0	1.0108706244449767e-5
1055.0	1.0108706244449767e-5
1057.0	1.0108706244449767e-5
1059.0	1.0108706244449767e-5
1061.0	1.0108706244449767e-5
1063.0	1.0108706244449767e-5
1065.0	1.0108706244449767e-5
1067.0	1.0108706244449767e-5
1069.0	1.0108706244449767e-5
1071.0	1.0108706244449767e-5
1073.0	1.0108706244449767e-5
1075.0	1.0108706244449767e-5
1077.0	1.0108706244449767e-5
1079.0	1.0108706244449767e-5
1081.0	1.0108706244449767e-5
1083.0	1.0108706244449767e-5
1085.0	1.0108706244449767e-5
1087.0	1.0108706244449767e-5
1089.0	1.0108706244449767e-5
1091.0	1.0108706244449767e-5
1093.0	1.0108706244449767e-5
1095.0	1.0108706244449767e-5
1097.0	1.0108706244449767e-5
1099.0	1.0108706244449767e-5
1101.0	1.0108706244449767e-5
1103.0	1.0108706244449767e-5
1105.0	1.0108706244449767e-5
1107.0	1.0108706244449767e-5
1109.0	1.0108706244449767e-5
1111.0	1.0108706244449767e-5
1113.0	1.0108706244449767e-5
1115.0	1.0108706244449767e-5
1117.0	1.0108706244449767e-5
1119.0	1.0108706244449767e-5
1121.0	1.0108706244449767e-5
1123.0	1.0108706244449767e-5
1125.0	1.0108706244449767e-5
1127.0	1.0108706244449767e-5
1129.0	1.0108706244449767e-5
1131.0	1.0108706244449767e-5
1133.0	1.0108706244449767e-5
1135.0	1.0108706244449767e-5
1137.0	1.0108706244449767e-5
1139.0	1.0108706244449767e-5
1141.0	1.0108706244449767e-5
1143.0	1.0108706244449767e-5
1145.0	1.0108706244449767e-5
1147.0	1.0108706244449767e-5
1149.0	1.0108706244449767e-5
1151.0	1.0108706244449767e-5
1153.0	1.0108706244449767e-5
1155.0	1.0108706244449767e-5
1157.0	1.0108706244449767e-5
1159.0	1.0108706244449767e-5
1161.0	1.0108706244449767e-5
1163.0	1.0108706244449767e-5
1165.0	1.0108706244449767e-5
1167.0	1.0108706244449767e-5
1169.0	1.0108706244449767e-5
1171.0	1.0108706244449767e-5
1173.0	1.0108706244449767e-5
1175.0	1.0108706244449767e-5
1177.0	1.0108706244449767e-5
1179.0	1.0108706244449767e-5
1181.0	1.0108706244449767e-5
1183.0	1.0108706244449767e-5
1185.0	1.0108706244449767e-5
1187.0	1.0108706244449767e-5
1189.0	1.0108706244449767e-5
1191.0	1.0108706244449767e-5
1193.0	1.0108706244449767e-5
1195.0	1.0108706244449767e-5
1197.0	1.0108706244449767e-5
1199.0	1.0108706244449767e-5
1201.0	1.0108706244449767e-5
1203.0	1.0108706244449767e-5
1205.0	1.0108706244449767e-5
1207.0	1.0108706244449767e-5
1209.0	1.0108706244449767e-5
1211.0	1.0108706244449767e-5
1213.0	1.0108706244449767e-5
1215.0	1.0108706244449767e-5
1217.0	1.0108706244449767e-5
1219.0	1.0108706244449767e-5
1221.0	1.0108706244449767e-5
1223.0	1.0108706244449767e-5
1225.0	1.0108706244449767e-5
1227.0	1.0108706244449767e-5
1229.0	1.0108706244449767e-5
1231.0	1.0108706244449767e-5
1233.0	1.0108706244449767e-5
1235.0	1.0108706244449767e-5
1237.0	1.0108706244449767e-5
1239.0	1.0108706244449767e-5
1241.0	1.0108706244449767e-5
1243.0	1.0108706244449767e-5
1245.0	1.0108706244449767e-5
1247.0	1.0108706244449767e-5
1249.0	1.0108706244449767e-5
1251.0	1.0108706244449767e-5
1253.0	1.0108706244449767e-5
1255.0	1.0108706244449767e-5
1257.0	1.0108706244449767e-5
1259.0	1.0108706244449767e-5
1261.0	1.0108706244449767e-5
1263.0	1.0108706244449767e-5
1265.0	1.0108706244449767e-5
1267.0	1.0108706244449767e-5
1269.0	1.0108706244449767e-5
1271.0	1.0108706244449767e-5
1273.0	1.0108706244449767e-5
1275.0	1.0108706244449767e-5
1277.0	1.0108706244449767e-5
1279.0	1.0108706244449767e-5
1281.0	1.0108706244449767e-5
1283.0	1.0108706244449767e-5
1285.0	1.0108706244449767e-5
1287.0	1.0108706244449767e-5
1289.0	1.0108706244449767e-5
1291.0	1.0108706244449767e-5
1293.0	1.0108706244449767e-5
1295.0	1.0108706244449767e-5
1297.0	1.0108706244449767e-5
1299.0	1.0108706244449767e-5
1301.0	1.0108706244449767e-5
1303.0	1.0108706244449767e-5
1305.0	1.0108706244449767e-5
1307.0	1.0108706244449767e-5
1309.0	1.0108706244449767e-5
1311.0	1.0108706244449767e-5
1313.0	1.0108706244449767e-5
1315.0	1.0108706244449767e-5
1317.0	1.0108706244449767e-5
1319.0	1.0108706244449767e-5
1321.0	1.0108706244449767e-5
1323.0	1.0108706244449767e-5
1325.0	1.0108706244449767e-5
1327.0	1.0108706244449767e-5
1329.0	1.0108706244449767e-5
1331.0	1.0108706244449767e-5
1333.0	1.0108706244449767e-5
1335.0	1.0108706244449767e-5
1337.0	1.0108706244449767e-5
1339.0	1.0108706244449767e-5
1341.0	1.0108706244449767e-5
1343.0	1.0108706244449767e-5
1345.0	1.0108706244449767e-5
1347.0	1.0108706244449767e-5
1349.0	1.0108706244449767e-5
1351.0	1.0108706244449767e-5
1353.0	1.0108706244449767e-5
1355.0	1.0108706244449767e-5
1357.0	1.0108706244449767e-5
1359.0	1.0108706244449767e-5
1361.0	1.0108706244449767e-5
1363.0	1.0108706244449767e-5
1365.0	1.0108706244449767e-5
1367.0	1.0108706244449767e-5
1369.0	1.0108706244449767e-5
1371.0	1.0108706244449767e-5
1373.0	1.0108706244449767e-5
1375.0	1.0108706244449767e-5
1377.0	1.0108706244449767e-5
1379.0	1.0108706244449767e-5
1381.0	1.0108706244449767e-5
1383.0	1.0108706244449767e-5
1385.0	1.0108706244449767e-5
1387.0	1.0108706244449767e-5
1389.0	1.0108706244449767e-5
1391.0	1.0108706244449767e-5
1393.0	1.0108706244449767e-5
1395.0	1.0108706244449767e-5
1397.0	1.0108706244449767e-5
1399.0	1.0108706244449767e-5
1401.0	1.0108706244449767e-5
1403.0	1.0108706244449767e-5
1405.0	1.0108706244449767e-5
1407.0	1.0108706244449767e-5
1409.0	1.0108706244449767e-5
1411.0	1.0108706244449767e-5
1413.0	1.0108706244449767e-5
1415.0	1.0108706244449767e-5
1417.0	1.0108706244449767e-5
1419.0	1.0108706244449767e-5
1421.0	1.0108706244449767e-5
1423.0	1.0108706244449767e-5
1425.0	1.0108706244449767e-5
1427.0	1.0108706244449767e-5
1429.0	1.0108706244449767e-5
1431.0	1.0108706244449767e-5
1433.0	1.0108706244449767e-5
1435.0	1.0108706244449767e-5
1437.0	1.0108706244449767e-5
1439.0	1.0108706244449767e-5
1441.0	1.0108706244449767e-5
1443.0	1.0108706244449767e-5
1445.0	1.0108706244449767e-5
1447.0	1.0108706244449767e-5
1449.0	1.0108706244449767e-5
1451.0	1.0108706244449767e-5
1453.0	1.0108706244449767e-5
1455.0	1.0108706244449767e-5
1457.0	1.0108706244449767e-5
1459.0	1.0108706244449767e-5
1461.0	1.0108706244449767e-5
1463.0	1.0108706244449767e-5
1465.0	1.0108706244449767e-5
1467.0	1.0108706244449767e-5
1469.0	1.0108706244449767e-5
1471.0	1.0108706244449767e-5
1473.0	1.0108706244449767e-5
1475.0	1.0108706244449767e-5
1477.0	1.0108706244449767e-5
1479.0	1.0108706244449767e-5
1481.0	1.0108706244449767e-5
1483.0	1.0108706244449767e-5
1485.0	1.0108706244449767e-5
1487.0	1.0108706244449767e-5
1489.0	1.0108706244449767e-5
1491.0	1.0108706244449767e-5
1493.0	1.0108706244449767e-5
1495.0	1.0108706244449767e-5
1497.0	1.0108706244449767e-5
1499.0	1.0108706244449767e-5
1501.0	1.0108706244449767e-5
1503.0	1.0108706244449767e-5
1505.0	1.0108706244449767e-5
1507.0	1.0108706244449767e-5
1509.0	1.0108706244449767e-5
1511.0	1.0108706244449767e-5
1513.0	1.0108706244449767e-5
1515.0	1.0108706244449767e-5
1517.0	1.0108706244449767e-5
1519.0	1.0108706244449767e-5
1521.0	1.0108706244449767e-5
1523.0	1.0108706244449767e-5
1525.0	1.0108706244449767e-5
1527.0	1.0108706244449767e-5
1529.0	1.0108706244449767e-5
1531.0	1.0108706244449767e-5
1533.0	1.0108706244449767e-5
1535.0	1.0108706244449767e-5
1537.0	1.0108706244449767e-5
1539.0	1.0108706244449767e-5
1541.0	1.0108706244449767e-5
1543.0	1.0108706244449767e-5
1545.0	1.0108706244449767e-5
1547.0	1.0108706244449767e-5
1549.0	1.0108706244449767e-5
1551.0	1.0108706244449767e-5
1553.0	1.0108706244449767e-5
1555.0	1.0108706244449767e-5
1557.0	1.0108706244449767e-5
1559.0	1.0108706244449767e-5
1561.0	1.0108706244449767e-5
1563.0	1.0108706244449767e-5
1565.0	1.0108706244449767e-5
1567.0	1.0108706244449767e-5
1569.0	1.0108706244449767e-5
1571.0	1.0108706244449767e-5
1573.0	1.0108706244449767e-5
1575.0	1.0108706244449767e-5
1577.0	1.0108706244449767e-5
1579.0	1.0108706244449767e-5
1581.0	1.0108706244449767e-5
1583.0	1.0108706244449767e-5
1585.0	1.0108706244449767e-5
1587.0	1.0108706244449767e-5
1589.0	1.0108706244449767e-5
1591.0	1.0108706244449767e-5
1593.0	1.0108706244449767e-5
1595.0	1.0108706244449767e-5
1597.0	1.0108706244449767e-5
1599.0	1.0108706244449767e-5
1601.0	1.0108706244449767e-5
1603.0	1.0108706244449767e-5
1605.0	1.0108706244449767e-5
1607.0	1.0108706244449767e-5
1609.0	1.0108706244449767e-5
1611.0	1.0108706244449767e-5
1613.0	1.0108706244449767e-5
1615.0	1.0108706244449767e-5
1617.0	1.0108706244449767e-5
1619.0	1.0108706244449767e-5
1621.0	1.0108706244449767e-5
1623.0	1.0108706244449767e-5
1625.0	1.0108706244449767e-5
1627.0	1.0108706244449767e-5
1629.0	1.0108706244449767e-5
1631.0	1.0108706244449767e-5
1633.0	1.0108706244449767e-5
1635.0	1.0108706244449767e-5
1637.0	1.0108706244449767e-5
1639.0	1.0108706244449767e-5
1641.0	1.0108706244449767e-5
1643.0	1.0108706244449767e-5
1645.0	1.0108706244449767e-5
1647.0	1.0108706244449767e-5
1649.0	1.0108706244449767e-5
1651.0	1.0108706244449767e-5
1653.0	1.0108706244449767e-5
1655.0	1.0108706244449767e-5
1657.0	1.0108706244449767e-5
1659.0	1.0108706244449767e-5
1661.0	1.0108706244449767e-5
1663.0	1.0108706244449767e-5
1665.0	1.0108706244449767e-5
1667.0	1.0108706244449767e-5
1669.0	1.0108706244449767e-5
1671.0	1.0108706244449767e-5
1673.0	1.0108706244449767e-5
1675.0	1.0108706244449767e-5
1677.0	1.0108706244449767e-5
1679.0	1.0108706244449767e-5
1681.0	1.0108706244449767e-5
1683.0	1.0108706244449767e-5
1685.0	1.0108706244449767e-5
1687.0	1.0108706244449767e-5
1689.0	1.0108706244449767e-5
1691.0	1.0108706244449767e-5
1693.0	1.0108706244449767e-5
1695.0	1.0108706244449767e-5
1697.0	1.0108706244449767e-5
1699.0	1.0108706244449767e-5
1701.0	1.0108706244449767e-5
1703.0	1.0108706244449767e-5
1705.0	1.0108706244449767e-5
1707.0	1.0108706244449767e-5
1709.0	1.0108706244449767e-5
1711.0	1.0108706244449767e-5
1713.0	1.0108706244449767e-5
1715.0	1.0108706244449767e-5
1717.0	1.0108706244449767e-5
1719.0	1.0108706244449767e-5
1721.0	1.0108706244449767e-5
1723.0	1.0108706244449767e-5
1725.0	1.0108706244449767e-5
1727.0	1.0108706244449767e-5
1729.0	1.0108706244449767e-5
1731.0	1.0108706244449767e-5
1733.0	1.0108706244449767e-5
1735.0	1.0108706244449767e-5
1737.0	1.0108706244449767e-5
1739.0	1.0108706244449767e-5
1741.0	1.0108706244449767e-5
1743.0	1.0108706244449767e-5
1745.0	1.0108706244449767e-5
1747.0	1.0108706244449767e-5
1749.0	1.0108706244449767e-5
1751.0	1.0108706244449767e-5
1753.0	1.0108706244449767e-5
1755.0	1.0108706244449767e-5
1757.0	1.0108706244449767e-5
1759.0	1.0108706244449767e-5
1761.0	1.0108706244449767e-5
1763.0	1.0108706244449767e-5
1765.0	1.0108706244449767e-5
1767.0	1.0108706244449767e-5
1769.0	1.0108706244449767e-5
1771.0	1.0108706244449767e-5
1773.0	1.0108706244449767e-5
1775.0	1.0108706244449767e-5
1777.0	1.0108706244449767e-5
1779.0	1.0108706244449767e-5
1781.0	1.0108706244449767e-5
1783.0	1.0108706244449767e-5
1785.0	1.0108706244449767e-5
1787.0	1.0108706244449767e-5
1789.0	1.0108706244449767e-5
1791.0	1.0108706244449767e-5
1793.0	1.0108706244449767e-5
1795.0	1.0108706244449767e-5
1797.0	1.0108706244449767e-5
1799.0	1.0108706244449767e-5
1801.0	1.0108706244449767e-5
1803.0	1.0108706244449767e-5
1805.0	1.0108706244449767e-5
1807.0	1.0108706244449767e-5
1809.0	1.0108706244449767e-5
1811.0	1.0108706244449767e-5
1813.0	1.0108706244449767e-5
1815.0	1.0108706244449767e-5
1817.0	1.0108706244449767e-5
1819.0	1.0108706244449767e-5
1821.0	1.0108706244449767e-5
1823.0	1.0108706244449767e-5
1825.0	1.0108706244449767e-5
1827.0	1.0108706244449767e-5
1829.0	1.0108706244449767e-5
1831.0	1.0108706244449767e-5
1833.0	1.0108706244449767e-5
1835.0	1.0108706244449767e-5
1837.0	1.0108706244449767e-5
1839.0	1.0108706244449767e-5
1841.0	1.0108706244449767e-5
1843.0	1.0108706244449767e-5
1845.0	1.0108706244449767e-5
1847.0	1.0108706244449767e-5
1849.0	1.0108706244449767e-5
1851.0	1.0108706244449767e-5
1853.0	1.0108706244449767e-5
1855.0	1.0108706244449767e-5
1857.0	1.0108706244449767e-5
1859.0	1.0108706244449767e-5
1861.0	1.0108706244449767e-5
1863.0	1.0108706244449767e-5
1865.0	1.0108706244449767e-5
1867.0	1.0108706244449767e-5
1869.0	1.0108706244449767e-5
1871.0	1.0108706244449767e-5
1873.0	1.0108706244449767e-5
1875.0	1.0108706244449767e-5
1877.0	1.0108706244449767e-5
1879.0	1.0108706244449767e-5
1881.0	1.0108706244449767e-5
1883.0	1.0108706244449767e-5
1885.0	1.0108706244449767e-5
1887.0	1.0108706244449767e-5
1889.0	1.0108706244449767e-5
1891.0	1.0108706244449767e-5
1893.0	1.0108706244449767e-5
1895.0	1.0108706244449767e-5
1897.0	1.0108706244449767e-5
1899.0	1.0108706244449767e-5
1901.0	1.0108706244449767e-5
1903.0	1.0108706244449767e-5
1905.0	1.0108706244449767e-5
1907.0	1.0108706244449767e-5
1909.0	1.0108706244449767e-5
1911.0	1.0108706244449767e-5
1913.0	1.0108706244449767e-5
1915.0	1.0108706244449767e-5
1917.0	1.0108706244449767e-5
1919.0	1.0108706244449767e-5
1921.0	1.0108706244449767e-5
1923.0	1.0108706244449767e-5
1925.0	1.0108706244449767e-5
1927.0	1.0108706244449767e-5
1929.0	1.0108706244449767e-5
1931.0	1.0108706244449767e-5
1933.0	1.0108706244449767e-5
1935.0	1.0108706244449767e-5
1937.0	1.0108706244449767e-5
1939.0	1.0108706244449767e-5
1941.0	1.0108706244449767e-5
1943.0	1.0108706244449767e-5
1945.0	1.0108706244449767e-5
1947.0	1.0108706244449767e-5
1949.0	1.0108706244449767e-5
1951.0	1.0108706244449767e-5
1953.0	1.0108706244449767e-5
1955.0	1.0108706244449767e-5
1957.0	1.0108706244449767e-5
1959.0	1.0108706244449767e-5
1961.0	1.0108706244449767e-5
1963.0	1.0108706244449767e-5
1965.0	1.0108706244449767e-5
1967.0	1.0108706244449767e-5
1969.0	1.0108706244449767e-5
1971.0	1.0108706244449767e-5
1973.0	1.0108706244449767e-5
1975.0	1.0108706244449767e-5
1977.0	1.0108706244449767e-5
1979.0	1.0108706244449767e-5
1981.0	1.0108706244449767e-5
1983.0	1.0108706244449767e-5
1985.0	1.0108706244449767e-5
1987.0	1.0108706244449767e-5
1989.0	1.0108706244449767e-5
1991.0	1.0108706244449767e-5
1993.0	1.0108706244449767e-5
1995.0	1.0108706244449767e-5
1997.0	1.0108706244449767e-5
1999.0	1.0108706244449767e-5
2001.0	1.0108706244449767e-5
2003.0	1.0108706244449767e-5
2005.0	1.0108706244449767e-5
2007.0	1.0108706244449767e-5
2009.0	1.0108706244449767e-5
2011.0	1.0108706244449767e-5
2013.0	1.0108706244449767e-5
2015.0	1.0108706244449767e-5
2017.0	1.0108706244449767e-5
2019.0	1.0108706244449767e-5
2021.0	1.0108706244449767e-5
2023.0	1.0108706244449767e-5
2025.0	1.0108706244449767e-5
2027.0	1.0108706244449767e-5
2029.0	1.0108706244449767e-5
2031.0	1.0108706244449767e-5
2033.0	1.0108706244449767e-5
2035.0	1.0108706244449767e-5
2037.0	1.0108706244449767e-5
2039.0	1.0108706244449767e-5
2041.0	1.0108706244449767e-5
2043.0	1.0108706244449767e-5
2045.0	1.0108706244449767e-5
2047.0	1.0108706244449767e-5
2049.0	1.0108706244449767e-5
2051.0	1.0108706244449767e-5
2053.0	1.0108706244449767e-5
2055.0	1.0108706244449767e-5
2057.0	1.0108706244449767e-5
2059.0	1.0108706244449767e-5
2061.0	1.0108706244449767e-5
2063.0	1.0108706244449767e-5
2065.0	1.0108706244449767e-5
2067.0	1.0108706244449767e-5
2069.0	1.0108706244449767e-5
2071.0	1.0108706244449767e-5
2073.0	1.0108706244449767e-5
2075.0	1.0108706244449767e-5
2077.0	1.0108706244449767e-5
2079.0	1.0108706244449767e-5
2081.0	1.0108706244449767e-5
2083.0	1.0108706244449767e-5
2085.0	1.0108706244449767e-5
2087.0	1.0108706244449767e-5
2089.0	1.0108706244449767e-5
2091.0	1.0108706244449767e-5
2093.0	1.0108706244449767e-5
2095.0	1.0108706244449767e-5
2097.0	1.0108706244449767e-5
2099.0	1.0108706244449767e-5
2101.0	1.0108706244449767e-5
2103.0	1.0108706244449767e-5
2105.0	1.0108706244449767e-5
2107.0	1.0108706244449767e-5
2109.0	1.0108706244449767e-5
2111.0	1.0108706244449767e-5
2113.0	1.0108706244449767e-5
2115.0	1.0108706244449767e-5
2117.0	1.0108706244449767e-5
2119.0	1.0108706244449767e-5
2121.0	1.0108706244449767e-5
2123.0	1.0108706244449767e-5
2125.0	1.0108706244449767e-5
2127.0	1.0108706244449767e-5
2129.0	1.0108706244449767e-5
2131.0	1.0108706244449767e-5
2133.0	1.0108706244449767e-5
2135.0	1.0108706244449767e-5
2137.0	1.0108706244449767e-5
2139.0	1.0108706244449767e-5
2141.0	1.0108706244449767e-5
2143.0	1.0108706244449767e-5
2145.0	1.0108706244449767e-5
2147.0	1.0108706244449767e-5
2149.0	1.0108706244449767e-5
2151.0	1.0108706244449767e-5
2153.0	1.0108706244449767e-5
2155.0	1.0108706244449767e-5
2157.0	1.0108706244449767e-5
2159.0	1.0108706244449767e-5
2161.0	1.0108706244449767e-5
2163.0	1.0108706244449767e-5
2165.0	1.0108706244449767e-5
2167.0	1.0108706244449767e-5
2169.0	1.0108706244449767e-5
2171.0	1.0108706244449767e-5
2173.0	1.0108706244449767e-5
2175.0	1.0108706244449767e-5
2177.0	1.0108706244449767e-5
2179.0	1.0108706244449767e-5
2181.0	1.0108706244449767e-5
2183.0	1.0108706244449767e-5
2185.0	1.0108706244449767e-5
2187.0	1.0108706244449767e-5
2189.0	1.0108706244449767e-5
2191.0	1.0108706244449767e-5
2193.0	1.0108706244449767e-5
2195.0	1.0108706244449767e-5
2197.0	1.0108706244449767e-5
2199.0	1.0108706244449767e-5
2201.0	1.0108706244449767e-5
2203.0	1.0108706244449767e-5
2205.0	1.0108706244449767e-5
2207.0	1.0108706244449767e-5
2209.0	1.0108706244449767e-5
2211.0	1.0108706244449767e-5
2213.0	1.0108706244449767e-5
2215.0	1.0108706244449767e-5
2217.0	1.0108706244449767e-5
2219.0	1.0108706244449767e-5
2221.0	1.0108706244449767e-5
2223.0	1.0108706244449767e-5
2225.0	1.0108706244449767e-5
2227.0	1.0108706244449767e-5
2229.0	1.0108706244449767e-5
2231.0	1.0108706244449767e-5
2233.0	1.0108706244449767e-5
2235.0	1.0108706244449767e-5
2237.0	1.0108706244449767e-5
2239.0	1.0108706244449767e-5
2241.0	1.0108706244449767e-5
2243.0	1.0108706244449767e-5
2245.0	1.0108706244449767e-5
2247.0	1.0108706244449767e-5
2249.0	1.0108706244449767e-5
2251.0	1.0108706244449767e-5
2253.0	1.0108706244449767e-5
2255.0	1.0108706244449767e-5
2257.0	1.0108706244449767e-5
2259.0	1.0108706244449767e-5
2261.0	1.0108706244449767e-5
2263.0	1.0108706244449767e-5
2265.0	1.0108706244449767e-5
2267.0	1.0108706244449767e-5
2269.0	1.0108706244449767e-5
2271.0	1.0108706244449767e-5
2273.0	1.0108706244449767e-5
2275.0	1.0108706244449767e-5
2277.0	1.0108706244449767e-5
2279.0	1.0108706244449767e-5
2281.0	1.0108706244449767e-5
2283.0	1.0108706244449767e-5
2285.0	1.0108706244449767e-5
2287.0	1.0108706244449767e-5
2289.0	1.0108706244449767e-5
2291.0	1.0108706244449767e-5
2293.0	1.0108706244449767e-5
2295.0	1.0108706244449767e-5
2297.0	1.0108706244449767e-5
2299.0	1.0108706244449767e-5
2301.0	1.0108706244449767e-5
2303.0	1.0108706244449767e-5
2305.0	1.0108706244449767e-5
2307.0	1.0108706244449767e-5
2309.0	1.0108706244449767e-5
2311.0	1.0108706244449767e-5
2313.0	1.0108706244449767e-5
2315.0	1.0108706244449767e-5
2317.0	1.0108706244449767e-5
2319.0	1.0108706244449767e-5
2321.0	1.0108706244449767e-5
2323.0	1.0108706244449767e-5
2325.0	1.0108706244449767e-5
2327.0	1.0108706244449767e-5
2329.0	1.0108706244449767e-5
2331.0	1.0108706244449767e-5
2333.0	1.0108706244449767e-5
2335.0	1.0108706244449767e-5
2337.0	1.0108706244449767e-5
2339.0	1.0108706244449767e-5
2341.0	1.0108706244449767e-5
2343.0	1.0108706244449767e-5
2345.0	1.0108706244449767e-5
2347.0	1.0108706244449767e-5
2349.0	1.0108706244449767e-5
2351.0	1.0108706244449767e-5
2353.0	1.0108706244449767e-5
2355.0	1.0108706244449767e-5
2357.0	1.0108706244449767e-5
2359.0	1.0108706244449767e-5
2361.0	1.0108706244449767e-5
2363.0	1.0108706244449767e-5
2365.0	1.0108706244449767e-5
2367.0	1.0108706244449767e-5
2369.0	1.0108706244449767e-5
2371.0	1.0108706244449767e-5
2373.0	1.0108706244449767e-5
2375.0	1.0108706244449767e-5
2377.0	1.0108706244449767e-5
2379.0	1.0108706244449767e-5
2381.0	1.0108706244449767e-5
2383.0	1.0108706244449767e-5
2385.0	1.0108706244449767e-5
2387.0	1.0108706244449767e-5
2389.0	1.0108706244449767e-5
2391.0	1.0108706244449767e-5
2393.0	1.0108706244449767e-5
2395.0	1.0108706244449767e-5
2397.0	1.0108706244449767e-5
2399.0	1.0108706244449767e-5
2401.0	1.0108706244449767e-5
2403.0	1.0108706244449767e-5
2405.0	1.0108706244449767e-5
2407.0	1.0108706244449767e-5
2409.0	1.0108706244449767e-5
2411.0	1.0108706244449767e-5
2413.0	1.0108706244449767e-5
2415.0	1.0108706244449767e-5
2417.0	1.0108706244449767e-5
2419.0	1.0108706244449767e-5
2421.0	1.0108706244449767e-5
2423.0	1.0108706244449767e-5
2425.0	1.0108706244449767e-5
2427.0	1.0108706244449767e-5
2429.0	1.0108706244449767e-5
2431.0	1.0108706244449767e-5
2433.0	1.0108706244449767e-5
2435.0	1.0108706244449767e-5
2437.0	1.0108706244449767e-5
2439.0	1.0108706244449767e-5
2441.0	1.0108706244449767e-5
2443.0	1.0108706244449767e-5
2445.0	1.0108706244449767e-5
2447.0	1.0108706244449767e-5
2449.0	1.0108706244449767e-5
2451.0	1.0108706244449767e-5
2453.0	1.0108706244449767e-5
2455.0	1.0108706244449767e-5
2457.0	1.0108706244449767e-5
2459.0	1.0108706244449767e-5
2461.0	1.0108706244449767e-5
2463.0	1.0108706244449767e-5
2465.0	1.0108706244449767e-5
2467.0	1.0108706244449767e-5
2469.0	1.0108706244449767e-5
2471.0	1.0108706244449767e-5
2473.0	1.0108706244449767e-5
2475.0	1.0108706244449767e-5
2477.0	1.0108706244449767e-5
2479.0	1.0108706244449767e-5
2481.0	1.0108706244449767e-5
2483.0	1.0108706244449767e-5
2485.0	1.0108706244449767e-5
2487.0	1.0108706244449767e-5
2489.0	1.0108706244449767e-5
2491.0	1.0108706244449767e-5
2493.0	1.0108706244449767e-5
2495.0	1.0108706244449767e-5
2497.0	1.0108706244449767e-5
2499.0	1.0108706244449767e-5
2501.0	1.0108706244449767e-5
2503.0	1.0108706244449767e-5
2505.0	1.0108706244449767e-5
2507.0	1.0108706244449767e-5
2509.0	1.0108706244449767e-5
2511.0	1.0108706244449767e-5
2513.0	1.0108706244449767e-5
2515.0	1.0108706244449767e-5
2517.0	1.0108706244449767e-5
2519.0	1.0108706244449767e-5
2521.0	1.0108706244449767e-5
2523.0	1.0108706244449767e-5
2525.0	1.0108706244449767e-5
2527.0	1.0108706244449767e-5
2529.0	1.0108706244449767e-5
2531.0	1.0108706244449767e-5
2533.0	1.0108706244449767e-5
2535.0	1.0108706244449767e-5
2537.0	1.0108706244449767e-5
2539.0	1.0108706244449767e-5
2541.0	1.0108706244449767e-5
2543.0	1.0108706244449767e-5
2545.0	1.0108706244449767e-5
2547.0	1.0108706244449767e-5
2549.0	1.0108706244449767e-5
2551.0	1.0108706244449767e-5
2553.0	1.0108706244449767e-5
2555.0	1.0108706244449767e-5
2557.0	1.0108706244449767e-5
2559.0	1.0108706244449767e-5
2561.0	1.0108706244449767e-5
2563.0	1.0108706244449767e-5
2565.0	1.0108706244449767e-5
2567.0	1.0108706244449767e-5
2569.0	1.0108706244449767e-5
2571.0	1.0108706244449767e-5
2573.0	1.0108706244449767e-5
2575.0	1.0108706244449767e-5
2577.0	1.0108706244449767e-5
2579.0	1.0108706244449767e-5
2581.0	1.0108706244449767e-5
2583.0	1.0108706244449767e-5
2585.0	1.0108706244449767e-5
2587.0	1.0108706244449767e-5
2589.0	1.0108706244449767e-5
2591.0	1.0108706244449767e-5
2593.0	1.0108706244449767e-5
2595.0	1.0108706244449767e-5
2597.0	1.0108706244449767e-5
2599.0	1.0108706244449767e-5
2601.0	1.0108706244449767e-5
2603.0	1.0108706244449767e-5
2605.0	1.0108706244449767e-5
2607.0	1.0108706244449767e-5
2609.0	1.0108706244449767e-5
2611.0	1.0108706244449767e-5
2613.0	1.0108706244449767e-5
2615.0	1.0108706244449767e-5
2617.0	1.0108706244449767e-5
2619.0	1.0108706244449767e-5
2621.0	1.0108706244449767e-5
2623.0	1.0108706244449767e-5
2625.0	1.0108706244449767e-5
2627.0	1.0108706244449767e-5
2629.0	1.0108706244449767e-5
2631.0	1.0108706244449767e-5
2633.0	1.0108706244449767e-5
2635.0	1.0108706244449767e-5
2637.0	1.0108706244449767e-5
2639.0	1.0108706244449767e-5
2641.0	1.0108706244449767e-5
2643.0	1.0108706244449767e-5
2645.0	1.0108706244449767e-5
2647.0	1.0108706244449767e-5
2649.0	1.0108706244449767e-5
2651.0	1.0108706244449767e-5
2653.0	1.0108706244449767e-5
2655.0	1.0108706244449767e-5
2657.0	1.0108706244449767e-5
2659.0	1.0108706244449767e-5
2661.0	1.0108706244449767e-5
2663.0	1.0108706244449767e-5
2665.0	1.0108706244449767e-5
2667.0	1.0108706244449767e-5
2669.0	1.0108706244449767e-5
2671.0	1.0108706244449767e-5
2673.0	1.0108706244449767e-5
2675.0	1.0108706244449767e-5
2677.0	1.0108706244449767e-5
2679.0	1.0108706244449767e-5
2681.0	1.0108706244449767e-5
2683.0	1.0108706244449767e-5
2685.0	1.0108706244449767e-5
2687.0	1.0108706244449767e-5
2689.0	1.0108706244449767e-5
2691.0	1.0108706244449767e-5
2693.0	1.0108706244449767e-5
2695.0	1.0108706244449767e-5
2697.0	1.0108706244449767e-5
2699.0	1.0108706244449767e-5
2701.0	1.0108706244449767e-5
2703.0	1.0108706244449767e-5
2705.0	1.0108706244449767e-5
2707.0	1.0108706244449767e-5
2709.0	1.0108706244449767e-5
2711.0	1.0108706244449767e-5
2713.0	1.0108706244449767e-5
2715.0	1.0108706244449767e-5
2717.0	1.0108706244449767e-5
2719.0	1.0108706244449767e-5
2721.0	1.0108706244449767e-5
2723.0	1.0108706244449767e-5
2725.0	1.0108706244449767e-5
2727.0	1.0108706244449767e-5
2729.0	1.0108706244449767e-5
2731.0	1.0108706244449767e-5
2733.0	1.0108706244449767e-5
2735.0	1.0108706244449767e-5
2737.0	1.0108706244449767e-5
2739.0	1.0108706244449767e-5
2741.0	1.0108706244449767e-5
2743.0	1.0108706244449767e-5
2745.0	1.0108706244449767e-5
2747.0	1.0108706244449767e-5
2749.0	1.0108706244449767e-5
2751.0	1.0108706244449767e-5
2753.0	1.0108706244449767e-5
2755.0	1.0108706244449767e-5
2757.0	1.0108706244449767e-5
2759.0	1.0108706244449767e-5
2761.0	1.0108706244449767e-5
2763.0	1.0108706244449767e-5
2765.0	1.0108706244449767e-5
2767.0	1.0108706244449767e-5
2769.0	1.0108706244449767e-5
2771.0	1.0108706244449767e-5
2773.0	1.0108706244449767e-5
2775.0	1.0108706244449767e-5
2777.0	1.0108706244449767e-5
2779.0	1.0108706244449767e-5
2781.0	1.0108706244449767e-5
2783.0	1.0108706244449767e-5
2785.0	1.0108706244449767e-5
2787.0	1.0108706244449767e-5
2789.0	1.0108706244449767e-5
2791.0	1.0108706244449767e-5
2793.0	1.0108706244449767e-5
2795.0	1.0108706244449767e-5
2797.0	1.0108706244449767e-5
2799.0	1.0108706244449767e-5
2801.0	1.0108706244449767e-5
2803.0	1.0108706244449767e-5
2805.0	1.0108706244449767e-5
2807.0	1.0108706244449767e-5
2809.0	1.0108706244449767e-5
2811.0	1.0108706244449767e-5
2813.0	1.0108706244449767e-5
2815.0	1.0108706244449767e-5
2817.0	1.0108706244449767e-5
2819.0	1.0108706244449767e-5
2821.0	1.0108706244449767e-5
2823.0	1.0108706244449767e-5
2825.0	1.0108706244449767e-5
2827.0	1.0108706244449767e-5
2829.0	1.0108706244449767e-5
2831.0	1.0108706244449767e-5
2833.0	1.0108706244449767e-5
2835.0	1.0108706244449767e-5
2837.0	1.0108706244449767e-5
2839.0	1.0108706244449767e-5
2841.0	1.0108706244449767e-5
2843.0	1.0108706244449767e-5
2845.0	1.0108706244449767e-5
2847.0	1.0108706244449767e-5
2849.0	1.0108706244449767e-5
2851.0	1.0108706244449767e-5
2853.0	1.0108706244449767e-5
2855.0	1.0108706244449767e-5
2857.0	1.0108706244449767e-5
2859.0	1.0108706244449767e-5
2861.0	1.0108706244449767e-5
2863.0	1.0108706244449767e-5
2865.0	1.0108706244449767e-5
2867.0	1.0108706244449767e-5
2869.0	1.0108706244449767e-5
2871.0	1.0108706244449767e-5
2873.0	1.0108706244449767e-5
2875.0	1.0108706244449767e-5
2877.0	1.0108706244449767e-5
2879.0	1.0108706244449767e-5
2881.0	1.0108706244449767e-5
2883.0	1.0108706244449767e-5
2885.0	1.0108706244449767e-5
2887.0	1.0108706244449767e-5
2889.0	1.0108706244449767e-5
2891.0	1.0108706244449767e-5
2893.0	1.0108706244449767e-5
2895.0	1.0108706244449767e-5
2897.0	1.0108706244449767e-5
2899.0	1.0108706244449767e-5
2901.0	1.0108706244449767e-5
2903.0	1.0108706244449767e-5
2905.0	1.0108706244449767e-5
2907.0	1.0108706244449767e-5
2909.0	1.0108706244449767e-5
2911.0	1.0108706244449767e-5
2913.0	1.0108706244449767e-5
2915.0	1.0108706244449767e-5
2917.0	1.0108706244449767e-5
2919.0	1.0108706244449767e-5
2921.0	1.0108706244449767e-5
2923.0	1.0108706244449767e-5
2925.0	1.0108706244449767e-5
2927.0	1.0108706244449767e-5
2929.0	1.0108706244449767e-5
2931.0	1.0108706244449767e-5
2933.0	1.0108706244449767e-5
2935.0	1.0108706244449767e-5
2937.0	1.0108706244449767e-5
2939.0	1.0108706244449767e-5
2941.0	1.0108706244449767e-5
2943.0	1.0108706244449767e-5
2945.0	1.0108706244449767e-5
2947.0	1.0108706244449767e-5
2949.0	1.0108706244449767e-5
2951.0	1.0108706244449767e-5
2953.0	1.0108706244449767e-5
2955.0	1.0108706244449767e-5
2957.0	1.0108706244449767e-5
2959.0	1.0108706244449767e-5
2961.0	1.0108706244449767e-5
2963.0	1.0108706244449767e-5
2965.0	1.0108706244449767e-5
2967.0	1.0108706244449767e-5
2969.0	1.0108706244449767e-5
2971.0	1.0108706244449767e-5
2973.0	1.0108706244449767e-5
2975.0	1.0108706244449767e-5
2977.0	1.0108706244449767e-5
2979.0	1.0108706244449767e-5
2981.0	1.0108706244449767e-5
2983.0	1.0108706244449767e-5
2985.0	1.0108706244449767e-5
2987.0	1.0108706244449767e-5
2989.0	1.0108706244449767e-5
2991.0	1.0108706244449767e-5
2993.0	1.0108706244449767e-5
2995.0	1.0108706244449767e-5
2997.0	1.0108706244449767e-5
2999.0	1.0108706244449767e-5
3001.0	1.0108706244449767e-5
3003.0	1.0108706244449767e-5
3005.0	1.0108706244449767e-5
3007.0	1.0108706244449767e-5
3009.0	1.0108706244449767e-5
3011.0	1.0108706244449767e-5
3013.0	1.0108706244449767e-5
3015.0	1.0108706244449767e-5
3017.0	1.0108706244449767e-5
3019.0	1.0108706244449767e-5
3021.0	1.0108706244449767e-5
3023.0	1.0108706244449767e-5
3025.0	1.0108706244449767e-5
3027.0	1.0108706244449767e-5
3029.0	1.0108706244449767e-5
3031.0	1.0108706244449767e-5
3033.0	1.0108706244449767e-5
3035.0	1.0108706244449767e-5
3037.0	1.0108706244449767e-5
3039.0	1.0108706244449767e-5
3041.0	1.0108706244449767e-5
3043.0	1.0108706244449767e-5
3045.0	1.0108706244449767e-5
3047.0	1.0108706244449767e-5
3049.0	1.0108706244449767e-5
3051.0	1.0108706244449767e-5
3053.0	1.0108706244449767e-5
3055.0	1.0108706244449767e-5
3057.0	1.0108706244449767e-5
3059.0	1.0108706244449767e-5
3061.0	1.0108706244449767e-5
3063.0	1.0108706244449767e-5
3065.0	1.0108706244449767e-5
3067.0	1.0108706244449767e-5
3069.0	1.0108706244449767e-5
3071.0	1.0108706244449767e-5
3073.0	1.0108706244449767e-5
3075.0	1.0108706244449767e-5
3077.0	1.0108706244449767e-5
3079.0	1.0108706244449767e-5
3081.0	1.0108706244449767e-5
3083.0	1.0108706244449767e-5
3085.0	1.0108706244449767e-5
3087.0	1.0108706244449767e-5
3089.0	1.0108706244449767e-5
3091.0	1.0108706244449767e-5
3093.0	1.0108706244449767e-5
3095.0	1.0108706244449767e-5
3097.0	1.0108706244449767e-5
3099.0	1.0108706244449767e-5
3101.0	1.0108706244449767e-5
3103.0	1.0108706244449767e-5
3105.0	1.0108706244449767e-5
3107.0	1.0108706244449767e-5
3109.0	1.0108706244449767e-5
3111.0	1.0108706244449767e-5
3113.0	1.0108706244449767e-5
3115.0	1.0108706244449767e-5
3117.0	1.0108706244449767e-5
3119.0	1.0108706244449767e-5
3121.0	1.0108706244449767e-5
3123.0	1.0108706244449767e-5
3125.0	1.0108706244449767e-5
3127.0	1.0108706244449767e-5
3129.0	1.0108706244449767e-5
3131.0	1.0108706244449767e-5
3133.0	1.0108706244449767e-5
3135.0	1.0108706244449767e-5
3137.0	1.0108706244449767e-5
3139.0	1.0108706244449767e-5
3141.0	1.0108706244449767e-5
3143.0	1.0108706244449767e-5
3145.0	1.0108706244449767e-5
3147.0	1.0108706244449767e-5
3149.0	1.0108706244449767e-5
3151.0	1.0108706244449767e-5
3153.0	1.0108706244449767e-5
3155.0	1.0108706244449767e-5
3157.0	1.0108706244449767e-5
3159.0	1.0108706244449767e-5
3161.0	1.0108706244449767e-5
3163.0	1.0108706244449767e-5
3165.0	1.0108706244449767e-5
3167.0	1.0108706244449767e-5
3169.0	1.0108706244449767e-5
3171.0	1.0108706244449767e-5
3173.0	1.0108706244449767e-5
3175.0	1.0108706244449767e-5
3177.0	1.0108706244449767e-5
3179.0	1.0108706244449767e-5
3181.0	1.0108706244449767e-5
3183.0	1.0108706244449767e-5
3185.0	1.0108706244449767e-5
3187.0	1.0108706244449767e-5
3189.0	1.0108706244449767e-5
3191.0	1.0108706244449767e-5
3193.0	1.0108706244449767e-5
3195.0	1.0108706244449767e-5
3197.0	1.0108706244449767e-5
3199.0	1.0108706244449767e-5
3201.0	1.0108706244449767e-5
3203.0	1.0108706244449767e-5
3205.0	1.0108706244449767e-5
3207.0	1.0108706244449767e-5
3209.0	1.0108706244449767e-5
3211.0	1.0108706244449767e-5
3213.0	1.0108706244449767e-5
3215.0	1.0108706244449767e-5
3217.0	1.0108706244449767e-5
3219.0	1.0108706244449767e-5
3221.0	1.0108706244449767e-5
3223.0	1.0108706244449767e-5
3225.0	1.0108706244449767e-5
3227.0	1.0108706244449767e-5
3229.0	1.0108706244449767e-5
3231.0	1.0108706244449767e-5
3233.0	1.0108706244449767e-5
3235.0	1.0108706244449767e-5
3237.0	1.0108706244449767e-5
3239.0	1.0108706244449767e-5
3241.0	1.0108706244449767e-5
3243.0	1.0108706244449767e-5
3245.0	1.0108706244449767e-5
3247.0	1.0108706244449767e-5
3249.0	1.0108706244449767e-5
3251.0	1.0108706244449767e-5
3253.0	1.0108706244449767e-5
3255.0	1.0108706244449767e-5
3257.0	1.0108706244449767e-5
3259.0	1.0108706244449767e-5
3261.0	1.0108706244449767e-5
3263.0	1.0108706244449767e-5
3265.0	1.0108706244449767e-5
3267.0	1.0108706244449767e-5
3269.0	1.0108706244449767e-5
3271.0	1.0108706244449767e-5
3273.0	1.0108706244449767e-5
3275.0	1.0108706244449767e-5
3277.0	1.0108706244449767e-5
3279.0	1.0108706244449767e-5
3281.0	1.0108706244449767e-5
3283.0	1.0108706244449767e-5
3285.0	1.0108706244449767e-5
3287.0	1.0108706244449767e-5
3289.0	1.0108706244449767e-5
3291.0	1.0108706244449767e-5
3293.0	1.0108706244449767e-5
3295.0	1.0108706244449767e-5
3297.0	1.0108706244449767e-5
3299.0	1.0108706244449767e-5
3301.0	1.0108706244449767e-5
3303.0	1.0108706244449767e-5
3305.0	1.0108706244449767e-5
3307.0	1.0108706244449767e-5
3309.0	1.0108706244449767e-5
3311.0	1.0108706244449767e-5
3313.0	1.0108706244449767e-5
3315.0	1.0108706244449767e-5
3317.0	1.0108706244449767e-5
3319.0	1.0108706244449767e-5
3321.0	1.0108706244449767e-5
3323.0	1.0108706244449767e-5
3325.0	1.0108706244449767e-5
3327.0	1.0108706244449767e-5
3329.0	1.0108706244449767e-5
3331.0	1.0108706244449767e-5
3333.0	1.0108706244449767e-5
3335.0	1.0108706244449767e-5
3337.0	1.0108706244449767e-5
3339.0	1.0108706244449767e-5
3341.0	1.0108706244449767e-5
3343.0	1.0108706244449767e-5
3345.0	1.0108706244449767e-5
3347.0	1.0108706244449767e-5
3349.0	1.0108706244449767e-5
3351.0	1.0108706244449767e-5
3353.0	1.0108706244449767e-5
3355.0	1.0108706244449767e-5
3357.0	1.0108706244449767e-5
3359.0	1.0108706244449767e-5
3361.0	1.0108706244449767e-5
3363.0	1.0108706244449767e-5
3365.0	1.0108706244449767e-5
3367.0	1.0108706244449767e-5
3369.0	1.0108706244449767e-5
3371.0	1.0108706244449767e-5
3373.0	1.0108706244449767e-5
3375.0	1.0108706244449767e-5
3377.0	1.0108706244449767e-5
3379.0	1.0108706244449767e-5
3381.0	1.0108706244449767e-5
3383.0	1.0108706244449767e-5
3385.0	1.0108706244449767e-5
3387.0	1.0108706244449767e-5
3389.0	1.0108706244449767e-5
3391.0	1.0108706244449767e-5
3393.0	1.0108706244449767e-5
3395.0	1.0108706244449767e-5
3397.0	1.0108706244449767e-5
3399.0	1.0108706244449767e-5
3401.0	1.0108706244449767e-5
3403.0	1.0108706244449767e-5
3405.0	1.0108706244449767e-5
3407.0	1.0108706244449767e-5
3409.0	1.0108706244449767e-5
3411.0	1.0108706244449767e-5
3413.0	1.0108706244449767e-5
3415.0	1.0108706244449767e-5
3417.0	1.0108706244449767e-5
3419.0	1.0108706244449767e-5
3421.0	1.0108706244449767e-5
3423.0	1.0108706244449767e-5
3425.0	1.0108706244449767e-5
3427.0	1.0108706244449767e-5
3429.0	1.0108706244449767e-5
3431.0	1.0108706244449767e-5
3433.0	1.0108706244449767e-5
3435.0	1.0108706244449767e-5
3437.0	1.0108706244449767e-5
3439.0	1.0108706244449767e-5
3441.0	1.0108706244449767e-5
3443.0	1.0108706244449767e-5
3445.0	1.0108706244449767e-5
3447.0	1.0108706244449767e-5
3449.0	1.0108706244449767e-5
3451.0	1.0108706244449767e-5
3453.0	1.0108706244449767e-5
3455.0	1.0108706244449767e-5
3457.0	1.0108706244449767e-5
3459.0	1.0108706244449767e-5
3461.0	1.0108706244449767e-5
3463.0	1.0108706244449767e-5
3465.0	1.0108706244449767e-5
3467.0	1.0108706244449767e-5
3469.0	1.0108706244449767e-5
3471.0	1.0108706244449767e-5
3473.0	1.0108706244449767e-5
3475.0	1.0108706244449767e-5
3477.0	1.0108706244449767e-5
3479.0	1.0108706244449767e-5
3481.0	1.0108706244449767e-5
3483.0	1.0108706244449767e-5
3485.0	1.0108706244449767e-5
3487.0	1.0108706244449767e-5
3489.0	1.0108706244449767e-5
3491.0	1.0108706244449767e-5
3493.0	1.0108706244449767e-5
3495.0	1.0108706244449767e-5
3497.0	1.0108706244449767e-5
3499.0	1.0108706244449767e-5
3501.0	1.0108706244449767e-5
3503.0	1.0108706244449767e-5
3505.0	1.0108706244449767e-5
3507.0	1.0108706244449767e-5
3509.0	1.0108706244449767e-5
3511.0	1.0108706244449767e-5
3513.0	1.0108706244449767e-5
3515.0	1.0108706244449767e-5
3517.0	1.0108706244449767e-5
3519.0	1.0108706244449767e-5
3521.0	1.0108706244449767e-5
3523.0	1.0108706244449767e-5
3525.0	1.0108706244449767e-5
3527.0	1.0108706244449767e-5
3529.0	1.0108706244449767e-5
3531.0	1.0108706244449767e-5
3533.0	1.0108706244449767e-5
3535.0	1.0108706244449767e-5
3537.0	1.0108706244449767e-5
3539.0	1.0108706244449767e-5
3541.0	1.0108706244449767e-5
3543.0	1.0108706244449767e-5
3545.0	1.0108706244449767e-5
3547.0	1.0108706244449767e-5
3549.0	1.0108706244449767e-5
3551.0	1.0108706244449767e-5
3553.0	1.0108706244449767e-5
3555.0	1.0108706244449767e-5
3557.0	1.0108706244449767e-5
3559.0	1.0108706244449767e-5
3561.0	1.0108706244449767e-5
3563.0	1.0108706244449767e-5
3565.0	1.0108706244449767e-5
3567.0	1.0108706244449767e-5
3569.0	1.0108706244449767e-5
3571.0	1.0108706244449767e-5
3573.0	1.0108706244449767e-5
3575.0	1.0108706244449767e-5
3577.0	1.0108706244449767e-5
3579.0	1.0108706244449767e-5
3581.0	1.0108706244449767e-5
3583.0	1.0108706244449767e-5
3585.0	1.0108706244449767e-5
3587.0	1.0108706244449767e-5
3589.0	1.0108706244449767e-5
3591.0	1.0108706244449767e-5
3593.0	1.0108706244449767e-5
3595.0	1.0108706244449767e-5
3597.0	1.0108706244449767e-5
3599.0	1.0108706244449767e-5
3601.0	1.0108706244449767e-5
3603.0	1.0108706244449767e-5
3605.0	1.0108706244449767e-5
3607.0	1.0108706244449767e-5
3609.0	1.0108706244449767e-5
3611.0	1.0108706244449767e-5
3613.0	1.0108706244449767e-5
3615.0	1.0108706244449767e-5
3617.0	1.0108706244449767e-5
3619.0	1.0108706244449767e-5
3621.0	1.0108706244449767e-5
3623.0	1.0108706244449767e-5
3625.0	1.0108706244449767e-5
3627.0	1.0108706244449767e-5
3629.0	1.0108706244449767e-5
3631.0	1.0108706244449767e-5
3633.0	1.0108706244449767e-5
3635.0	1.0108706244449767e-5
3637.0	1.0108706244449767e-5
3639.0	1.0108706244449767e-5
3641.0	1.0108706244449767e-5
3643.0	1.0108706244449767e-5
3645.0	1.0108706244449767e-5
3647.0	1.0108706244449767e-5
3649.0	1.0108706244449767e-5
3651.0	1.0108706244449767e-5
3653.0	1.0108706244449767e-5
3655.0	1.0108706244449767e-5
3657.0	1.0108706244449767e-5
3659.0	1.0108706244449767e-5
3661.0	1.0108706244449767e-5
3663.0	1.0108706244449767e-5
3665.0	1.0108706244449767e-5
3667.0	1.0108706244449767e-5
3669.0	1.0108706244449767e-5
3671.0	1.0108706244449767e-5
3673.0	1.0108706244449767e-5
3675.0	1.0108706244449767e-5
3677.0	1.0108706244449767e-5
3679.0	1.0108706244449767e-5
3681.0	1.0108706244449767e-5
3683.0	1.0108706244449767e-5
3685.0	1.0108706244449767e-5
3687.0	1.0108706244449767e-5
3689.0	1.0108706244449767e-5
3691.0	1.0108706244449767e-5
3693.0	1.0108706244449767e-5
3695.0	1.0108706244449767e-5
3697.0	1.0108706244449767e-5
3699.0	1.0108706244449767e-5
3701.0	1.0108706244449767e-5
3703.0	1.0108706244449767e-5
3705.0	1.0108706244449767e-5
3707.0	1.0108706244449767e-5
3709.0	1.0108706244449767e-5
3711.0	1.0108706244449767e-5
3713.0	1.0108706244449767e-5
3715.0	1.0108706244449767e-5
3717.0	1.0108706244449767e-5
3719.0	1.0108706244449767e-5
3721.0	1.0108706244449767e-5
3723.0	1.0108706244449767e-5
3725.0	1.0108706244449767e-5
3727.0	1.0108706244449767e-5
3729.0	1.0108706244449767e-5
3731.0	1.0108706244449767e-5
3733.0	1.0108706244449767e-5
3735.0	1.0108706244449767e-5
3737.0	1.0108706244449767e-5
3739.0	1.0108706244449767e-5
3741.0	1.0108706244449767e-5
3743.0	1.0108706244449767e-5
3745.0	1.0108706244449767e-5
3747.0	1.0108706244449767e-5
3749.0	1.0108706244449767e-5
3751.0	1.0108706244449767e-5
3753.0	1.0108706244449767e-5
3755.0	1.0108706244449767e-5
3757.0	1.0108706244449767e-5
3759.0	1.0108706244449767e-5
3761.0	1.0108706244449767e-5
3763.0	1.0108706244449767e-5
3765.0	1.0108706244449767e-5
3767.0	1.0108706244449767e-5
3769.0	1.0108706244449767e-5
3771.0	1.0108706244449767e-5
3773.0	1.0108706244449767e-5
3775.0	1.0108706244449767e-5
3777.0	1.0108706244449767e-5
3779.0	1.0108706244449767e-5
3781.0	1.0108706244449767e-5
3783.0	1.0108706244449767e-5
3785.0	1.0108706244449767e-5
3787.0	1.0108706244449767e-5
3789.0	1.0108706244449767e-5
3791.0	1.0108706244449767e-5
3793.0	1.0108706244449767e-5
3795.0	1.0108706244449767e-5
3797.0	1.0108706244449767e-5
3799.0	1.0108706244449767e-5
3801.0	1.0108706244449767e-5
3803.0	1.0108706244449767e-5
3805.0	1.0108706244449767e-5
3807.0	1.0108706244449767e-5
3809.0	1.0108706244449767e-5
3811.0	1.0108706244449767e-5
3813.0	1.0108706244449767e-5
3815.0	1.0108706244449767e-5
3817.0	1.0108706244449767e-5
3819.0	1.0108706244449767e-5
3821.0	1.0108706244449767e-5
3823.0	1.0108706244449767e-5
3825.0	1.0108706244449767e-5
3827.0	1.0108706244449767e-5
3829.0	1.0108706244449767e-5
3831.0	1.0108706244449767e-5
3833.0	1.0108706244449767e-5
3835.0	1.0108706244449767e-5
3837.0	1.0108706244449767e-5
3839.0	1.0108706244449767e-5
3841.0	1.0108706244449767e-5
3843.0	1.0108706244449767e-5
3845.0	1.0108706244449767e-5
3847.0	1.0108706244449767e-5
3849.0	1.0108706244449767e-5
3851.0	1.0108706244449767e-5
3853.0	1.0108706244449767e-5
3855.0	1.0108706244449767e-5
3857.0	1.0108706244449767e-5
3859.0	1.0108706244449767e-5
3861.0	1.0108706244449767e-5
3863.0	1.0108706244449767e-5
3865.0	1.0108706244449767e-5
3867.0	1.0108706244449767e-5
3869.0	1.0108706244449767e-5
3871.0	1.0108706244449767e-5
3873.0	1.0108706244449767e-5
3875.0	1.0108706244449767e-5
3877.0	1.0108706244449767e-5
3879.0	1.0108706244449767e-5
3881.0	1.0108706244449767e-5
3883.0	1.0108706244449767e-5
3885.0	1.0108706244449767e-5
3887.0	1.0108706244449767e-5
3889.0	1.0108706244449767e-5
3891.0	1.0108706244449767e-5
3893.0	1.0108706244449767e-5
3895.0	1.0108706244449767e-5
3897.0	1.0108706244449767e-5
3899.0	1.0108706244449767e-5
3901.0	1.0108706244449767e-5
3903.0	1.0108706244449767e-5
3905.0	1.0108706244449767e-5
3907.0	1.0108706244449767e-5
3909.0	1.0108706244449767e-5
3911.0	1.0108706244449767e-5
3913.0	1.0108706244449767e-5
3915.0	1.0108706244449767e-5
3917.0	1.0108706244449767e-5
3919.0	1.0108706244449767e-5
3921.0	1.0108706244449767e-5
3923.0	1.0108706244449767e-5
3925.0	1.0108706244449767e-5
3927.0	1.0108706244449767e-5
3929.0	1.0108706244449767e-5
3931.0	1.0108706244449767e-5
3933.0	1.0108706244449767e-5
3935.0	1.0108706244449767e-5
3937.0	1.0108706244449767e-5
3939.0	1.0108706244449767e-5
3941.0	1.0108706244449767e-5
3943.0	1.0108706244449767e-5
3945.0	1.0108706244449767e-5
3947.0	1.0108706244449767e-5
3949.0	1.0108706244449767e-5
3951.0	1.0108706244449767e-5
3953.0	1.0108706244449767e-5
3955.0	1.0108706244449767e-5
3957.0	1.0108706244449767e-5
3959.0	1.0108706244449767e-5
3961.0	1.0108706244449767e-5
3963.0	1.0108706244449767e-5
3965.0	1.0108706244449767e-5
3967.0	1.0108706244449767e-5
3969.0	1.0108706244449767e-5
3971.0	1.0108706244449767e-5
3973.0	1.0108706244449767e-5
3975.0	1.0108706244449767e-5
3977.0	1.0108706244449767e-5
3979.0	1.0108706244449767e-5
3981.0	1.0108706244449767e-5
3983.0	1.0108706244449767e-5
3985.0	1.0108706244449767e-5
3987.0	1.0108706244449767e-5
3989.0	1.0108706244449767e-5
3991.0	1.0108706244449767e-5
3993.0	1.0108706244449767e-5
3995.0	1.0108706244449767e-5
3997.0	1.0108706244449767e-5
3999.0	1.0108706244449767e-5
4001.0	1.0108706244449767e-5


==> TeX/Tikz/plot_data/lasso/gam/PGM_backtracking_-_xi=1.0_-lasso_500_1000_10.jsonl.txt <==
3.0	6.801938661770081e-5
5.0	6.801938661770081e-5
7.0	6.801938661770081e-5
9.0	6.801938661770081e-5
11.0	6.801938661770081e-5
13.0	6.801938661770081e-5
15.0	6.801938661770081e-5
17.0	6.801938661770081e-5
19.0	6.801938661770081e-5
21.0	6.801938661770081e-5
23.0	6.801938661770081e-5
25.0	6.801938661770081e-5
27.0	6.801938661770081e-5
29.0	6.801938661770081e-5
31.0	6.801938661770081e-5
33.0	6.801938661770081e-5
35.0	6.801938661770081e-5
37.0	6.801938661770081e-5
39.0	6.801938661770081e-5
41.0	6.801938661770081e-5
43.0	6.801938661770081e-5
45.0	6.801938661770081e-5
47.0	6.801938661770081e-5
49.0	6.801938661770081e-5
51.0	6.801938661770081e-5
53.0	6.801938661770081e-5
55.0	6.801938661770081e-5
57.0	6.801938661770081e-5
59.0	6.801938661770081e-5
61.0	6.801938661770081e-5
63.0	6.801938661770081e-5
65.0	6.801938661770081e-5
67.0	6.801938661770081e-5
69.0	6.801938661770081e-5
71.0	6.801938661770081e-5
73.0	6.801938661770081e-5
75.0	6.801938661770081e-5
77.0	6.801938661770081e-5
79.0	6.801938661770081e-5
81.0	6.801938661770081e-5
83.0	6.801938661770081e-5
85.0	6.801938661770081e-5
87.0	6.801938661770081e-5
89.0	6.801938661770081e-5
91.0	6.801938661770081e-5
93.0	6.801938661770081e-5
95.0	6.801938661770081e-5
97.0	6.801938661770081e-5
99.0	6.801938661770081e-5
101.0	6.801938661770081e-5
103.0	6.801938661770081e-5
105.0	6.801938661770081e-5
107.0	6.801938661770081e-5
109.0	6.801938661770081e-5
111.0	6.801938661770081e-5
113.0	6.801938661770081e-5
115.0	6.801938661770081e-5
117.0	6.801938661770081e-5
119.0	6.801938661770081e-5
121.0	6.801938661770081e-5
123.0	6.801938661770081e-5
125.0	6.801938661770081e-5
127.0	6.801938661770081e-5
129.0	6.801938661770081e-5
131.0	6.801938661770081e-5
133.0	6.801938661770081e-5
135.0	6.801938661770081e-5
137.0	6.801938661770081e-5
139.0	6.801938661770081e-5
141.0	6.801938661770081e-5
143.0	6.801938661770081e-5
145.0	6.801938661770081e-5
147.0	6.801938661770081e-5
149.0	6.801938661770081e-5
151.0	6.801938661770081e-5
153.0	6.801938661770081e-5
155.0	6.801938661770081e-5
157.0	6.801938661770081e-5
159.0	6.801938661770081e-5
161.0	6.801938661770081e-5
163.0	6.801938661770081e-5
165.0	6.801938661770081e-5
167.0	6.801938661770081e-5
169.0	6.801938661770081e-5
171.0	6.801938661770081e-5
173.0	6.801938661770081e-5
175.0	6.801938661770081e-5
177.0	6.801938661770081e-5
179.0	6.801938661770081e-5
181.0	6.801938661770081e-5
183.0	6.801938661770081e-5
185.0	6.801938661770081e-5
187.0	6.801938661770081e-5
189.0	6.801938661770081e-5
191.0	6.801938661770081e-5
193.0	6.801938661770081e-5
195.0	6.801938661770081e-5
197.0	6.801938661770081e-5
199.0	6.801938661770081e-5
201.0	6.801938661770081e-5
203.0	6.801938661770081e-5
205.0	6.801938661770081e-5
207.0	6.801938661770081e-5
209.0	6.801938661770081e-5
211.0	6.801938661770081e-5
213.0	6.801938661770081e-5
215.0	6.801938661770081e-5
217.0	6.801938661770081e-5
219.0	6.801938661770081e-5
221.0	6.801938661770081e-5
223.0	6.801938661770081e-5
225.0	6.801938661770081e-5
227.0	6.801938661770081e-5
229.0	6.801938661770081e-5
231.0	6.801938661770081e-5
233.0	6.801938661770081e-5
235.0	6.801938661770081e-5
237.0	6.801938661770081e-5
239.0	6.801938661770081e-5
241.0	6.801938661770081e-5
243.0	6.801938661770081e-5
245.0	6.801938661770081e-5
247.0	6.801938661770081e-5
249.0	6.801938661770081e-5
251.0	6.801938661770081e-5
253.0	6.801938661770081e-5
255.0	6.801938661770081e-5
257.0	6.801938661770081e-5
259.0	6.801938661770081e-5
261.0	6.801938661770081e-5
263.0	6.801938661770081e-5
265.0	6.801938661770081e-5
267.0	6.801938661770081e-5
269.0	6.801938661770081e-5
271.0	6.801938661770081e-5
273.0	6.801938661770081e-5
275.0	6.801938661770081e-5
277.0	6.801938661770081e-5
279.0	6.801938661770081e-5
281.0	6.801938661770081e-5
283.0	6.801938661770081e-5
285.0	6.801938661770081e-5
287.0	6.801938661770081e-5
289.0	6.801938661770081e-5
291.0	6.801938661770081e-5
293.0	6.801938661770081e-5
295.0	6.801938661770081e-5
297.0	6.801938661770081e-5
299.0	6.801938661770081e-5
301.0	6.801938661770081e-5
303.0	6.801938661770081e-5
305.0	6.801938661770081e-5
307.0	6.801938661770081e-5
309.0	6.801938661770081e-5
311.0	6.801938661770081e-5
313.0	6.801938661770081e-5
315.0	6.801938661770081e-5
317.0	6.801938661770081e-5
319.0	6.801938661770081e-5
321.0	6.801938661770081e-5
323.0	6.801938661770081e-5
325.0	6.801938661770081e-5
327.0	6.801938661770081e-5
329.0	6.801938661770081e-5
331.0	6.801938661770081e-5
333.0	6.801938661770081e-5
335.0	6.801938661770081e-5
337.0	6.801938661770081e-5
339.0	6.801938661770081e-5
341.0	6.801938661770081e-5
343.0	6.801938661770081e-5
345.0	6.801938661770081e-5
347.0	6.801938661770081e-5
349.0	6.801938661770081e-5
351.0	6.801938661770081e-5
353.0	6.801938661770081e-5
355.0	6.801938661770081e-5
357.0	6.801938661770081e-5
359.0	6.801938661770081e-5
361.0	6.801938661770081e-5
363.0	6.801938661770081e-5
365.0	6.801938661770081e-5
367.0	6.801938661770081e-5
369.0	6.801938661770081e-5
371.0	6.801938661770081e-5
373.0	6.801938661770081e-5
375.0	6.801938661770081e-5
377.0	6.801938661770081e-5
379.0	6.801938661770081e-5
381.0	6.801938661770081e-5
383.0	6.801938661770081e-5
385.0	6.801938661770081e-5
387.0	6.801938661770081e-5
389.0	6.801938661770081e-5
391.0	6.801938661770081e-5
393.0	6.801938661770081e-5
395.0	6.801938661770081e-5
397.0	6.801938661770081e-5
399.0	6.801938661770081e-5
401.0	6.801938661770081e-5
403.0	6.801938661770081e-5
405.0	6.801938661770081e-5
407.0	6.801938661770081e-5
409.0	6.801938661770081e-5
411.0	6.801938661770081e-5
413.0	6.801938661770081e-5
415.0	6.801938661770081e-5
417.0	6.801938661770081e-5
419.0	6.801938661770081e-5
421.0	6.801938661770081e-5
423.0	6.801938661770081e-5
425.0	6.801938661770081e-5
427.0	6.801938661770081e-5
429.0	6.801938661770081e-5
431.0	6.801938661770081e-5
433.0	6.801938661770081e-5
435.0	6.801938661770081e-5
437.0	6.801938661770081e-5
439.0	6.801938661770081e-5
441.0	6.801938661770081e-5
443.0	6.801938661770081e-5
445.0	6.801938661770081e-5
447.0	6.801938661770081e-5
449.0	6.801938661770081e-5
451.0	6.801938661770081e-5
453.0	6.801938661770081e-5
455.0	6.801938661770081e-5
457.0	6.801938661770081e-5
459.0	6.801938661770081e-5
461.0	6.801938661770081e-5
463.0	6.801938661770081e-5
465.0	6.801938661770081e-5
467.0	6.801938661770081e-5
469.0	6.801938661770081e-5
471.0	6.801938661770081e-5
473.0	6.801938661770081e-5
475.0	6.801938661770081e-5
477.0	6.801938661770081e-5
479.0	6.801938661770081e-5
481.0	6.801938661770081e-5
483.0	6.801938661770081e-5
485.0	6.801938661770081e-5
487.0	6.801938661770081e-5
489.0	6.801938661770081e-5
491.0	6.801938661770081e-5
493.0	6.801938661770081e-5
495.0	6.801938661770081e-5
497.0	6.801938661770081e-5
499.0	6.801938661770081e-5
501.0	6.801938661770081e-5
503.0	6.801938661770081e-5
505.0	6.801938661770081e-5
507.0	6.801938661770081e-5
509.0	6.801938661770081e-5
511.0	6.801938661770081e-5
513.0	6.801938661770081e-5
515.0	6.801938661770081e-5
517.0	6.801938661770081e-5
519.0	6.801938661770081e-5
521.0	6.801938661770081e-5
523.0	6.801938661770081e-5
525.0	6.801938661770081e-5
527.0	6.801938661770081e-5
529.0	6.801938661770081e-5
531.0	6.801938661770081e-5
533.0	6.801938661770081e-5
535.0	6.801938661770081e-5
537.0	6.801938661770081e-5
539.0	6.801938661770081e-5
541.0	6.801938661770081e-5
543.0	6.801938661770081e-5
545.0	6.801938661770081e-5
547.0	6.801938661770081e-5
549.0	6.801938661770081e-5
551.0	6.801938661770081e-5
553.0	6.801938661770081e-5
555.0	6.801938661770081e-5
557.0	6.801938661770081e-5
559.0	6.801938661770081e-5
561.0	6.801938661770081e-5
563.0	6.801938661770081e-5
565.0	6.801938661770081e-5
567.0	6.801938661770081e-5
569.0	6.801938661770081e-5
571.0	6.801938661770081e-5
573.0	6.801938661770081e-5
575.0	6.801938661770081e-5
577.0	6.801938661770081e-5
579.0	6.801938661770081e-5
581.0	6.801938661770081e-5
583.0	6.801938661770081e-5
585.0	6.801938661770081e-5
587.0	6.801938661770081e-5
589.0	6.801938661770081e-5
591.0	6.801938661770081e-5
593.0	6.801938661770081e-5
595.0	6.801938661770081e-5
597.0	6.801938661770081e-5
599.0	6.801938661770081e-5
601.0	6.801938661770081e-5
603.0	6.801938661770081e-5
605.0	6.801938661770081e-5
607.0	6.801938661770081e-5
609.0	6.801938661770081e-5
611.0	6.801938661770081e-5
613.0	6.801938661770081e-5
615.0	6.801938661770081e-5
617.0	6.801938661770081e-5
619.0	6.801938661770081e-5
621.0	6.801938661770081e-5
623.0	6.801938661770081e-5
625.0	6.801938661770081e-5
627.0	6.801938661770081e-5
629.0	6.801938661770081e-5
631.0	6.801938661770081e-5
633.0	6.801938661770081e-5
635.0	6.801938661770081e-5
637.0	6.801938661770081e-5
639.0	6.801938661770081e-5
641.0	6.801938661770081e-5
643.0	6.801938661770081e-5
645.0	6.801938661770081e-5
647.0	6.801938661770081e-5
649.0	6.801938661770081e-5
651.0	6.801938661770081e-5
653.0	6.801938661770081e-5
655.0	6.801938661770081e-5
657.0	6.801938661770081e-5
659.0	6.801938661770081e-5
661.0	6.801938661770081e-5
663.0	6.801938661770081e-5
665.0	6.801938661770081e-5
667.0	6.801938661770081e-5
669.0	6.801938661770081e-5
671.0	6.801938661770081e-5
673.0	6.801938661770081e-5
675.0	6.801938661770081e-5
677.0	6.801938661770081e-5
679.0	6.801938661770081e-5
681.0	6.801938661770081e-5
683.0	6.801938661770081e-5
685.0	6.801938661770081e-5
687.0	6.801938661770081e-5
689.0	6.801938661770081e-5
691.0	6.801938661770081e-5
693.0	6.801938661770081e-5
695.0	6.801938661770081e-5
697.0	6.801938661770081e-5
699.0	6.801938661770081e-5
701.0	6.801938661770081e-5
703.0	6.801938661770081e-5
705.0	6.801938661770081e-5
707.0	6.801938661770081e-5
709.0	6.801938661770081e-5
711.0	6.801938661770081e-5
713.0	6.801938661770081e-5
715.0	6.801938661770081e-5
717.0	6.801938661770081e-5
719.0	6.801938661770081e-5
721.0	6.801938661770081e-5
723.0	6.801938661770081e-5
725.0	6.801938661770081e-5
727.0	6.801938661770081e-5
729.0	6.801938661770081e-5
731.0	6.801938661770081e-5
733.0	6.801938661770081e-5
735.0	6.801938661770081e-5
737.0	6.801938661770081e-5
739.0	6.801938661770081e-5
741.0	6.801938661770081e-5
743.0	6.801938661770081e-5
745.0	6.801938661770081e-5
747.0	6.801938661770081e-5
749.0	6.801938661770081e-5
751.0	6.801938661770081e-5
753.0	6.801938661770081e-5
755.0	6.801938661770081e-5
757.0	6.801938661770081e-5
759.0	6.801938661770081e-5
761.0	6.801938661770081e-5
763.0	6.801938661770081e-5
765.0	6.801938661770081e-5
767.0	6.801938661770081e-5
769.0	6.801938661770081e-5
771.0	6.801938661770081e-5
773.0	6.801938661770081e-5
775.0	6.801938661770081e-5
777.0	6.801938661770081e-5
779.0	6.801938661770081e-5
781.0	6.801938661770081e-5
783.0	6.801938661770081e-5
785.0	6.801938661770081e-5
787.0	6.801938661770081e-5
789.0	6.801938661770081e-5
791.0	6.801938661770081e-5
793.0	6.801938661770081e-5
795.0	6.801938661770081e-5
797.0	6.801938661770081e-5
799.0	6.801938661770081e-5
801.0	6.801938661770081e-5
803.0	6.801938661770081e-5
805.0	6.801938661770081e-5
807.0	6.801938661770081e-5
809.0	6.801938661770081e-5
811.0	6.801938661770081e-5
813.0	6.801938661770081e-5
815.0	6.801938661770081e-5
817.0	6.801938661770081e-5
819.0	6.801938661770081e-5
821.0	6.801938661770081e-5
823.0	6.801938661770081e-5
825.0	6.801938661770081e-5
827.0	6.801938661770081e-5
829.0	6.801938661770081e-5
831.0	6.801938661770081e-5
833.0	6.801938661770081e-5
835.0	6.801938661770081e-5
837.0	6.801938661770081e-5
839.0	6.801938661770081e-5
841.0	6.801938661770081e-5
843.0	6.801938661770081e-5
845.0	6.801938661770081e-5
847.0	6.801938661770081e-5
849.0	6.801938661770081e-5
851.0	6.801938661770081e-5
853.0	6.801938661770081e-5
855.0	6.801938661770081e-5
857.0	6.801938661770081e-5
859.0	6.801938661770081e-5
861.0	6.801938661770081e-5
863.0	6.801938661770081e-5
865.0	6.801938661770081e-5
867.0	6.801938661770081e-5
869.0	6.801938661770081e-5
871.0	6.801938661770081e-5
873.0	6.801938661770081e-5
875.0	6.801938661770081e-5
877.0	6.801938661770081e-5
879.0	6.801938661770081e-5
881.0	6.801938661770081e-5
883.0	6.801938661770081e-5
885.0	6.801938661770081e-5
887.0	6.801938661770081e-5
889.0	6.801938661770081e-5
891.0	6.801938661770081e-5
893.0	6.801938661770081e-5
895.0	6.801938661770081e-5
897.0	6.801938661770081e-5
899.0	6.801938661770081e-5
901.0	6.801938661770081e-5
903.0	6.801938661770081e-5
905.0	6.801938661770081e-5
907.0	6.801938661770081e-5
909.0	6.801938661770081e-5
911.0	6.801938661770081e-5
913.0	6.801938661770081e-5
915.0	6.801938661770081e-5
917.0	6.801938661770081e-5
919.0	6.801938661770081e-5
921.0	6.801938661770081e-5
923.0	6.801938661770081e-5
925.0	6.801938661770081e-5
927.0	6.801938661770081e-5
929.0	6.801938661770081e-5
931.0	6.801938661770081e-5
933.0	6.801938661770081e-5
935.0	6.801938661770081e-5
937.0	6.801938661770081e-5
939.0	6.801938661770081e-5
941.0	6.801938661770081e-5
943.0	6.801938661770081e-5
945.0	6.801938661770081e-5
947.0	6.801938661770081e-5
949.0	6.801938661770081e-5
951.0	6.801938661770081e-5
953.0	6.801938661770081e-5
955.0	6.801938661770081e-5
957.0	6.801938661770081e-5
959.0	6.801938661770081e-5
961.0	6.801938661770081e-5
963.0	6.801938661770081e-5
965.0	6.801938661770081e-5
967.0	6.801938661770081e-5
969.0	6.801938661770081e-5
971.0	6.801938661770081e-5
973.0	6.801938661770081e-5
975.0	6.801938661770081e-5
977.0	6.801938661770081e-5
979.0	6.801938661770081e-5
981.0	6.801938661770081e-5
983.0	6.801938661770081e-5
985.0	6.801938661770081e-5
987.0	6.801938661770081e-5
989.0	6.801938661770081e-5
991.0	6.801938661770081e-5
993.0	6.801938661770081e-5
995.0	6.801938661770081e-5
997.0	6.801938661770081e-5
999.0	6.801938661770081e-5
1001.0	6.801938661770081e-5
1003.0	6.801938661770081e-5
1005.0	6.801938661770081e-5
1007.0	6.801938661770081e-5
1009.0	6.801938661770081e-5
1011.0	6.801938661770081e-5
1013.0	6.801938661770081e-5
1015.0	6.801938661770081e-5
1017.0	6.801938661770081e-5
1019.0	6.801938661770081e-5
1021.0	6.801938661770081e-5
1023.0	6.801938661770081e-5
1025.0	6.801938661770081e-5
1027.0	6.801938661770081e-5
1029.0	6.801938661770081e-5
1031.0	6.801938661770081e-5
1033.0	6.801938661770081e-5
1035.0	6.801938661770081e-5
1037.0	6.801938661770081e-5
1039.0	6.801938661770081e-5
1041.0	6.801938661770081e-5
1043.0	6.801938661770081e-5
1045.0	6.801938661770081e-5
1047.0	6.801938661770081e-5
1049.0	6.801938661770081e-5
1051.0	6.801938661770081e-5
1053.0	6.801938661770081e-5
1055.0	6.801938661770081e-5
1057.0	6.801938661770081e-5
1059.0	6.801938661770081e-5
1061.0	6.801938661770081e-5
1063.0	6.801938661770081e-5
1065.0	6.801938661770081e-5
1067.0	6.801938661770081e-5
1069.0	6.801938661770081e-5
1071.0	6.801938661770081e-5
1073.0	6.801938661770081e-5
1075.0	6.801938661770081e-5
1077.0	6.801938661770081e-5
1079.0	6.801938661770081e-5
1081.0	6.801938661770081e-5
1083.0	6.801938661770081e-5
1085.0	6.801938661770081e-5
1087.0	6.801938661770081e-5
1089.0	6.801938661770081e-5
1091.0	6.801938661770081e-5
1093.0	6.801938661770081e-5
1095.0	6.801938661770081e-5
1097.0	6.801938661770081e-5
1099.0	6.801938661770081e-5
1101.0	6.801938661770081e-5
1103.0	6.801938661770081e-5
1105.0	6.801938661770081e-5
1107.0	6.801938661770081e-5
1109.0	6.801938661770081e-5
1111.0	6.801938661770081e-5
1113.0	6.801938661770081e-5
1115.0	6.801938661770081e-5
1117.0	6.801938661770081e-5
1119.0	6.801938661770081e-5
1121.0	6.801938661770081e-5
1123.0	6.801938661770081e-5
1125.0	6.801938661770081e-5
1127.0	6.801938661770081e-5
1129.0	6.801938661770081e-5
1131.0	6.801938661770081e-5
1133.0	6.801938661770081e-5
1135.0	6.801938661770081e-5
1137.0	6.801938661770081e-5
1139.0	6.801938661770081e-5
1141.0	6.801938661770081e-5
1143.0	6.801938661770081e-5
1145.0	6.801938661770081e-5
1147.0	6.801938661770081e-5
1149.0	6.801938661770081e-5
1151.0	6.801938661770081e-5
1153.0	6.801938661770081e-5
1155.0	6.801938661770081e-5
1157.0	6.801938661770081e-5
1159.0	6.801938661770081e-5
1161.0	6.801938661770081e-5
1163.0	6.801938661770081e-5
1165.0	6.801938661770081e-5
1167.0	6.801938661770081e-5
1169.0	6.801938661770081e-5
1171.0	6.801938661770081e-5
1173.0	6.801938661770081e-5
1175.0	6.801938661770081e-5
1177.0	6.801938661770081e-5
1179.0	6.801938661770081e-5
1181.0	6.801938661770081e-5
1183.0	6.801938661770081e-5
1185.0	6.801938661770081e-5
1187.0	6.801938661770081e-5
1189.0	6.801938661770081e-5
1191.0	6.801938661770081e-5
1193.0	6.801938661770081e-5
1195.0	6.801938661770081e-5
1197.0	6.801938661770081e-5
1199.0	6.801938661770081e-5
1201.0	6.801938661770081e-5
1203.0	6.801938661770081e-5
1205.0	6.801938661770081e-5
1207.0	6.801938661770081e-5
1209.0	6.801938661770081e-5
1211.0	6.801938661770081e-5
1213.0	6.801938661770081e-5
1215.0	6.801938661770081e-5
1217.0	6.801938661770081e-5
1219.0	6.801938661770081e-5
1221.0	6.801938661770081e-5
1223.0	6.801938661770081e-5
1225.0	6.801938661770081e-5
1227.0	6.801938661770081e-5
1229.0	6.801938661770081e-5
1231.0	6.801938661770081e-5
1233.0	6.801938661770081e-5
1235.0	6.801938661770081e-5
1237.0	6.801938661770081e-5
1239.0	6.801938661770081e-5
1241.0	6.801938661770081e-5
1243.0	6.801938661770081e-5
1245.0	6.801938661770081e-5
1247.0	6.801938661770081e-5
1249.0	6.801938661770081e-5
1251.0	6.801938661770081e-5
1253.0	6.801938661770081e-5
1255.0	6.801938661770081e-5
1257.0	6.801938661770081e-5
1259.0	6.801938661770081e-5
1261.0	6.801938661770081e-5
1263.0	6.801938661770081e-5
1265.0	6.801938661770081e-5
1267.0	6.801938661770081e-5
1269.0	6.801938661770081e-5
1271.0	6.801938661770081e-5
1273.0	6.801938661770081e-5
1275.0	6.801938661770081e-5
1277.0	6.801938661770081e-5
1279.0	6.801938661770081e-5
1281.0	6.801938661770081e-5
1283.0	6.801938661770081e-5
1285.0	6.801938661770081e-5
1287.0	6.801938661770081e-5
1289.0	6.801938661770081e-5
1291.0	6.801938661770081e-5
1293.0	6.801938661770081e-5
1295.0	6.801938661770081e-5
1297.0	6.801938661770081e-5
1299.0	6.801938661770081e-5
1301.0	6.801938661770081e-5
1303.0	6.801938661770081e-5
1305.0	6.801938661770081e-5
1307.0	6.801938661770081e-5
1309.0	6.801938661770081e-5
1311.0	6.801938661770081e-5
1313.0	6.801938661770081e-5
1315.0	6.801938661770081e-5
1317.0	6.801938661770081e-5
1319.0	6.801938661770081e-5
1321.0	6.801938661770081e-5
1323.0	6.801938661770081e-5
1325.0	6.801938661770081e-5
1327.0	6.801938661770081e-5
1329.0	6.801938661770081e-5
1331.0	6.801938661770081e-5
1333.0	6.801938661770081e-5
1335.0	6.801938661770081e-5
1337.0	6.801938661770081e-5
1339.0	6.801938661770081e-5
1341.0	6.801938661770081e-5
1343.0	6.801938661770081e-5
1345.0	6.801938661770081e-5
1347.0	6.801938661770081e-5
1349.0	6.801938661770081e-5
1351.0	6.801938661770081e-5
1353.0	6.801938661770081e-5
1355.0	6.801938661770081e-5
1357.0	6.801938661770081e-5
1359.0	6.801938661770081e-5
1361.0	6.801938661770081e-5
1363.0	6.801938661770081e-5
1365.0	6.801938661770081e-5
1367.0	6.801938661770081e-5
1369.0	6.801938661770081e-5
1371.0	6.801938661770081e-5
1373.0	6.801938661770081e-5
1375.0	6.801938661770081e-5
1377.0	6.801938661770081e-5
1379.0	6.801938661770081e-5
1381.0	6.801938661770081e-5
1383.0	6.801938661770081e-5
1385.0	6.801938661770081e-5
1387.0	6.801938661770081e-5
1389.0	6.801938661770081e-5
1391.0	6.801938661770081e-5
1393.0	6.801938661770081e-5
1395.0	6.801938661770081e-5
1397.0	6.801938661770081e-5
1399.0	6.801938661770081e-5
1401.0	6.801938661770081e-5
1403.0	6.801938661770081e-5
1405.0	6.801938661770081e-5
1407.0	6.801938661770081e-5
1409.0	6.801938661770081e-5
1411.0	6.801938661770081e-5
1413.0	6.801938661770081e-5
1415.0	6.801938661770081e-5
1417.0	6.801938661770081e-5
1419.0	6.801938661770081e-5
1421.0	6.801938661770081e-5
1423.0	6.801938661770081e-5
1425.0	6.801938661770081e-5
1427.0	6.801938661770081e-5
1429.0	6.801938661770081e-5
1431.0	6.801938661770081e-5
1433.0	6.801938661770081e-5
1435.0	6.801938661770081e-5
1437.0	6.801938661770081e-5
1439.0	6.801938661770081e-5
1441.0	6.801938661770081e-5
1443.0	6.801938661770081e-5
1445.0	6.801938661770081e-5
1447.0	6.801938661770081e-5
1449.0	6.801938661770081e-5
1451.0	6.801938661770081e-5
1453.0	6.801938661770081e-5
1455.0	6.801938661770081e-5
1457.0	6.801938661770081e-5
1459.0	6.801938661770081e-5
1461.0	6.801938661770081e-5
1463.0	6.801938661770081e-5
1465.0	6.801938661770081e-5
1467.0	6.801938661770081e-5
1469.0	6.801938661770081e-5
1471.0	6.801938661770081e-5
1473.0	6.801938661770081e-5
1475.0	6.801938661770081e-5
1477.0	6.801938661770081e-5
1479.0	6.801938661770081e-5
1481.0	6.801938661770081e-5
1483.0	6.801938661770081e-5
1485.0	6.801938661770081e-5
1487.0	6.801938661770081e-5
1489.0	6.801938661770081e-5
1491.0	6.801938661770081e-5
1493.0	6.801938661770081e-5
1495.0	6.801938661770081e-5
1497.0	6.801938661770081e-5
1499.0	6.801938661770081e-5
1501.0	6.801938661770081e-5
1503.0	6.801938661770081e-5
1505.0	6.801938661770081e-5
1507.0	6.801938661770081e-5
1509.0	6.801938661770081e-5
1511.0	6.801938661770081e-5
1513.0	6.801938661770081e-5
1515.0	6.801938661770081e-5
1517.0	6.801938661770081e-5
1519.0	6.801938661770081e-5
1521.0	6.801938661770081e-5
1523.0	6.801938661770081e-5
1525.0	6.801938661770081e-5
1527.0	6.801938661770081e-5
1529.0	6.801938661770081e-5
1531.0	6.801938661770081e-5
1533.0	6.801938661770081e-5
1535.0	6.801938661770081e-5
1537.0	6.801938661770081e-5
1539.0	6.801938661770081e-5
1541.0	6.801938661770081e-5
1543.0	6.801938661770081e-5
1545.0	6.801938661770081e-5
1547.0	6.801938661770081e-5
1549.0	6.801938661770081e-5
1551.0	6.801938661770081e-5
1553.0	6.801938661770081e-5
1555.0	6.801938661770081e-5
1557.0	6.801938661770081e-5
1559.0	6.801938661770081e-5
1561.0	6.801938661770081e-5
1563.0	6.801938661770081e-5
1565.0	6.801938661770081e-5
1567.0	6.801938661770081e-5
1569.0	6.801938661770081e-5
1571.0	6.801938661770081e-5
1573.0	6.801938661770081e-5
1575.0	6.801938661770081e-5
1577.0	6.801938661770081e-5
1579.0	6.801938661770081e-5
1581.0	6.801938661770081e-5
1583.0	6.801938661770081e-5
1585.0	6.801938661770081e-5
1587.0	6.801938661770081e-5
1589.0	6.801938661770081e-5
1591.0	6.801938661770081e-5
1593.0	6.801938661770081e-5
1595.0	6.801938661770081e-5
1597.0	6.801938661770081e-5
1599.0	6.801938661770081e-5
1601.0	6.801938661770081e-5
1603.0	6.801938661770081e-5
1605.0	6.801938661770081e-5
1607.0	6.801938661770081e-5
1609.0	6.801938661770081e-5
1611.0	6.801938661770081e-5
1613.0	6.801938661770081e-5
1615.0	6.801938661770081e-5
1617.0	6.801938661770081e-5
1619.0	6.801938661770081e-5
1621.0	6.801938661770081e-5
1623.0	6.801938661770081e-5
1625.0	6.801938661770081e-5
1627.0	6.801938661770081e-5
1629.0	6.801938661770081e-5
1631.0	6.801938661770081e-5
1633.0	6.801938661770081e-5
1635.0	6.801938661770081e-5
1637.0	6.801938661770081e-5
1639.0	6.801938661770081e-5
1641.0	6.801938661770081e-5
1643.0	6.801938661770081e-5
1645.0	6.801938661770081e-5
1647.0	6.801938661770081e-5
1649.0	6.801938661770081e-5
1651.0	6.801938661770081e-5
1653.0	6.801938661770081e-5
1655.0	6.801938661770081e-5
1657.0	6.801938661770081e-5
1659.0	6.801938661770081e-5
1661.0	6.801938661770081e-5
1663.0	6.801938661770081e-5
1665.0	6.801938661770081e-5
1667.0	6.801938661770081e-5
1669.0	6.801938661770081e-5
1671.0	6.801938661770081e-5
1673.0	6.801938661770081e-5
1675.0	6.801938661770081e-5
1677.0	6.801938661770081e-5
1679.0	6.801938661770081e-5
1681.0	6.801938661770081e-5
1683.0	6.801938661770081e-5
1685.0	6.801938661770081e-5
1687.0	6.801938661770081e-5
1689.0	6.801938661770081e-5
1691.0	6.801938661770081e-5
1693.0	6.801938661770081e-5
1695.0	6.801938661770081e-5
1697.0	6.801938661770081e-5
1699.0	6.801938661770081e-5
1701.0	6.801938661770081e-5
1703.0	6.801938661770081e-5
1705.0	6.801938661770081e-5
1707.0	6.801938661770081e-5
1709.0	6.801938661770081e-5
1711.0	6.801938661770081e-5
1713.0	6.801938661770081e-5
1715.0	6.801938661770081e-5
1717.0	6.801938661770081e-5
1719.0	6.801938661770081e-5
1721.0	6.801938661770081e-5
1723.0	6.801938661770081e-5
1725.0	6.801938661770081e-5
1727.0	6.801938661770081e-5
1729.0	6.801938661770081e-5
1731.0	6.801938661770081e-5
1733.0	6.801938661770081e-5
1735.0	6.801938661770081e-5
1737.0	6.801938661770081e-5
1739.0	6.801938661770081e-5
1741.0	6.801938661770081e-5
1743.0	6.801938661770081e-5
1745.0	6.801938661770081e-5
1747.0	6.801938661770081e-5
1749.0	6.801938661770081e-5
1751.0	6.801938661770081e-5
1753.0	6.801938661770081e-5
1755.0	6.801938661770081e-5
1757.0	6.801938661770081e-5
1759.0	6.801938661770081e-5
1761.0	6.801938661770081e-5
1763.0	6.801938661770081e-5
1765.0	6.801938661770081e-5
1767.0	6.801938661770081e-5
1769.0	6.801938661770081e-5
1771.0	6.801938661770081e-5
1773.0	6.801938661770081e-5
1775.0	6.801938661770081e-5
1777.0	6.801938661770081e-5
1779.0	6.801938661770081e-5
1781.0	6.801938661770081e-5
1783.0	6.801938661770081e-5
1785.0	6.801938661770081e-5
1787.0	6.801938661770081e-5
1789.0	6.801938661770081e-5
1791.0	6.801938661770081e-5
1793.0	6.801938661770081e-5
1795.0	6.801938661770081e-5
1797.0	6.801938661770081e-5
1799.0	6.801938661770081e-5
1801.0	6.801938661770081e-5
1803.0	6.801938661770081e-5
1805.0	6.801938661770081e-5
1807.0	6.801938661770081e-5
1809.0	6.801938661770081e-5
1811.0	6.801938661770081e-5
1813.0	6.801938661770081e-5
1815.0	6.801938661770081e-5
1817.0	6.801938661770081e-5
1819.0	6.801938661770081e-5
1821.0	6.801938661770081e-5
1823.0	6.801938661770081e-5
1825.0	6.801938661770081e-5
1827.0	6.801938661770081e-5
1829.0	6.801938661770081e-5
1831.0	6.801938661770081e-5
1833.0	6.801938661770081e-5
1835.0	6.801938661770081e-5
1837.0	6.801938661770081e-5
1839.0	6.801938661770081e-5
1841.0	6.801938661770081e-5
1843.0	6.801938661770081e-5
1845.0	6.801938661770081e-5
1847.0	6.801938661770081e-5
1849.0	6.801938661770081e-5
1851.0	6.801938661770081e-5
1853.0	6.801938661770081e-5
1855.0	6.801938661770081e-5
1857.0	6.801938661770081e-5
1859.0	6.801938661770081e-5
1861.0	6.801938661770081e-5
1863.0	6.801938661770081e-5
1865.0	6.801938661770081e-5
1867.0	6.801938661770081e-5
1869.0	6.801938661770081e-5
1871.0	6.801938661770081e-5
1873.0	6.801938661770081e-5
1875.0	6.801938661770081e-5
1877.0	6.801938661770081e-5
1879.0	6.801938661770081e-5
1881.0	6.801938661770081e-5
1883.0	6.801938661770081e-5
1885.0	6.801938661770081e-5
1887.0	6.801938661770081e-5
1889.0	6.801938661770081e-5
1891.0	6.801938661770081e-5
1893.0	6.801938661770081e-5
1895.0	6.801938661770081e-5
1897.0	6.801938661770081e-5
1899.0	6.801938661770081e-5
1901.0	6.801938661770081e-5
1903.0	6.801938661770081e-5
1905.0	6.801938661770081e-5
1907.0	6.801938661770081e-5
1909.0	6.801938661770081e-5
1911.0	6.801938661770081e-5
1913.0	6.801938661770081e-5
1915.0	6.801938661770081e-5
1917.0	6.801938661770081e-5
1919.0	6.801938661770081e-5
1921.0	6.801938661770081e-5
1923.0	6.801938661770081e-5
1925.0	6.801938661770081e-5
1927.0	6.801938661770081e-5
1929.0	6.801938661770081e-5
1931.0	6.801938661770081e-5
1933.0	6.801938661770081e-5
1935.0	6.801938661770081e-5
1937.0	6.801938661770081e-5
1939.0	6.801938661770081e-5
1941.0	6.801938661770081e-5
1943.0	6.801938661770081e-5
1945.0	6.801938661770081e-5
1947.0	6.801938661770081e-5
1949.0	6.801938661770081e-5
1951.0	6.801938661770081e-5
1953.0	6.801938661770081e-5
1955.0	6.801938661770081e-5
1957.0	6.801938661770081e-5
1959.0	6.801938661770081e-5
1961.0	6.801938661770081e-5
1963.0	6.801938661770081e-5
1965.0	6.801938661770081e-5
1967.0	6.801938661770081e-5
1969.0	6.801938661770081e-5
1971.0	6.801938661770081e-5
1973.0	6.801938661770081e-5
1975.0	6.801938661770081e-5
1977.0	6.801938661770081e-5
1979.0	6.801938661770081e-5
1981.0	6.801938661770081e-5
1983.0	6.801938661770081e-5
1985.0	6.801938661770081e-5
1987.0	6.801938661770081e-5
1989.0	6.801938661770081e-5
1991.0	6.801938661770081e-5
1993.0	6.801938661770081e-5
1995.0	6.801938661770081e-5
1997.0	6.801938661770081e-5
1999.0	6.801938661770081e-5
2001.0	6.801938661770081e-5
2003.0	6.801938661770081e-5
2005.0	6.801938661770081e-5
2007.0	6.801938661770081e-5
2009.0	6.801938661770081e-5
2011.0	6.801938661770081e-5
2013.0	6.801938661770081e-5
2015.0	6.801938661770081e-5
2017.0	6.801938661770081e-5
2019.0	6.801938661770081e-5
2021.0	6.801938661770081e-5
2023.0	6.801938661770081e-5
2025.0	6.801938661770081e-5
2027.0	6.801938661770081e-5
2029.0	6.801938661770081e-5
2031.0	6.801938661770081e-5
2033.0	6.801938661770081e-5
2035.0	6.801938661770081e-5
2037.0	6.801938661770081e-5
2039.0	6.801938661770081e-5
2041.0	6.801938661770081e-5
2043.0	6.801938661770081e-5
2045.0	6.801938661770081e-5
2047.0	6.801938661770081e-5
2049.0	6.801938661770081e-5
2051.0	6.801938661770081e-5
2053.0	6.801938661770081e-5
2055.0	6.801938661770081e-5
2057.0	6.801938661770081e-5
2059.0	6.801938661770081e-5
2061.0	6.801938661770081e-5
2063.0	6.801938661770081e-5
2065.0	6.801938661770081e-5
2067.0	6.801938661770081e-5
2069.0	6.801938661770081e-5
2071.0	6.801938661770081e-5
2073.0	6.801938661770081e-5
2075.0	6.801938661770081e-5
2077.0	6.801938661770081e-5
2079.0	6.801938661770081e-5
2081.0	6.801938661770081e-5
2083.0	6.801938661770081e-5
2085.0	6.801938661770081e-5
2087.0	6.801938661770081e-5
2089.0	6.801938661770081e-5
2091.0	6.801938661770081e-5
2093.0	6.801938661770081e-5
2095.0	6.801938661770081e-5
2097.0	6.801938661770081e-5
2099.0	6.801938661770081e-5
2101.0	6.801938661770081e-5
2103.0	6.801938661770081e-5
2105.0	6.801938661770081e-5
2107.0	6.801938661770081e-5
2109.0	6.801938661770081e-5
2111.0	6.801938661770081e-5
2113.0	6.801938661770081e-5
2115.0	6.801938661770081e-5
2117.0	6.801938661770081e-5
2119.0	6.801938661770081e-5
2121.0	6.801938661770081e-5
2123.0	6.801938661770081e-5
2125.0	6.801938661770081e-5
2127.0	6.801938661770081e-5
2129.0	6.801938661770081e-5
2131.0	6.801938661770081e-5
2133.0	6.801938661770081e-5
2135.0	6.801938661770081e-5
2137.0	6.801938661770081e-5
2139.0	6.801938661770081e-5
2141.0	6.801938661770081e-5
2143.0	6.801938661770081e-5
2145.0	6.801938661770081e-5
2147.0	6.801938661770081e-5
2149.0	6.801938661770081e-5
2151.0	6.801938661770081e-5
2153.0	6.801938661770081e-5
2155.0	6.801938661770081e-5
2157.0	6.801938661770081e-5
2159.0	6.801938661770081e-5
2161.0	6.801938661770081e-5
2163.0	6.801938661770081e-5
2165.0	6.801938661770081e-5
2167.0	6.801938661770081e-5
2169.0	6.801938661770081e-5
2171.0	6.801938661770081e-5
2173.0	6.801938661770081e-5
2175.0	6.801938661770081e-5
2177.0	6.801938661770081e-5
2179.0	6.801938661770081e-5
2181.0	6.801938661770081e-5
2183.0	6.801938661770081e-5
2185.0	6.801938661770081e-5
2187.0	6.801938661770081e-5
2189.0	6.801938661770081e-5
2191.0	6.801938661770081e-5
2193.0	6.801938661770081e-5
2195.0	6.801938661770081e-5
2197.0	6.801938661770081e-5
2199.0	6.801938661770081e-5
2201.0	6.801938661770081e-5
2203.0	6.801938661770081e-5
2205.0	6.801938661770081e-5
2207.0	6.801938661770081e-5
2209.0	6.801938661770081e-5
2211.0	6.801938661770081e-5
2213.0	6.801938661770081e-5
2215.0	6.801938661770081e-5
2217.0	6.801938661770081e-5
2219.0	6.801938661770081e-5
2221.0	6.801938661770081e-5
2223.0	6.801938661770081e-5
2225.0	6.801938661770081e-5
2227.0	6.801938661770081e-5
2229.0	6.801938661770081e-5
2231.0	6.801938661770081e-5
2233.0	6.801938661770081e-5
2235.0	6.801938661770081e-5
2237.0	6.801938661770081e-5
2239.0	6.801938661770081e-5
2241.0	6.801938661770081e-5
2243.0	6.801938661770081e-5
2245.0	6.801938661770081e-5
2247.0	6.801938661770081e-5
2249.0	6.801938661770081e-5
2251.0	6.801938661770081e-5
2253.0	6.801938661770081e-5
2255.0	6.801938661770081e-5
2257.0	6.801938661770081e-5
2259.0	6.801938661770081e-5
2261.0	6.801938661770081e-5
2263.0	6.801938661770081e-5
2265.0	6.801938661770081e-5
2267.0	6.801938661770081e-5
2269.0	6.801938661770081e-5
2271.0	6.801938661770081e-5
2273.0	6.801938661770081e-5
2275.0	6.801938661770081e-5
2277.0	6.801938661770081e-5
2279.0	6.801938661770081e-5
2281.0	6.801938661770081e-5
2283.0	6.801938661770081e-5
2285.0	6.801938661770081e-5
2287.0	6.801938661770081e-5
2289.0	6.801938661770081e-5
2291.0	6.801938661770081e-5
2293.0	6.801938661770081e-5
2295.0	6.801938661770081e-5
2297.0	6.801938661770081e-5
2299.0	6.801938661770081e-5
2301.0	6.801938661770081e-5
2303.0	6.801938661770081e-5
2305.0	6.801938661770081e-5
2307.0	6.801938661770081e-5
2309.0	6.801938661770081e-5
2311.0	6.801938661770081e-5
2313.0	6.801938661770081e-5
2315.0	6.801938661770081e-5
2317.0	6.801938661770081e-5
2319.0	6.801938661770081e-5
2321.0	6.801938661770081e-5
2323.0	6.801938661770081e-5
2325.0	6.801938661770081e-5
2327.0	6.801938661770081e-5
2329.0	6.801938661770081e-5
2331.0	6.801938661770081e-5
2333.0	6.801938661770081e-5
2335.0	6.801938661770081e-5
2337.0	6.801938661770081e-5
2339.0	6.801938661770081e-5
2341.0	6.801938661770081e-5
2343.0	6.801938661770081e-5
2345.0	6.801938661770081e-5
2347.0	6.801938661770081e-5
2349.0	6.801938661770081e-5
2351.0	6.801938661770081e-5
2353.0	6.801938661770081e-5
2355.0	6.801938661770081e-5
2357.0	6.801938661770081e-5
2359.0	6.801938661770081e-5
2361.0	6.801938661770081e-5
2363.0	6.801938661770081e-5
2365.0	6.801938661770081e-5
2367.0	6.801938661770081e-5
2369.0	6.801938661770081e-5
2371.0	6.801938661770081e-5
2373.0	6.801938661770081e-5
2375.0	6.801938661770081e-5
2377.0	6.801938661770081e-5
2379.0	6.801938661770081e-5
2381.0	6.801938661770081e-5
2383.0	6.801938661770081e-5
2385.0	6.801938661770081e-5
2387.0	6.801938661770081e-5
2389.0	6.801938661770081e-5
2391.0	6.801938661770081e-5
2393.0	6.801938661770081e-5
2395.0	6.801938661770081e-5
2397.0	6.801938661770081e-5
2399.0	6.801938661770081e-5
2401.0	6.801938661770081e-5
2403.0	6.801938661770081e-5
2405.0	6.801938661770081e-5
2407.0	6.801938661770081e-5
2409.0	6.801938661770081e-5
2411.0	6.801938661770081e-5
2413.0	6.801938661770081e-5
2415.0	6.801938661770081e-5
2417.0	6.801938661770081e-5
2419.0	6.801938661770081e-5
2421.0	6.801938661770081e-5
2423.0	6.801938661770081e-5
2425.0	6.801938661770081e-5
2427.0	6.801938661770081e-5
2429.0	6.801938661770081e-5
2431.0	6.801938661770081e-5
2433.0	6.801938661770081e-5
2435.0	6.801938661770081e-5
2437.0	6.801938661770081e-5
2439.0	6.801938661770081e-5
2441.0	6.801938661770081e-5
2443.0	6.801938661770081e-5
2445.0	6.801938661770081e-5
2447.0	6.801938661770081e-5
2449.0	6.801938661770081e-5
2451.0	6.801938661770081e-5
2453.0	6.801938661770081e-5
2455.0	6.801938661770081e-5
2457.0	6.801938661770081e-5
2459.0	6.801938661770081e-5
2461.0	6.801938661770081e-5
2463.0	6.801938661770081e-5
2465.0	6.801938661770081e-5
2467.0	6.801938661770081e-5
2469.0	6.801938661770081e-5
2471.0	6.801938661770081e-5
2473.0	6.801938661770081e-5
2475.0	6.801938661770081e-5
2477.0	6.801938661770081e-5
2479.0	6.801938661770081e-5
2481.0	6.801938661770081e-5
2483.0	6.801938661770081e-5
2485.0	6.801938661770081e-5
2487.0	6.801938661770081e-5
2489.0	6.801938661770081e-5
2491.0	6.801938661770081e-5
2493.0	6.801938661770081e-5
2495.0	6.801938661770081e-5
2497.0	6.801938661770081e-5
2499.0	6.801938661770081e-5
2501.0	6.801938661770081e-5
2503.0	6.801938661770081e-5
2505.0	6.801938661770081e-5
2507.0	6.801938661770081e-5
2509.0	6.801938661770081e-5
2511.0	6.801938661770081e-5
2513.0	6.801938661770081e-5
2515.0	6.801938661770081e-5
2517.0	6.801938661770081e-5
2519.0	6.801938661770081e-5
2521.0	6.801938661770081e-5
2523.0	6.801938661770081e-5
2525.0	6.801938661770081e-5
2527.0	6.801938661770081e-5
2529.0	6.801938661770081e-5
2531.0	6.801938661770081e-5
2533.0	6.801938661770081e-5
2535.0	6.801938661770081e-5
2537.0	6.801938661770081e-5
2539.0	6.801938661770081e-5
2541.0	6.801938661770081e-5
2543.0	6.801938661770081e-5
2545.0	6.801938661770081e-5
2547.0	6.801938661770081e-5
2549.0	6.801938661770081e-5
2551.0	6.801938661770081e-5
2553.0	6.801938661770081e-5
2555.0	6.801938661770081e-5
2557.0	6.801938661770081e-5
2559.0	6.801938661770081e-5
2561.0	6.801938661770081e-5
2563.0	6.801938661770081e-5
2565.0	6.801938661770081e-5
2567.0	6.801938661770081e-5
2569.0	6.801938661770081e-5
2571.0	6.801938661770081e-5
2573.0	6.801938661770081e-5
2575.0	6.801938661770081e-5
2577.0	6.801938661770081e-5
2579.0	6.801938661770081e-5
2581.0	6.801938661770081e-5
2583.0	6.801938661770081e-5
2585.0	6.801938661770081e-5
2587.0	6.801938661770081e-5
2589.0	6.801938661770081e-5
2591.0	6.801938661770081e-5
2593.0	6.801938661770081e-5
2595.0	6.801938661770081e-5
2597.0	6.801938661770081e-5
2599.0	6.801938661770081e-5
2601.0	6.801938661770081e-5
2603.0	6.801938661770081e-5
2605.0	6.801938661770081e-5
2607.0	6.801938661770081e-5
2609.0	6.801938661770081e-5
2611.0	6.801938661770081e-5
2613.0	6.801938661770081e-5
2615.0	6.801938661770081e-5
2617.0	6.801938661770081e-5
2619.0	6.801938661770081e-5
2621.0	6.801938661770081e-5
2623.0	6.801938661770081e-5
2625.0	6.801938661770081e-5
2627.0	6.801938661770081e-5
2629.0	6.801938661770081e-5
2631.0	6.801938661770081e-5
2633.0	6.801938661770081e-5
2635.0	6.801938661770081e-5
2637.0	6.801938661770081e-5
2639.0	6.801938661770081e-5
2641.0	6.801938661770081e-5
2643.0	6.801938661770081e-5
2645.0	6.801938661770081e-5
2647.0	6.801938661770081e-5
2649.0	6.801938661770081e-5
2651.0	6.801938661770081e-5
2653.0	6.801938661770081e-5
2655.0	6.801938661770081e-5
2657.0	6.801938661770081e-5
2659.0	6.801938661770081e-5
2661.0	6.801938661770081e-5
2663.0	6.801938661770081e-5
2665.0	6.801938661770081e-5
2667.0	6.801938661770081e-5
2669.0	6.801938661770081e-5
2671.0	6.801938661770081e-5
2673.0	6.801938661770081e-5
2675.0	6.801938661770081e-5
2677.0	6.801938661770081e-5
2679.0	6.801938661770081e-5
2681.0	6.801938661770081e-5
2683.0	6.801938661770081e-5
2685.0	6.801938661770081e-5
2687.0	6.801938661770081e-5
2689.0	6.801938661770081e-5
2691.0	6.801938661770081e-5
2693.0	6.801938661770081e-5
2695.0	6.801938661770081e-5
2697.0	6.801938661770081e-5
2699.0	6.801938661770081e-5
2701.0	6.801938661770081e-5
2703.0	6.801938661770081e-5
2705.0	6.801938661770081e-5
2707.0	6.801938661770081e-5
2709.0	6.801938661770081e-5
2711.0	6.801938661770081e-5
2713.0	6.801938661770081e-5
2715.0	6.801938661770081e-5
2717.0	6.801938661770081e-5
2719.0	6.801938661770081e-5
2721.0	6.801938661770081e-5
2723.0	6.801938661770081e-5
2725.0	6.801938661770081e-5
2727.0	6.801938661770081e-5
2729.0	6.801938661770081e-5
2731.0	6.801938661770081e-5
2733.0	6.801938661770081e-5
2735.0	6.801938661770081e-5
2737.0	6.801938661770081e-5
2739.0	6.801938661770081e-5
2741.0	6.801938661770081e-5
2743.0	6.801938661770081e-5
2745.0	6.801938661770081e-5
2747.0	6.801938661770081e-5
2749.0	6.801938661770081e-5
2751.0	6.801938661770081e-5
2753.0	6.801938661770081e-5
2755.0	6.801938661770081e-5
2757.0	6.801938661770081e-5
2759.0	6.801938661770081e-5
2761.0	6.801938661770081e-5
2763.0	6.801938661770081e-5
2765.0	6.801938661770081e-5
2767.0	6.801938661770081e-5
2769.0	6.801938661770081e-5
2771.0	6.801938661770081e-5
2773.0	6.801938661770081e-5
2775.0	6.801938661770081e-5
2777.0	6.801938661770081e-5
2779.0	6.801938661770081e-5
2781.0	6.801938661770081e-5
2783.0	6.801938661770081e-5
2785.0	6.801938661770081e-5
2787.0	6.801938661770081e-5
2789.0	6.801938661770081e-5
2791.0	6.801938661770081e-5
2793.0	6.801938661770081e-5
2795.0	6.801938661770081e-5
2797.0	6.801938661770081e-5
2799.0	6.801938661770081e-5
2801.0	6.801938661770081e-5
2803.0	6.801938661770081e-5
2805.0	6.801938661770081e-5
2807.0	6.801938661770081e-5
2809.0	6.801938661770081e-5
2811.0	6.801938661770081e-5
2813.0	6.801938661770081e-5
2815.0	6.801938661770081e-5
2817.0	6.801938661770081e-5
2819.0	6.801938661770081e-5
2821.0	6.801938661770081e-5
2823.0	6.801938661770081e-5
2825.0	6.801938661770081e-5
2827.0	6.801938661770081e-5
2829.0	6.801938661770081e-5
2831.0	6.801938661770081e-5
2833.0	6.801938661770081e-5
2835.0	6.801938661770081e-5
2837.0	6.801938661770081e-5
2839.0	6.801938661770081e-5
2841.0	6.801938661770081e-5
2843.0	6.801938661770081e-5
2845.0	6.801938661770081e-5
2847.0	6.801938661770081e-5
2849.0	6.801938661770081e-5
2851.0	6.801938661770081e-5
2853.0	6.801938661770081e-5
2855.0	6.801938661770081e-5
2857.0	6.801938661770081e-5
2859.0	6.801938661770081e-5
2861.0	6.801938661770081e-5
2863.0	6.801938661770081e-5
2865.0	6.801938661770081e-5
2867.0	6.801938661770081e-5
2869.0	6.801938661770081e-5
2871.0	6.801938661770081e-5
2873.0	6.801938661770081e-5
2875.0	6.801938661770081e-5
2877.0	6.801938661770081e-5
2879.0	6.801938661770081e-5
2881.0	6.801938661770081e-5
2883.0	6.801938661770081e-5
2885.0	6.801938661770081e-5
2887.0	6.801938661770081e-5
2889.0	6.801938661770081e-5
2891.0	6.801938661770081e-5
2893.0	6.801938661770081e-5
2895.0	6.801938661770081e-5
2897.0	6.801938661770081e-5
2899.0	6.801938661770081e-5
2901.0	6.801938661770081e-5
2903.0	6.801938661770081e-5
2905.0	6.801938661770081e-5
2907.0	6.801938661770081e-5
2909.0	6.801938661770081e-5
2911.0	6.801938661770081e-5
2913.0	6.801938661770081e-5
2915.0	6.801938661770081e-5
2917.0	6.801938661770081e-5
2919.0	6.801938661770081e-5
2921.0	6.801938661770081e-5
2923.0	6.801938661770081e-5
2925.0	6.801938661770081e-5
2927.0	6.801938661770081e-5
2929.0	6.801938661770081e-5
2931.0	6.801938661770081e-5
2933.0	6.801938661770081e-5
2935.0	6.801938661770081e-5
2937.0	6.801938661770081e-5
2939.0	6.801938661770081e-5
2941.0	6.801938661770081e-5
2943.0	6.801938661770081e-5
2945.0	6.801938661770081e-5
2947.0	6.801938661770081e-5
2949.0	6.801938661770081e-5
2951.0	6.801938661770081e-5
2953.0	6.801938661770081e-5
2955.0	6.801938661770081e-5
2957.0	6.801938661770081e-5
2959.0	6.801938661770081e-5
2961.0	6.801938661770081e-5
2963.0	6.801938661770081e-5
2965.0	6.801938661770081e-5
2967.0	6.801938661770081e-5
2969.0	6.801938661770081e-5
2971.0	6.801938661770081e-5
2973.0	6.801938661770081e-5
2975.0	6.801938661770081e-5
2977.0	6.801938661770081e-5
2979.0	6.801938661770081e-5
2981.0	6.801938661770081e-5
2983.0	6.801938661770081e-5
2985.0	6.801938661770081e-5
2987.0	6.801938661770081e-5
2989.0	6.801938661770081e-5
2991.0	6.801938661770081e-5
2993.0	6.801938661770081e-5
2995.0	6.801938661770081e-5
2997.0	6.801938661770081e-5
2999.0	6.801938661770081e-5
3001.0	6.801938661770081e-5
3003.0	6.801938661770081e-5
3005.0	6.801938661770081e-5
3007.0	6.801938661770081e-5
3009.0	6.801938661770081e-5
3011.0	6.801938661770081e-5
3013.0	6.801938661770081e-5
3015.0	6.801938661770081e-5
3017.0	6.801938661770081e-5
3019.0	6.801938661770081e-5
3021.0	6.801938661770081e-5
3023.0	6.801938661770081e-5
3025.0	6.801938661770081e-5
3027.0	6.801938661770081e-5
3029.0	6.801938661770081e-5
3031.0	6.801938661770081e-5
3033.0	6.801938661770081e-5
3035.0	6.801938661770081e-5
3037.0	6.801938661770081e-5
3039.0	6.801938661770081e-5
3041.0	6.801938661770081e-5
3043.0	6.801938661770081e-5
3045.0	6.801938661770081e-5
3047.0	6.801938661770081e-5
3049.0	6.801938661770081e-5
3051.0	6.801938661770081e-5
3053.0	6.801938661770081e-5
3055.0	6.801938661770081e-5
3057.0	6.801938661770081e-5
3059.0	6.801938661770081e-5
3061.0	6.801938661770081e-5
3063.0	6.801938661770081e-5
3065.0	6.801938661770081e-5
3067.0	6.801938661770081e-5
3069.0	6.801938661770081e-5
3071.0	6.801938661770081e-5
3073.0	6.801938661770081e-5
3075.0	6.801938661770081e-5
3077.0	6.801938661770081e-5
3079.0	6.801938661770081e-5
3081.0	6.801938661770081e-5
3083.0	6.801938661770081e-5
3085.0	6.801938661770081e-5
3087.0	6.801938661770081e-5
3089.0	6.801938661770081e-5
3091.0	6.801938661770081e-5
3093.0	6.801938661770081e-5
3095.0	6.801938661770081e-5
3097.0	6.801938661770081e-5
3099.0	6.801938661770081e-5
3101.0	6.801938661770081e-5
3103.0	6.801938661770081e-5
3105.0	6.801938661770081e-5
3107.0	6.801938661770081e-5
3109.0	6.801938661770081e-5
3111.0	6.801938661770081e-5
3113.0	6.801938661770081e-5
3115.0	6.801938661770081e-5
3117.0	6.801938661770081e-5
3119.0	6.801938661770081e-5
3121.0	6.801938661770081e-5
3123.0	6.801938661770081e-5
3125.0	6.801938661770081e-5
3127.0	6.801938661770081e-5
3129.0	6.801938661770081e-5
3131.0	6.801938661770081e-5
3133.0	6.801938661770081e-5
3135.0	6.801938661770081e-5
3137.0	6.801938661770081e-5
3139.0	6.801938661770081e-5
3141.0	6.801938661770081e-5
3143.0	6.801938661770081e-5
3145.0	6.801938661770081e-5
3147.0	6.801938661770081e-5
3149.0	6.801938661770081e-5
3151.0	6.801938661770081e-5
3153.0	6.801938661770081e-5
3155.0	6.801938661770081e-5
3157.0	6.801938661770081e-5
3159.0	6.801938661770081e-5
3161.0	6.801938661770081e-5
3163.0	6.801938661770081e-5
3165.0	6.801938661770081e-5
3167.0	6.801938661770081e-5
3169.0	6.801938661770081e-5
3171.0	6.801938661770081e-5
3173.0	6.801938661770081e-5
3175.0	6.801938661770081e-5
3177.0	6.801938661770081e-5
3179.0	6.801938661770081e-5
3181.0	6.801938661770081e-5
3183.0	6.801938661770081e-5
3185.0	6.801938661770081e-5
3187.0	6.801938661770081e-5
3189.0	6.801938661770081e-5
3191.0	6.801938661770081e-5
3193.0	6.801938661770081e-5
3195.0	6.801938661770081e-5
3197.0	6.801938661770081e-5
3199.0	6.801938661770081e-5
3201.0	6.801938661770081e-5
3203.0	6.801938661770081e-5
3205.0	6.801938661770081e-5
3207.0	6.801938661770081e-5
3209.0	6.801938661770081e-5
3211.0	6.801938661770081e-5
3213.0	6.801938661770081e-5
3215.0	6.801938661770081e-5
3217.0	6.801938661770081e-5
3219.0	6.801938661770081e-5
3221.0	6.801938661770081e-5
3223.0	6.801938661770081e-5
3225.0	6.801938661770081e-5
3227.0	6.801938661770081e-5
3229.0	6.801938661770081e-5
3231.0	6.801938661770081e-5
3233.0	6.801938661770081e-5
3235.0	6.801938661770081e-5
3237.0	6.801938661770081e-5
3239.0	6.801938661770081e-5
3241.0	6.801938661770081e-5
3243.0	6.801938661770081e-5
3245.0	6.801938661770081e-5
3247.0	6.801938661770081e-5
3249.0	6.801938661770081e-5
3251.0	6.801938661770081e-5
3253.0	6.801938661770081e-5
3255.0	6.801938661770081e-5
3257.0	6.801938661770081e-5
3259.0	6.801938661770081e-5
3261.0	6.801938661770081e-5
3263.0	6.801938661770081e-5
3265.0	6.801938661770081e-5
3267.0	6.801938661770081e-5
3269.0	6.801938661770081e-5
3271.0	6.801938661770081e-5
3273.0	6.801938661770081e-5
3275.0	6.801938661770081e-5
3277.0	6.801938661770081e-5
3279.0	6.801938661770081e-5
3281.0	6.801938661770081e-5
3283.0	6.801938661770081e-5
3285.0	6.801938661770081e-5
3287.0	6.801938661770081e-5
3289.0	6.801938661770081e-5
3291.0	6.801938661770081e-5
3293.0	6.801938661770081e-5
3295.0	6.801938661770081e-5
3297.0	6.801938661770081e-5
3299.0	6.801938661770081e-5
3301.0	6.801938661770081e-5
3303.0	6.801938661770081e-5
3305.0	6.801938661770081e-5
3307.0	6.801938661770081e-5
3309.0	6.801938661770081e-5
3311.0	6.801938661770081e-5
3313.0	6.801938661770081e-5
3315.0	6.801938661770081e-5
3317.0	6.801938661770081e-5
3319.0	6.801938661770081e-5
3321.0	6.801938661770081e-5
3323.0	6.801938661770081e-5
3325.0	6.801938661770081e-5
3327.0	6.801938661770081e-5
3329.0	6.801938661770081e-5
3331.0	6.801938661770081e-5
3333.0	6.801938661770081e-5
3335.0	6.801938661770081e-5
3337.0	6.801938661770081e-5
3339.0	6.801938661770081e-5
3341.0	6.801938661770081e-5
3343.0	6.801938661770081e-5
3345.0	6.801938661770081e-5
3347.0	6.801938661770081e-5
3349.0	6.801938661770081e-5
3351.0	6.801938661770081e-5
3353.0	6.801938661770081e-5
3355.0	6.801938661770081e-5
3357.0	6.801938661770081e-5
3359.0	6.801938661770081e-5
3361.0	6.801938661770081e-5
3363.0	6.801938661770081e-5
3365.0	6.801938661770081e-5
3367.0	6.801938661770081e-5
3369.0	6.801938661770081e-5
3371.0	6.801938661770081e-5
3373.0	6.801938661770081e-5
3375.0	6.801938661770081e-5
3377.0	6.801938661770081e-5
3379.0	6.801938661770081e-5
3381.0	6.801938661770081e-5
3383.0	6.801938661770081e-5
3385.0	6.801938661770081e-5
3387.0	6.801938661770081e-5
3389.0	6.801938661770081e-5
3391.0	6.801938661770081e-5
3393.0	6.801938661770081e-5
3395.0	6.801938661770081e-5
3397.0	6.801938661770081e-5
3399.0	6.801938661770081e-5
3401.0	6.801938661770081e-5
3403.0	6.801938661770081e-5
3405.0	6.801938661770081e-5
3407.0	6.801938661770081e-5
3409.0	6.801938661770081e-5
3411.0	6.801938661770081e-5
3413.0	6.801938661770081e-5
3415.0	6.801938661770081e-5
3417.0	6.801938661770081e-5
3419.0	6.801938661770081e-5
3421.0	6.801938661770081e-5
3423.0	6.801938661770081e-5
3425.0	6.801938661770081e-5
3427.0	6.801938661770081e-5
3429.0	6.801938661770081e-5
3431.0	6.801938661770081e-5
3433.0	6.801938661770081e-5
3435.0	6.801938661770081e-5
3437.0	6.801938661770081e-5
3439.0	6.801938661770081e-5
3441.0	6.801938661770081e-5
3443.0	6.801938661770081e-5
3445.0	6.801938661770081e-5
3447.0	6.801938661770081e-5
3449.0	6.801938661770081e-5
3451.0	6.801938661770081e-5
3453.0	6.801938661770081e-5
3455.0	6.801938661770081e-5
3457.0	6.801938661770081e-5
3459.0	6.801938661770081e-5
3461.0	6.801938661770081e-5
3463.0	6.801938661770081e-5
3465.0	6.801938661770081e-5
3467.0	6.801938661770081e-5
3469.0	6.801938661770081e-5
3471.0	6.801938661770081e-5
3473.0	6.801938661770081e-5
3475.0	6.801938661770081e-5
3477.0	6.801938661770081e-5
3479.0	6.801938661770081e-5
3481.0	6.801938661770081e-5
3483.0	6.801938661770081e-5
3485.0	6.801938661770081e-5
3487.0	6.801938661770081e-5
3489.0	6.801938661770081e-5
3491.0	6.801938661770081e-5
3493.0	6.801938661770081e-5
3495.0	6.801938661770081e-5
3497.0	6.801938661770081e-5
3499.0	6.801938661770081e-5
3501.0	6.801938661770081e-5
3503.0	6.801938661770081e-5
3505.0	6.801938661770081e-5
3507.0	6.801938661770081e-5
3509.0	6.801938661770081e-5
3511.0	6.801938661770081e-5
3513.0	6.801938661770081e-5
3515.0	6.801938661770081e-5
3517.0	6.801938661770081e-5
3519.0	6.801938661770081e-5
3521.0	6.801938661770081e-5
3523.0	6.801938661770081e-5
3525.0	6.801938661770081e-5
3527.0	6.801938661770081e-5
3529.0	6.801938661770081e-5
3531.0	6.801938661770081e-5
3533.0	6.801938661770081e-5
3535.0	6.801938661770081e-5
3537.0	6.801938661770081e-5
3539.0	6.801938661770081e-5
3541.0	6.801938661770081e-5
3543.0	6.801938661770081e-5
3545.0	6.801938661770081e-5
3547.0	6.801938661770081e-5
3549.0	6.801938661770081e-5
3551.0	6.801938661770081e-5
3553.0	6.801938661770081e-5
3555.0	6.801938661770081e-5
3557.0	6.801938661770081e-5
3559.0	6.801938661770081e-5
3561.0	6.801938661770081e-5
3563.0	6.801938661770081e-5
3565.0	6.801938661770081e-5
3567.0	6.801938661770081e-5
3569.0	6.801938661770081e-5
3571.0	6.801938661770081e-5
3573.0	6.801938661770081e-5
3575.0	6.801938661770081e-5
3577.0	6.801938661770081e-5
3579.0	6.801938661770081e-5
3581.0	6.801938661770081e-5
3583.0	6.801938661770081e-5
3585.0	6.801938661770081e-5
3587.0	6.801938661770081e-5
3589.0	6.801938661770081e-5
3591.0	6.801938661770081e-5
3593.0	6.801938661770081e-5
3595.0	6.801938661770081e-5
3597.0	6.801938661770081e-5
3599.0	6.801938661770081e-5
3601.0	6.801938661770081e-5
3603.0	6.801938661770081e-5
3605.0	6.801938661770081e-5
3607.0	6.801938661770081e-5
3609.0	6.801938661770081e-5
3611.0	6.801938661770081e-5
3613.0	6.801938661770081e-5
3615.0	6.801938661770081e-5
3617.0	6.801938661770081e-5
3619.0	6.801938661770081e-5
3621.0	6.801938661770081e-5
3623.0	6.801938661770081e-5
3625.0	6.801938661770081e-5
3627.0	6.801938661770081e-5
3629.0	6.801938661770081e-5
3631.0	6.801938661770081e-5
3633.0	6.801938661770081e-5
3635.0	6.801938661770081e-5
3637.0	6.801938661770081e-5
3639.0	6.801938661770081e-5
3641.0	6.801938661770081e-5
3643.0	6.801938661770081e-5
3645.0	6.801938661770081e-5
3647.0	6.801938661770081e-5
3649.0	6.801938661770081e-5
3651.0	6.801938661770081e-5
3653.0	6.801938661770081e-5
3655.0	6.801938661770081e-5
3657.0	6.801938661770081e-5
3659.0	6.801938661770081e-5
3661.0	6.801938661770081e-5
3663.0	6.801938661770081e-5
3665.0	6.801938661770081e-5
3667.0	6.801938661770081e-5
3669.0	6.801938661770081e-5
3671.0	6.801938661770081e-5
3673.0	6.801938661770081e-5
3675.0	6.801938661770081e-5
3677.0	6.801938661770081e-5
3679.0	6.801938661770081e-5
3681.0	6.801938661770081e-5
3683.0	6.801938661770081e-5
3685.0	6.801938661770081e-5
3687.0	6.801938661770081e-5
3689.0	6.801938661770081e-5
3691.0	6.801938661770081e-5
3693.0	6.801938661770081e-5
3695.0	6.801938661770081e-5
3697.0	6.801938661770081e-5
3699.0	6.801938661770081e-5
3701.0	6.801938661770081e-5
3703.0	6.801938661770081e-5
3705.0	6.801938661770081e-5
3707.0	6.801938661770081e-5
3709.0	6.801938661770081e-5
3711.0	6.801938661770081e-5
3713.0	6.801938661770081e-5
3715.0	6.801938661770081e-5
3717.0	6.801938661770081e-5
3719.0	6.801938661770081e-5
3721.0	6.801938661770081e-5
3723.0	6.801938661770081e-5
3725.0	6.801938661770081e-5
3727.0	6.801938661770081e-5
3729.0	6.801938661770081e-5
3731.0	6.801938661770081e-5
3733.0	6.801938661770081e-5
3735.0	6.801938661770081e-5
3737.0	6.801938661770081e-5
3739.0	6.801938661770081e-5
3741.0	6.801938661770081e-5
3743.0	6.801938661770081e-5
3745.0	6.801938661770081e-5
3747.0	6.801938661770081e-5
3749.0	6.801938661770081e-5
3751.0	6.801938661770081e-5
3753.0	6.801938661770081e-5
3755.0	6.801938661770081e-5
3757.0	6.801938661770081e-5
3759.0	6.801938661770081e-5
3761.0	6.801938661770081e-5
3763.0	6.801938661770081e-5
3765.0	6.801938661770081e-5
3767.0	6.801938661770081e-5
3769.0	6.801938661770081e-5
3771.0	6.801938661770081e-5
3773.0	6.801938661770081e-5
3775.0	6.801938661770081e-5
3777.0	6.801938661770081e-5
3779.0	6.801938661770081e-5
3781.0	6.801938661770081e-5
3783.0	6.801938661770081e-5
3785.0	6.801938661770081e-5
3787.0	6.801938661770081e-5
3789.0	6.801938661770081e-5
3791.0	6.801938661770081e-5
3793.0	6.801938661770081e-5
3795.0	6.801938661770081e-5
3797.0	6.801938661770081e-5
3799.0	6.801938661770081e-5
3801.0	6.801938661770081e-5
3803.0	6.801938661770081e-5
3805.0	6.801938661770081e-5
3807.0	6.801938661770081e-5
3809.0	6.801938661770081e-5
3811.0	6.801938661770081e-5
3813.0	6.801938661770081e-5
3815.0	6.801938661770081e-5
3817.0	6.801938661770081e-5
3819.0	6.801938661770081e-5
3821.0	6.801938661770081e-5
3823.0	6.801938661770081e-5
3825.0	6.801938661770081e-5
3827.0	6.801938661770081e-5
3829.0	6.801938661770081e-5
3831.0	6.801938661770081e-5
3833.0	6.801938661770081e-5
3835.0	6.801938661770081e-5
3837.0	6.801938661770081e-5
3839.0	6.801938661770081e-5
3841.0	6.801938661770081e-5
3843.0	6.801938661770081e-5
3845.0	6.801938661770081e-5
3847.0	6.801938661770081e-5
3849.0	6.801938661770081e-5
3851.0	6.801938661770081e-5
3853.0	6.801938661770081e-5
3855.0	6.801938661770081e-5
3857.0	6.801938661770081e-5
3859.0	6.801938661770081e-5
3861.0	6.801938661770081e-5
3863.0	6.801938661770081e-5
3865.0	6.801938661770081e-5
3867.0	6.801938661770081e-5
3869.0	6.801938661770081e-5
3871.0	6.801938661770081e-5
3873.0	6.801938661770081e-5
3875.0	6.801938661770081e-5
3877.0	6.801938661770081e-5
3879.0	6.801938661770081e-5
3881.0	6.801938661770081e-5
3883.0	6.801938661770081e-5
3885.0	6.801938661770081e-5
3887.0	6.801938661770081e-5
3889.0	6.801938661770081e-5
3891.0	6.801938661770081e-5
3893.0	6.801938661770081e-5
3895.0	6.801938661770081e-5
3897.0	6.801938661770081e-5
3899.0	6.801938661770081e-5
3901.0	6.801938661770081e-5
3903.0	6.801938661770081e-5
3905.0	6.801938661770081e-5
3907.0	6.801938661770081e-5
3909.0	6.801938661770081e-5
3911.0	6.801938661770081e-5
3913.0	6.801938661770081e-5
3915.0	6.801938661770081e-5
3917.0	6.801938661770081e-5
3919.0	6.801938661770081e-5
3921.0	6.801938661770081e-5
3923.0	6.801938661770081e-5
3925.0	6.801938661770081e-5
3927.0	6.801938661770081e-5
3929.0	6.801938661770081e-5
3931.0	6.801938661770081e-5
3933.0	6.801938661770081e-5
3935.0	6.801938661770081e-5
3937.0	6.801938661770081e-5
3939.0	6.801938661770081e-5
3941.0	6.801938661770081e-5
3943.0	6.801938661770081e-5
3945.0	6.801938661770081e-5
3947.0	6.801938661770081e-5
3949.0	6.801938661770081e-5
3951.0	6.801938661770081e-5
3953.0	6.801938661770081e-5
3955.0	6.801938661770081e-5
3957.0	6.801938661770081e-5
3959.0	6.801938661770081e-5
3961.0	6.801938661770081e-5
3963.0	6.801938661770081e-5
3965.0	6.801938661770081e-5
3967.0	6.801938661770081e-5
3969.0	6.801938661770081e-5
3971.0	6.801938661770081e-5
3973.0	6.801938661770081e-5
3975.0	6.801938661770081e-5
3977.0	6.801938661770081e-5
3979.0	6.801938661770081e-5
3981.0	6.801938661770081e-5
3983.0	6.801938661770081e-5
3985.0	6.801938661770081e-5
3987.0	6.801938661770081e-5
3989.0	6.801938661770081e-5
3991.0	6.801938661770081e-5
3993.0	6.801938661770081e-5
3995.0	6.801938661770081e-5
3997.0	6.801938661770081e-5
3999.0	6.801938661770081e-5
4001.0	6.801938661770081e-5


==> TeX/Tikz/plot_data/lasso/gam/PGM_backtracking_-_xi=1.5_-lasso_100_300_10.jsonl.txt <==
3.0	0.0004185336534387413
5.0	0.0006278004801581119
7.0	0.0009417007202371678
10.0	0.0007062755401778759
14.0	0.0002648533275667035
16.0	0.0003972799913500552
18.0	0.0005959199870250829
20.0	0.0008938799805376243
22.0	0.0013408199708064364
24.0	0.0020112299562096547
30.0	0.00018855280839465512
32.0	0.0002828292125919827
34.0	0.00042424381888797407
36.0	0.0006363657283319611
38.0	0.0009545485924979417
40.0	0.0014318228887469126
42.0	0.002147734333120369
46.0	0.0008054003749201384
50.0	0.0003020251405950519
52.0	0.00045303771089257787
54.0	0.0006795565663388669
56.0	0.0010193348495083003
58.0	0.0015290022742624504
60.0	0.0022935034113936758
66.0	0.0002150159448181571
68.0	0.00032252391722723564
70.0	0.00048378587584085343
72.0	0.0007256788137612801
74.0	0.0010885182206419202
76.0	0.0016327773309628803
81.0	0.00030614574955554005
83.0	0.00045921862433331005
85.0	0.0006888279364999651
87.0	0.0010332419047499476
89.0	0.0015498628571249213
92.0	0.001162397142843691
96.0	0.00043589892856638415
98.0	0.0006538483928495763
101.0	0.0004903862946371823
103.0	0.0007355794419557734
106.0	0.0005516845814668301
108.0	0.0008275268722002451
112.0	0.0003103225770750919
114.0	0.0004654838656126378
116.0	0.0006982257984189567
118.0	0.0010473386976284351
120.0	0.0015710080464426527
124.0	0.0005891280174159948
127.0	0.0004418460130619961
129.0	0.0006627690195929942
131.0	0.0009941535293894912
135.0	0.0003728075735210592
137.0	0.0005592113602815888
139.0	0.0008388170404223833
141.0	0.001258225560633575
146.0	0.00023591729261879528
148.0	0.0003538759389281929
150.0	0.0005308139083922893
152.0	0.000796220862588434
154.0	0.001194331293882651
156.0	0.0017914969408239765
161.0	0.0003359056764044956
163.0	0.0005038585146067434
165.0	0.0007557877719101152
167.0	0.0011336816578651728
170.0	0.0008502612433988796
174.0	0.0003188479662745798
176.0	0.0004782719494118697
178.0	0.0007174079241178046
180.0	0.001076111886176707
182.0	0.0016141678292650604
186.0	0.0006053129359743976
189.0	0.0004539847019807982
191.0	0.0006809770529711972
193.0	0.001021465579456796
197.0	0.0003830495922962985
199.0	0.0005745743884444477
201.0	0.0008618615826666716
204.0	0.0006463961870000037
207.0	0.00048479714025000283
209.0	0.0007271957103750042
212.0	0.0005453967827812531
214.0	0.0008180951741718796
218.0	0.00030678569031445486
220.0	0.0004601785354716823
222.0	0.0006902678032075234
224.0	0.001035401704811285
226.0	0.0015531025572169278
228.0	0.0023296538358253916
234.0	0.00021840504710863047
236.0	0.0003276075706629457
238.0	0.0004914113559944186
240.0	0.0007371170339916279
242.0	0.0011056755509874418
244.0	0.0016585133264811628
248.0	0.000621942497430436
250.0	0.000932913746145654
254.0	0.00034984265480462025
256.0	0.0005247639822069304
258.0	0.0007871459733103956
260.0	0.0011807189599655934
264.0	0.00044276960998709754
266.0	0.0006641544149806463
269.0	0.0004981158112354848
271.0	0.0007471737168532271
274.0	0.0005603802876399203
276.0	0.0008405704314598805
280.0	0.0003152139117974552
282.0	0.0004728208676961828
284.0	0.0007092313015442742
286.0	0.0010638469523164113
288.0	0.001595770428474617
292.0	0.0005984139106779814
295.0	0.00044881043300848606
297.0	0.0006732156495127291
299.0	0.0010098234742690936
303.0	0.0003786838028509101
305.0	0.0005680257042763651
307.0	0.0008520385564145476
310.0	0.0006390289173109108
313.0	0.0004792716879831831
315.0	0.0007189075319747746
318.0	0.000539180648981081
320.0	0.0008087709734716216
323.0	0.0006065782301037162
326.0	0.00045493367257778717
328.0	0.0006824005088666808
331.0	0.0005118003816500106
333.0	0.0007677005724750159
336.0	0.000575775429356262
339.0	0.00043183157201719645
341.0	0.0006477473580257947
343.0	0.0009716210370386921
347.0	0.0003643578888895095
349.0	0.0005465368333342643
351.0	0.0008198052500013964
353.0	0.0012297078750020947
357.0	0.0004611404531257855
359.0	0.0006917106796886783
362.0	0.0005187830097665087
364.0	0.000778174514649763
367.0	0.0005836308859873223
370.0	0.0004377231644904917
372.0	0.0006565847467357376
374.0	0.0009848771201036064
378.0	0.00036932892003885243
380.0	0.0005539933800582787
382.0	0.0008309900700874181
384.0	0.0012464851051311272
389.0	0.00023371595721208635
391.0	0.00035057393581812955
393.0	0.0005258609037271944
395.0	0.0007887913555907916
397.0	0.0011831870333861873
399.0	0.0017747805500792808
404.0	0.00033277135313986516
406.0	0.0004991570297097977
408.0	0.0007487355445646967
410.0	0.001123103316847045
412.0	0.0016846549752705675
417.0	0.0003158728078632314
419.0	0.0004738092117948471
421.0	0.0007107138176922706
423.0	0.001066070726538406
425.0	0.001599106089807609
430.0	0.0002998323918389267
432.0	0.00044974858775839006
434.0	0.0006746228816375851
436.0	0.0010119343224563777
438.0	0.0015179014836845667
440.0	0.00227685222552685
442.0	0.003415278338290275
448.0	0.0003201823442147133
450.0	0.0004802735163220699
452.0	0.0007204102744831049
454.0	0.0010806154117246572
457.0	0.000810461558793493
460.0	0.0006078461690951197
463.0	0.0004558846268213398
465.0	0.0006838269402320097
467.0	0.0010257404103480145
471.0	0.00038465265388050544
473.0	0.0005769789808207582
475.0	0.0008654684712311373
478.0	0.000649101353423353
481.0	0.0004868260150675147
483.0	0.0007302390226012721
486.0	0.0005476792669509541
488.0	0.0008215189004264311
492.0	0.0003080695876599117
494.0	0.00046210438148986755
496.0	0.0006931565722348013
498.0	0.0010397348583522019
500.0	0.0015596022875283028
502.0	0.0023394034312924543
507.0	0.0004386381433673352
509.0	0.0006579572150510028
512.0	0.000493467911288252
514.0	0.0007402018669323781
517.0	0.0005551514001992836
519.0	0.0008327271002989253
523.0	0.00031227266261209697
525.0	0.00046840899391814545
527.0	0.0007026134908772181
529.0	0.0010539202363158272
531.0	0.001580880354473741
533.0	0.0023713205317106114
539.0	0.00022231129984786983
541.0	0.00033346694977180475
543.0	0.0005002004246577071
545.0	0.0007503006369865607
547.0	0.0011254509554798411
549.0	0.0016881764332197617
554.0	0.0003165330812287053
556.0	0.000474799621843058
558.0	0.0007121994327645869
560.0	0.0010682991491468804
562.0	0.0016024487237203205
566.0	0.0006009182713951201
568.0	0.0009013774070926802
572.0	0.0003380165276597551
574.0	0.0005070247914896326
576.0	0.000760537187234449
578.0	0.0011408057808516736
581.0	0.0008556043356387552
584.0	0.0006417032517290664
587.0	0.0004812774387967998
589.0	0.0007219161581951997
592.0	0.0005414371186463999
594.0	0.0008121556779695998
598.0	0.0003045583792385999
600.0	0.0004568375688578999
602.0	0.0006852563532868498
604.0	0.0010278845299302748
606.0	0.0015418267948954121
608.0	0.002312740192343118
613.0	0.0004336387860643347
615.0	0.000650458179096502
617.0	0.000975687268644753
621.0	0.00036588272574178236
623.0	0.0005488240886126736
625.0	0.0008232361329190104
627.0	0.0012348541993785155
631.0	0.0004630703247669433
633.0	0.000694605487150415
636.0	0.0005209541153628112
638.0	0.0007814311730442168
641.0	0.0005860733797831626
643.0	0.0008791100696747438
647.0	0.0003296662761280289
649.0	0.0004944994141920433
651.0	0.000741749121288065
653.0	0.0011126236819320975
655.0	0.001668935522898146
660.0	0.00031292541054340236
662.0	0.00046938811581510355
664.0	0.0007040821737226554
666.0	0.0010561232605839832
668.0	0.0015841848908759748
671.0	0.0011881386681569812
675.0	0.00044555200055886794
677.0	0.0006683280008383019
679.0	0.001002492001257453
683.0	0.0003759345004715448
685.0	0.0005639017507073172
687.0	0.0008458526260609758
689.0	0.0012687789390914636
694.0	0.00023789605107964944
696.0	0.00035684407661947415
698.0	0.0005352661149292113
700.0	0.0008028991723938169
702.0	0.0012043487585907254
704.0	0.0018065231378860882
709.0	0.00033872308835364154
711.0	0.0005080846325304623
713.0	0.0007621269487956934
715.0	0.0011431904231935402
717.0	0.0017147856347903103
722.0	0.00032152230652318317
724.0	0.0004822834597847747
726.0	0.0007234251896771621
728.0	0.001085137784515743
730.0	0.0016277066767736146
734.0	0.0006103900037901055
737.0	0.00045779250284257915
739.0	0.0006866887542638688
741.0	0.0010300331313958032
745.0	0.0003862624242734262
747.0	0.0005793936364101393
749.0	0.000869090454615209
752.0	0.0006518178409614067
754.0	0.00097772676144211
758.0	0.0003666475355407913
760.0	0.0005499713033111869
762.0	0.0008249569549667804
764.0	0.0012374354324501706
768.0	0.00046403828716881396
770.0	0.000696057430753221
772.0	0.0010440861461298314
776.0	0.00039153230479868677
778.0	0.0005872984571980302
780.0	0.0008809476857970452
782.0	0.001321421528695568
787.0	0.000247766536630419
789.0	0.0003716498049456285
791.0	0.0005574747074184427
793.0	0.000836212061127664
795.0	0.0012543180916914961
797.0	0.001881477137537244
801.0	0.0007055539265764665
804.0	0.0005291654449323499
806.0	0.0007937481673985249
809.0	0.0005953111255488936
811.0	0.0008929666883233404
814.0	0.0006697250162425053
817.0	0.000502293762181879
819.0	0.0007534406432728186
821.0	0.0011301609649092279
825.0	0.00042381036184096046
827.0	0.0006357155427614406
829.0	0.000953573314142161
831.0	0.0014303599712132413
835.0	0.0005363849892049655
837.0	0.0008045774838074483
839.0	0.0012068662257111724
843.0	0.00045257483464168966
845.0	0.0006788622519625345
847.0	0.0010182933779438017
850.0	0.0007637200334578512
853.0	0.0005727900250933884
855.0	0.0008591850376400826
858.0	0.000644388778230062
860.0	0.0009665831673450929
863.0	0.0007249373755088197
866.0	0.0005437030316316148
868.0	0.0008155545474474223
871.0	0.0006116659105855668
873.0	0.0009174988658783501
876.0	0.0006881241494087626
879.0	0.0005160931120565719
881.0	0.0007741396680848579
883.0	0.0011612095021272869
887.0	0.0004354535632977326
889.0	0.0006531803449465989
891.0	0.0009797705174198984
893.0	0.0014696557761298477
898.0	0.0002755604580243464
900.0	0.00041334068703651963
902.0	0.0006200110305547795
904.0	0.0009300165458321693
906.0	0.001395024818748254
908.0	0.002092537228122381
913.0	0.00039235073027294647
915.0	0.0005885260954094198
917.0	0.0008827891431141296
919.0	0.0013241837146711944
921.0	0.0019862755720067918
926.0	0.00037242666975127346
928.0	0.0005586400046269102
930.0	0.0008379600069403653
932.0	0.0012569400104105479
934.0	0.0018854100156158217
938.0	0.0007070287558559331
940.0	0.0010605431337838997
944.0	0.0003977036751689624
946.0	0.0005965555127534436
948.0	0.0008948332691301654
950.0	0.001342249903695248
952.0	0.002013374855542872
957.0	0.0003775077854142885
959.0	0.0005662616781214327
961.0	0.000849392517182149
963.0	0.0012740887757732235
965.0	0.0019111331636598352
968.0	0.0014333498727448764
973.0	0.0002687531011396643
975.0	0.00040312965170949644
977.0	0.0006046944775642447
979.0	0.000907041716346367
981.0	0.0013605625745195505
983.0	0.0020408438617793255
987.0	0.0007653164481672471
990.0	0.0005739873361254353
992.0	0.0008609810041881529
994.0	0.0012914715062822294
998.0	0.00048430181485583604
1000.0	0.0007264527222837541
1002.0	0.001089679083425631
1006.0	0.00040862965628461165
1008.0	0.0006129444844269174
1010.0	0.0009194167266403762
1012.0	0.0013791250899605643
1014.0	0.0020686876349408465
1019.0	0.00038787893155140874
1021.0	0.0005818183973271131
1023.0	0.0008727275959906696
1025.0	0.0013090913939860045
1027.0	0.0019636370909790067
1032.0	0.0003681819545585638
1034.0	0.0005522729318378457
1036.0	0.0008284093977567686
1038.0	0.001242614096635153
1040.0	0.0018639211449527294
1042.0	0.002795881717429094
1047.0	0.0005242278220179552
1049.0	0.0007863417330269327
1051.0	0.001179512599540399
1055.0	0.0004423172248276497
1057.0	0.0006634758372414745
1059.0	0.0009952137558622118
1061.0	0.0014928206337933177
1066.0	0.00027990386883624705
1068.0	0.0004198558032543706
1070.0	0.0006297837048815559
1072.0	0.0009446755573223338
1074.0	0.0014170133359835005
1076.0	0.002125520003975251
1080.0	0.000797070001490719
1083.0	0.0005978025011180392
1085.0	0.0008967037516770589
1088.0	0.0006725278137577942
1091.0	0.0005043958603183457
1093.0	0.0007565937904775186
1095.0	0.001134890685716278
1098.0	0.0008511680142872085
1101.0	0.0006383760107154064
1104.0	0.0004787820080365548
1106.0	0.0007181730120548322
1108.0	0.0010772595180822482
1110.0	0.0016158892771233723
1115.0	0.0003029792394606323
1117.0	0.00045446885919094845
1119.0	0.0006817032887864227
1121.0	0.001022554933179634
1123.0	0.001533832399769451
1125.0	0.0023007485996541766
1130.0	0.0004313903624351581
1132.0	0.0006470855436527371
1134.0	0.0009706283154791057
1136.0	0.0014559424732186585
1141.0	0.00027298921372849845
1143.0	0.0004094838205927477
1145.0	0.0006142257308891215
1147.0	0.0009213385963336823
1149.0	0.0013820078945005233
1151.0	0.002073011841750785
1155.0	0.0007773794406565444
1158.0	0.0005830345804924083
1160.0	0.0008745518707386125
1162.0	0.0013118278061079187
1166.0	0.0004919354272904695
1168.0	0.0007379031409357042
1170.0	0.0011068547114035563
1174.0	0.0004150705167763336
1176.0	0.0006226057751645004
1178.0	0.0009339086627467507
1180.0	0.0014008629941201262
1182.0	0.0021012944911801895
1187.0	0.00039399271709628553
1189.0	0.0005909890756444283
1191.0	0.0008864836134666425
1193.0	0.0013297254201999637
1195.0	0.0019945881302999456
1200.0	0.0003739852744312398
1202.0	0.0005609779116468597
1204.0	0.0008414668674702895
1206.0	0.0012622003012054343
1208.0	0.0018933004518081513
1210.0	0.002839950677712227
1215.0	0.0005324907520710425
1217.0	0.0007987361281065637
1219.0	0.0011981041921598455
1223.0	0.00044928907205994207
1225.0	0.0006739336080899131
1227.0	0.0010109004121348695
1229.0	0.0015163506182023043
1234.0	0.00028431574091293207
1236.0	0.0004264736113693981
1238.0	0.0006397104170540971
1240.0	0.0009595656255811457
1242.0	0.0014393484383717185
1244.0	0.002159022657557578
1248.0	0.0008096334965840917
1251.0	0.0006072251224380688
1253.0	0.0009108376836571032
1256.0	0.0006831282627428274
1259.0	0.0005123461970571205
1261.0	0.0007685192955856808
1263.0	0.0011527789433785213
1266.0	0.000864584207533891
1269.0	0.0006484381556504182
1272.0	0.00048632861673781366
1274.0	0.0007294929251067205
1276.0	0.0010942393876600808
1278.0	0.0016413590814901213
1283.0	0.00030775482777939774
1285.0	0.00046163224166909664
1287.0	0.000692448362503645
1289.0	0.0010386725437554673
1291.0	0.001558008815633201
1293.0	0.0023370132234498014
1298.0	0.0004381899793968378
1300.0	0.0006572849690952567
1302.0	0.0009859274536428851
1304.0	0.0014788911804643277
1309.0	0.00027729209633706143
1311.0	0.00041593814450559215
1313.0	0.0006239072167583882
1315.0	0.0009358608251375823
1317.0	0.0014037912377063734
1319.0	0.00210568685655956
1323.0	0.000789632571209835
1326.0	0.0005922244284073763
1328.0	0.0008883366426110645
1331.0	0.0006662524819582983
1333.0	0.0009993787229374475
1336.0	0.0007495340422030857
1339.0	0.0005621505316523143
1341.0	0.0008432257974784715
1344.0	0.0006324193481088535
1346.0	0.0009486290221632803
1349.0	0.0007114717666224603
1352.0	0.0005336038249668452
1354.0	0.0008004057374502678
1356.0	0.0012006086061754017
1360.0	0.00045022822731577563
1362.0	0.0006753423409736635
1364.0	0.0010130135114604952
1366.0	0.0015195202671907427
1370.0	0.0005698201001965286
1372.0	0.0008547301502947928
1375.0	0.0006410476127210946
1377.0	0.0009615714190816419
1381.0	0.00036058928215561574
1383.0	0.0005408839232334236
1385.0	0.0008113258848501353
1387.0	0.001216988827275203
1389.0	0.0018254832409128046
1391.0	0.002738224861369207
1393.0	0.004107337292053811
1399.0	0.00038506287113004476
1401.0	0.0005775943066950672
1403.0	0.0008663914600426008
1405.0	0.0012995871900639013
1407.0	0.001949380785095852
1409.0	0.002924071177643778
1414.0	0.0005482633458082084
1416.0	0.0008223950187123126
1418.0	0.0012335925280684689
1422.0	0.00046259719802567586
1424.0	0.0006938957970385138
1426.0	0.0010408436955577707
1428.0	0.001561265543336656
1433.0	0.000292737289375623
1435.0	0.00043910593406343453
1437.0	0.0006586589010951517
1439.0	0.0009879883516427275
1441.0	0.0014819825274640912
1443.0	0.002222973791196137
1448.0	0.00041680758584927566
1450.0	0.0006252113787739135
1452.0	0.0009378170681608703
1454.0	0.0014067256022413054
1457.0	0.001055044201680979
1461.0	0.0003956415756303671
1463.0	0.0005934623634455507
1465.0	0.000890193545168326
1467.0	0.001335290317752489
1469.0	0.002002935476628734
1474.0	0.0003755504018678876
1476.0	0.0005633256028018314
1478.0	0.0008449884042027471
1480.0	0.0012674826063041205
1482.0	0.0019012239094561808
1484.0	0.002851835864184271
1490.0	0.0002673596122672754
1492.0	0.0004010394184009131
1494.0	0.0006015591276013697
1496.0	0.0009023386914020545
1498.0	0.0013535080371030817
1500.0	0.0020302620556546225
1504.0	0.0007613482708704834
1507.0	0.0005710112031528625
1509.0	0.0008565168047292938
1512.0	0.0006423876035469703
1514.0	0.0009635814053204555
1518.0	0.00036134302699517083
1520.0	0.0005420145404927562
1522.0	0.0008130218107391343
1524.0	0.0012195327161087014
1526.0	0.001829299074163052
1528.0	0.002743948611244578
1530.0	0.0041159229168668664
1532.0	0.0061738843753003
1539.0	0.00028940083009220156
1541.0	0.00043410124513830234
1543.0	0.0006511518677074535
1545.0	0.0009767278015611802
1547.0	0.0014650917023417702
1549.0	0.0021976375535126555
1554.0	0.0004120570412836229
1556.0	0.0006180855619254343
1558.0	0.0009271283428881515
1560.0	0.0013906925143322272
1564.0	0.0005215096928745853
1566.0	0.0007822645393118779
1568.0	0.001173396808967817
1572.0	0.00044002380336293135
1574.0	0.000660035705044397
1576.0	0.0009900535575665956
1578.0	0.0014850803363498934
1582.0	0.00055690512613121
1584.0	0.000835357689196815
1586.0	0.0012530365337952223
1590.0	0.0004698887001732084
1592.0	0.0007048330502598126
1594.0	0.0010572495753897188
1597.0	0.0007929371815422891
1600.0	0.0005947028861567168
1602.0	0.0008920543292350752
1605.0	0.0006690407469263064
1607.0	0.0010035611203894595
1611.0	0.0003763354201460473
1613.0	0.0005645031302190709
1615.0	0.0008467546953286065
1617.0	0.0012701320429929098
1619.0	0.0019051980644893647
1622.0	0.0014288985483670235
1626.0	0.0005358369556376338
1628.0	0.0008037554334564508
1631.0	0.0006028165750923381
1633.0	0.0009042248626385071
1636.0	0.0006781686469788803
1638.0	0.0010172529704683205
1642.0	0.0003814698639256202
1644.0	0.0005722047958884302
1646.0	0.0008583071938326453
1648.0	0.001287460790748968
1650.0	0.0019311911861234522
1653.0	0.0014483933895925892
1658.0	0.00027157376054861047
1660.0	0.00040736064082291573
1662.0	0.0006110409612343735
1664.0	0.0009165614418515603
1666.0	0.0013748421627773405
1668.0	0.0020622632441660107
1672.0	0.0007733487165622541
1675.0	0.0005800115374216906
1677.0	0.0008700173061325358
1680.0	0.0006525129795994019
1682.0	0.000978769469399103
1685.0	0.0007340771020493272
1688.0	0.0005505578265369954
1690.0	0.0008258367398054932
1693.0	0.0006193775548541198
1695.0	0.0009290663322811798
1698.0	0.0006967997492108849
1700.0	0.0010451996238163273
1704.0	0.00039194985893112273
1706.0	0.0005879247883966841
1708.0	0.0008818871825950262
1710.0	0.0013228307738925391
1712.0	0.0019842461608388087
1717.0	0.00037204615515727663
1719.0	0.000558069232735915
1721.0	0.0008371038491038725
1723.0	0.0012556557736558087
1725.0	0.0018834836604837131
1727.0	0.0028252254907255698
1733.0	0.00026486488975552215
1735.0	0.00039729733463328323
1737.0	0.0005959460019499248
1739.0	0.0008939190029248872
1741.0	0.0013408785043873307
1743.0	0.002011317756580996
1746.0	0.001508488317435747
1751.0	0.0002828415595192026
1753.0	0.0004242623392788039
1755.0	0.0006363935089182058
1757.0	0.0009545902633773087
1759.0	0.0014318853950659632
1761.0	0.0021478280925989446
1766.0	0.0004027177673623021
1768.0	0.0006040766510434531
1770.0	0.0009061149765651797
1772.0	0.0013591724648477695
1774.0	0.0020387586972716544
1779.0	0.0003822672557384352
1781.0	0.0005734008836076528
1783.0	0.0008601013254114793
1785.0	0.001290151988117219
1787.0	0.0019352279821758284
1791.0	0.0007257104933159357
1794.0	0.0005442828699869517
1796.0	0.0008164243049804276
1798.0	0.0012246364574706413
1802.0	0.00045923867155149047
1804.0	0.0006888580073272357
1806.0	0.0010332870109908535
1808.0	0.0015499305164862803
1813.0	0.00029061197184117755
1815.0	0.00043591795776176635
1817.0	0.0006538769366426496
1819.0	0.0009808154049639744
1821.0	0.0014712231074459617
1823.0	0.0022068346611689425
1828.0	0.00041378149896917674
1830.0	0.0006206722484537651
1832.0	0.0009310083726806477
1834.0	0.0013965125590209716
1837.0	0.0010473844192657286
1841.0	0.00039276915722464824
1843.0	0.0005891537358369723
1845.0	0.0008837306037554585
1847.0	0.0013255959056331877
1849.0	0.0019883938584497815
1854.0	0.00037282384845933403
1856.0	0.000559235772689001
1858.0	0.0008388536590335016
1860.0	0.0012582804885502524
1862.0	0.0018874207328253786
1864.0	0.002831131099238068
1870.0	0.0002654185405535689
1872.0	0.00039812781083035334
1874.0	0.0005971917162455301
1876.0	0.0008957875743682951
1878.0	0.0013436813615524427
1880.0	0.002015522042328664
1883.0	0.0015116415317464982
1888.0	0.0002834327872024684
1890.0	0.00042514918080370257
1892.0	0.0006377237712055538
1894.0	0.0009565856568083307
1896.0	0.0014348784852124962
1898.0	0.0021523177278187445
1903.0	0.0004035595739660146
1905.0	0.0006053393609490219
1907.0	0.0009080090414235328
1909.0	0.0013620135621352993
1911.0	0.002043020343202949
1916.0	0.00038306631435055296
1918.0	0.0005745994715258294
1920.0	0.0008618992072887441
1922.0	0.001292848810933116
1924.0	0.0019392732163996743
1928.0	0.0007272274561498778
1930.0	0.0010908411842248168
1934.0	0.0004090654440843063
1936.0	0.0006135981661264594
1938.0	0.0009203972491896892
1940.0	0.0013805958737845337
1942.0	0.0020708938106768007
1947.0	0.00038829258950190014
1949.0	0.0005824388842528502
1951.0	0.0008736583263792753
1953.0	0.001310487489568913
1955.0	0.0019657312343533693
1960.0	0.00036857460644125673
1962.0	0.0005528619096618851
1964.0	0.0008292928644928276
1966.0	0.0012439392967392414
1968.0	0.0018659089451088622
1970.0	0.0027988634176632932
1972.0	0.00419829512649494
1978.0	0.0003935901681089006
1980.0	0.0005903852521633509
1982.0	0.0008855778782450263
1984.0	0.0013283668173675394
1986.0	0.0019925502260513092
1991.0	0.0003736031673846205
1993.0	0.0005604047510769307
1995.0	0.0008406071266153961
1997.0	0.001260910689923094
1999.0	0.001891366034884641
2001.0	0.0028370490523269617
2005.0	0.0010638933946226106
2008.0	0.000797920045966958
2011.0	0.0005984400344752185
2013.0	0.0008976600517128277
2015.0	0.0013464900775692415
2018.0	0.0010098675581769311
2022.0	0.00037870033431634917
2024.0	0.0005680505014745238
2026.0	0.0008520757522117856
2028.0	0.0012781136283176783
2030.0	0.0019171704424765174
2032.0	0.002875755663714776
2037.0	0.0005392041869465205
2039.0	0.0008088062804197807
2041.0	0.001213209420629671
2045.0	0.00045495353273612666
2047.0	0.00068243029910419
2049.0	0.001023645448656285
2051.0	0.0015354681729844275
2055.0	0.0005758005648691604
2057.0	0.0008637008473037405
2059.0	0.0012955512709556109
2063.0	0.00048583172660835404
2065.0	0.000728747589912531
2067.0	0.0010931213848687964
2070.0	0.0008198410386515973
2073.0	0.0006148807789886979
2075.0	0.0009223211684830469
2078.0	0.0006917408763622852
2081.0	0.0005188056572717138
2083.0	0.0007782084859075708
2085.0	0.001167312728861356
2087.0	0.001750969093292034
2092.0	0.0003283067049922564
2094.0	0.0004924600574883846
2096.0	0.0007386900862325769
2098.0	0.0011080351293488654
2100.0	0.0016620526940232983
2102.0	0.0024930790410349476
2108.0	0.00023372616009702634
2110.0	0.0003505892401455395
2112.0	0.0005258838602183093
2114.0	0.000788825790327464
2116.0	0.001183238685491196
2118.0	0.001774858028236794
2120.0	0.002662287042355191
2125.0	0.0004991788204415983
2127.0	0.0007487682306623975
2129.0	0.0011231523459935963
2131.0	0.0016847285189903944
2136.0	0.000315886597310699
2138.0	0.00047382989596604847
2140.0	0.0007107448439490727
2142.0	0.001066117265923609
2144.0	0.0015991758988854136
2146.0	0.0023987638483281204
2151.0	0.00044976822156152257
2153.0	0.0006746523323422839
2155.0	0.0010119784985134258
2157.0	0.0015179677477701386
2162.0	0.000284618952706901
2164.0	0.0004269284290603515
2166.0	0.0006403926435905273
2168.0	0.0009605889653857909
2170.0	0.0014408834480786864
2172.0	0.0021613251721180294
2176.0	0.000810496939544261
2178.0	0.0012157454093163916
2182.0	0.0004559045284936469
2184.0	0.0006838567927404703
2186.0	0.0010257851891107054
2188.0	0.001538677783666058
2192.0	0.0005770041688747718
2194.0	0.0008655062533121578
2197.0	0.0006491296899841183
2199.0	0.0009736945349761774
2202.0	0.0007302709012321331
2204.0	0.0010954063518481996
2208.0	0.00041077738194307485
2210.0	0.0006161660729146123
2212.0	0.0009242491093719185
2214.0	0.0013863736640578777
2216.0	0.0020795604960868164
2218.0	0.0031193407441302244
2224.0	0.00029243819476220854
2226.0	0.0004386572921433128
2228.0	0.0006579859382149692
2230.0	0.0009869789073224538
2232.0	0.0014804683609836809
2234.0	0.0022207025414755213
2236.0	0.003331053812213282
2242.0	0.0003122862948949952
2244.0	0.0004684294423424928
2246.0	0.0007026441635137392
2248.0	0.0010539662452706089
2250.0	0.0015809493679059133
2252.0	0.00237142405185887
2257.0	0.00044464200972353814
2259.0	0.0006669630145853072
2261.0	0.0010004445218779606
2263.0	0.001500666782816941
2265.0	0.0022510001742254114
2270.0	0.00042206253266726464
2272.0	0.000633093799000897
2274.0	0.0009496406985013454
2276.0	0.0014244610477520182
2278.0	0.0021366915716280275
2283.0	0.00040062966968025515
2285.0	0.0006009445045203827
2287.0	0.000901416756780574
2289.0	0.001352125135170861
2291.0	0.0020281877027562914
2294.0	0.0015211407770672185
2299.0	0.0002852138957001035
2301.0	0.0004278208435501552
2303.0	0.0006417312653252328
2305.0	0.0009625968979878493
2307.0	0.0014438953469817738
2309.0	0.0021658430204726607
2312.0	0.0016243822653544955
2316.0	0.0006091433495079358
2318.0	0.0009137150242619036
2320.0	0.0013705725363928555
2322.0	0.002055858804589283
2327.0	0.00038547352586049057
2329.0	0.0005782102887907359
2331.0	0.0008673154331861039
2333.0	0.0013009731497791558
2335.0	0.0019514597246687339
2337.0	0.002927189587003101
2342.0	0.0005488480475630814
2344.0	0.0008232720713446222
2346.0	0.0012349081070169333
2348.0	0.0018523621605254
2350.0	0.0027785432407881
2355.0	0.0005209768576477688
2357.0	0.0007814652864716532
2359.0	0.0011721979297074799
2361.0	0.0017582968945612197
2363.0	0.0026374453418418296
2367.0	0.000989042003190686
2369.0	0.001483563004786029
2371.0	0.0022253445071790433
2375.0	0.0008345041901921412
2377.0	0.0012517562852882118
2379.0	0.0018776344279323176
2381.0	0.0028164516418984764
2386.0	0.0005280846828559643
2388.0	0.0007921270242839465
2390.0	0.0011881905364259197
2392.0	0.0017822858046388796
2394.0	0.0026734287069583194
2396.0	0.004010143060437479
2398.0	0.006015214590656218
2403.0	0.001127852735748041
2405.0	0.0016917791036220615
2407.0	0.0025376686554330922
2409.0	0.0038065029831496383
2412.0	0.002854877237362229
2414.0	0.004282315856043343
2418.0	0.0016058684460162538
2420.0	0.002408802669024381
2422.0	0.0036132040035365713
2425.0	0.0027099030026524282
2428.0	0.002032427251989321
2430.0	0.0030486408779839816
2433.0	0.002286480658487986
2435.0	0.003429720987731979
2439.0	0.0012861453703994922
2441.0	0.0019292180555992382
2443.0	0.002893827083398857
2445.0	0.004340740625098286
2447.0	0.006511110937647429
2451.0	0.002441666601617786
2453.0	0.003662499902426679
2457.0	0.0013734374634100047
2459.0	0.002060156195115007
2461.0	0.0030902342926725107
2463.0	0.004635351439008766
2465.0	0.006953027158513149
2470.0	0.0013036925922212156
2472.0	0.0019555388883318236
2474.0	0.0029333083324977354
2476.0	0.004399962498746603
2478.0	0.006599943748119905
2480.0	0.009899915622179858
2486.0	0.0009281170895793617
2488.0	0.0013921756343690426
2490.0	0.002088263451553564
2492.0	0.003132395177330346
2494.0	0.004698592765995519
2496.0	0.007047889148993279
2500.0	0.00264295843087248
2503.0	0.0019822188231543598
2505.0	0.0029733282347315397
2508.0	0.0022299961760486545
2510.0	0.003344994264072982
2514.0	0.001254372849027368
2516.0	0.001881559273541052
2518.0	0.002822338910311578
2520.0	0.004233508365467367
2522.0	0.00635026254820105
2524.0	0.009525393822301576
2526.0	0.014288090733452365
2528.0	0.021432136100178547
2535.0	0.0010046313796958693
2537.0	0.0015069470695438041
2539.0	0.002260420604315706
2541.0	0.003390630906473559
2543.0	0.005085946359710339
2545.0	0.007628919539565508
2550.0	0.0014304224136685328
2552.0	0.0021456336205027994
2554.0	0.003218450430754199
2556.0	0.004827675646131299
2558.0	0.007241513469196948
2563.0	0.0013577837754744277
2565.0	0.002036675663211642
2567.0	0.0030550134948174627
2569.0	0.004582520242226194
2571.0	0.00687378036333929
2576.0	0.0012888338181261168
2578.0	0.0019332507271891753
2580.0	0.002899876090783763
2582.0	0.004349814136175644
2584.0	0.006524721204263466
2586.0	0.0097870818063952
2592.0	0.00091753891934955
2594.0	0.001376308379024325
2596.0	0.0020644625685364874
2598.0	0.003096693852804731
2600.0	0.004645040779207097
2602.0	0.006967561168810645
2606.0	0.002612835438303992
2608.0	0.0039192531574559885
2612.0	0.0014697199340459957
2614.0	0.0022045799010689936
2616.0	0.0033068698516034905
2618.0	0.004960304777405236
2622.0	0.0018601142915269635
2624.0	0.0027901714372904453
2626.0	0.004185257155935668
2628.0	0.006277885733903503
2632.0	0.0023542071502138133
2634.0	0.00353131072532072
2637.0	0.00264848304399054
2639.0	0.00397272456598581
2642.0	0.002979543424489357
2644.0	0.004469315136734035
2647.0	0.0033519863525505265
2649.0	0.00502797952882579
2653.0	0.001885492323309671
2655.0	0.0028282384849645063
2657.0	0.0042423577274467595
2659.0	0.006363536591170139
2663.0	0.002386326221688802
2665.0	0.003579489332533203
2667.0	0.005369233998799804
2669.0	0.008053850998199706
2672.0	0.00604038824864978
2674.0	0.00906058237297467
2677.0	0.006795436779731002
2679.0	0.010193155169596502
2682.0	0.007644866377197377
2684.0	0.011467299565796065
2686.0	0.017200949348694098
2688.0	0.02580142402304115
2690.0	0.03870213603456173
2692.0	0.05805320405184259
2697.0	0.010884975759720486
2699.0	0.01632746363958073
2701.0	0.024491195459371094
2703.0	0.03673679318905664
2705.0	0.05510518978358496
2707.0	0.08265778467537743
2712.0	0.015498334626633269
2714.0	0.023247501939949903
2716.0	0.034871252909924856
2718.0	0.05230687936488729
2721.0	0.039230159523665466
2725.0	0.01471130982137455
2727.0	0.022066964732061826
2729.0	0.03310044709809274
2731.0	0.049650670647139114
2733.0	0.07447600597070866
2735.0	0.111714008956063
2741.0	0.010473188339630906
2743.0	0.01570978250944636
2745.0	0.023564673764169538
2747.0	0.035347010646254305
2749.0	0.053020515969381454
2751.0	0.07953077395407218
2756.0	0.014912020116388534
2758.0	0.0223680301745828
2760.0	0.0335520452618742
2762.0	0.0503280678928113
2764.0	0.07549210183921695
2767.0	0.056619076379412714
2771.0	0.021232153642279768
2773.0	0.031848230463419655
2776.0	0.02388617284756474
2778.0	0.035829259271347114
2781.0	0.026871944453510335
2784.0	0.02015395834013275
2786.0	0.030230937510199125
2788.0	0.04534640626529869
2791.0	0.03400980469897402
2794.0	0.025507353524230517
2801.0	0.0011956571964483055
2809.0	2.8023215541757158e-5
2823.0	1.0262408035311459e-8
2833.0	6.013129708190308e-11
2836.0	4.509847281142731e-11
2838.0	6.764770921714097e-11
2841.0	5.0735781912855726e-11
2844.0	3.8051836434641795e-11
2846.0	5.707775465196269e-11
2850.0	2.140415799448601e-11


==> TeX/Tikz/plot_data/lasso/gam/PGM_backtracking_-_xi=1.5_-lasso_4000_1000_10.jsonl.txt <==
3.0	1.5163059366674649e-5
5.0	2.2744589050011972e-5
7.0	3.411688357501796e-5
9.0	5.1175325362526936e-5
13.0	1.91907470109476e-5
16.0	1.43930602582107e-5
18.0	2.1589590387316047e-5
20.0	3.238438558097407e-5
24.0	1.2144144592865277e-5
26.0	1.8216216889297913e-5
28.0	2.732432533394687e-5
30.0	4.09864880009203e-5
34.0	1.5369933000345115e-5
36.0	2.3054899500517673e-5
38.0	3.458234925077651e-5
42.0	1.296838096904119e-5
44.0	1.9452571453561787e-5
46.0	2.917885718034268e-5
49.0	2.188414288525701e-5
52.0	1.641310716394276e-5
54.0	2.461966074591414e-5
57.0	1.8464745559435605e-5
59.0	2.7697118339153407e-5
63.0	1.0386419377182528e-5
65.0	1.557962906577379e-5
67.0	2.3369443598660686e-5
69.0	3.505416539799103e-5
71.0	5.258124809698655e-5
73.0	7.887187214547983e-5
79.0	7.394238013638734e-6
81.0	1.1091357020458101e-5
83.0	1.6637035530687154e-5
85.0	2.495555329603073e-5
87.0	3.7433329944046096e-5
89.0	5.614999491606915e-5
92.0	4.211249618705186e-5
97.0	7.896093035072224e-6
99.0	1.1844139552608336e-5
101.0	1.7766209328912503e-5
103.0	2.6649313993368756e-5
105.0	3.997397099005314e-5
107.0	5.9960956485079706e-5
110.0	4.497071736380978e-5
115.0	8.432009505714334e-6
117.0	1.2648014258571501e-5
119.0	1.8972021387857252e-5
121.0	2.8458032081785878e-5
123.0	4.2687048122678815e-5
125.0	6.403057218401822e-5
130.0	1.2005732284503415e-5
132.0	1.8008598426755125e-5
134.0	2.7012897640132687e-5
136.0	4.051934646019903e-5
139.0	3.038950984514927e-5
143.0	1.1396066191930976e-5
145.0	1.7094099287896463e-5
147.0	2.5641148931844695e-5
149.0	3.8461723397767046e-5
151.0	5.769258509665057e-5
156.0	1.0817359705621981e-5
158.0	1.6226039558432973e-5
160.0	2.4339059337649457e-5
162.0	3.6508589006474186e-5
164.0	5.4762883509711275e-5
166.0	8.214432526456691e-5
171.0	1.5402060987106295e-5
173.0	2.3103091480659442e-5
175.0	3.465463722098916e-5
179.0	1.2995488957870935e-5
181.0	1.9493233436806402e-5
183.0	2.9239850155209603e-5
185.0	4.385977523281441e-5
190.0	8.223707856152702e-6
192.0	1.2335561784229053e-5
194.0	1.8503342676343582e-5
196.0	2.7755014014515373e-5
198.0	4.163252102177306e-5
200.0	6.244878153265959e-5
202.0	9.367317229898938e-5
207.0	1.7563719806060508e-5
209.0	2.6345579709090762e-5
213.0	9.879592390909037e-6
215.0	1.4819388586363555e-5
217.0	2.2229082879545332e-5
219.0	3.3343624319318e-5
221.0	5.0015436478977e-5
223.0	7.50231547184655e-5
225.0	0.00011253473207769826
230.0	2.1100262264568425e-5
232.0	3.1650393396852634e-5
235.0	2.3737795047639475e-5
237.0	3.560669257145921e-5
241.0	1.3352509714297205e-5
243.0	2.0028764571445806e-5
245.0	3.004314685716871e-5
247.0	4.506472028575307e-5
249.0	6.75970804286296e-5
254.0	1.267445258036805e-5
256.0	1.9011678870552077e-5
258.0	2.8517518305828115e-5
260.0	4.277627745874217e-5
262.0	6.416441618811326e-5
264.0	9.624662428216989e-5
270.0	9.023121026453428e-6
272.0	1.3534681539680141e-5
274.0	2.030202230952021e-5
276.0	3.045303346428032e-5
278.0	4.567955019642048e-5
280.0	6.851932529463072e-5
284.0	2.5694746985486522e-5
287.0	1.927106023911489e-5
289.0	2.8906590358672335e-5
291.0	4.3359885538008505e-5
295.0	1.625995707675319e-5
297.0	2.4389935615129784e-5
299.0	3.658490342269467e-5
302.0	2.7438677567021005e-5
305.0	2.0579008175265753e-5
307.0	3.086851226289863e-5
309.0	4.630276839434794e-5
313.0	1.7363538147880475e-5
315.0	2.6045307221820712e-5
317.0	3.906796083273107e-5
321.0	1.4650485312274151e-5
323.0	2.1975727968411228e-5
325.0	3.2963591952616844e-5
327.0	4.944538792892527e-5
330.0	3.708404094669395e-5
334.0	1.3906515355010232e-5
336.0	2.0859773032515348e-5
338.0	3.128965954877302e-5
340.0	4.6934489323159535e-5
342.0	7.04017339847393e-5
347.0	1.3200325122138619e-5
349.0	1.9800487683207928e-5
351.0	2.9700731524811893e-5
353.0	4.455109728721784e-5
355.0	6.682664593082676e-5
358.0	5.011998444812007e-5
362.0	1.8794994168045024e-5
364.0	2.8192491252067536e-5
367.0	2.114436843905065e-5
369.0	3.171655265857597e-5
371.0	4.757482898786396e-5
375.0	1.7840560870448984e-5
377.0	2.6760841305673477e-5
379.0	4.0141261958510216e-5
383.0	1.5052973234441331e-5
385.0	2.2579459851661997e-5
387.0	3.386918977749299e-5
389.0	5.080378466623949e-5
392.0	3.810283849967962e-5
396.0	1.4288564437379857e-5
398.0	2.1432846656069784e-5
400.0	3.214926998410467e-5
402.0	4.822390497615701e-5
404.0	7.233585746423551e-5
409.0	1.356297327454416e-5
411.0	2.034445991181624e-5
413.0	3.0516689867724358e-5
415.0	4.577503480158654e-5
417.0	6.866255220237981e-5
421.0	2.574845707589243e-5
423.0	3.862268561383864e-5
427.0	1.4483507105189492e-5
429.0	2.1725260657784236e-5
431.0	3.258789098667636e-5
433.0	4.8881836480014535e-5
435.0	7.33227547200218e-5
439.0	2.7496033020008178e-5
442.0	2.0622024765006133e-5
444.0	3.09330371475092e-5
446.0	4.63995557212638e-5
450.0	1.7399833395473926e-5
452.0	2.6099750093210887e-5
454.0	3.914962513981633e-5
456.0	5.872443770972449e-5
459.0	4.404332828229337e-5
463.0	1.6516248105860014e-5
465.0	2.4774372158790022e-5
467.0	3.716155823818503e-5
469.0	5.574233735727755e-5
471.0	8.361350603591634e-5
476.0	1.567753238173431e-5
478.0	2.3516298572601467e-5
480.0	3.52744478589022e-5
482.0	5.29116717883533e-5
484.0	7.936750768252995e-5
489.0	1.4881407690474366e-5
491.0	2.232211153571155e-5
493.0	3.3483167303567326e-5
495.0	5.022475095535099e-5
497.0	7.533712643302648e-5
501.0	2.825142241238493e-5
503.0	4.2377133618577395e-5
507.0	1.5891425106966522e-5
509.0	2.3837137660449784e-5
511.0	3.575570649067468e-5
513.0	5.3633559736012016e-5
515.0	8.045033960401802e-5
519.0	3.016887735150676e-5
521.0	4.525331602726014e-5
525.0	1.6969993510222553e-5
527.0	2.545499026533383e-5
529.0	3.8182485398000746e-5
531.0	5.727372809700112e-5
533.0	8.591059214550168e-5
538.0	1.6108236027281564e-5
540.0	2.4162354040922345e-5
542.0	3.624353106138352e-5
544.0	5.436529659207528e-5
546.0	8.154794488811291e-5
548.0	0.00012232191733216937
554.0	1.1467679749890878e-5
556.0	1.7201519624836317e-5
558.0	2.5802279437254475e-5
560.0	3.8703419155881714e-5
562.0	5.805512873382257e-5
564.0	8.708269310073386e-5
566.0	0.0001306240396511008
572.0	1.2246003717290699e-5
574.0	1.8369005575936048e-5
576.0	2.7553508363904072e-5
578.0	4.133026254585611e-5
580.0	6.199539381878416e-5
582.0	9.299309072817624e-5
584.0	0.00013948963609226436
590.0	1.3077153383649783e-5
592.0	1.9615730075474672e-5
594.0	2.9423595113212008e-5
596.0	4.413539266981801e-5
598.0	6.620308900472701e-5
600.0	9.930463350709052e-5
602.0	0.00014895695026063578
606.0	5.5858856347738414e-5
608.0	8.378828452160761e-5
610.0	0.00012568242678241142
616.0	1.1782727510851072e-5
618.0	1.7674091266276607e-5
620.0	2.651113689941491e-5
622.0	3.976670534912237e-5
624.0	5.9650058023683555e-5
626.0	8.947508703552533e-5
628.0	0.000134212630553288
630.0	0.000201318945829932
636.0	1.8873651171556127e-5
638.0	2.831047675733419e-5
640.0	4.246571513600129e-5
642.0	6.369857270400192e-5
644.0	9.554785905600289e-5
646.0	0.00014332178858400432
648.0	0.00021498268287600648
655.0	1.0077313259812804e-5
657.0	1.5115969889719207e-5
659.0	2.2673954834578813e-5
661.0	3.401093225186822e-5
663.0	5.101639837780233e-5
665.0	7.652459756670349e-5
667.0	0.00011478689635005524
669.0	0.00017218034452508286
671.0	0.0002582705167876243
673.0	0.00038740577518143646
676.0	0.0002905543313860774
678.0	0.00043583149707911606
681.0	0.0003268736228093371
683.0	0.0004903104342140056
686.0	0.00036773282566050417
688.0	0.0005515992384907563
691.0	0.0004136994288680672
693.0	0.0006205491433021008
696.0	0.00046541185747657563
702.0	4.3632361638428965e-5
704.0	6.544854245764345e-5
706.0	9.817281368646518e-5
708.0	0.00014725922052969775
710.0	0.00022088883079454663
712.0	0.0003313332461918199
714.0	0.0004969998692877298
716.0	0.0007454998039315947
719.0	0.0005591248529486961
721.0	0.0008386872794230441
723.0	0.0012580309191345662
725.0	0.0018870463787018493
730.0	0.00035382119600659674
732.0	0.0005307317940098952
734.0	0.0007960976910148427
736.0	0.0011941465365222642
738.0	0.0017912198047833963
742.0	0.0006717074267937736
744.0	0.0010075611401906604
747.0	0.0007556708551429953
749.0	0.001133506282714493
752.0	0.0008501297120358698
754.0	0.0012751945680538046
757.0	0.0009563959260403534
759.0	0.0014345938890605301
763.0	0.0005379727083976989
765.0	0.0008069590625965483


==> TeX/Tikz/plot_data/lasso/gam/PGM_backtracking_-_xi=1.5_-lasso_500_1000_10.jsonl.txt <==
3.0	0.00010202907992655123
5.0	0.00015304361988982684
7.0	0.00022956542983474027
9.0	0.00034434814475211043
13.0	0.0001291305542820414
16.0	9.684791571153106e-5
18.0	0.00014527187356729658
20.0	0.00021790781035094486
23.0	0.00016343085776320866
27.0	6.128657166120325e-5
29.0	9.192985749180486e-5
31.0	0.0001378947862377073
33.0	0.00020684217935656096
35.0	0.00031026326903484146
37.0	0.0004653949035522622
43.0	4.363077220802458e-5
45.0	6.544615831203687e-5
47.0	9.816923746805531e-5
49.0	0.00014725385620208297
51.0	0.00022088078430312447
53.0	0.00033132117645468667
55.0	0.00049698176468203
60.0	9.318408087788063e-5
62.0	0.00013977612131682094
64.0	0.0002096641819752314
67.0	0.00015724813648142357
70.0	0.00011793610236106768
72.0	0.00017690415354160152
75.0	0.00013267811515620115
77.0	0.00019901717273430172
80.0	0.0001492628795507263
83.0	0.00011194715966304473
85.0	0.0001679207394945671
88.0	0.0001259405546209253
90.0	0.00018891083193138796
93.0	0.00014168312394854097
96.0	0.00010626234296140573
98.0	0.0001593935144421086
100.0	0.0002390902716631629
104.0	8.96588518736861e-5
106.0	0.00013448827781052913
108.0	0.0002017324167157937
110.0	0.00030259862507369057
115.0	5.673724220131698e-5
117.0	8.510586330197547e-5
119.0	0.00012765879495296321
121.0	0.00019148819242944482
123.0	0.0002872322886441672
125.0	0.0004308484329662508
130.0	8.078408118117203e-5
132.0	0.00012117612177175805
134.0	0.00018176418265763707
136.0	0.00027264627398645557
140.0	0.00010224235274492084
142.0	0.00015336352911738126
144.0	0.0002300452936760719
147.0	0.00017253397025705392
150.0	0.00012940047769279044
152.0	0.00019410071653918565
155.0	0.00014557553740438925
158.0	0.00010918165305329194
160.0	0.0001637724795799379
162.0	0.00024565871936990685
166.0	9.212201976371506e-5
168.0	0.0001381830296455726
170.0	0.00020727454446835887
172.0	0.0003109118167025383
176.0	0.00011659193126345186
178.0	0.0001748878968951778
181.0	0.00013116592267138334
183.0	0.00019674888400707501
186.0	0.00014756166300530625
189.0	0.00011067124725397969
191.0	0.00016600687088096953
193.0	0.0002490103063214543
197.0	9.337886487054535e-5
199.0	0.00014006829730581801
201.0	0.00021010244595872702
203.0	0.00031515366893809056
207.0	0.00011818262585178396
209.0	0.00017727393877767594
212.0	0.00013295545408325695
214.0	0.00019943318112488543
217.0	0.00014957488584366408
220.0	0.00011218116438274806
222.0	0.00016827174657412208
224.0	0.0002524076198611831
228.0	9.465285744794368e-5
230.0	0.00014197928617191551
232.0	0.00021296892925787327
234.0	0.0003194533938868099
239.0	5.989751135377686e-5
241.0	8.984626703066529e-5
243.0	0.00013476940054599792
245.0	0.00020215410081899688
247.0	0.00030323115122849533
249.0	0.00045484672684274296
254.0	8.52837612830143e-5
256.0	0.00012792564192452147
258.0	0.0001918884628867822
260.0	0.00028783269433017334
262.0	0.00043174904149526
267.0	8.095294528036125e-5
269.0	0.00012142941792054187
271.0	0.00018214412688081282
273.0	0.00027321619032121924
275.0	0.00040982428548182886
280.0	7.684205352784292e-5
282.0	0.00011526308029176438
284.0	0.00017289462043764656
286.0	0.0002593419306564698
288.0	0.0003890128959847047
291.0	0.00029175967198852857
295.0	0.00010940987699569821
297.0	0.00016411481549354732
299.0	0.000246172223240321
303.0	9.231458371512037e-5
305.0	0.00013847187557268056
307.0	0.00020770781335902082
309.0	0.0003115617200385312
313.0	0.0001168356450144492
315.0	0.0001752534675216738
318.0	0.00013144010064125534
320.0	0.000197160150961883
323.0	0.00014787011322141226
325.0	0.0002218051698321184
329.0	8.31769386870444e-5
331.0	0.0001247654080305666
333.0	0.0001871481120458499
335.0	0.0002807221680687749
338.0	0.00021054162605158117
341.0	0.00015790621953868587
344.0	0.0001184296646540144
346.0	0.0001776444969810216
349.0	0.0001332333727357662
351.0	0.0001998500591036493
354.0	0.000149887544327737
356.0	0.00022483131649160548
360.0	8.431174368435206e-5
362.0	0.00012646761552652808
364.0	0.00018970142328979213
366.0	0.0002845521349346882
369.0	0.00021341410120101614
372.0	0.0001600605759007621
375.0	0.00012004543192557157
377.0	0.00018006814788835735
380.0	0.000135051110916268
382.0	0.000202576666374402
385.0	0.0001519324997808015
387.0	0.00022789874967120226
391.0	8.546203112670084e-5
393.0	0.00012819304669005126
395.0	0.0001922895700350769
397.0	0.00028843435505261536
401.0	0.00010816288314473077
403.0	0.00016224432471709615
405.0	0.0002433664870756442
409.0	9.126243265336658e-5
411.0	0.00013689364898004987
413.0	0.00020534047347007481
416.0	0.0001540053551025561
418.0	0.00023100803265383417
422.0	8.662801224518781e-5
424.0	0.0001299420183677817
426.0	0.00019491302755167257
428.0	0.00029236954132750887
432.0	0.00010963857799781582
434.0	0.00016445786699672372
436.0	0.00024668680049508556
440.0	9.250755018565708e-5
442.0	0.00013876132527848562
444.0	0.00020814198791772843
447.0	0.00015610649093829632
449.0	0.00023415973640744447
453.0	8.780990115279168e-5
455.0	0.0001317148517291875
457.0	0.00019757227759378127
459.0	0.00029635841639067187
463.0	0.00011113440614650195
465.0	0.00016670160921975293
468.0	0.0001250262069148147
470.0	0.00018753931037222203
473.0	0.0001406544827791665
475.0	0.00021098172416874976
479.0	7.911814656328116e-5
481.0	0.00011867721984492174
483.0	0.0001780158297673826
485.0	0.0002670237446510739
487.0	0.00040053561697661085
492.0	7.510042818311453e-5
494.0	0.00011265064227467179
496.0	0.0001689759634120077
498.0	0.0002534639451180115
500.0	0.0003801959176770173
504.0	0.00014257346912888147
506.0	0.0002138602036933222
510.0	8.019757638499583e-5
512.0	0.00012029636457749375
514.0	0.00018044454686624064
516.0	0.00027066682029936096
519.0	0.00020300011522452074
521.0	0.0003045001728367811
526.0	5.709378240689646e-5
528.0	8.564067361034468e-5
530.0	0.00012846101041551702
532.0	0.0001926915156232755
534.0	0.0002890372734349133
536.0	0.00043355591015236994
541.0	8.129173315356937e-5
543.0	0.00012193759973035405
545.0	0.00018290639959553108
547.0	0.0002743595993932966
549.0	0.00041153939908994495
554.0	7.716363732936468e-5
556.0	0.00011574545599404702
558.0	0.00017361818399107054
560.0	0.0002604272759866058
562.0	0.00039064091397990867
567.0	7.324517137123287e-5
569.0	0.00010986775705684931
571.0	0.00016480163558527396
573.0	0.0002472024533779109
575.0	0.0003708036800668664
577.0	0.0005562055201002996
583.0	5.2144267509403085e-5
585.0	7.821640126410462e-5
587.0	0.00011732460189615694
589.0	0.0001759869028442354
591.0	0.0002639803542663531
593.0	0.0003959705313995297
596.0	0.00029697789854964726
601.0	5.568335597805886e-5
603.0	8.35250339670883e-5
605.0	0.00012528755095063244
607.0	0.00018793132642594868
609.0	0.000281896989638923
611.0	0.0004228454844583845
616.0	7.92835283359471e-5
618.0	0.00011892529250392065
620.0	0.00017838793875588098
622.0	0.0002675819081338215
624.0	0.00040137286220073224
629.0	7.525741166263729e-5
631.0	0.00011288611749395593
633.0	0.0001693291762409339
635.0	0.0002539937643614008
637.0	0.0003809906465421012
641.0	0.00014287149245328795
643.0	0.00021430723867993195
647.0	8.036521450497449e-5
649.0	0.00012054782175746173
651.0	0.0001808217326361926
653.0	0.0002712325989542889
655.0	0.0004068488984314333
660.0	7.628416845589374e-5
662.0	0.00011442625268384061
664.0	0.00017163937902576093
666.0	0.00025745906853864137
668.0	0.00038618860280796206
673.0	7.241036302649289e-5
675.0	0.00010861554453973934
677.0	0.00016292331680960902
679.0	0.0002443849752144135
681.0	0.00036657746282162026
683.0	0.0005498661942324304
685.0	0.0008247992913486455
691.0	7.732493356393551e-5
693.0	0.00011598740034590328
695.0	0.00017398110051885493
697.0	0.0002609716507782824
699.0	0.00039145747616742364
704.0	7.339827678139193e-5
706.0	0.0001100974151720879
708.0	0.00016514612275813186
710.0	0.00024771918413719776
712.0	0.00037157877620579664
714.0	0.0005573681643086949
719.0	0.0001045065308078803
721.0	0.00015675979621182046
724.0	0.00011756984715886534
726.0	0.000176354770738298
729.0	0.0001322660780537235
731.0	0.00019839911708058525
735.0	7.439966890521947e-5
737.0	0.0001115995033578292
739.0	0.0001673992550367438
741.0	0.0002510988825551157
743.0	0.0003766483238326735
745.0	0.0005649724857490102
751.0	5.2966170538969706e-5
753.0	7.944925580845456e-5
755.0	0.00011917388371268184
757.0	0.00017876082556902276
759.0	0.00026814123835353413
761.0	0.0004022118575303012
763.0	0.0006033177862954518
769.0	5.656104246519861e-5
771.0	8.484156369779791e-5
773.0	0.00012726234554669686
775.0	0.00019089351832004528
777.0	0.00028634027748006795
779.0	0.0004295104162201019
784.0	8.053320304126911e-5
786.0	0.00012079980456190367
788.0	0.0001811997068428555
790.0	0.0002717995602642833
792.0	0.00040769934039642494
797.0	7.644362632432968e-5
799.0	0.00011466543948649452
801.0	0.00017199815922974178
803.0	0.00025799723884461264
805.0	0.00038699585826691896
809.0	0.00014512344685009462
812.0	0.00010884258513757096
814.0	0.00016326387770635646
816.0	0.0002448958165595347
820.0	9.183593120982551e-5
822.0	0.00013775389681473826
824.0	0.00020663084522210738
826.0	0.0003099462678331611
831.0	5.811492521871771e-5
833.0	8.717238782807656e-5
835.0	0.00013075858174211485
837.0	0.00019613787261317227
839.0	0.0002942068089197584
841.0	0.0004413102133796376
846.0	8.274566500868205e-5
848.0	0.00012411849751302307
850.0	0.0001861777462695346
852.0	0.0002792666194043019
855.0	0.00020944996455322641
859.0	7.854373670745991e-5
861.0	0.00011781560506118987
863.0	0.0001767234075917848
865.0	0.0002650851113876772
867.0	0.0003976276670815158
872.0	7.455518757778422e-5
874.0	0.00011183278136667633
876.0	0.0001677491720500145
878.0	0.0002516237580750218
880.0	0.0003774356371125327
882.0	0.000566153455668799
887.0	0.00010615377293789983
889.0	0.00015923065940684974
891.0	0.0002388459891102746
895.0	8.956724591635297e-5
897.0	0.00013435086887452947
899.0	0.0002015263033117942
901.0	0.0003022894549676913
906.0	5.667927280644212e-5
908.0	8.501890920966318e-5
910.0	0.00012752836381449477
912.0	0.00019129254572174215
914.0	0.00028693881858261324
916.0	0.0004304082278739199
921.0	8.070154272635997e-5
923.0	0.00012105231408953996
925.0	0.00018157847113430995
927.0	0.00027236770670146496
929.0	0.00040855156005219743
934.0	7.660341750978702e-5
936.0	0.00011490512626468054
938.0	0.0001723576893970208
940.0	0.0002585365340955312
942.0	0.00038780480114329683
946.0	0.0001454268004287363
948.0	0.00021814020064310445
952.0	8.180257524116416e-5
954.0	0.00012270386286174624
956.0	0.00018405579429261936
958.0	0.00027608369143892905
961.0	0.0002070627685791968
964.0	0.0001552970764343976
967.0	0.00011647280732579819
969.0	0.0001747092109886973
972.0	0.00013103190824152296
974.0	0.00019654786236228443
978.0	7.370544838585666e-5
980.0	0.00011055817257878498
982.0	0.00016583725886817747
984.0	0.0002487558883022662
986.0	0.0003731338324533993
988.0	0.0005597007486800989
992.0	0.00020988778075503708
996.0	7.87079177831389e-5
998.0	0.00011806187667470837
1000.0	0.00017709281501206256
1002.0	0.0002656392225180938
1004.0	0.0003984588337771407
1008.0	0.00014942206266642779
1011.0	0.00011206654699982084
1013.0	0.00016809982049973126
1016.0	0.00012607486537479846
1018.0	0.0001891122980621977
1021.0	0.00014183422354664826
1023.0	0.00021275133531997237
1027.0	7.978175074498964e-5
1029.0	0.00011967262611748447
1031.0	0.0001795089391762267
1033.0	0.00026926340876434003
1035.0	0.00040389511314651005
1040.0	7.573033371497064e-5
1042.0	0.00011359550057245596
1044.0	0.00017039325085868394
1046.0	0.00025558987628802594
1048.0	0.0003833848144320389
1050.0	0.0005750772216480584
1056.0	5.391348952950548e-5
1058.0	8.087023429425822e-5
1060.0	0.00012130535144138732
1062.0	0.00018195802716208098
1064.0	0.00027293704074312145
1066.0	0.00040940556111468217
1068.0	0.0006141083416720233
1074.0	5.757265703175218e-5
1076.0	8.635898554762828e-5
1078.0	0.0001295384783214424
1080.0	0.00019430771748216361
1082.0	0.0002914615762232454
1084.0	0.00043719236433486814
1089.0	8.197356831278778e-5
1091.0	0.00012296035246918166
1093.0	0.0001844405287037725
1095.0	0.00027666079305565877
1097.0	0.00041499118958348815
1102.0	7.781084804690402e-5
1104.0	0.00011671627207035604
1106.0	0.00017507440810553406
1108.0	0.0002626116121583011
1110.0	0.00039391741823745165
1112.0	0.0005908761273561774
1118.0	5.539463693964163e-5
1120.0	8.309195540946245e-5
1122.0	0.00012463793311419367
1124.0	0.0001869568996712905
1126.0	0.00028043534950693576
1128.0	0.00042065302426040364
1130.0	0.0006309795363906055
1136.0	5.915433153661927e-5
1138.0	8.87314973049289e-5
1140.0	0.00013309724595739336
1142.0	0.00019964586893609005
1144.0	0.0002994688034041351
1146.0	0.00044920320510620265
1151.0	8.4225600957413e-5
1153.0	0.0001263384014361195
1155.0	0.00018950760215417922
1157.0	0.00028426140323126886
1159.0	0.0004263921048469033
1164.0	7.994851965879436e-5
1166.0	0.00011992277948819154
1168.0	0.0001798841692322873
1170.0	0.00026982625384843097
1172.0	0.0004047393807726465
1177.0	7.588863389487122e-5
1179.0	0.00011383295084230683
1181.0	0.00017074942626346025
1183.0	0.00025612413939519037
1185.0	0.0003841862090927855
1187.0	0.0005762793136391783
1193.0	5.4026185653672964e-5
1195.0	8.103927848050944e-5
1197.0	0.00012155891772076416
1199.0	0.00018233837658114625
1201.0	0.00027350756487171937
1203.0	0.00041026134730757905
1206.0	0.0003076960104806843
1211.0	5.76930019651283e-5
1213.0	8.653950294769245e-5
1215.0	0.00012980925442153868
1217.0	0.00019471388163230802
1219.0	0.00029207082244846205
1221.0	0.0004381062336726931
1226.0	8.214491881362995e-5
1228.0	0.00012321737822044494
1230.0	0.0001848260673306674
1232.0	0.0002772391009960011
1234.0	0.0004158586514940016
1236.0	0.0006237879772410024
1242.0	5.848012286634398e-5
1244.0	8.772018429951598e-5
1246.0	0.00013158027644927397
1248.0	0.00019737041467391095
1250.0	0.0002960556220108664
1252.0	0.00044408343301629964
1254.0	0.0006661251495244495
1260.0	6.244923276791715e-5
1262.0	9.367384915187572e-5
1264.0	0.00014051077372781358
1266.0	0.00021076616059172038
1268.0	0.00031614924088758055
1270.0	0.0004742238613313708
1275.0	8.891697399963203e-5
1277.0	0.00013337546099944806
1279.0	0.0002000631914991721
1281.0	0.00030009478724875814
1286.0	5.626777260914215e-5
1288.0	8.440165891371323e-5
1290.0	0.00012660248837056986
1292.0	0.0001899037325558548
1294.0	0.0002848555988337822
1296.0	0.0004272833982506733
1300.0	0.00016023127434400248
1302.0	0.00024034691151600371
1306.0	9.013009181850139e-5
1308.0	0.0001351951377277521
1310.0	0.00020279270659162812
1312.0	0.0003041890598874422
1316.0	0.00011407089745779082
1318.0	0.00017110634618668622
1320.0	0.00025665951928002936
1324.0	9.624731973001101e-5
1326.0	0.00014437097959501651
1328.0	0.00021655646939252476
1331.0	0.00016241735204439357
1333.0	0.00024362602806659035
1337.0	9.135976052497139e-5
1339.0	0.00013703964078745707
1341.0	0.0002055594611811856
1343.0	0.0003083391917717784
1347.0	0.0001156271969144169
1349.0	0.00017344079537162535
1352.0	0.00013008059652871903
1354.0	0.00019512089479307854
1357.0	0.0001463406710948089
1359.0	0.00021951100664221337
1362.0	0.00016463325498166002
1364.0	0.00024694988247249004
1368.0	9.260620592718377e-5
1370.0	0.00013890930889077564
1372.0	0.00020836396333616345
1374.0	0.00031254594500424517
1378.0	0.00011720472937659193
1380.0	0.0001758070940648879
1383.0	0.00013185532054866593
1385.0	0.0001977829808229989
1388.0	0.0001483372356172492
1390.0	0.0002225058534258738
1393.0	0.00016687939006940534
1395.0	0.000250319085104108
1399.0	9.38696569140405e-5
1401.0	0.00014080448537106074
1403.0	0.0002112067280565911
1405.0	0.00031681009208488664
1409.0	0.00011880378453183249
1411.0	0.00017820567679774872
1414.0	0.00013365425759831153
1416.0	0.0002004813863974673
1419.0	0.00015036103979810048
1421.0	0.00022554155969715071
1424.0	0.00016915616977286304
1426.0	0.00025373425465929455
1429.0	0.00019030069099447092
1431.0	0.0002854510364917064
1435.0	0.0001070441386843899
1437.0	0.00016056620802658484
1439.0	0.00024084931203987727
1441.0	0.0003612739680598159
1445.0	0.00013547773802243096
1447.0	0.00020321660703364643
1450.0	0.00015241245527523482
1452.0	0.00022861868291285223
1455.0	0.00017146401218463917
1457.0	0.00025719601827695873
1460.0	0.00019289701370771905
1462.0	0.0002893455205615786
1466.0	0.00010850457021059198
1468.0	0.00016275685531588795
1470.0	0.00024413528297383193
1472.0	0.0003662029244607479
1476.0	0.00013732609667278046
1478.0	0.0002059891450091707
1481.0	0.00015449185875687804
1483.0	0.00023173778813531705
1486.0	0.00017380334110148778
1488.0	0.00026070501165223166
1491.0	0.00019552875873917375
1493.0	0.0002932931381087606
1497.0	0.00010998492679078524
1499.0	0.00016497739018617787
1501.0	0.00024746608527926684
1503.0	0.00037119912791890025
1507.0	0.0001391996729695876
1509.0	0.00020879950945438137
1512.0	0.000156599632090786
1514.0	0.00023489944813617902
1517.0	0.00017617458610213427
1519.0	0.0002642618791532014
1522.0	0.00019819640936490107
1524.0	0.0002972946140473516
1528.0	0.00011148548026775686
1530.0	0.0001672282204016353
1532.0	0.00025084233060245295
1534.0	0.0003762634959036794
1538.0	0.00014109881096387977
1540.0	0.00021164821644581965
1543.0	0.00015873616233436473
1545.0	0.0002381042435015471
1548.0	0.00017857818262616033
1550.0	0.0002678672739392405
1553.0	0.0002009004554544304
1555.0	0.00030135068318164557
1559.0	0.0001130065061931171
1561.0	0.00016950975928967565
1563.0	0.0002542646389345135
1565.0	0.00038139695840177026
1569.0	0.00014302385940066385
1571.0	0.00021453578910099577
1574.0	0.00016090184182574683
1576.0	0.00024135276273862025
1579.0	0.0001810145720539652
1581.0	0.0002715218580809478
1584.0	0.00020364139356071086
1586.0	0.0003054620903410663
1590.0	0.00011454828387789985
1592.0	0.0001718224258168498
1594.0	0.0002577336387252747
1596.0	0.0003866004580879121
1600.0	0.00014497517178296702
1602.0	0.00021746275767445052
1605.0	0.0001630970682558379
1607.0	0.00024464560238375685
1610.0	0.00018348420178781764
1612.0	0.00027522630268172647
1615.0	0.00020641972701129486
1618.0	0.00015481479525847113
1620.0	0.0002322221928877067
1622.0	0.00034833328933156005
1626.0	0.000130624983499335
1628.0	0.0001959374752490025
1631.0	0.0001469531064367519
1633.0	0.00022042965965512784
1636.0	0.00016532224474134587
1638.0	0.0002479833671120188
1641.0	0.00018598752533401412
1643.0	0.0002789812880010212
1646.0	0.00020923596600076587
1648.0	0.00031385394900114883
1652.0	0.00011769523087543081
1654.0	0.0001765428463131462
1656.0	0.0002648142694697193
1658.0	0.000397221404204579
1662.0	0.00014895802657671712
1664.0	0.0002234370398650757
1667.0	0.00016757777989880677
1669.0	0.00025136666984821015
1672.0	0.0001885250023861576
1674.0	0.0002827875035792364
1678.0	0.00010604531384221366
1680.0	0.0001590679707633205
1682.0	0.00023860195614498075
1684.0	0.0003579029342174711
1687.0	0.00026842720066310333
1689.0	0.000402640800994655
1693.0	0.00015099030037299562
1695.0	0.00022648545055949343
1698.0	0.00016986408791962008
1700.0	0.0002547961318794301
1703.0	0.00019109709890957258
1705.0	0.00028664564836435887
1709.0	0.00010749211813663458
1711.0	0.00016123817720495187
1713.0	0.00024185726580742782
1715.0	0.00036278589871114176
1718.0	0.0002720894240333563
1720.0	0.0004081341360500345
1724.0	0.00015305030101876293
1726.0	0.0002295754515281444
1729.0	0.0001721815886461083
1731.0	0.00025827238296916244
1734.0	0.00019370428722687184
1736.0	0.00029055643084030774
1740.0	0.0001089586615651154
1742.0	0.0001634379923476731
1744.0	0.00024515698852150967
1746.0	0.00036773548278226447
1749.0	0.0002758016120866984
1751.0	0.00041370241813004757
1755.0	0.00015513840679876783
1757.0	0.00023270761019815174
1760.0	0.0001745307076486138
1762.0	0.00026179606147292073
1766.0	9.817352305234527e-5
1768.0	0.00014726028457851792
1770.0	0.00022089042686777687
1772.0	0.0003313356403016653
1775.0	0.000248501730226249
1777.0	0.00037275259533937346
1780.0	0.0002795644465045301
1782.0	0.0004193466697567952
1786.0	0.00015725500115879818
1788.0	0.00023588250173819727
1790.0	0.0003538237526072959
1795.0	6.634195361386797e-5
1797.0	9.951293042080196e-5
1799.0	0.00014926939563120293
1801.0	0.0002239040934468044
1803.0	0.0003358561401702066
1805.0	0.0005037842102553099
1808.0	0.0003778381576914824
1810.0	0.0005667572365372236
1815.0	0.00010626698185072942
1817.0	0.00015940047277609412
1819.0	0.00023910070916414119
1821.0	0.0003586510637462118
1824.0	0.00026898829780965883
1826.0	0.00040348244671448825
1830.0	0.0001513059175179331
1832.0	0.00022695887627689965
1834.0	0.0003404383144153495
1839.0	6.383218395287803e-5
1841.0	9.574827592931704e-5
1843.0	0.00014362241389397556
1845.0	0.00021543362084096334
1847.0	0.000323150431261445
1849.0	0.00048472564689216747
1852.0	0.0003635442351691256
1854.0	0.0005453163527536884
1858.0	0.00020449363228263313
1860.0	0.00030674044842394967
1863.0	0.00023005533631796225
1865.0	0.0003450830044769434
1869.0	0.00012940612667885375
1871.0	0.00019410919001828063
1873.0	0.00029116378502742093
1875.0	0.0004367456775411314
1880.0	8.188981453896213e-5
1882.0	0.0001228347218084432
1884.0	0.0001842520827126648
1886.0	0.0002763781240689972
1888.0	0.0004145671861034958
1890.0	0.0006218507791552438
1895.0	0.0001165970210916082
1897.0	0.00017489553163741231
1899.0	0.0002623432974561185
1901.0	0.00039351494618417775
1904.0	0.00029513620963813334
1906.0	0.0004427043144572
1910.0	0.00016601411792145
1912.0	0.000249021176882175
1915.0	0.00018676588266163126
1917.0	0.0002801488239924469
1920.0	0.00021011161799433517
1922.0	0.00031516742699150274
1926.0	0.00011818778512181352
1928.0	0.00017728167768272027
1930.0	0.0002659225165240804
1932.0	0.00039888377478612056
1935.0	0.00029916283108959044
1937.0	0.00044874424663438566
1941.0	0.00016827909248789461
1943.0	0.0002524186387318419
1946.0	0.00018931397904888144
1948.0	0.00028397096857332217
1951.0	0.00021297822642999162
1953.0	0.0003194673396449874
1956.0	0.00023960050473374056
1958.0	0.00035940075710061084
1962.0	0.00013477528391272906
1964.0	0.00020216292586909359
1966.0	0.00030324438880364036
1968.0	0.00045486658320546055
1972.0	0.00017057496870204772
1974.0	0.00025586245305307155
1977.0	0.00019189683978980366
1979.0	0.0002878452596847055
1982.0	0.00021588394476352912
1984.0	0.00032382591714529365
1987.0	0.00024286943785897024
1989.0	0.00036430415678845535
1992.0	0.00027322811759134154
1994.0	0.0004098421763870123
1998.0	0.00015369081614512961
2000.0	0.00023053622421769442
2002.0	0.0003458043363265416
2004.0	0.0005187065044898124
2008.0	0.00019451493918367965
2010.0	0.0002917724087755195
2013.0	0.0002188293065816396
2015.0	0.0003282439598724594
2018.0	0.0002461829699043445
2020.0	0.00036927445485651677
2023.0	0.0002769558411423876
2025.0	0.00041543376171358136
2028.0	0.00031157532128518603
2030.0	0.000467362981927779
2034.0	0.00017526111822291715
2036.0	0.0002628916773343757
2039.0	0.00019716875800078178
2041.0	0.00029575313700117267
2044.0	0.0002218148527508795
2046.0	0.0003327222791263192
2049.0	0.0002495417093447394
2051.0	0.0003743125640171091
2054.0	0.00028073442301283183
2056.0	0.00042110163451924775
2059.0	0.0003158262258894358
2061.0	0.0004737393388341537
2064.0	0.00035530450412561525
2066.0	0.0005329567561884229
2069.0	0.00039971756714131715
2071.0	0.0005995763507119757
2075.0	0.0002248411315169909
2077.0	0.00033726169727548637
2080.0	0.00025294627295661476
2082.0	0.00037941940943492214
2085.0	0.0002845645570761916
2087.0	0.00042684683561428744
2090.0	0.0003201351267107156
2092.0	0.0004802026900660734
2095.0	0.00036015201754955505
2097.0	0.0005402280263243326
2100.0	0.0004051710197432494
2102.0	0.0006077565296148742
2105.0	0.00045581739721115564
2107.0	0.0006837260958167334
2110.0	0.00051279457186255
2112.0	0.0007691918577938251
2115.0	0.0005768938933453688
2117.0	0.0008653408400180532
2120.0	0.0006490056300135398
2122.0	0.0009735084450203098
2124.0	0.0014602626675304646
2126.0	0.002190394001295697
2130.0	0.0008213977504858864
2132.0	0.0012320966257288297
2134.0	0.0018481449385932445
2136.0	0.002772217407889867
2140.0	0.0010395815279587001
2142.0	0.0015593722919380502
2144.0	0.0023390584379070754
2146.0	0.0035085876568606133
2148.0	0.00526288148529092
2150.0	0.00789432222793638
2152.0	0.01184148334190457
2154.0	0.017762225012856854
2159.0	0.00333041718991066
2161.0	0.00499562578486599
2163.0	0.007493438677298985
2165.0	0.011240158015948477
2167.0	0.016860237023922715
2172.0	0.003161294441985509
2174.0	0.004741941662978264
2176.0	0.007112912494467396
2178.0	0.010669368741701093
2180.0	0.01600405311255164
2185.0	0.0030007599586034323
2187.0	0.004501139937905149
2189.0	0.006751709906857723
2191.0	0.010127564860286585
2193.0	0.015191347290429879
2198.0	0.002848377616955602
2200.0	0.004272566425433403
2202.0	0.006408849638150105
2204.0	0.009613274457225159
2206.0	0.014419911685837738
2210.0	0.005407466882189151
2212.0	0.008111200323283727
2215.0	0.006083400242462796
2218.0	0.004562550181847097
2220.0	0.006843825272770645
2222.0	0.010265737909155968
2226.0	0.0038496517159334878
2228.0	0.005774477573900231
2230.0	0.008661716360850346
2233.0	0.0064962872706377595
2236.0	0.00487221545297832
2238.0	0.007308323179467479
2241.0	0.005481242384600609
2245.0	0.0020554658942252284
2247.0	0.003083198841337843
2255.0	7.22624728438557e-5
2273.0	1.6539567453885429e-9
2275.0	2.4809351180828142e-9
2277.0	3.7214026771242213e-9
2279.0	5.582104015686332e-9
2287.0	1.308305628676484e-10
2289.0	1.9624584430147262e-10
2294.0	3.679609580652611e-11
2296.0	5.519414370978917e-11
2299.0	4.1395607782341876e-11
2301.0	6.209341167351281e-11
2304.0	4.657005875513461e-11
2306.0	6.985508813270191e-11
2309.0	5.239131609952643e-11
2312.0	3.929348707464482e-11
2314.0	5.894023061196724e-11
2317.0	4.420517295897543e-11
2319.0	6.630775943846314e-11
2323.0	2.486540978942368e-11
2325.0	3.729811468413552e-11
2328.0	2.797358601310164e-11
2330.0	4.196037901965246e-11
2335.0	7.867571066184837e-12
2337.0	1.1801356599277256e-11
2339.0	1.7702034898915886e-11
2341.0	2.6553052348373828e-11
2343.0	3.982957852256074e-11
2346.0	2.987218389192056e-11
2348.0	4.480827583788084e-11
2350.0	6.721241375682126e-11
2353.0	5.0409310317615945e-11
2357.0	1.890349136910598e-11
2359.0	2.835523705365897e-11
2363.0	1.0633213895122113e-11
2367.0	3.987455210670792e-12


==> TeX/Tikz/plot_data/lasso/gam/PGM_backtracking_-_xi=2.0_-lasso_100_300_10.jsonl.txt <==
3.0	0.0005580448712516551
6.0	0.0005580448712516551
9.0	0.0005580448712516551
11.0	0.0011160897425033102
16.0	0.00027902243562582754
18.0	0.0005580448712516551
20.0	0.0011160897425033102
22.0	0.0022321794850066203
26.0	0.0011160897425033102
31.0	0.00027902243562582754
33.0	0.0005580448712516551
35.0	0.0011160897425033102
37.0	0.0022321794850066203
43.0	0.00027902243562582754
45.0	0.0005580448712516551
47.0	0.0011160897425033102
49.0	0.0022321794850066203
55.0	0.00027902243562582754
57.0	0.0005580448712516551
59.0	0.0011160897425033102
61.0	0.0022321794850066203
67.0	0.00027902243562582754
69.0	0.0005580448712516551
71.0	0.0011160897425033102
74.0	0.0011160897425033102
78.0	0.0005580448712516551
81.0	0.0005580448712516551
83.0	0.0011160897425033102
87.0	0.0005580448712516551
90.0	0.0005580448712516551
92.0	0.0011160897425033102
97.0	0.00027902243562582754
99.0	0.0005580448712516551
101.0	0.0011160897425033102
103.0	0.0022321794850066203
109.0	0.00027902243562582754
111.0	0.0005580448712516551
113.0	0.0011160897425033102
115.0	0.0022321794850066203
121.0	0.00027902243562582754
123.0	0.0005580448712516551
125.0	0.0011160897425033102
128.0	0.0011160897425033102
132.0	0.0005580448712516551
135.0	0.0005580448712516551
137.0	0.0011160897425033102
141.0	0.0005580448712516551
143.0	0.0011160897425033102
148.0	0.00027902243562582754
150.0	0.0005580448712516551
152.0	0.0011160897425033102
154.0	0.0022321794850066203
160.0	0.00027902243562582754
162.0	0.0005580448712516551
164.0	0.0011160897425033102
166.0	0.0022321794850066203
172.0	0.00027902243562582754
174.0	0.0005580448712516551
176.0	0.0011160897425033102
179.0	0.0011160897425033102
183.0	0.0005580448712516551
185.0	0.0011160897425033102
190.0	0.00027902243562582754
192.0	0.0005580448712516551
194.0	0.0011160897425033102
196.0	0.0022321794850066203
202.0	0.00027902243562582754
204.0	0.0005580448712516551
206.0	0.0011160897425033102
208.0	0.0022321794850066203
214.0	0.00027902243562582754
216.0	0.0005580448712516551
218.0	0.0011160897425033102
221.0	0.0011160897425033102
225.0	0.0005580448712516551
228.0	0.0005580448712516551
230.0	0.0011160897425033102
234.0	0.0005580448712516551
236.0	0.0011160897425033102
240.0	0.0005580448712516551
243.0	0.0005580448712516551
245.0	0.0011160897425033102
249.0	0.0005580448712516551
251.0	0.0011160897425033102
256.0	0.00027902243562582754
258.0	0.0005580448712516551
260.0	0.0011160897425033102
262.0	0.0022321794850066203
268.0	0.00027902243562582754
270.0	0.0005580448712516551
272.0	0.0011160897425033102
274.0	0.0022321794850066203
280.0	0.00027902243562582754
282.0	0.0005580448712516551
284.0	0.0011160897425033102
287.0	0.0011160897425033102
291.0	0.0005580448712516551
293.0	0.0011160897425033102
298.0	0.00027902243562582754
300.0	0.0005580448712516551
302.0	0.0011160897425033102
304.0	0.0022321794850066203
310.0	0.00027902243562582754
312.0	0.0005580448712516551
314.0	0.0011160897425033102
316.0	0.0022321794850066203
322.0	0.00027902243562582754
324.0	0.0005580448712516551
326.0	0.0011160897425033102
329.0	0.0011160897425033102
333.0	0.0005580448712516551
336.0	0.0005580448712516551
338.0	0.0011160897425033102
342.0	0.0005580448712516551
345.0	0.0005580448712516551
348.0	0.0005580448712516551
350.0	0.0011160897425033102
355.0	0.00027902243562582754
357.0	0.0005580448712516551
359.0	0.0011160897425033102
361.0	0.0022321794850066203
367.0	0.00027902243562582754
369.0	0.0005580448712516551
371.0	0.0011160897425033102
373.0	0.0022321794850066203
379.0	0.00027902243562582754
381.0	0.0005580448712516551
383.0	0.0011160897425033102
385.0	0.0022321794850066203
391.0	0.00027902243562582754
393.0	0.0005580448712516551
395.0	0.0011160897425033102
397.0	0.0022321794850066203
403.0	0.00027902243562582754
405.0	0.0005580448712516551
407.0	0.0011160897425033102
409.0	0.0022321794850066203
415.0	0.00027902243562582754
417.0	0.0005580448712516551
419.0	0.0011160897425033102
421.0	0.0022321794850066203
427.0	0.00027902243562582754
429.0	0.0005580448712516551
431.0	0.0011160897425033102
433.0	0.0022321794850066203
439.0	0.00027902243562582754
441.0	0.0005580448712516551
443.0	0.0011160897425033102
446.0	0.0011160897425033102
450.0	0.0005580448712516551
452.0	0.0011160897425033102
457.0	0.00027902243562582754
459.0	0.0005580448712516551
461.0	0.0011160897425033102
463.0	0.0022321794850066203
469.0	0.00027902243562582754
471.0	0.0005580448712516551
473.0	0.0011160897425033102
475.0	0.0022321794850066203
481.0	0.00027902243562582754
483.0	0.0005580448712516551
485.0	0.0011160897425033102
488.0	0.0011160897425033102
492.0	0.0005580448712516551
494.0	0.0011160897425033102
499.0	0.00027902243562582754
501.0	0.0005580448712516551
503.0	0.0011160897425033102
505.0	0.0022321794850066203
511.0	0.00027902243562582754
513.0	0.0005580448712516551
515.0	0.0011160897425033102
517.0	0.0022321794850066203
523.0	0.00027902243562582754
525.0	0.0005580448712516551
527.0	0.0011160897425033102
530.0	0.0011160897425033102
534.0	0.0005580448712516551
537.0	0.0005580448712516551
539.0	0.0011160897425033102
544.0	0.00027902243562582754
546.0	0.0005580448712516551
548.0	0.0011160897425033102
550.0	0.0022321794850066203
556.0	0.00027902243562582754
558.0	0.0005580448712516551
560.0	0.0011160897425033102
562.0	0.0022321794850066203
568.0	0.00027902243562582754
570.0	0.0005580448712516551
572.0	0.0011160897425033102
575.0	0.0011160897425033102
579.0	0.0005580448712516551
582.0	0.0005580448712516551
584.0	0.0011160897425033102
589.0	0.00027902243562582754
591.0	0.0005580448712516551
593.0	0.0011160897425033102
595.0	0.0022321794850066203
601.0	0.00027902243562582754
603.0	0.0005580448712516551
605.0	0.0011160897425033102
607.0	0.0022321794850066203
613.0	0.00027902243562582754
615.0	0.0005580448712516551
617.0	0.0011160897425033102
619.0	0.0022321794850066203
625.0	0.00027902243562582754
627.0	0.0005580448712516551
629.0	0.0011160897425033102
632.0	0.0011160897425033102
636.0	0.0005580448712516551
639.0	0.0005580448712516551
641.0	0.0011160897425033102
646.0	0.00027902243562582754
648.0	0.0005580448712516551
650.0	0.0011160897425033102
652.0	0.0022321794850066203
658.0	0.00027902243562582754
660.0	0.0005580448712516551
662.0	0.0011160897425033102
664.0	0.0022321794850066203
670.0	0.00027902243562582754
672.0	0.0005580448712516551
674.0	0.0011160897425033102
677.0	0.0011160897425033102
681.0	0.0005580448712516551
684.0	0.0005580448712516551
687.0	0.0005580448712516551
689.0	0.0011160897425033102
694.0	0.00027902243562582754
696.0	0.0005580448712516551
698.0	0.0011160897425033102
700.0	0.0022321794850066203
706.0	0.00027902243562582754
708.0	0.0005580448712516551
710.0	0.0011160897425033102
712.0	0.0022321794850066203
718.0	0.00027902243562582754
720.0	0.0005580448712516551
722.0	0.0011160897425033102
724.0	0.0022321794850066203
730.0	0.00027902243562582754
732.0	0.0005580448712516551
734.0	0.0011160897425033102
736.0	0.0022321794850066203
742.0	0.00027902243562582754
744.0	0.0005580448712516551
746.0	0.0011160897425033102
749.0	0.0011160897425033102
753.0	0.0005580448712516551
756.0	0.0005580448712516551
758.0	0.0011160897425033102
763.0	0.00027902243562582754
765.0	0.0005580448712516551
767.0	0.0011160897425033102
769.0	0.0022321794850066203
775.0	0.00027902243562582754
777.0	0.0005580448712516551
779.0	0.0011160897425033102
781.0	0.0022321794850066203
787.0	0.00027902243562582754
789.0	0.0005580448712516551
791.0	0.0011160897425033102
793.0	0.0022321794850066203
799.0	0.00027902243562582754
801.0	0.0005580448712516551
803.0	0.0011160897425033102
806.0	0.0011160897425033102
810.0	0.0005580448712516551
812.0	0.0011160897425033102
817.0	0.00027902243562582754
819.0	0.0005580448712516551
821.0	0.0011160897425033102
823.0	0.0022321794850066203
829.0	0.00027902243562582754
831.0	0.0005580448712516551
833.0	0.0011160897425033102
836.0	0.0011160897425033102
840.0	0.0005580448712516551
842.0	0.0011160897425033102
847.0	0.00027902243562582754
849.0	0.0005580448712516551
851.0	0.0011160897425033102
853.0	0.0022321794850066203
859.0	0.00027902243562582754
861.0	0.0005580448712516551
863.0	0.0011160897425033102
866.0	0.0011160897425033102
870.0	0.0005580448712516551
872.0	0.0011160897425033102
877.0	0.00027902243562582754
879.0	0.0005580448712516551
881.0	0.0011160897425033102
883.0	0.0022321794850066203
889.0	0.00027902243562582754
891.0	0.0005580448712516551
893.0	0.0011160897425033102
896.0	0.0011160897425033102
900.0	0.0005580448712516551
903.0	0.0005580448712516551
905.0	0.0011160897425033102
909.0	0.0005580448712516551
911.0	0.0011160897425033102
915.0	0.0005580448712516551
918.0	0.0005580448712516551
920.0	0.0011160897425033102
924.0	0.0005580448712516551
926.0	0.0011160897425033102
930.0	0.0005580448712516551
932.0	0.0011160897425033102
937.0	0.00027902243562582754
939.0	0.0005580448712516551
941.0	0.0011160897425033102
943.0	0.0022321794850066203
949.0	0.00027902243562582754
951.0	0.0005580448712516551
953.0	0.0011160897425033102
955.0	0.0022321794850066203
961.0	0.00027902243562582754
963.0	0.0005580448712516551
965.0	0.0011160897425033102
968.0	0.0011160897425033102
972.0	0.0005580448712516551
974.0	0.0011160897425033102
978.0	0.0005580448712516551
981.0	0.0005580448712516551
983.0	0.0011160897425033102
987.0	0.0005580448712516551
989.0	0.0011160897425033102
993.0	0.0005580448712516551
995.0	0.0011160897425033102
999.0	0.0005580448712516551
1001.0	0.0011160897425033102
1005.0	0.0005580448712516551
1007.0	0.0011160897425033102
1011.0	0.0005580448712516551
1014.0	0.0005580448712516551
1016.0	0.0011160897425033102
1020.0	0.0005580448712516551
1022.0	0.0011160897425033102
1026.0	0.0005580448712516551
1028.0	0.0011160897425033102
1032.0	0.0005580448712516551
1034.0	0.0011160897425033102
1038.0	0.0005580448712516551
1040.0	0.0011160897425033102
1044.0	0.0005580448712516551
1047.0	0.0005580448712516551
1049.0	0.0011160897425033102
1053.0	0.0005580448712516551
1055.0	0.0011160897425033102
1059.0	0.0005580448712516551
1061.0	0.0011160897425033102
1065.0	0.0005580448712516551
1067.0	0.0011160897425033102
1071.0	0.0005580448712516551
1073.0	0.0011160897425033102
1078.0	0.00027902243562582754
1080.0	0.0005580448712516551
1082.0	0.0011160897425033102
1084.0	0.0022321794850066203
1090.0	0.00027902243562582754
1092.0	0.0005580448712516551
1094.0	0.0011160897425033102
1097.0	0.0011160897425033102
1101.0	0.0005580448712516551
1103.0	0.0011160897425033102
1107.0	0.0005580448712516551
1109.0	0.0011160897425033102
1113.0	0.0005580448712516551
1116.0	0.0005580448712516551
1118.0	0.0011160897425033102
1122.0	0.0005580448712516551
1124.0	0.0011160897425033102
1128.0	0.0005580448712516551
1130.0	0.0011160897425033102
1134.0	0.0005580448712516551
1136.0	0.0011160897425033102
1140.0	0.0005580448712516551
1142.0	0.0011160897425033102
1146.0	0.0005580448712516551
1149.0	0.0005580448712516551
1151.0	0.0011160897425033102
1155.0	0.0005580448712516551
1157.0	0.0011160897425033102
1161.0	0.0005580448712516551
1163.0	0.0011160897425033102
1167.0	0.0005580448712516551
1169.0	0.0011160897425033102
1173.0	0.0005580448712516551
1175.0	0.0011160897425033102
1179.0	0.0005580448712516551
1182.0	0.0005580448712516551
1184.0	0.0011160897425033102
1188.0	0.0005580448712516551
1190.0	0.0011160897425033102
1194.0	0.0005580448712516551
1196.0	0.0011160897425033102
1200.0	0.0005580448712516551
1202.0	0.0011160897425033102
1206.0	0.0005580448712516551
1208.0	0.0011160897425033102
1212.0	0.0005580448712516551
1214.0	0.0011160897425033102
1219.0	0.00027902243562582754
1221.0	0.0005580448712516551
1223.0	0.0011160897425033102
1225.0	0.0022321794850066203
1231.0	0.00027902243562582754
1233.0	0.0005580448712516551
1235.0	0.0011160897425033102
1238.0	0.0011160897425033102
1242.0	0.0005580448712516551
1244.0	0.0011160897425033102
1248.0	0.0005580448712516551
1250.0	0.0011160897425033102
1254.0	0.0005580448712516551
1256.0	0.0011160897425033102
1260.0	0.0005580448712516551
1262.0	0.0011160897425033102
1266.0	0.0005580448712516551
1268.0	0.0011160897425033102
1272.0	0.0005580448712516551
1275.0	0.0005580448712516551
1277.0	0.0011160897425033102
1281.0	0.0005580448712516551
1283.0	0.0011160897425033102
1287.0	0.0005580448712516551
1289.0	0.0011160897425033102
1293.0	0.0005580448712516551
1295.0	0.0011160897425033102
1299.0	0.0005580448712516551
1301.0	0.0011160897425033102
1305.0	0.0005580448712516551
1307.0	0.0011160897425033102
1311.0	0.0005580448712516551
1313.0	0.0011160897425033102
1317.0	0.0005580448712516551
1319.0	0.0011160897425033102
1323.0	0.0005580448712516551
1325.0	0.0011160897425033102
1329.0	0.0005580448712516551
1331.0	0.0011160897425033102
1335.0	0.0005580448712516551
1337.0	0.0011160897425033102
1341.0	0.0005580448712516551
1344.0	0.0005580448712516551
1346.0	0.0011160897425033102
1350.0	0.0005580448712516551
1352.0	0.0011160897425033102
1356.0	0.0005580448712516551
1358.0	0.0011160897425033102
1362.0	0.0005580448712516551
1364.0	0.0011160897425033102
1368.0	0.0005580448712516551
1370.0	0.0011160897425033102
1374.0	0.0005580448712516551
1376.0	0.0011160897425033102
1380.0	0.0005580448712516551
1382.0	0.0011160897425033102
1386.0	0.0005580448712516551
1388.0	0.0011160897425033102
1392.0	0.0005580448712516551
1394.0	0.0011160897425033102
1398.0	0.0005580448712516551
1400.0	0.0011160897425033102
1404.0	0.0005580448712516551
1406.0	0.0011160897425033102
1410.0	0.0005580448712516551
1412.0	0.0011160897425033102
1416.0	0.0005580448712516551
1418.0	0.0011160897425033102
1422.0	0.0005580448712516551
1425.0	0.0005580448712516551
1427.0	0.0011160897425033102
1431.0	0.0005580448712516551
1433.0	0.0011160897425033102
1437.0	0.0005580448712516551
1439.0	0.0011160897425033102
1443.0	0.0005580448712516551
1445.0	0.0011160897425033102
1449.0	0.0005580448712516551
1451.0	0.0011160897425033102
1455.0	0.0005580448712516551
1457.0	0.0011160897425033102
1461.0	0.0005580448712516551
1463.0	0.0011160897425033102
1467.0	0.0005580448712516551
1469.0	0.0011160897425033102
1473.0	0.0005580448712516551
1475.0	0.0011160897425033102
1479.0	0.0005580448712516551
1481.0	0.0011160897425033102
1485.0	0.0005580448712516551
1487.0	0.0011160897425033102
1491.0	0.0005580448712516551
1493.0	0.0011160897425033102
1498.0	0.00027902243562582754
1500.0	0.0005580448712516551
1502.0	0.0011160897425033102
1504.0	0.0022321794850066203
1510.0	0.00027902243562582754
1512.0	0.0005580448712516551
1514.0	0.0011160897425033102
1516.0	0.0022321794850066203
1522.0	0.00027902243562582754
1524.0	0.0005580448712516551
1526.0	0.0011160897425033102
1529.0	0.0011160897425033102
1533.0	0.0005580448712516551
1535.0	0.0011160897425033102
1539.0	0.0005580448712516551
1542.0	0.0005580448712516551
1544.0	0.0011160897425033102
1548.0	0.0005580448712516551
1550.0	0.0011160897425033102
1554.0	0.0005580448712516551
1556.0	0.0011160897425033102
1560.0	0.0005580448712516551
1562.0	0.0011160897425033102
1566.0	0.0005580448712516551
1568.0	0.0011160897425033102
1573.0	0.00027902243562582754
1575.0	0.0005580448712516551
1577.0	0.0011160897425033102
1579.0	0.0022321794850066203
1585.0	0.00027902243562582754
1587.0	0.0005580448712516551
1589.0	0.0011160897425033102
1592.0	0.0011160897425033102
1596.0	0.0005580448712516551
1598.0	0.0011160897425033102
1602.0	0.0005580448712516551
1604.0	0.0011160897425033102
1609.0	0.00027902243562582754
1611.0	0.0005580448712516551
1613.0	0.0011160897425033102
1615.0	0.0022321794850066203
1621.0	0.00027902243562582754
1623.0	0.0005580448712516551
1625.0	0.0011160897425033102
1628.0	0.0011160897425033102
1632.0	0.0005580448712516551
1634.0	0.0011160897425033102
1638.0	0.0005580448712516551
1640.0	0.0011160897425033102
1644.0	0.0005580448712516551
1647.0	0.0005580448712516551
1649.0	0.0011160897425033102
1653.0	0.0005580448712516551
1655.0	0.0011160897425033102
1659.0	0.0005580448712516551
1661.0	0.0011160897425033102
1665.0	0.0005580448712516551
1667.0	0.0011160897425033102
1671.0	0.0005580448712516551
1673.0	0.0011160897425033102
1678.0	0.00027902243562582754
1680.0	0.0005580448712516551
1682.0	0.0011160897425033102
1684.0	0.0022321794850066203
1690.0	0.00027902243562582754
1692.0	0.0005580448712516551
1694.0	0.0011160897425033102
1697.0	0.0011160897425033102
1701.0	0.0005580448712516551
1703.0	0.0011160897425033102
1707.0	0.0005580448712516551
1709.0	0.0011160897425033102
1714.0	0.00027902243562582754
1716.0	0.0005580448712516551
1718.0	0.0011160897425033102
1720.0	0.0022321794850066203
1726.0	0.00027902243562582754
1728.0	0.0005580448712516551
1730.0	0.0011160897425033102
1733.0	0.0011160897425033102
1737.0	0.0005580448712516551
1739.0	0.0011160897425033102
1743.0	0.0005580448712516551
1745.0	0.0011160897425033102
1749.0	0.0005580448712516551
1752.0	0.0005580448712516551
1754.0	0.0011160897425033102
1758.0	0.0005580448712516551
1760.0	0.0011160897425033102
1764.0	0.0005580448712516551
1766.0	0.0011160897425033102
1770.0	0.0005580448712516551
1772.0	0.0011160897425033102
1776.0	0.0005580448712516551
1778.0	0.0011160897425033102
1783.0	0.00027902243562582754
1785.0	0.0005580448712516551
1787.0	0.0011160897425033102
1789.0	0.0022321794850066203
1795.0	0.00027902243562582754
1797.0	0.0005580448712516551
1799.0	0.0011160897425033102
1802.0	0.0011160897425033102
1806.0	0.0005580448712516551
1808.0	0.0011160897425033102
1812.0	0.0005580448712516551
1814.0	0.0011160897425033102
1818.0	0.0005580448712516551
1821.0	0.0005580448712516551
1823.0	0.0011160897425033102
1827.0	0.0005580448712516551
1829.0	0.0011160897425033102
1833.0	0.0005580448712516551
1835.0	0.0011160897425033102
1839.0	0.0005580448712516551
1841.0	0.0011160897425033102
1845.0	0.0005580448712516551
1847.0	0.0011160897425033102
1852.0	0.00027902243562582754
1854.0	0.0005580448712516551
1856.0	0.0011160897425033102
1858.0	0.0022321794850066203
1864.0	0.00027902243562582754
1866.0	0.0005580448712516551
1868.0	0.0011160897425033102
1871.0	0.0011160897425033102
1875.0	0.0005580448712516551
1877.0	0.0011160897425033102
1881.0	0.0005580448712516551
1883.0	0.0011160897425033102
1887.0	0.0005580448712516551
1890.0	0.0005580448712516551
1892.0	0.0011160897425033102
1896.0	0.0005580448712516551
1898.0	0.0011160897425033102
1902.0	0.0005580448712516551
1904.0	0.0011160897425033102
1908.0	0.0005580448712516551
1910.0	0.0011160897425033102
1914.0	0.0005580448712516551
1916.0	0.0011160897425033102
1920.0	0.0005580448712516551
1923.0	0.0005580448712516551
1925.0	0.0011160897425033102
1929.0	0.0005580448712516551
1931.0	0.0011160897425033102
1935.0	0.0005580448712516551
1937.0	0.0011160897425033102
1941.0	0.0005580448712516551
1943.0	0.0011160897425033102
1947.0	0.0005580448712516551
1949.0	0.0011160897425033102
1953.0	0.0005580448712516551
1956.0	0.0005580448712516551
1958.0	0.0011160897425033102
1962.0	0.0005580448712516551
1964.0	0.0011160897425033102
1968.0	0.0005580448712516551
1970.0	0.0011160897425033102
1974.0	0.0005580448712516551
1976.0	0.0011160897425033102
1980.0	0.0005580448712516551
1982.0	0.0011160897425033102
1986.0	0.0005580448712516551
1989.0	0.0005580448712516551
1991.0	0.0011160897425033102
1995.0	0.0005580448712516551
1997.0	0.0011160897425033102
2001.0	0.0005580448712516551
2003.0	0.0011160897425033102
2007.0	0.0005580448712516551
2009.0	0.0011160897425033102
2013.0	0.0005580448712516551
2015.0	0.0011160897425033102
2019.0	0.0005580448712516551
2022.0	0.0005580448712516551
2024.0	0.0011160897425033102
2028.0	0.0005580448712516551
2030.0	0.0011160897425033102
2034.0	0.0005580448712516551
2036.0	0.0011160897425033102
2040.0	0.0005580448712516551
2042.0	0.0011160897425033102
2046.0	0.0005580448712516551
2048.0	0.0011160897425033102
2052.0	0.0005580448712516551
2055.0	0.0005580448712516551
2057.0	0.0011160897425033102
2061.0	0.0005580448712516551
2063.0	0.0011160897425033102
2067.0	0.0005580448712516551
2069.0	0.0011160897425033102
2073.0	0.0005580448712516551
2075.0	0.0011160897425033102
2079.0	0.0005580448712516551
2081.0	0.0011160897425033102
2085.0	0.0005580448712516551
2087.0	0.0011160897425033102
2092.0	0.00027902243562582754
2094.0	0.0005580448712516551
2096.0	0.0011160897425033102
2098.0	0.0022321794850066203
2104.0	0.00027902243562582754
2106.0	0.0005580448712516551
2108.0	0.0011160897425033102
2111.0	0.0011160897425033102
2115.0	0.0005580448712516551
2117.0	0.0011160897425033102
2121.0	0.0005580448712516551
2123.0	0.0011160897425033102
2127.0	0.0005580448712516551
2130.0	0.0005580448712516551
2132.0	0.0011160897425033102
2136.0	0.0005580448712516551
2138.0	0.0011160897425033102
2142.0	0.0005580448712516551
2144.0	0.0011160897425033102
2148.0	0.0005580448712516551
2150.0	0.0011160897425033102
2154.0	0.0005580448712516551
2156.0	0.0011160897425033102
2160.0	0.0005580448712516551
2163.0	0.0005580448712516551
2165.0	0.0011160897425033102
2169.0	0.0005580448712516551
2171.0	0.0011160897425033102
2175.0	0.0005580448712516551
2177.0	0.0011160897425033102
2181.0	0.0005580448712516551
2183.0	0.0011160897425033102
2187.0	0.0005580448712516551
2189.0	0.0011160897425033102
2193.0	0.0005580448712516551
2196.0	0.0005580448712516551
2198.0	0.0011160897425033102
2202.0	0.0005580448712516551
2204.0	0.0011160897425033102
2208.0	0.0005580448712516551
2210.0	0.0011160897425033102
2214.0	0.0005580448712516551
2216.0	0.0011160897425033102
2220.0	0.0005580448712516551
2222.0	0.0011160897425033102
2226.0	0.0005580448712516551
2229.0	0.0005580448712516551
2231.0	0.0011160897425033102
2235.0	0.0005580448712516551
2237.0	0.0011160897425033102
2241.0	0.0005580448712516551
2243.0	0.0011160897425033102
2247.0	0.0005580448712516551
2249.0	0.0011160897425033102
2253.0	0.0005580448712516551
2255.0	0.0011160897425033102
2259.0	0.0005580448712516551
2261.0	0.0011160897425033102
2265.0	0.0005580448712516551
2268.0	0.0005580448712516551
2270.0	0.0011160897425033102
2274.0	0.0005580448712516551
2276.0	0.0011160897425033102
2280.0	0.0005580448712516551
2282.0	0.0011160897425033102
2286.0	0.0005580448712516551
2288.0	0.0011160897425033102
2292.0	0.0005580448712516551
2294.0	0.0011160897425033102
2298.0	0.0005580448712516551
2300.0	0.0011160897425033102
2304.0	0.0005580448712516551
2306.0	0.0011160897425033102
2311.0	0.00027902243562582754
2313.0	0.0005580448712516551
2315.0	0.0011160897425033102
2317.0	0.0022321794850066203
2323.0	0.00027902243562582754
2325.0	0.0005580448712516551
2327.0	0.0011160897425033102
2329.0	0.0022321794850066203
2335.0	0.00027902243562582754
2337.0	0.0005580448712516551
2339.0	0.0011160897425033102
2342.0	0.0011160897425033102
2346.0	0.0005580448712516551
2348.0	0.0011160897425033102
2352.0	0.0005580448712516551
2354.0	0.0011160897425033102
2358.0	0.0005580448712516551
2360.0	0.0011160897425033102
2364.0	0.0005580448712516551
2366.0	0.0011160897425033102
2370.0	0.0005580448712516551
2372.0	0.0011160897425033102
2376.0	0.0005580448712516551
2378.0	0.0011160897425033102
2382.0	0.0005580448712516551
2384.0	0.0011160897425033102
2388.0	0.0005580448712516551
2390.0	0.0011160897425033102
2394.0	0.0005580448712516551
2396.0	0.0011160897425033102
2400.0	0.0005580448712516551
2402.0	0.0011160897425033102
2406.0	0.0005580448712516551
2408.0	0.0011160897425033102
2412.0	0.0005580448712516551
2414.0	0.0011160897425033102
2418.0	0.0005580448712516551
2420.0	0.0011160897425033102
2424.0	0.0005580448712516551
2426.0	0.0011160897425033102
2430.0	0.0005580448712516551
2432.0	0.0011160897425033102
2436.0	0.0005580448712516551
2438.0	0.0011160897425033102
2442.0	0.0005580448712516551
2444.0	0.0011160897425033102
2448.0	0.0005580448712516551
2450.0	0.0011160897425033102
2454.0	0.0005580448712516551
2456.0	0.0011160897425033102
2460.0	0.0005580448712516551
2462.0	0.0011160897425033102
2466.0	0.0005580448712516551
2468.0	0.0011160897425033102
2472.0	0.0005580448712516551
2474.0	0.0011160897425033102
2478.0	0.0005580448712516551
2480.0	0.0011160897425033102
2484.0	0.0005580448712516551
2486.0	0.0011160897425033102
2490.0	0.0005580448712516551
2492.0	0.0011160897425033102
2496.0	0.0005580448712516551
2498.0	0.0011160897425033102
2502.0	0.0005580448712516551
2504.0	0.0011160897425033102
2508.0	0.0005580448712516551
2510.0	0.0011160897425033102
2514.0	0.0005580448712516551
2516.0	0.0011160897425033102
2520.0	0.0005580448712516551
2522.0	0.0011160897425033102
2526.0	0.0005580448712516551
2528.0	0.0011160897425033102
2532.0	0.0005580448712516551
2534.0	0.0011160897425033102
2538.0	0.0005580448712516551
2540.0	0.0011160897425033102
2544.0	0.0005580448712516551
2546.0	0.0011160897425033102
2550.0	0.0005580448712516551
2552.0	0.0011160897425033102
2556.0	0.0005580448712516551
2558.0	0.0011160897425033102
2562.0	0.0005580448712516551
2564.0	0.0011160897425033102
2568.0	0.0005580448712516551
2570.0	0.0011160897425033102
2574.0	0.0005580448712516551
2576.0	0.0011160897425033102
2580.0	0.0005580448712516551
2582.0	0.0011160897425033102
2586.0	0.0005580448712516551
2588.0	0.0011160897425033102
2592.0	0.0005580448712516551
2594.0	0.0011160897425033102
2598.0	0.0005580448712516551
2600.0	0.0011160897425033102
2604.0	0.0005580448712516551
2606.0	0.0011160897425033102
2610.0	0.0005580448712516551
2612.0	0.0011160897425033102
2616.0	0.0005580448712516551
2618.0	0.0011160897425033102
2622.0	0.0005580448712516551
2624.0	0.0011160897425033102
2628.0	0.0005580448712516551
2630.0	0.0011160897425033102
2634.0	0.0005580448712516551
2636.0	0.0011160897425033102
2640.0	0.0005580448712516551
2642.0	0.0011160897425033102
2646.0	0.0005580448712516551
2648.0	0.0011160897425033102
2652.0	0.0005580448712516551
2654.0	0.0011160897425033102
2656.0	0.0022321794850066203
2662.0	0.00027902243562582754
2664.0	0.0005580448712516551
2666.0	0.0011160897425033102
2668.0	0.0022321794850066203
2674.0	0.00027902243562582754
2676.0	0.0005580448712516551
2678.0	0.0011160897425033102
2680.0	0.0022321794850066203
2685.0	0.0005580448712516551
2687.0	0.0011160897425033102
2691.0	0.0005580448712516551
2693.0	0.0011160897425033102
2697.0	0.0005580448712516551
2699.0	0.0011160897425033102
2703.0	0.0005580448712516551
2705.0	0.0011160897425033102
2709.0	0.0005580448712516551
2711.0	0.0011160897425033102
2715.0	0.0005580448712516551
2717.0	0.0011160897425033102
2721.0	0.0005580448712516551
2723.0	0.0011160897425033102
2727.0	0.0005580448712516551
2729.0	0.0011160897425033102
2733.0	0.0005580448712516551
2735.0	0.0011160897425033102
2739.0	0.0005580448712516551
2741.0	0.0011160897425033102
2745.0	0.0005580448712516551
2747.0	0.0011160897425033102
2751.0	0.0005580448712516551
2753.0	0.0011160897425033102
2757.0	0.0005580448712516551
2759.0	0.0011160897425033102
2762.0	0.0011160897425033102
2766.0	0.0005580448712516551
2768.0	0.0011160897425033102
2772.0	0.0005580448712516551
2774.0	0.0011160897425033102
2778.0	0.0005580448712516551
2780.0	0.0011160897425033102
2784.0	0.0005580448712516551
2786.0	0.0011160897425033102
2789.0	0.0011160897425033102
2793.0	0.0005580448712516551
2795.0	0.0011160897425033102
2798.0	0.0011160897425033102
2802.0	0.0005580448712516551
2804.0	0.0011160897425033102
2806.0	0.0022321794850066203
2811.0	0.0005580448712516551
2813.0	0.0011160897425033102
2816.0	0.0011160897425033102
2819.0	0.0011160897425033102
2823.0	0.0005580448712516551
2825.0	0.0011160897425033102
2828.0	0.0011160897425033102
2831.0	0.0011160897425033102
2834.0	0.0011160897425033102
2837.0	0.0011160897425033102
2840.0	0.0011160897425033102
2844.0	0.0005580448712516551
2846.0	0.0011160897425033102
2848.0	0.0022321794850066203
2853.0	0.0005580448712516551
2855.0	0.0011160897425033102
2858.0	0.0011160897425033102
2860.0	0.0022321794850066203
2865.0	0.0005580448712516551
2867.0	0.0011160897425033102
2869.0	0.0022321794850066203
2875.0	0.00027902243562582754
2877.0	0.0005580448712516551
2879.0	0.0011160897425033102
2881.0	0.0022321794850066203
2885.0	0.0011160897425033102
2887.0	0.0022321794850066203
2892.0	0.0005580448712516551
2894.0	0.0011160897425033102
2896.0	0.0022321794850066203
2901.0	0.0005580448712516551
2903.0	0.0011160897425033102
2905.0	0.0022321794850066203
2909.0	0.0011160897425033102
2911.0	0.0022321794850066203
2916.0	0.0005580448712516551
2918.0	0.0011160897425033102
2920.0	0.0022321794850066203
2923.0	0.0022321794850066203
2927.0	0.0011160897425033102
2929.0	0.0022321794850066203
2934.0	0.0005580448712516551
2936.0	0.0011160897425033102
2938.0	0.0022321794850066203
2940.0	0.004464358970013241
2947.0	0.00027902243562582754
2949.0	0.0005580448712516551
2951.0	0.0011160897425033102
2953.0	0.0022321794850066203
2955.0	0.004464358970013241
2957.0	0.008928717940026481
2963.0	0.0011160897425033102
2965.0	0.0022321794850066203
2968.0	0.0022321794850066203
2970.0	0.004464358970013241
2974.0	0.0022321794850066203
2976.0	0.004464358970013241
2980.0	0.0022321794850066203
2983.0	0.0022321794850066203
2986.0	0.0022321794850066203
2988.0	0.004464358970013241
2993.0	0.0011160897425033102
2995.0	0.0022321794850066203
2997.0	0.004464358970013241
2999.0	0.008928717940026481
3004.0	0.0022321794850066203
3007.0	0.0022321794850066203
3009.0	0.004464358970013241
3014.0	0.0011160897425033102
3016.0	0.0022321794850066203
3018.0	0.004464358970013241
3020.0	0.008928717940026481
3026.0	0.0011160897425033102
3028.0	0.0022321794850066203
3030.0	0.004464358970013241
3032.0	0.008928717940026481
3038.0	0.0011160897425033102
3040.0	0.0022321794850066203
3042.0	0.004464358970013241
3045.0	0.004464358970013241
3050.0	0.0011160897425033102
3052.0	0.0022321794850066203
3054.0	0.004464358970013241
3056.0	0.008928717940026481
3062.0	0.0011160897425033102
3064.0	0.0022321794850066203
3066.0	0.004464358970013241
3069.0	0.004464358970013241
3074.0	0.0011160897425033102
3076.0	0.0022321794850066203
3078.0	0.004464358970013241
3080.0	0.008928717940026481
3086.0	0.0011160897425033102
3088.0	0.0022321794850066203
3090.0	0.004464358970013241
3093.0	0.004464358970013241
3097.0	0.0022321794850066203
3100.0	0.0022321794850066203
3103.0	0.0022321794850066203
3105.0	0.004464358970013241
3110.0	0.0011160897425033102
3112.0	0.0022321794850066203
3114.0	0.004464358970013241
3116.0	0.008928717940026481
3122.0	0.0011160897425033102
3124.0	0.0022321794850066203
3126.0	0.004464358970013241
3129.0	0.004464358970013241
3133.0	0.0022321794850066203
3136.0	0.0022321794850066203
3139.0	0.0022321794850066203
3141.0	0.004464358970013241
3146.0	0.0011160897425033102
3148.0	0.0022321794850066203
3150.0	0.004464358970013241
3152.0	0.008928717940026481
3158.0	0.0011160897425033102
3160.0	0.0022321794850066203
3162.0	0.004464358970013241
3164.0	0.008928717940026481
3170.0	0.0011160897425033102
3172.0	0.0022321794850066203
3174.0	0.004464358970013241
3176.0	0.008928717940026481
3182.0	0.0011160897425033102
3184.0	0.0022321794850066203
3186.0	0.004464358970013241
3188.0	0.008928717940026481
3194.0	0.0011160897425033102
3196.0	0.0022321794850066203
3198.0	0.004464358970013241
3200.0	0.008928717940026481
3206.0	0.0011160897425033102
3208.0	0.0022321794850066203
3210.0	0.004464358970013241
3212.0	0.008928717940026481
3214.0	0.017857435880052962
3221.0	0.0011160897425033102
3223.0	0.0022321794850066203
3225.0	0.004464358970013241
3227.0	0.008928717940026481
3229.0	0.017857435880052962
3236.0	0.0011160897425033102
3238.0	0.0022321794850066203
3240.0	0.004464358970013241
3242.0	0.008928717940026481
3244.0	0.017857435880052962
3250.0	0.0022321794850066203
3252.0	0.004464358970013241
3256.0	0.0022321794850066203
3258.0	0.004464358970013241
3262.0	0.0022321794850066203
3264.0	0.004464358970013241
3267.0	0.004464358970013241
3269.0	0.008928717940026481
3272.0	0.008928717940026481
3274.0	0.017857435880052962
3279.0	0.004464358970013241
3281.0	0.008928717940026481
3283.0	0.017857435880052962
3285.0	0.035714871760105925
3287.0	0.07142974352021185
3291.0	0.035714871760105925
3294.0	0.035714871760105925
3298.0	0.017857435880052962
3300.0	0.035714871760105925
3303.0	0.035714871760105925
3307.0	0.017857435880052962
3309.0	0.035714871760105925
3311.0	0.07142974352021185
3317.0	0.008928717940026481
3319.0	0.017857435880052962
3321.0	0.035714871760105925
3323.0	0.07142974352021185
3329.0	0.008928717940026481
3331.0	0.017857435880052962
3333.0	0.035714871760105925
3335.0	0.07142974352021185
3341.0	0.008928717940026481
3343.0	0.017857435880052962
3345.0	0.035714871760105925
3347.0	0.07142974352021185
3353.0	0.008928717940026481
3355.0	0.017857435880052962
3357.0	0.035714871760105925
3359.0	0.07142974352021185
3365.0	0.008928717940026481
3367.0	0.017857435880052962
3369.0	0.035714871760105925
3372.0	0.035714871760105925
3375.0	0.035714871760105925
3379.0	0.017857435880052962
3381.0	0.035714871760105925
3384.0	0.035714871760105925
3388.0	0.017857435880052962
3390.0	0.035714871760105925
3392.0	0.07142974352021185
3398.0	0.008928717940026481
3400.0	0.017857435880052962
3402.0	0.035714871760105925
3404.0	0.07142974352021185
3410.0	0.008928717940026481
3412.0	0.017857435880052962
3414.0	0.035714871760105925
3416.0	0.07142974352021185
3422.0	0.008928717940026481
3424.0	0.017857435880052962
3426.0	0.035714871760105925
3428.0	0.07142974352021185


==> TeX/Tikz/plot_data/lasso/gam/PGM_backtracking_-_xi=2.0_-lasso_4000_1000_10.jsonl.txt <==
3.0	2.0217412488899533e-5
5.0	4.0434824977799066e-5
8.0	4.0434824977799066e-5
13.0	1.0108706244449767e-5
15.0	2.0217412488899533e-5
17.0	4.0434824977799066e-5
19.0	8.086964995559813e-5
25.0	1.0108706244449767e-5
27.0	2.0217412488899533e-5
29.0	4.0434824977799066e-5
32.0	4.0434824977799066e-5
36.0	2.0217412488899533e-5
39.0	2.0217412488899533e-5
41.0	4.0434824977799066e-5
45.0	2.0217412488899533e-5
48.0	2.0217412488899533e-5
50.0	4.0434824977799066e-5
54.0	2.0217412488899533e-5
57.0	2.0217412488899533e-5
59.0	4.0434824977799066e-5
64.0	1.0108706244449767e-5
66.0	2.0217412488899533e-5
68.0	4.0434824977799066e-5
70.0	8.086964995559813e-5
76.0	1.0108706244449767e-5
78.0	2.0217412488899533e-5
80.0	4.0434824977799066e-5
83.0	4.0434824977799066e-5
88.0	1.0108706244449767e-5
90.0	2.0217412488899533e-5
92.0	4.0434824977799066e-5
94.0	8.086964995559813e-5
100.0	1.0108706244449767e-5
102.0	2.0217412488899533e-5
104.0	4.0434824977799066e-5
107.0	4.0434824977799066e-5
112.0	1.0108706244449767e-5
114.0	2.0217412488899533e-5
116.0	4.0434824977799066e-5
118.0	8.086964995559813e-5
124.0	1.0108706244449767e-5
126.0	2.0217412488899533e-5
128.0	4.0434824977799066e-5
131.0	4.0434824977799066e-5
136.0	1.0108706244449767e-5
138.0	2.0217412488899533e-5
140.0	4.0434824977799066e-5
142.0	8.086964995559813e-5
148.0	1.0108706244449767e-5
150.0	2.0217412488899533e-5
152.0	4.0434824977799066e-5
155.0	4.0434824977799066e-5
159.0	2.0217412488899533e-5
162.0	2.0217412488899533e-5
164.0	4.0434824977799066e-5
168.0	2.0217412488899533e-5
171.0	2.0217412488899533e-5
173.0	4.0434824977799066e-5
177.0	2.0217412488899533e-5
180.0	2.0217412488899533e-5
182.0	4.0434824977799066e-5
186.0	2.0217412488899533e-5
189.0	2.0217412488899533e-5
191.0	4.0434824977799066e-5
195.0	2.0217412488899533e-5
197.0	4.0434824977799066e-5
202.0	1.0108706244449767e-5
204.0	2.0217412488899533e-5
206.0	4.0434824977799066e-5
208.0	8.086964995559813e-5
214.0	1.0108706244449767e-5
216.0	2.0217412488899533e-5
218.0	4.0434824977799066e-5
221.0	4.0434824977799066e-5
225.0	2.0217412488899533e-5
228.0	2.0217412488899533e-5
230.0	4.0434824977799066e-5
234.0	2.0217412488899533e-5
236.0	4.0434824977799066e-5
241.0	1.0108706244449767e-5
243.0	2.0217412488899533e-5
245.0	4.0434824977799066e-5
247.0	8.086964995559813e-5
253.0	1.0108706244449767e-5
255.0	2.0217412488899533e-5
257.0	4.0434824977799066e-5
259.0	8.086964995559813e-5
265.0	1.0108706244449767e-5
267.0	2.0217412488899533e-5
269.0	4.0434824977799066e-5
272.0	4.0434824977799066e-5
277.0	1.0108706244449767e-5
279.0	2.0217412488899533e-5
281.0	4.0434824977799066e-5
283.0	8.086964995559813e-5
289.0	1.0108706244449767e-5
291.0	2.0217412488899533e-5
293.0	4.0434824977799066e-5
295.0	8.086964995559813e-5
301.0	1.0108706244449767e-5
303.0	2.0217412488899533e-5
305.0	4.0434824977799066e-5
307.0	8.086964995559813e-5
313.0	1.0108706244449767e-5
315.0	2.0217412488899533e-5
317.0	4.0434824977799066e-5
319.0	8.086964995559813e-5
325.0	1.0108706244449767e-5
327.0	2.0217412488899533e-5
329.0	4.0434824977799066e-5
331.0	8.086964995559813e-5
337.0	1.0108706244449767e-5
339.0	2.0217412488899533e-5
341.0	4.0434824977799066e-5
343.0	8.086964995559813e-5
349.0	1.0108706244449767e-5
351.0	2.0217412488899533e-5
353.0	4.0434824977799066e-5
355.0	8.086964995559813e-5
361.0	1.0108706244449767e-5
363.0	2.0217412488899533e-5
365.0	4.0434824977799066e-5
367.0	8.086964995559813e-5
373.0	1.0108706244449767e-5
375.0	2.0217412488899533e-5
377.0	4.0434824977799066e-5
379.0	8.086964995559813e-5
385.0	1.0108706244449767e-5
387.0	2.0217412488899533e-5
389.0	4.0434824977799066e-5
391.0	8.086964995559813e-5
397.0	1.0108706244449767e-5
399.0	2.0217412488899533e-5
401.0	4.0434824977799066e-5
403.0	8.086964995559813e-5
408.0	2.0217412488899533e-5
410.0	4.0434824977799066e-5
415.0	1.0108706244449767e-5
417.0	2.0217412488899533e-5
419.0	4.0434824977799066e-5
421.0	8.086964995559813e-5
427.0	1.0108706244449767e-5
429.0	2.0217412488899533e-5
431.0	4.0434824977799066e-5
433.0	8.086964995559813e-5
438.0	2.0217412488899533e-5
440.0	4.0434824977799066e-5
444.0	2.0217412488899533e-5
446.0	4.0434824977799066e-5
450.0	2.0217412488899533e-5
452.0	4.0434824977799066e-5
456.0	2.0217412488899533e-5
458.0	4.0434824977799066e-5
462.0	2.0217412488899533e-5
464.0	4.0434824977799066e-5
468.0	2.0217412488899533e-5
470.0	4.0434824977799066e-5
475.0	1.0108706244449767e-5
477.0	2.0217412488899533e-5
479.0	4.0434824977799066e-5
481.0	8.086964995559813e-5
486.0	2.0217412488899533e-5
488.0	4.0434824977799066e-5
492.0	2.0217412488899533e-5
494.0	4.0434824977799066e-5
496.0	8.086964995559813e-5
502.0	1.0108706244449767e-5
504.0	2.0217412488899533e-5
506.0	4.0434824977799066e-5
508.0	8.086964995559813e-5
513.0	2.0217412488899533e-5
515.0	4.0434824977799066e-5
517.0	8.086964995559813e-5
523.0	1.0108706244449767e-5
525.0	2.0217412488899533e-5
527.0	4.0434824977799066e-5
529.0	8.086964995559813e-5
532.0	8.086964995559813e-5
538.0	1.0108706244449767e-5
540.0	2.0217412488899533e-5
542.0	4.0434824977799066e-5
544.0	8.086964995559813e-5
546.0	0.00016173929991119626
553.0	1.0108706244449767e-5
555.0	2.0217412488899533e-5
557.0	4.0434824977799066e-5
559.0	8.086964995559813e-5
561.0	0.00016173929991119626
568.0	1.0108706244449767e-5
570.0	2.0217412488899533e-5
572.0	4.0434824977799066e-5
574.0	8.086964995559813e-5
576.0	0.00016173929991119626
583.0	1.0108706244449767e-5
585.0	2.0217412488899533e-5
587.0	4.0434824977799066e-5
589.0	8.086964995559813e-5
591.0	0.00016173929991119626
598.0	1.0108706244449767e-5
600.0	2.0217412488899533e-5
602.0	4.0434824977799066e-5
604.0	8.086964995559813e-5
606.0	0.00016173929991119626
613.0	1.0108706244449767e-5
615.0	2.0217412488899533e-5
617.0	4.0434824977799066e-5
619.0	8.086964995559813e-5
621.0	0.00016173929991119626
628.0	1.0108706244449767e-5
630.0	2.0217412488899533e-5
632.0	4.0434824977799066e-5
634.0	8.086964995559813e-5
636.0	0.00016173929991119626
643.0	1.0108706244449767e-5
645.0	2.0217412488899533e-5
647.0	4.0434824977799066e-5
649.0	8.086964995559813e-5
651.0	0.00016173929991119626
658.0	1.0108706244449767e-5
660.0	2.0217412488899533e-5
662.0	4.0434824977799066e-5
664.0	8.086964995559813e-5
666.0	0.00016173929991119626
673.0	1.0108706244449767e-5
675.0	2.0217412488899533e-5
677.0	4.0434824977799066e-5
679.0	8.086964995559813e-5
681.0	0.00016173929991119626
683.0	0.00032347859982239253
690.0	2.0217412488899533e-5
692.0	4.0434824977799066e-5
694.0	8.086964995559813e-5
696.0	0.00016173929991119626
698.0	0.00032347859982239253
706.0	1.0108706244449767e-5
708.0	2.0217412488899533e-5
710.0	4.0434824977799066e-5
712.0	8.086964995559813e-5
714.0	0.00016173929991119626
716.0	0.00032347859982239253
719.0	0.00032347859982239253
721.0	0.0006469571996447851
725.0	0.00032347859982239253
727.0	0.0006469571996447851
731.0	0.00032347859982239253
733.0	0.0006469571996447851
737.0	0.00032347859982239253
739.0	0.0006469571996447851
743.0	0.00032347859982239253
745.0	0.0006469571996447851
748.0	0.0006469571996447851
755.0	4.0434824977799066e-5
757.0	8.086964995559813e-5
759.0	0.00016173929991119626
761.0	0.00032347859982239253
763.0	0.0006469571996447851
765.0	0.0012939143992895701
768.0	0.0012939143992895701
771.0	0.0012939143992895701
775.0	0.0006469571996447851
777.0	0.0012939143992895701
780.0	0.0012939143992895701
784.0	0.0006469571996447851
786.0	0.0012939143992895701
790.0	0.0006469571996447851
792.0	0.0012939143992895701
795.0	0.0012939143992895701
799.0	0.0006469571996447851
801.0	0.0012939143992895701
804.0	0.0012939143992895701
808.0	0.0006469571996447851
810.0	0.0012939143992895701
814.0	0.0006469571996447851
816.0	0.0012939143992895701


==> TeX/Tikz/plot_data/lasso/gam/PGM_backtracking_-_xi=2.0_-lasso_500_1000_10.jsonl.txt <==
3.0	0.00013603877323540163
5.0	0.00027207754647080325
9.0	0.00013603877323540163
11.0	0.00027207754647080325
16.0	6.801938661770081e-5
18.0	0.00013603877323540163
20.0	0.00027207754647080325
22.0	0.0005441550929416065
28.0	6.801938661770081e-5
30.0	0.00013603877323540163
32.0	0.00027207754647080325
35.0	0.00027207754647080325
39.0	0.00013603877323540163
42.0	0.00013603877323540163
44.0	0.00027207754647080325
48.0	0.00013603877323540163
51.0	0.00013603877323540163
53.0	0.00027207754647080325
58.0	6.801938661770081e-5
60.0	0.00013603877323540163
62.0	0.00027207754647080325
64.0	0.0005441550929416065
70.0	6.801938661770081e-5
72.0	0.00013603877323540163
74.0	0.00027207754647080325
76.0	0.0005441550929416065
82.0	6.801938661770081e-5
84.0	0.00013603877323540163
86.0	0.00027207754647080325
89.0	0.00027207754647080325
93.0	0.00013603877323540163
96.0	0.00013603877323540163
99.0	0.00013603877323540163
101.0	0.00027207754647080325
105.0	0.00013603877323540163
108.0	0.00013603877323540163
111.0	0.00013603877323540163
113.0	0.00027207754647080325
117.0	0.00013603877323540163
120.0	0.00013603877323540163
123.0	0.00013603877323540163
125.0	0.00027207754647080325
130.0	6.801938661770081e-5
132.0	0.00013603877323540163
134.0	0.00027207754647080325
136.0	0.0005441550929416065
142.0	6.801938661770081e-5
144.0	0.00013603877323540163
146.0	0.00027207754647080325
148.0	0.0005441550929416065
154.0	6.801938661770081e-5
156.0	0.00013603877323540163
158.0	0.00027207754647080325
160.0	0.0005441550929416065
166.0	6.801938661770081e-5
168.0	0.00013603877323540163
170.0	0.00027207754647080325
172.0	0.0005441550929416065
178.0	6.801938661770081e-5
180.0	0.00013603877323540163
182.0	0.00027207754647080325
185.0	0.00027207754647080325
189.0	0.00013603877323540163
192.0	0.00013603877323540163
194.0	0.00027207754647080325
199.0	6.801938661770081e-5
201.0	0.00013603877323540163
203.0	0.00027207754647080325
205.0	0.0005441550929416065
211.0	6.801938661770081e-5
213.0	0.00013603877323540163
215.0	0.00027207754647080325
217.0	0.0005441550929416065
223.0	6.801938661770081e-5
225.0	0.00013603877323540163
227.0	0.00027207754647080325
230.0	0.00027207754647080325
234.0	0.00013603877323540163
237.0	0.00013603877323540163
239.0	0.00027207754647080325
244.0	6.801938661770081e-5
246.0	0.00013603877323540163
248.0	0.00027207754647080325
250.0	0.0005441550929416065
256.0	6.801938661770081e-5
258.0	0.00013603877323540163
260.0	0.00027207754647080325
262.0	0.0005441550929416065
268.0	6.801938661770081e-5
270.0	0.00013603877323540163
272.0	0.00027207754647080325
275.0	0.00027207754647080325
279.0	0.00013603877323540163
282.0	0.00013603877323540163
284.0	0.00027207754647080325
289.0	6.801938661770081e-5
291.0	0.00013603877323540163
293.0	0.00027207754647080325
295.0	0.0005441550929416065
301.0	6.801938661770081e-5
303.0	0.00013603877323540163
305.0	0.00027207754647080325
307.0	0.0005441550929416065
313.0	6.801938661770081e-5
315.0	0.00013603877323540163
317.0	0.00027207754647080325
320.0	0.00027207754647080325
324.0	0.00013603877323540163
327.0	0.00013603877323540163
329.0	0.00027207754647080325
334.0	6.801938661770081e-5
336.0	0.00013603877323540163
338.0	0.00027207754647080325
340.0	0.0005441550929416065
346.0	6.801938661770081e-5
348.0	0.00013603877323540163
350.0	0.00027207754647080325
352.0	0.0005441550929416065
358.0	6.801938661770081e-5
360.0	0.00013603877323540163
362.0	0.00027207754647080325
365.0	0.00027207754647080325
369.0	0.00013603877323540163
372.0	0.00013603877323540163
374.0	0.00027207754647080325
379.0	6.801938661770081e-5
381.0	0.00013603877323540163
383.0	0.00027207754647080325
385.0	0.0005441550929416065
391.0	6.801938661770081e-5
393.0	0.00013603877323540163
395.0	0.00027207754647080325
397.0	0.0005441550929416065
403.0	6.801938661770081e-5
405.0	0.00013603877323540163
407.0	0.00027207754647080325
410.0	0.00027207754647080325
414.0	0.00013603877323540163
417.0	0.00013603877323540163
419.0	0.00027207754647080325
424.0	6.801938661770081e-5
426.0	0.00013603877323540163
428.0	0.00027207754647080325
430.0	0.0005441550929416065
436.0	6.801938661770081e-5
438.0	0.00013603877323540163
440.0	0.00027207754647080325
442.0	0.0005441550929416065
448.0	6.801938661770081e-5
450.0	0.00013603877323540163
452.0	0.00027207754647080325
455.0	0.00027207754647080325
459.0	0.00013603877323540163
462.0	0.00013603877323540163
464.0	0.00027207754647080325
469.0	6.801938661770081e-5
471.0	0.00013603877323540163
473.0	0.00027207754647080325
475.0	0.0005441550929416065
481.0	6.801938661770081e-5
483.0	0.00013603877323540163
485.0	0.00027207754647080325
487.0	0.0005441550929416065
493.0	6.801938661770081e-5
495.0	0.00013603877323540163
497.0	0.00027207754647080325
500.0	0.00027207754647080325
504.0	0.00013603877323540163
507.0	0.00013603877323540163
509.0	0.00027207754647080325
514.0	6.801938661770081e-5
516.0	0.00013603877323540163
518.0	0.00027207754647080325
520.0	0.0005441550929416065
526.0	6.801938661770081e-5
528.0	0.00013603877323540163
530.0	0.00027207754647080325
532.0	0.0005441550929416065
538.0	6.801938661770081e-5
540.0	0.00013603877323540163
542.0	0.00027207754647080325
544.0	0.0005441550929416065
550.0	6.801938661770081e-5
552.0	0.00013603877323540163
554.0	0.00027207754647080325
556.0	0.0005441550929416065
562.0	6.801938661770081e-5
564.0	0.00013603877323540163
566.0	0.00027207754647080325
569.0	0.00027207754647080325
573.0	0.00013603877323540163
576.0	0.00013603877323540163
578.0	0.00027207754647080325
583.0	6.801938661770081e-5
585.0	0.00013603877323540163
587.0	0.00027207754647080325
589.0	0.0005441550929416065
595.0	6.801938661770081e-5
597.0	0.00013603877323540163
599.0	0.00027207754647080325
601.0	0.0005441550929416065
607.0	6.801938661770081e-5
609.0	0.00013603877323540163
611.0	0.00027207754647080325
613.0	0.0005441550929416065
619.0	6.801938661770081e-5
621.0	0.00013603877323540163
623.0	0.00027207754647080325
625.0	0.0005441550929416065
631.0	6.801938661770081e-5
633.0	0.00013603877323540163
635.0	0.00027207754647080325
638.0	0.00027207754647080325
642.0	0.00013603877323540163
645.0	0.00013603877323540163
647.0	0.00027207754647080325
652.0	6.801938661770081e-5
654.0	0.00013603877323540163
656.0	0.00027207754647080325
658.0	0.0005441550929416065
664.0	6.801938661770081e-5
666.0	0.00013603877323540163
668.0	0.00027207754647080325
670.0	0.0005441550929416065
676.0	6.801938661770081e-5
678.0	0.00013603877323540163
680.0	0.00027207754647080325
683.0	0.00027207754647080325
687.0	0.00013603877323540163
690.0	0.00013603877323540163
692.0	0.00027207754647080325
697.0	6.801938661770081e-5
699.0	0.00013603877323540163
701.0	0.00027207754647080325
703.0	0.0005441550929416065
709.0	6.801938661770081e-5
711.0	0.00013603877323540163
713.0	0.00027207754647080325
715.0	0.0005441550929416065
721.0	6.801938661770081e-5
723.0	0.00013603877323540163
725.0	0.00027207754647080325
728.0	0.00027207754647080325
732.0	0.00013603877323540163
735.0	0.00013603877323540163
737.0	0.00027207754647080325
742.0	6.801938661770081e-5
744.0	0.00013603877323540163
746.0	0.00027207754647080325
748.0	0.0005441550929416065
754.0	6.801938661770081e-5
756.0	0.00013603877323540163
758.0	0.00027207754647080325
760.0	0.0005441550929416065
766.0	6.801938661770081e-5
768.0	0.00013603877323540163
770.0	0.00027207754647080325
773.0	0.00027207754647080325
777.0	0.00013603877323540163
780.0	0.00013603877323540163
782.0	0.00027207754647080325
787.0	6.801938661770081e-5
789.0	0.00013603877323540163
791.0	0.00027207754647080325
793.0	0.0005441550929416065
799.0	6.801938661770081e-5
801.0	0.00013603877323540163
803.0	0.00027207754647080325
805.0	0.0005441550929416065
811.0	6.801938661770081e-5
813.0	0.00013603877323540163
815.0	0.00027207754647080325
818.0	0.00027207754647080325
822.0	0.00013603877323540163
825.0	0.00013603877323540163
827.0	0.00027207754647080325
832.0	6.801938661770081e-5
834.0	0.00013603877323540163
836.0	0.00027207754647080325
838.0	0.0005441550929416065
844.0	6.801938661770081e-5
846.0	0.00013603877323540163
848.0	0.00027207754647080325
850.0	0.0005441550929416065
856.0	6.801938661770081e-5
858.0	0.00013603877323540163
860.0	0.00027207754647080325
862.0	0.0005441550929416065
868.0	6.801938661770081e-5
870.0	0.00013603877323540163
872.0	0.00027207754647080325
874.0	0.0005441550929416065
880.0	6.801938661770081e-5
882.0	0.00013603877323540163
884.0	0.00027207754647080325
887.0	0.00027207754647080325
891.0	0.00013603877323540163
894.0	0.00013603877323540163
896.0	0.00027207754647080325
901.0	6.801938661770081e-5
903.0	0.00013603877323540163
905.0	0.00027207754647080325
907.0	0.0005441550929416065
913.0	6.801938661770081e-5
915.0	0.00013603877323540163
917.0	0.00027207754647080325
919.0	0.0005441550929416065
925.0	6.801938661770081e-5
927.0	0.00013603877323540163
929.0	0.00027207754647080325
931.0	0.0005441550929416065
937.0	6.801938661770081e-5
939.0	0.00013603877323540163
941.0	0.00027207754647080325
943.0	0.0005441550929416065
949.0	6.801938661770081e-5
951.0	0.00013603877323540163
953.0	0.00027207754647080325
955.0	0.0005441550929416065
961.0	6.801938661770081e-5
963.0	0.00013603877323540163
965.0	0.00027207754647080325
967.0	0.0005441550929416065
973.0	6.801938661770081e-5
975.0	0.00013603877323540163
977.0	0.00027207754647080325
980.0	0.00027207754647080325
984.0	0.00013603877323540163
987.0	0.00013603877323540163
989.0	0.00027207754647080325
994.0	6.801938661770081e-5
996.0	0.00013603877323540163
998.0	0.00027207754647080325
1000.0	0.0005441550929416065
1006.0	6.801938661770081e-5
1008.0	0.00013603877323540163
1010.0	0.00027207754647080325
1012.0	0.0005441550929416065
1018.0	6.801938661770081e-5
1020.0	0.00013603877323540163
1022.0	0.00027207754647080325
1024.0	0.0005441550929416065
1030.0	6.801938661770081e-5
1032.0	0.00013603877323540163
1034.0	0.00027207754647080325
1036.0	0.0005441550929416065
1042.0	6.801938661770081e-5
1044.0	0.00013603877323540163
1046.0	0.00027207754647080325
1048.0	0.0005441550929416065
1054.0	6.801938661770081e-5
1056.0	0.00013603877323540163
1058.0	0.00027207754647080325
1060.0	0.0005441550929416065
1066.0	6.801938661770081e-5
1068.0	0.00013603877323540163
1070.0	0.00027207754647080325
1072.0	0.0005441550929416065
1078.0	6.801938661770081e-5
1080.0	0.00013603877323540163
1082.0	0.00027207754647080325
1084.0	0.0005441550929416065
1090.0	6.801938661770081e-5
1092.0	0.00013603877323540163
1094.0	0.00027207754647080325
1096.0	0.0005441550929416065
1102.0	6.801938661770081e-5
1104.0	0.00013603877323540163
1106.0	0.00027207754647080325
1108.0	0.0005441550929416065
1114.0	6.801938661770081e-5
1116.0	0.00013603877323540163
1118.0	0.00027207754647080325
1120.0	0.0005441550929416065
1126.0	6.801938661770081e-5
1128.0	0.00013603877323540163
1130.0	0.00027207754647080325
1132.0	0.0005441550929416065
1138.0	6.801938661770081e-5
1140.0	0.00013603877323540163
1142.0	0.00027207754647080325
1144.0	0.0005441550929416065
1150.0	6.801938661770081e-5
1152.0	0.00013603877323540163
1154.0	0.00027207754647080325
1156.0	0.0005441550929416065
1162.0	6.801938661770081e-5
1164.0	0.00013603877323540163
1166.0	0.00027207754647080325
1168.0	0.0005441550929416065
1174.0	6.801938661770081e-5
1176.0	0.00013603877323540163
1178.0	0.00027207754647080325
1180.0	0.0005441550929416065
1186.0	6.801938661770081e-5
1188.0	0.00013603877323540163
1190.0	0.00027207754647080325
1192.0	0.0005441550929416065
1198.0	6.801938661770081e-5
1200.0	0.00013603877323540163
1202.0	0.00027207754647080325
1204.0	0.0005441550929416065
1210.0	6.801938661770081e-5
1212.0	0.00013603877323540163
1214.0	0.00027207754647080325
1216.0	0.0005441550929416065
1222.0	6.801938661770081e-5
1224.0	0.00013603877323540163
1226.0	0.00027207754647080325
1228.0	0.0005441550929416065
1234.0	6.801938661770081e-5
1236.0	0.00013603877323540163
1238.0	0.00027207754647080325
1240.0	0.0005441550929416065
1246.0	6.801938661770081e-5
1248.0	0.00013603877323540163
1250.0	0.00027207754647080325
1252.0	0.0005441550929416065
1258.0	6.801938661770081e-5
1260.0	0.00013603877323540163
1262.0	0.00027207754647080325
1264.0	0.0005441550929416065
1270.0	6.801938661770081e-5
1272.0	0.00013603877323540163
1274.0	0.00027207754647080325
1276.0	0.0005441550929416065
1282.0	6.801938661770081e-5
1284.0	0.00013603877323540163
1286.0	0.00027207754647080325
1288.0	0.0005441550929416065
1294.0	6.801938661770081e-5
1296.0	0.00013603877323540163
1298.0	0.00027207754647080325
1300.0	0.0005441550929416065
1306.0	6.801938661770081e-5
1308.0	0.00013603877323540163
1310.0	0.00027207754647080325
1312.0	0.0005441550929416065
1318.0	6.801938661770081e-5
1320.0	0.00013603877323540163
1322.0	0.00027207754647080325
1324.0	0.0005441550929416065
1330.0	6.801938661770081e-5
1332.0	0.00013603877323540163
1334.0	0.00027207754647080325
1336.0	0.0005441550929416065
1341.0	0.00013603877323540163
1343.0	0.00027207754647080325
1348.0	6.801938661770081e-5
1350.0	0.00013603877323540163
1352.0	0.00027207754647080325
1354.0	0.0005441550929416065
1360.0	6.801938661770081e-5
1362.0	0.00013603877323540163
1364.0	0.00027207754647080325
1366.0	0.0005441550929416065
1371.0	0.00013603877323540163
1373.0	0.00027207754647080325
1377.0	0.00013603877323540163
1379.0	0.00027207754647080325
1383.0	0.00013603877323540163
1385.0	0.00027207754647080325
1389.0	0.00013603877323540163
1391.0	0.00027207754647080325
1395.0	0.00013603877323540163
1397.0	0.00027207754647080325
1401.0	0.00013603877323540163
1403.0	0.00027207754647080325
1407.0	0.00013603877323540163
1409.0	0.00027207754647080325
1413.0	0.00013603877323540163
1415.0	0.00027207754647080325
1419.0	0.00013603877323540163
1421.0	0.00027207754647080325
1425.0	0.00013603877323540163
1427.0	0.00027207754647080325
1431.0	0.00013603877323540163
1433.0	0.00027207754647080325
1437.0	0.00013603877323540163
1439.0	0.00027207754647080325
1443.0	0.00013603877323540163
1445.0	0.00027207754647080325
1449.0	0.00013603877323540163
1451.0	0.00027207754647080325
1455.0	0.00013603877323540163
1457.0	0.00027207754647080325
1461.0	0.00013603877323540163
1463.0	0.00027207754647080325
1467.0	0.00013603877323540163
1469.0	0.00027207754647080325
1473.0	0.00013603877323540163
1475.0	0.00027207754647080325
1479.0	0.00013603877323540163
1481.0	0.00027207754647080325
1485.0	0.00013603877323540163
1487.0	0.00027207754647080325
1491.0	0.00013603877323540163
1493.0	0.00027207754647080325
1497.0	0.00013603877323540163
1499.0	0.00027207754647080325
1503.0	0.00013603877323540163
1505.0	0.00027207754647080325
1509.0	0.00013603877323540163
1511.0	0.00027207754647080325
1515.0	0.00013603877323540163
1517.0	0.00027207754647080325
1521.0	0.00013603877323540163
1523.0	0.00027207754647080325
1527.0	0.00013603877323540163
1529.0	0.00027207754647080325
1533.0	0.00013603877323540163
1535.0	0.00027207754647080325
1539.0	0.00013603877323540163
1541.0	0.00027207754647080325
1545.0	0.00013603877323540163
1547.0	0.00027207754647080325
1551.0	0.00013603877323540163
1553.0	0.00027207754647080325
1557.0	0.00013603877323540163
1559.0	0.00027207754647080325
1563.0	0.00013603877323540163
1565.0	0.00027207754647080325
1568.0	0.00027207754647080325
1570.0	0.0005441550929416065
1575.0	0.00013603877323540163
1577.0	0.00027207754647080325
1581.0	0.00013603877323540163
1583.0	0.00027207754647080325
1587.0	0.00013603877323540163
1589.0	0.00027207754647080325
1593.0	0.00013603877323540163
1595.0	0.00027207754647080325
1598.0	0.00027207754647080325
1600.0	0.0005441550929416065
1605.0	0.00013603877323540163
1607.0	0.00027207754647080325
1611.0	0.00013603877323540163
1613.0	0.00027207754647080325
1617.0	0.00013603877323540163
1619.0	0.00027207754647080325
1622.0	0.00027207754647080325
1624.0	0.0005441550929416065
1629.0	0.00013603877323540163
1631.0	0.00027207754647080325
1635.0	0.00013603877323540163
1637.0	0.00027207754647080325
1640.0	0.00027207754647080325
1642.0	0.0005441550929416065
1647.0	0.00013603877323540163
1649.0	0.00027207754647080325
1653.0	0.00013603877323540163
1655.0	0.00027207754647080325
1658.0	0.00027207754647080325
1663.0	6.801938661770081e-5
1665.0	0.00013603877323540163
1667.0	0.00027207754647080325
1669.0	0.0005441550929416065
1673.0	0.00027207754647080325
1678.0	6.801938661770081e-5
1680.0	0.00013603877323540163
1682.0	0.00027207754647080325
1684.0	0.0005441550929416065
1688.0	0.00027207754647080325
1693.0	6.801938661770081e-5
1695.0	0.00013603877323540163
1697.0	0.00027207754647080325
1699.0	0.0005441550929416065
1704.0	0.00013603877323540163
1706.0	0.00027207754647080325
1709.0	0.00027207754647080325
1713.0	0.00013603877323540163
1715.0	0.00027207754647080325
1717.0	0.0005441550929416065
1722.0	0.00013603877323540163
1724.0	0.00027207754647080325
1728.0	0.00013603877323540163
1730.0	0.00027207754647080325
1733.0	0.00027207754647080325
1737.0	0.00013603877323540163
1739.0	0.00027207754647080325
1742.0	0.00027207754647080325
1746.0	0.00013603877323540163
1748.0	0.00027207754647080325
1751.0	0.00027207754647080325
1755.0	0.00013603877323540163
1757.0	0.00027207754647080325
1759.0	0.0005441550929416065
1764.0	0.00013603877323540163
1766.0	0.00027207754647080325
1770.0	0.00013603877323540163
1772.0	0.00027207754647080325
1775.0	0.00027207754647080325
1779.0	0.00013603877323540163
1781.0	0.00027207754647080325
1783.0	0.0005441550929416065
1788.0	0.00013603877323540163
1790.0	0.00027207754647080325
1794.0	0.00013603877323540163
1796.0	0.00027207754647080325
1799.0	0.00027207754647080325
1803.0	0.00013603877323540163
1805.0	0.00027207754647080325
1807.0	0.0005441550929416065
1813.0	6.801938661770081e-5
1815.0	0.00013603877323540163
1817.0	0.00027207754647080325
1819.0	0.0005441550929416065
1824.0	0.00013603877323540163
1826.0	0.00027207754647080325
1829.0	0.00027207754647080325
1833.0	0.00013603877323540163
1835.0	0.00027207754647080325
1838.0	0.00027207754647080325
1842.0	0.00013603877323540163
1844.0	0.00027207754647080325
1846.0	0.0005441550929416065
1852.0	6.801938661770081e-5
1854.0	0.00013603877323540163
1856.0	0.00027207754647080325
1858.0	0.0005441550929416065
1863.0	0.00013603877323540163
1865.0	0.00027207754647080325
1868.0	0.00027207754647080325
1872.0	0.00013603877323540163
1874.0	0.00027207754647080325
1877.0	0.00027207754647080325
1881.0	0.00013603877323540163
1883.0	0.00027207754647080325
1885.0	0.0005441550929416065
1890.0	0.00013603877323540163
1892.0	0.00027207754647080325
1896.0	0.00013603877323540163
1898.0	0.00027207754647080325
1901.0	0.00027207754647080325
1905.0	0.00013603877323540163
1907.0	0.00027207754647080325
1909.0	0.0005441550929416065
1914.0	0.00013603877323540163
1916.0	0.00027207754647080325
1919.0	0.00027207754647080325
1923.0	0.00013603877323540163
1925.0	0.00027207754647080325
1928.0	0.00027207754647080325
1931.0	0.00027207754647080325
1935.0	0.00013603877323540163
1937.0	0.00027207754647080325
1940.0	0.00027207754647080325
1942.0	0.0005441550929416065
1948.0	6.801938661770081e-5
1950.0	0.00013603877323540163
1952.0	0.00027207754647080325
1954.0	0.0005441550929416065
1957.0	0.0005441550929416065
1963.0	6.801938661770081e-5
1965.0	0.00013603877323540163
1967.0	0.00027207754647080325
1969.0	0.0005441550929416065
1971.0	0.001088310185883213
1978.0	6.801938661770081e-5
1980.0	0.00013603877323540163
1982.0	0.00027207754647080325
1984.0	0.0005441550929416065
1986.0	0.001088310185883213
1993.0	6.801938661770081e-5
1995.0	0.00013603877323540163
1997.0	0.00027207754647080325
1999.0	0.0005441550929416065
2001.0	0.001088310185883213
2008.0	6.801938661770081e-5
2010.0	0.00013603877323540163
2012.0	0.00027207754647080325
2014.0	0.0005441550929416065
2016.0	0.001088310185883213
2022.0	0.00013603877323540163
2024.0	0.00027207754647080325
2026.0	0.0005441550929416065
2028.0	0.001088310185883213
2034.0	0.00013603877323540163
2036.0	0.00027207754647080325
2038.0	0.0005441550929416065
2040.0	0.001088310185883213
2046.0	0.00013603877323540163
2048.0	0.00027207754647080325
2050.0	0.0005441550929416065
2052.0	0.001088310185883213
2058.0	0.00013603877323540163
2060.0	0.00027207754647080325
2062.0	0.0005441550929416065
2064.0	0.001088310185883213
2069.0	0.00027207754647080325
2071.0	0.0005441550929416065
2075.0	0.00027207754647080325
2077.0	0.0005441550929416065
2081.0	0.00027207754647080325
2083.0	0.0005441550929416065
2087.0	0.00027207754647080325
2089.0	0.0005441550929416065
2093.0	0.00027207754647080325
2095.0	0.0005441550929416065
2099.0	0.00027207754647080325
2101.0	0.0005441550929416065
2105.0	0.00027207754647080325
2107.0	0.0005441550929416065
2111.0	0.00027207754647080325
2113.0	0.0005441550929416065
2117.0	0.00027207754647080325
2119.0	0.0005441550929416065
2123.0	0.00027207754647080325
2125.0	0.0005441550929416065
2128.0	0.0005441550929416065
2130.0	0.001088310185883213
2134.0	0.0005441550929416065
2136.0	0.001088310185883213
2140.0	0.0005441550929416065
2142.0	0.001088310185883213
2146.0	0.0005441550929416065
2148.0	0.001088310185883213
2151.0	0.001088310185883213
2153.0	0.002176620371766426
2157.0	0.001088310185883213
2159.0	0.002176620371766426
2163.0	0.001088310185883213
2165.0	0.002176620371766426
2167.0	0.004353240743532852
2169.0	0.008706481487065704
2172.0	0.008706481487065704
2175.0	0.008706481487065704
2179.0	0.004353240743532852
2181.0	0.008706481487065704
2185.0	0.004353240743532852
2187.0	0.008706481487065704
2191.0	0.004353240743532852
2193.0	0.008706481487065704
2197.0	0.004353240743532852
2199.0	0.008706481487065704
2203.0	0.004353240743532852
2205.0	0.008706481487065704
2209.0	0.004353240743532852
2211.0	0.008706481487065704
2215.0	0.004353240743532852
2217.0	0.008706481487065704
2221.0	0.004353240743532852
2223.0	0.008706481487065704
2227.0	0.004353240743532852
2229.0	0.008706481487065704
2233.0	0.004353240743532852
2235.0	0.008706481487065704
2239.0	0.004353240743532852
2241.0	0.008706481487065704
2245.0	0.004353240743532852
2247.0	0.008706481487065704
2251.0	0.004353240743532852
2253.0	0.008706481487065704
2257.0	0.004353240743532852
2259.0	0.008706481487065704
2263.0	0.004353240743532852
2265.0	0.008706481487065704
2269.0	0.004353240743532852
2271.0	0.008706481487065704
2275.0	0.004353240743532852
2277.0	0.008706481487065704
2281.0	0.004353240743532852
2283.0	0.008706481487065704
2287.0	0.004353240743532852
2289.0	0.008706481487065704
2293.0	0.004353240743532852
2295.0	0.008706481487065704
2299.0	0.004353240743532852
2301.0	0.008706481487065704
2304.0	0.008706481487065704
2308.0	0.004353240743532852
2312.0	0.002176620371766426
2314.0	0.004353240743532852
2316.0	0.008706481487065704
2319.0	0.008706481487065704
2322.0	0.008706481487065704
2325.0	0.008706481487065704
2329.0	0.004353240743532852
2332.0	0.004353240743532852


==> TeX/Tikz/plot_data/lasso/gam/PGM_fixed_-lasso_100_300_10.jsonl.txt <==
4.0	0.00027902243562582754
6.0	0.00027902243562582754
8.0	0.00027902243562582754
10.0	0.00027902243562582754
12.0	0.00027902243562582754
14.0	0.00027902243562582754
16.0	0.00027902243562582754
18.0	0.00027902243562582754
20.0	0.00027902243562582754
22.0	0.00027902243562582754
24.0	0.00027902243562582754
26.0	0.00027902243562582754
28.0	0.00027902243562582754
30.0	0.00027902243562582754
32.0	0.00027902243562582754
34.0	0.00027902243562582754
36.0	0.00027902243562582754
38.0	0.00027902243562582754
40.0	0.00027902243562582754
42.0	0.00027902243562582754
44.0	0.00027902243562582754
46.0	0.00027902243562582754
48.0	0.00027902243562582754
50.0	0.00027902243562582754
52.0	0.00027902243562582754
54.0	0.00027902243562582754
56.0	0.00027902243562582754
58.0	0.00027902243562582754
60.0	0.00027902243562582754
62.0	0.00027902243562582754
64.0	0.00027902243562582754
66.0	0.00027902243562582754
68.0	0.00027902243562582754
70.0	0.00027902243562582754
72.0	0.00027902243562582754
74.0	0.00027902243562582754
76.0	0.00027902243562582754
78.0	0.00027902243562582754
80.0	0.00027902243562582754
82.0	0.00027902243562582754
84.0	0.00027902243562582754
86.0	0.00027902243562582754
88.0	0.00027902243562582754
90.0	0.00027902243562582754
92.0	0.00027902243562582754
94.0	0.00027902243562582754
96.0	0.00027902243562582754
98.0	0.00027902243562582754
100.0	0.00027902243562582754
102.0	0.00027902243562582754
104.0	0.00027902243562582754
106.0	0.00027902243562582754
108.0	0.00027902243562582754
110.0	0.00027902243562582754
112.0	0.00027902243562582754
114.0	0.00027902243562582754
116.0	0.00027902243562582754
118.0	0.00027902243562582754
120.0	0.00027902243562582754
122.0	0.00027902243562582754
124.0	0.00027902243562582754
126.0	0.00027902243562582754
128.0	0.00027902243562582754
130.0	0.00027902243562582754
132.0	0.00027902243562582754
134.0	0.00027902243562582754
136.0	0.00027902243562582754
138.0	0.00027902243562582754
140.0	0.00027902243562582754
142.0	0.00027902243562582754
144.0	0.00027902243562582754
146.0	0.00027902243562582754
148.0	0.00027902243562582754
150.0	0.00027902243562582754
152.0	0.00027902243562582754
154.0	0.00027902243562582754
156.0	0.00027902243562582754
158.0	0.00027902243562582754
160.0	0.00027902243562582754
162.0	0.00027902243562582754
164.0	0.00027902243562582754
166.0	0.00027902243562582754
168.0	0.00027902243562582754
170.0	0.00027902243562582754
172.0	0.00027902243562582754
174.0	0.00027902243562582754
176.0	0.00027902243562582754
178.0	0.00027902243562582754
180.0	0.00027902243562582754
182.0	0.00027902243562582754
184.0	0.00027902243562582754
186.0	0.00027902243562582754
188.0	0.00027902243562582754
190.0	0.00027902243562582754
192.0	0.00027902243562582754
194.0	0.00027902243562582754
196.0	0.00027902243562582754
198.0	0.00027902243562582754
200.0	0.00027902243562582754
202.0	0.00027902243562582754
204.0	0.00027902243562582754
206.0	0.00027902243562582754
208.0	0.00027902243562582754
210.0	0.00027902243562582754
212.0	0.00027902243562582754
214.0	0.00027902243562582754
216.0	0.00027902243562582754
218.0	0.00027902243562582754
220.0	0.00027902243562582754
222.0	0.00027902243562582754
224.0	0.00027902243562582754
226.0	0.00027902243562582754
228.0	0.00027902243562582754
230.0	0.00027902243562582754
232.0	0.00027902243562582754
234.0	0.00027902243562582754
236.0	0.00027902243562582754
238.0	0.00027902243562582754
240.0	0.00027902243562582754
242.0	0.00027902243562582754
244.0	0.00027902243562582754
246.0	0.00027902243562582754
248.0	0.00027902243562582754
250.0	0.00027902243562582754
252.0	0.00027902243562582754
254.0	0.00027902243562582754
256.0	0.00027902243562582754
258.0	0.00027902243562582754
260.0	0.00027902243562582754
262.0	0.00027902243562582754
264.0	0.00027902243562582754
266.0	0.00027902243562582754
268.0	0.00027902243562582754
270.0	0.00027902243562582754
272.0	0.00027902243562582754
274.0	0.00027902243562582754
276.0	0.00027902243562582754
278.0	0.00027902243562582754
280.0	0.00027902243562582754
282.0	0.00027902243562582754
284.0	0.00027902243562582754
286.0	0.00027902243562582754
288.0	0.00027902243562582754
290.0	0.00027902243562582754
292.0	0.00027902243562582754
294.0	0.00027902243562582754
296.0	0.00027902243562582754
298.0	0.00027902243562582754
300.0	0.00027902243562582754
302.0	0.00027902243562582754
304.0	0.00027902243562582754
306.0	0.00027902243562582754
308.0	0.00027902243562582754
310.0	0.00027902243562582754
312.0	0.00027902243562582754
314.0	0.00027902243562582754
316.0	0.00027902243562582754
318.0	0.00027902243562582754
320.0	0.00027902243562582754
322.0	0.00027902243562582754
324.0	0.00027902243562582754
326.0	0.00027902243562582754
328.0	0.00027902243562582754
330.0	0.00027902243562582754
332.0	0.00027902243562582754
334.0	0.00027902243562582754
336.0	0.00027902243562582754
338.0	0.00027902243562582754
340.0	0.00027902243562582754
342.0	0.00027902243562582754
344.0	0.00027902243562582754
346.0	0.00027902243562582754
348.0	0.00027902243562582754
350.0	0.00027902243562582754
352.0	0.00027902243562582754
354.0	0.00027902243562582754
356.0	0.00027902243562582754
358.0	0.00027902243562582754
360.0	0.00027902243562582754
362.0	0.00027902243562582754
364.0	0.00027902243562582754
366.0	0.00027902243562582754
368.0	0.00027902243562582754
370.0	0.00027902243562582754
372.0	0.00027902243562582754
374.0	0.00027902243562582754
376.0	0.00027902243562582754
378.0	0.00027902243562582754
380.0	0.00027902243562582754
382.0	0.00027902243562582754
384.0	0.00027902243562582754
386.0	0.00027902243562582754
388.0	0.00027902243562582754
390.0	0.00027902243562582754
392.0	0.00027902243562582754
394.0	0.00027902243562582754
396.0	0.00027902243562582754
398.0	0.00027902243562582754
400.0	0.00027902243562582754
402.0	0.00027902243562582754
404.0	0.00027902243562582754
406.0	0.00027902243562582754
408.0	0.00027902243562582754
410.0	0.00027902243562582754
412.0	0.00027902243562582754
414.0	0.00027902243562582754
416.0	0.00027902243562582754
418.0	0.00027902243562582754
420.0	0.00027902243562582754
422.0	0.00027902243562582754
424.0	0.00027902243562582754
426.0	0.00027902243562582754
428.0	0.00027902243562582754
430.0	0.00027902243562582754
432.0	0.00027902243562582754
434.0	0.00027902243562582754
436.0	0.00027902243562582754
438.0	0.00027902243562582754
440.0	0.00027902243562582754
442.0	0.00027902243562582754
444.0	0.00027902243562582754
446.0	0.00027902243562582754
448.0	0.00027902243562582754
450.0	0.00027902243562582754
452.0	0.00027902243562582754
454.0	0.00027902243562582754
456.0	0.00027902243562582754
458.0	0.00027902243562582754
460.0	0.00027902243562582754
462.0	0.00027902243562582754
464.0	0.00027902243562582754
466.0	0.00027902243562582754
468.0	0.00027902243562582754
470.0	0.00027902243562582754
472.0	0.00027902243562582754
474.0	0.00027902243562582754
476.0	0.00027902243562582754
478.0	0.00027902243562582754
480.0	0.00027902243562582754
482.0	0.00027902243562582754
484.0	0.00027902243562582754
486.0	0.00027902243562582754
488.0	0.00027902243562582754
490.0	0.00027902243562582754
492.0	0.00027902243562582754
494.0	0.00027902243562582754
496.0	0.00027902243562582754
498.0	0.00027902243562582754
500.0	0.00027902243562582754
502.0	0.00027902243562582754
504.0	0.00027902243562582754
506.0	0.00027902243562582754
508.0	0.00027902243562582754
510.0	0.00027902243562582754
512.0	0.00027902243562582754
514.0	0.00027902243562582754
516.0	0.00027902243562582754
518.0	0.00027902243562582754
520.0	0.00027902243562582754
522.0	0.00027902243562582754
524.0	0.00027902243562582754
526.0	0.00027902243562582754
528.0	0.00027902243562582754
530.0	0.00027902243562582754
532.0	0.00027902243562582754
534.0	0.00027902243562582754
536.0	0.00027902243562582754
538.0	0.00027902243562582754
540.0	0.00027902243562582754
542.0	0.00027902243562582754
544.0	0.00027902243562582754
546.0	0.00027902243562582754
548.0	0.00027902243562582754
550.0	0.00027902243562582754
552.0	0.00027902243562582754
554.0	0.00027902243562582754
556.0	0.00027902243562582754
558.0	0.00027902243562582754
560.0	0.00027902243562582754
562.0	0.00027902243562582754
564.0	0.00027902243562582754
566.0	0.00027902243562582754
568.0	0.00027902243562582754
570.0	0.00027902243562582754
572.0	0.00027902243562582754
574.0	0.00027902243562582754
576.0	0.00027902243562582754
578.0	0.00027902243562582754
580.0	0.00027902243562582754
582.0	0.00027902243562582754
584.0	0.00027902243562582754
586.0	0.00027902243562582754
588.0	0.00027902243562582754
590.0	0.00027902243562582754
592.0	0.00027902243562582754
594.0	0.00027902243562582754
596.0	0.00027902243562582754
598.0	0.00027902243562582754
600.0	0.00027902243562582754
602.0	0.00027902243562582754
604.0	0.00027902243562582754
606.0	0.00027902243562582754
608.0	0.00027902243562582754
610.0	0.00027902243562582754
612.0	0.00027902243562582754
614.0	0.00027902243562582754
616.0	0.00027902243562582754
618.0	0.00027902243562582754
620.0	0.00027902243562582754
622.0	0.00027902243562582754
624.0	0.00027902243562582754
626.0	0.00027902243562582754
628.0	0.00027902243562582754
630.0	0.00027902243562582754
632.0	0.00027902243562582754
634.0	0.00027902243562582754
636.0	0.00027902243562582754
638.0	0.00027902243562582754
640.0	0.00027902243562582754
642.0	0.00027902243562582754
644.0	0.00027902243562582754
646.0	0.00027902243562582754
648.0	0.00027902243562582754
650.0	0.00027902243562582754
652.0	0.00027902243562582754
654.0	0.00027902243562582754
656.0	0.00027902243562582754
658.0	0.00027902243562582754
660.0	0.00027902243562582754
662.0	0.00027902243562582754
664.0	0.00027902243562582754
666.0	0.00027902243562582754
668.0	0.00027902243562582754
670.0	0.00027902243562582754
672.0	0.00027902243562582754
674.0	0.00027902243562582754
676.0	0.00027902243562582754
678.0	0.00027902243562582754
680.0	0.00027902243562582754
682.0	0.00027902243562582754
684.0	0.00027902243562582754
686.0	0.00027902243562582754
688.0	0.00027902243562582754
690.0	0.00027902243562582754
692.0	0.00027902243562582754
694.0	0.00027902243562582754
696.0	0.00027902243562582754
698.0	0.00027902243562582754
700.0	0.00027902243562582754
702.0	0.00027902243562582754
704.0	0.00027902243562582754
706.0	0.00027902243562582754
708.0	0.00027902243562582754
710.0	0.00027902243562582754
712.0	0.00027902243562582754
714.0	0.00027902243562582754
716.0	0.00027902243562582754
718.0	0.00027902243562582754
720.0	0.00027902243562582754
722.0	0.00027902243562582754
724.0	0.00027902243562582754
726.0	0.00027902243562582754
728.0	0.00027902243562582754
730.0	0.00027902243562582754
732.0	0.00027902243562582754
734.0	0.00027902243562582754
736.0	0.00027902243562582754
738.0	0.00027902243562582754
740.0	0.00027902243562582754
742.0	0.00027902243562582754
744.0	0.00027902243562582754
746.0	0.00027902243562582754
748.0	0.00027902243562582754
750.0	0.00027902243562582754
752.0	0.00027902243562582754
754.0	0.00027902243562582754
756.0	0.00027902243562582754
758.0	0.00027902243562582754
760.0	0.00027902243562582754
762.0	0.00027902243562582754
764.0	0.00027902243562582754
766.0	0.00027902243562582754
768.0	0.00027902243562582754
770.0	0.00027902243562582754
772.0	0.00027902243562582754
774.0	0.00027902243562582754
776.0	0.00027902243562582754
778.0	0.00027902243562582754
780.0	0.00027902243562582754
782.0	0.00027902243562582754
784.0	0.00027902243562582754
786.0	0.00027902243562582754
788.0	0.00027902243562582754
790.0	0.00027902243562582754
792.0	0.00027902243562582754
794.0	0.00027902243562582754
796.0	0.00027902243562582754
798.0	0.00027902243562582754
800.0	0.00027902243562582754
802.0	0.00027902243562582754
804.0	0.00027902243562582754
806.0	0.00027902243562582754
808.0	0.00027902243562582754
810.0	0.00027902243562582754
812.0	0.00027902243562582754
814.0	0.00027902243562582754
816.0	0.00027902243562582754
818.0	0.00027902243562582754
820.0	0.00027902243562582754
822.0	0.00027902243562582754
824.0	0.00027902243562582754
826.0	0.00027902243562582754
828.0	0.00027902243562582754
830.0	0.00027902243562582754
832.0	0.00027902243562582754
834.0	0.00027902243562582754
836.0	0.00027902243562582754
838.0	0.00027902243562582754
840.0	0.00027902243562582754
842.0	0.00027902243562582754
844.0	0.00027902243562582754
846.0	0.00027902243562582754
848.0	0.00027902243562582754
850.0	0.00027902243562582754
852.0	0.00027902243562582754
854.0	0.00027902243562582754
856.0	0.00027902243562582754
858.0	0.00027902243562582754
860.0	0.00027902243562582754
862.0	0.00027902243562582754
864.0	0.00027902243562582754
866.0	0.00027902243562582754
868.0	0.00027902243562582754
870.0	0.00027902243562582754
872.0	0.00027902243562582754
874.0	0.00027902243562582754
876.0	0.00027902243562582754
878.0	0.00027902243562582754
880.0	0.00027902243562582754
882.0	0.00027902243562582754
884.0	0.00027902243562582754
886.0	0.00027902243562582754
888.0	0.00027902243562582754
890.0	0.00027902243562582754
892.0	0.00027902243562582754
894.0	0.00027902243562582754
896.0	0.00027902243562582754
898.0	0.00027902243562582754
900.0	0.00027902243562582754
902.0	0.00027902243562582754
904.0	0.00027902243562582754
906.0	0.00027902243562582754
908.0	0.00027902243562582754
910.0	0.00027902243562582754
912.0	0.00027902243562582754
914.0	0.00027902243562582754
916.0	0.00027902243562582754
918.0	0.00027902243562582754
920.0	0.00027902243562582754
922.0	0.00027902243562582754
924.0	0.00027902243562582754
926.0	0.00027902243562582754
928.0	0.00027902243562582754
930.0	0.00027902243562582754
932.0	0.00027902243562582754
934.0	0.00027902243562582754
936.0	0.00027902243562582754
938.0	0.00027902243562582754
940.0	0.00027902243562582754
942.0	0.00027902243562582754
944.0	0.00027902243562582754
946.0	0.00027902243562582754
948.0	0.00027902243562582754
950.0	0.00027902243562582754
952.0	0.00027902243562582754
954.0	0.00027902243562582754
956.0	0.00027902243562582754
958.0	0.00027902243562582754
960.0	0.00027902243562582754
962.0	0.00027902243562582754
964.0	0.00027902243562582754
966.0	0.00027902243562582754
968.0	0.00027902243562582754
970.0	0.00027902243562582754
972.0	0.00027902243562582754
974.0	0.00027902243562582754
976.0	0.00027902243562582754
978.0	0.00027902243562582754
980.0	0.00027902243562582754
982.0	0.00027902243562582754
984.0	0.00027902243562582754
986.0	0.00027902243562582754
988.0	0.00027902243562582754
990.0	0.00027902243562582754
992.0	0.00027902243562582754
994.0	0.00027902243562582754
996.0	0.00027902243562582754
998.0	0.00027902243562582754
1000.0	0.00027902243562582754
1002.0	0.00027902243562582754
1004.0	0.00027902243562582754
1006.0	0.00027902243562582754
1008.0	0.00027902243562582754
1010.0	0.00027902243562582754
1012.0	0.00027902243562582754
1014.0	0.00027902243562582754
1016.0	0.00027902243562582754
1018.0	0.00027902243562582754
1020.0	0.00027902243562582754
1022.0	0.00027902243562582754
1024.0	0.00027902243562582754
1026.0	0.00027902243562582754
1028.0	0.00027902243562582754
1030.0	0.00027902243562582754
1032.0	0.00027902243562582754
1034.0	0.00027902243562582754
1036.0	0.00027902243562582754
1038.0	0.00027902243562582754
1040.0	0.00027902243562582754
1042.0	0.00027902243562582754
1044.0	0.00027902243562582754
1046.0	0.00027902243562582754
1048.0	0.00027902243562582754
1050.0	0.00027902243562582754
1052.0	0.00027902243562582754
1054.0	0.00027902243562582754
1056.0	0.00027902243562582754
1058.0	0.00027902243562582754
1060.0	0.00027902243562582754
1062.0	0.00027902243562582754
1064.0	0.00027902243562582754
1066.0	0.00027902243562582754
1068.0	0.00027902243562582754
1070.0	0.00027902243562582754
1072.0	0.00027902243562582754
1074.0	0.00027902243562582754
1076.0	0.00027902243562582754
1078.0	0.00027902243562582754
1080.0	0.00027902243562582754
1082.0	0.00027902243562582754
1084.0	0.00027902243562582754
1086.0	0.00027902243562582754
1088.0	0.00027902243562582754
1090.0	0.00027902243562582754
1092.0	0.00027902243562582754
1094.0	0.00027902243562582754
1096.0	0.00027902243562582754
1098.0	0.00027902243562582754
1100.0	0.00027902243562582754
1102.0	0.00027902243562582754
1104.0	0.00027902243562582754
1106.0	0.00027902243562582754
1108.0	0.00027902243562582754
1110.0	0.00027902243562582754
1112.0	0.00027902243562582754
1114.0	0.00027902243562582754
1116.0	0.00027902243562582754
1118.0	0.00027902243562582754
1120.0	0.00027902243562582754
1122.0	0.00027902243562582754
1124.0	0.00027902243562582754
1126.0	0.00027902243562582754
1128.0	0.00027902243562582754
1130.0	0.00027902243562582754
1132.0	0.00027902243562582754
1134.0	0.00027902243562582754
1136.0	0.00027902243562582754
1138.0	0.00027902243562582754
1140.0	0.00027902243562582754
1142.0	0.00027902243562582754
1144.0	0.00027902243562582754
1146.0	0.00027902243562582754
1148.0	0.00027902243562582754
1150.0	0.00027902243562582754
1152.0	0.00027902243562582754
1154.0	0.00027902243562582754
1156.0	0.00027902243562582754
1158.0	0.00027902243562582754
1160.0	0.00027902243562582754
1162.0	0.00027902243562582754
1164.0	0.00027902243562582754
1166.0	0.00027902243562582754
1168.0	0.00027902243562582754
1170.0	0.00027902243562582754
1172.0	0.00027902243562582754
1174.0	0.00027902243562582754
1176.0	0.00027902243562582754
1178.0	0.00027902243562582754
1180.0	0.00027902243562582754
1182.0	0.00027902243562582754
1184.0	0.00027902243562582754
1186.0	0.00027902243562582754
1188.0	0.00027902243562582754
1190.0	0.00027902243562582754
1192.0	0.00027902243562582754
1194.0	0.00027902243562582754
1196.0	0.00027902243562582754
1198.0	0.00027902243562582754
1200.0	0.00027902243562582754
1202.0	0.00027902243562582754
1204.0	0.00027902243562582754
1206.0	0.00027902243562582754
1208.0	0.00027902243562582754
1210.0	0.00027902243562582754
1212.0	0.00027902243562582754
1214.0	0.00027902243562582754
1216.0	0.00027902243562582754
1218.0	0.00027902243562582754
1220.0	0.00027902243562582754
1222.0	0.00027902243562582754
1224.0	0.00027902243562582754
1226.0	0.00027902243562582754
1228.0	0.00027902243562582754
1230.0	0.00027902243562582754
1232.0	0.00027902243562582754
1234.0	0.00027902243562582754
1236.0	0.00027902243562582754
1238.0	0.00027902243562582754
1240.0	0.00027902243562582754
1242.0	0.00027902243562582754
1244.0	0.00027902243562582754
1246.0	0.00027902243562582754
1248.0	0.00027902243562582754
1250.0	0.00027902243562582754
1252.0	0.00027902243562582754
1254.0	0.00027902243562582754
1256.0	0.00027902243562582754
1258.0	0.00027902243562582754
1260.0	0.00027902243562582754
1262.0	0.00027902243562582754
1264.0	0.00027902243562582754
1266.0	0.00027902243562582754
1268.0	0.00027902243562582754
1270.0	0.00027902243562582754
1272.0	0.00027902243562582754
1274.0	0.00027902243562582754
1276.0	0.00027902243562582754
1278.0	0.00027902243562582754
1280.0	0.00027902243562582754
1282.0	0.00027902243562582754
1284.0	0.00027902243562582754
1286.0	0.00027902243562582754
1288.0	0.00027902243562582754
1290.0	0.00027902243562582754
1292.0	0.00027902243562582754
1294.0	0.00027902243562582754
1296.0	0.00027902243562582754
1298.0	0.00027902243562582754
1300.0	0.00027902243562582754
1302.0	0.00027902243562582754
1304.0	0.00027902243562582754
1306.0	0.00027902243562582754
1308.0	0.00027902243562582754
1310.0	0.00027902243562582754
1312.0	0.00027902243562582754
1314.0	0.00027902243562582754
1316.0	0.00027902243562582754
1318.0	0.00027902243562582754
1320.0	0.00027902243562582754
1322.0	0.00027902243562582754
1324.0	0.00027902243562582754
1326.0	0.00027902243562582754
1328.0	0.00027902243562582754
1330.0	0.00027902243562582754
1332.0	0.00027902243562582754
1334.0	0.00027902243562582754
1336.0	0.00027902243562582754
1338.0	0.00027902243562582754
1340.0	0.00027902243562582754
1342.0	0.00027902243562582754
1344.0	0.00027902243562582754
1346.0	0.00027902243562582754
1348.0	0.00027902243562582754
1350.0	0.00027902243562582754
1352.0	0.00027902243562582754
1354.0	0.00027902243562582754
1356.0	0.00027902243562582754
1358.0	0.00027902243562582754
1360.0	0.00027902243562582754
1362.0	0.00027902243562582754
1364.0	0.00027902243562582754
1366.0	0.00027902243562582754
1368.0	0.00027902243562582754
1370.0	0.00027902243562582754
1372.0	0.00027902243562582754
1374.0	0.00027902243562582754
1376.0	0.00027902243562582754
1378.0	0.00027902243562582754
1380.0	0.00027902243562582754
1382.0	0.00027902243562582754
1384.0	0.00027902243562582754
1386.0	0.00027902243562582754
1388.0	0.00027902243562582754
1390.0	0.00027902243562582754
1392.0	0.00027902243562582754
1394.0	0.00027902243562582754
1396.0	0.00027902243562582754
1398.0	0.00027902243562582754
1400.0	0.00027902243562582754
1402.0	0.00027902243562582754
1404.0	0.00027902243562582754
1406.0	0.00027902243562582754
1408.0	0.00027902243562582754
1410.0	0.00027902243562582754
1412.0	0.00027902243562582754
1414.0	0.00027902243562582754
1416.0	0.00027902243562582754
1418.0	0.00027902243562582754
1420.0	0.00027902243562582754
1422.0	0.00027902243562582754
1424.0	0.00027902243562582754
1426.0	0.00027902243562582754
1428.0	0.00027902243562582754
1430.0	0.00027902243562582754
1432.0	0.00027902243562582754
1434.0	0.00027902243562582754
1436.0	0.00027902243562582754
1438.0	0.00027902243562582754
1440.0	0.00027902243562582754
1442.0	0.00027902243562582754
1444.0	0.00027902243562582754
1446.0	0.00027902243562582754
1448.0	0.00027902243562582754
1450.0	0.00027902243562582754
1452.0	0.00027902243562582754
1454.0	0.00027902243562582754
1456.0	0.00027902243562582754
1458.0	0.00027902243562582754
1460.0	0.00027902243562582754
1462.0	0.00027902243562582754
1464.0	0.00027902243562582754
1466.0	0.00027902243562582754
1468.0	0.00027902243562582754
1470.0	0.00027902243562582754
1472.0	0.00027902243562582754
1474.0	0.00027902243562582754
1476.0	0.00027902243562582754
1478.0	0.00027902243562582754
1480.0	0.00027902243562582754
1482.0	0.00027902243562582754
1484.0	0.00027902243562582754
1486.0	0.00027902243562582754
1488.0	0.00027902243562582754
1490.0	0.00027902243562582754
1492.0	0.00027902243562582754
1494.0	0.00027902243562582754
1496.0	0.00027902243562582754
1498.0	0.00027902243562582754
1500.0	0.00027902243562582754
1502.0	0.00027902243562582754
1504.0	0.00027902243562582754
1506.0	0.00027902243562582754
1508.0	0.00027902243562582754
1510.0	0.00027902243562582754
1512.0	0.00027902243562582754
1514.0	0.00027902243562582754
1516.0	0.00027902243562582754
1518.0	0.00027902243562582754
1520.0	0.00027902243562582754
1522.0	0.00027902243562582754
1524.0	0.00027902243562582754
1526.0	0.00027902243562582754
1528.0	0.00027902243562582754
1530.0	0.00027902243562582754
1532.0	0.00027902243562582754
1534.0	0.00027902243562582754
1536.0	0.00027902243562582754
1538.0	0.00027902243562582754
1540.0	0.00027902243562582754
1542.0	0.00027902243562582754
1544.0	0.00027902243562582754
1546.0	0.00027902243562582754
1548.0	0.00027902243562582754
1550.0	0.00027902243562582754
1552.0	0.00027902243562582754
1554.0	0.00027902243562582754
1556.0	0.00027902243562582754
1558.0	0.00027902243562582754
1560.0	0.00027902243562582754
1562.0	0.00027902243562582754
1564.0	0.00027902243562582754
1566.0	0.00027902243562582754
1568.0	0.00027902243562582754
1570.0	0.00027902243562582754
1572.0	0.00027902243562582754
1574.0	0.00027902243562582754
1576.0	0.00027902243562582754
1578.0	0.00027902243562582754
1580.0	0.00027902243562582754
1582.0	0.00027902243562582754
1584.0	0.00027902243562582754
1586.0	0.00027902243562582754
1588.0	0.00027902243562582754
1590.0	0.00027902243562582754
1592.0	0.00027902243562582754
1594.0	0.00027902243562582754
1596.0	0.00027902243562582754
1598.0	0.00027902243562582754
1600.0	0.00027902243562582754
1602.0	0.00027902243562582754
1604.0	0.00027902243562582754
1606.0	0.00027902243562582754
1608.0	0.00027902243562582754
1610.0	0.00027902243562582754
1612.0	0.00027902243562582754
1614.0	0.00027902243562582754
1616.0	0.00027902243562582754
1618.0	0.00027902243562582754
1620.0	0.00027902243562582754
1622.0	0.00027902243562582754
1624.0	0.00027902243562582754
1626.0	0.00027902243562582754
1628.0	0.00027902243562582754
1630.0	0.00027902243562582754
1632.0	0.00027902243562582754
1634.0	0.00027902243562582754
1636.0	0.00027902243562582754
1638.0	0.00027902243562582754
1640.0	0.00027902243562582754
1642.0	0.00027902243562582754
1644.0	0.00027902243562582754
1646.0	0.00027902243562582754
1648.0	0.00027902243562582754
1650.0	0.00027902243562582754
1652.0	0.00027902243562582754
1654.0	0.00027902243562582754
1656.0	0.00027902243562582754
1658.0	0.00027902243562582754
1660.0	0.00027902243562582754
1662.0	0.00027902243562582754
1664.0	0.00027902243562582754
1666.0	0.00027902243562582754
1668.0	0.00027902243562582754
1670.0	0.00027902243562582754
1672.0	0.00027902243562582754
1674.0	0.00027902243562582754
1676.0	0.00027902243562582754
1678.0	0.00027902243562582754
1680.0	0.00027902243562582754
1682.0	0.00027902243562582754
1684.0	0.00027902243562582754
1686.0	0.00027902243562582754
1688.0	0.00027902243562582754
1690.0	0.00027902243562582754
1692.0	0.00027902243562582754
1694.0	0.00027902243562582754
1696.0	0.00027902243562582754
1698.0	0.00027902243562582754
1700.0	0.00027902243562582754
1702.0	0.00027902243562582754
1704.0	0.00027902243562582754
1706.0	0.00027902243562582754
1708.0	0.00027902243562582754
1710.0	0.00027902243562582754
1712.0	0.00027902243562582754
1714.0	0.00027902243562582754
1716.0	0.00027902243562582754
1718.0	0.00027902243562582754
1720.0	0.00027902243562582754
1722.0	0.00027902243562582754
1724.0	0.00027902243562582754
1726.0	0.00027902243562582754
1728.0	0.00027902243562582754
1730.0	0.00027902243562582754
1732.0	0.00027902243562582754
1734.0	0.00027902243562582754
1736.0	0.00027902243562582754
1738.0	0.00027902243562582754
1740.0	0.00027902243562582754
1742.0	0.00027902243562582754
1744.0	0.00027902243562582754
1746.0	0.00027902243562582754
1748.0	0.00027902243562582754
1750.0	0.00027902243562582754
1752.0	0.00027902243562582754
1754.0	0.00027902243562582754
1756.0	0.00027902243562582754
1758.0	0.00027902243562582754
1760.0	0.00027902243562582754
1762.0	0.00027902243562582754
1764.0	0.00027902243562582754
1766.0	0.00027902243562582754
1768.0	0.00027902243562582754
1770.0	0.00027902243562582754
1772.0	0.00027902243562582754
1774.0	0.00027902243562582754
1776.0	0.00027902243562582754
1778.0	0.00027902243562582754
1780.0	0.00027902243562582754
1782.0	0.00027902243562582754
1784.0	0.00027902243562582754
1786.0	0.00027902243562582754
1788.0	0.00027902243562582754
1790.0	0.00027902243562582754
1792.0	0.00027902243562582754
1794.0	0.00027902243562582754
1796.0	0.00027902243562582754
1798.0	0.00027902243562582754
1800.0	0.00027902243562582754
1802.0	0.00027902243562582754
1804.0	0.00027902243562582754
1806.0	0.00027902243562582754
1808.0	0.00027902243562582754
1810.0	0.00027902243562582754
1812.0	0.00027902243562582754
1814.0	0.00027902243562582754
1816.0	0.00027902243562582754
1818.0	0.00027902243562582754
1820.0	0.00027902243562582754
1822.0	0.00027902243562582754
1824.0	0.00027902243562582754
1826.0	0.00027902243562582754
1828.0	0.00027902243562582754
1830.0	0.00027902243562582754
1832.0	0.00027902243562582754
1834.0	0.00027902243562582754
1836.0	0.00027902243562582754
1838.0	0.00027902243562582754
1840.0	0.00027902243562582754
1842.0	0.00027902243562582754
1844.0	0.00027902243562582754
1846.0	0.00027902243562582754
1848.0	0.00027902243562582754
1850.0	0.00027902243562582754
1852.0	0.00027902243562582754
1854.0	0.00027902243562582754
1856.0	0.00027902243562582754
1858.0	0.00027902243562582754
1860.0	0.00027902243562582754
1862.0	0.00027902243562582754
1864.0	0.00027902243562582754
1866.0	0.00027902243562582754
1868.0	0.00027902243562582754
1870.0	0.00027902243562582754
1872.0	0.00027902243562582754
1874.0	0.00027902243562582754
1876.0	0.00027902243562582754
1878.0	0.00027902243562582754
1880.0	0.00027902243562582754
1882.0	0.00027902243562582754
1884.0	0.00027902243562582754
1886.0	0.00027902243562582754
1888.0	0.00027902243562582754
1890.0	0.00027902243562582754
1892.0	0.00027902243562582754
1894.0	0.00027902243562582754
1896.0	0.00027902243562582754
1898.0	0.00027902243562582754
1900.0	0.00027902243562582754
1902.0	0.00027902243562582754
1904.0	0.00027902243562582754
1906.0	0.00027902243562582754
1908.0	0.00027902243562582754
1910.0	0.00027902243562582754
1912.0	0.00027902243562582754
1914.0	0.00027902243562582754
1916.0	0.00027902243562582754
1918.0	0.00027902243562582754
1920.0	0.00027902243562582754
1922.0	0.00027902243562582754
1924.0	0.00027902243562582754
1926.0	0.00027902243562582754
1928.0	0.00027902243562582754
1930.0	0.00027902243562582754
1932.0	0.00027902243562582754
1934.0	0.00027902243562582754
1936.0	0.00027902243562582754
1938.0	0.00027902243562582754
1940.0	0.00027902243562582754
1942.0	0.00027902243562582754
1944.0	0.00027902243562582754
1946.0	0.00027902243562582754
1948.0	0.00027902243562582754
1950.0	0.00027902243562582754
1952.0	0.00027902243562582754
1954.0	0.00027902243562582754
1956.0	0.00027902243562582754
1958.0	0.00027902243562582754
1960.0	0.00027902243562582754
1962.0	0.00027902243562582754
1964.0	0.00027902243562582754
1966.0	0.00027902243562582754
1968.0	0.00027902243562582754
1970.0	0.00027902243562582754
1972.0	0.00027902243562582754
1974.0	0.00027902243562582754
1976.0	0.00027902243562582754
1978.0	0.00027902243562582754
1980.0	0.00027902243562582754
1982.0	0.00027902243562582754
1984.0	0.00027902243562582754
1986.0	0.00027902243562582754
1988.0	0.00027902243562582754
1990.0	0.00027902243562582754
1992.0	0.00027902243562582754
1994.0	0.00027902243562582754
1996.0	0.00027902243562582754
1998.0	0.00027902243562582754
2000.0	0.00027902243562582754
2002.0	0.00027902243562582754
2004.0	0.00027902243562582754
2006.0	0.00027902243562582754
2008.0	0.00027902243562582754
2010.0	0.00027902243562582754
2012.0	0.00027902243562582754
2014.0	0.00027902243562582754
2016.0	0.00027902243562582754
2018.0	0.00027902243562582754
2020.0	0.00027902243562582754
2022.0	0.00027902243562582754
2024.0	0.00027902243562582754
2026.0	0.00027902243562582754
2028.0	0.00027902243562582754
2030.0	0.00027902243562582754
2032.0	0.00027902243562582754
2034.0	0.00027902243562582754
2036.0	0.00027902243562582754
2038.0	0.00027902243562582754
2040.0	0.00027902243562582754
2042.0	0.00027902243562582754
2044.0	0.00027902243562582754
2046.0	0.00027902243562582754
2048.0	0.00027902243562582754
2050.0	0.00027902243562582754
2052.0	0.00027902243562582754
2054.0	0.00027902243562582754
2056.0	0.00027902243562582754
2058.0	0.00027902243562582754
2060.0	0.00027902243562582754
2062.0	0.00027902243562582754
2064.0	0.00027902243562582754
2066.0	0.00027902243562582754
2068.0	0.00027902243562582754
2070.0	0.00027902243562582754
2072.0	0.00027902243562582754
2074.0	0.00027902243562582754
2076.0	0.00027902243562582754
2078.0	0.00027902243562582754
2080.0	0.00027902243562582754
2082.0	0.00027902243562582754
2084.0	0.00027902243562582754
2086.0	0.00027902243562582754
2088.0	0.00027902243562582754
2090.0	0.00027902243562582754
2092.0	0.00027902243562582754
2094.0	0.00027902243562582754
2096.0	0.00027902243562582754
2098.0	0.00027902243562582754
2100.0	0.00027902243562582754
2102.0	0.00027902243562582754
2104.0	0.00027902243562582754
2106.0	0.00027902243562582754
2108.0	0.00027902243562582754
2110.0	0.00027902243562582754
2112.0	0.00027902243562582754
2114.0	0.00027902243562582754
2116.0	0.00027902243562582754
2118.0	0.00027902243562582754
2120.0	0.00027902243562582754
2122.0	0.00027902243562582754
2124.0	0.00027902243562582754
2126.0	0.00027902243562582754
2128.0	0.00027902243562582754
2130.0	0.00027902243562582754
2132.0	0.00027902243562582754
2134.0	0.00027902243562582754
2136.0	0.00027902243562582754
2138.0	0.00027902243562582754
2140.0	0.00027902243562582754
2142.0	0.00027902243562582754
2144.0	0.00027902243562582754
2146.0	0.00027902243562582754
2148.0	0.00027902243562582754
2150.0	0.00027902243562582754
2152.0	0.00027902243562582754
2154.0	0.00027902243562582754
2156.0	0.00027902243562582754
2158.0	0.00027902243562582754
2160.0	0.00027902243562582754
2162.0	0.00027902243562582754
2164.0	0.00027902243562582754
2166.0	0.00027902243562582754
2168.0	0.00027902243562582754
2170.0	0.00027902243562582754
2172.0	0.00027902243562582754
2174.0	0.00027902243562582754
2176.0	0.00027902243562582754
2178.0	0.00027902243562582754
2180.0	0.00027902243562582754
2182.0	0.00027902243562582754
2184.0	0.00027902243562582754
2186.0	0.00027902243562582754
2188.0	0.00027902243562582754
2190.0	0.00027902243562582754
2192.0	0.00027902243562582754
2194.0	0.00027902243562582754
2196.0	0.00027902243562582754
2198.0	0.00027902243562582754
2200.0	0.00027902243562582754
2202.0	0.00027902243562582754
2204.0	0.00027902243562582754
2206.0	0.00027902243562582754
2208.0	0.00027902243562582754
2210.0	0.00027902243562582754
2212.0	0.00027902243562582754
2214.0	0.00027902243562582754
2216.0	0.00027902243562582754
2218.0	0.00027902243562582754
2220.0	0.00027902243562582754
2222.0	0.00027902243562582754
2224.0	0.00027902243562582754
2226.0	0.00027902243562582754
2228.0	0.00027902243562582754
2230.0	0.00027902243562582754
2232.0	0.00027902243562582754
2234.0	0.00027902243562582754
2236.0	0.00027902243562582754
2238.0	0.00027902243562582754
2240.0	0.00027902243562582754
2242.0	0.00027902243562582754
2244.0	0.00027902243562582754
2246.0	0.00027902243562582754
2248.0	0.00027902243562582754
2250.0	0.00027902243562582754
2252.0	0.00027902243562582754
2254.0	0.00027902243562582754
2256.0	0.00027902243562582754
2258.0	0.00027902243562582754
2260.0	0.00027902243562582754
2262.0	0.00027902243562582754
2264.0	0.00027902243562582754
2266.0	0.00027902243562582754
2268.0	0.00027902243562582754
2270.0	0.00027902243562582754
2272.0	0.00027902243562582754
2274.0	0.00027902243562582754
2276.0	0.00027902243562582754
2278.0	0.00027902243562582754
2280.0	0.00027902243562582754
2282.0	0.00027902243562582754
2284.0	0.00027902243562582754
2286.0	0.00027902243562582754
2288.0	0.00027902243562582754
2290.0	0.00027902243562582754
2292.0	0.00027902243562582754
2294.0	0.00027902243562582754
2296.0	0.00027902243562582754
2298.0	0.00027902243562582754
2300.0	0.00027902243562582754
2302.0	0.00027902243562582754
2304.0	0.00027902243562582754
2306.0	0.00027902243562582754
2308.0	0.00027902243562582754
2310.0	0.00027902243562582754
2312.0	0.00027902243562582754
2314.0	0.00027902243562582754
2316.0	0.00027902243562582754
2318.0	0.00027902243562582754
2320.0	0.00027902243562582754
2322.0	0.00027902243562582754
2324.0	0.00027902243562582754
2326.0	0.00027902243562582754
2328.0	0.00027902243562582754
2330.0	0.00027902243562582754
2332.0	0.00027902243562582754
2334.0	0.00027902243562582754
2336.0	0.00027902243562582754
2338.0	0.00027902243562582754
2340.0	0.00027902243562582754
2342.0	0.00027902243562582754
2344.0	0.00027902243562582754
2346.0	0.00027902243562582754
2348.0	0.00027902243562582754
2350.0	0.00027902243562582754
2352.0	0.00027902243562582754
2354.0	0.00027902243562582754
2356.0	0.00027902243562582754
2358.0	0.00027902243562582754
2360.0	0.00027902243562582754
2362.0	0.00027902243562582754
2364.0	0.00027902243562582754
2366.0	0.00027902243562582754
2368.0	0.00027902243562582754
2370.0	0.00027902243562582754
2372.0	0.00027902243562582754
2374.0	0.00027902243562582754
2376.0	0.00027902243562582754
2378.0	0.00027902243562582754
2380.0	0.00027902243562582754
2382.0	0.00027902243562582754
2384.0	0.00027902243562582754
2386.0	0.00027902243562582754
2388.0	0.00027902243562582754
2390.0	0.00027902243562582754
2392.0	0.00027902243562582754
2394.0	0.00027902243562582754
2396.0	0.00027902243562582754
2398.0	0.00027902243562582754
2400.0	0.00027902243562582754
2402.0	0.00027902243562582754
2404.0	0.00027902243562582754
2406.0	0.00027902243562582754
2408.0	0.00027902243562582754
2410.0	0.00027902243562582754
2412.0	0.00027902243562582754
2414.0	0.00027902243562582754
2416.0	0.00027902243562582754
2418.0	0.00027902243562582754
2420.0	0.00027902243562582754
2422.0	0.00027902243562582754
2424.0	0.00027902243562582754
2426.0	0.00027902243562582754
2428.0	0.00027902243562582754
2430.0	0.00027902243562582754
2432.0	0.00027902243562582754
2434.0	0.00027902243562582754
2436.0	0.00027902243562582754
2438.0	0.00027902243562582754
2440.0	0.00027902243562582754
2442.0	0.00027902243562582754
2444.0	0.00027902243562582754
2446.0	0.00027902243562582754
2448.0	0.00027902243562582754
2450.0	0.00027902243562582754
2452.0	0.00027902243562582754
2454.0	0.00027902243562582754
2456.0	0.00027902243562582754
2458.0	0.00027902243562582754
2460.0	0.00027902243562582754
2462.0	0.00027902243562582754
2464.0	0.00027902243562582754
2466.0	0.00027902243562582754
2468.0	0.00027902243562582754
2470.0	0.00027902243562582754
2472.0	0.00027902243562582754
2474.0	0.00027902243562582754
2476.0	0.00027902243562582754
2478.0	0.00027902243562582754
2480.0	0.00027902243562582754
2482.0	0.00027902243562582754
2484.0	0.00027902243562582754
2486.0	0.00027902243562582754
2488.0	0.00027902243562582754
2490.0	0.00027902243562582754
2492.0	0.00027902243562582754
2494.0	0.00027902243562582754
2496.0	0.00027902243562582754
2498.0	0.00027902243562582754
2500.0	0.00027902243562582754
2502.0	0.00027902243562582754
2504.0	0.00027902243562582754
2506.0	0.00027902243562582754
2508.0	0.00027902243562582754
2510.0	0.00027902243562582754
2512.0	0.00027902243562582754
2514.0	0.00027902243562582754
2516.0	0.00027902243562582754
2518.0	0.00027902243562582754
2520.0	0.00027902243562582754
2522.0	0.00027902243562582754
2524.0	0.00027902243562582754
2526.0	0.00027902243562582754
2528.0	0.00027902243562582754
2530.0	0.00027902243562582754
2532.0	0.00027902243562582754
2534.0	0.00027902243562582754
2536.0	0.00027902243562582754
2538.0	0.00027902243562582754
2540.0	0.00027902243562582754
2542.0	0.00027902243562582754
2544.0	0.00027902243562582754
2546.0	0.00027902243562582754
2548.0	0.00027902243562582754
2550.0	0.00027902243562582754
2552.0	0.00027902243562582754
2554.0	0.00027902243562582754
2556.0	0.00027902243562582754
2558.0	0.00027902243562582754
2560.0	0.00027902243562582754
2562.0	0.00027902243562582754
2564.0	0.00027902243562582754
2566.0	0.00027902243562582754
2568.0	0.00027902243562582754
2570.0	0.00027902243562582754
2572.0	0.00027902243562582754
2574.0	0.00027902243562582754
2576.0	0.00027902243562582754
2578.0	0.00027902243562582754
2580.0	0.00027902243562582754
2582.0	0.00027902243562582754
2584.0	0.00027902243562582754
2586.0	0.00027902243562582754
2588.0	0.00027902243562582754
2590.0	0.00027902243562582754
2592.0	0.00027902243562582754
2594.0	0.00027902243562582754
2596.0	0.00027902243562582754
2598.0	0.00027902243562582754
2600.0	0.00027902243562582754
2602.0	0.00027902243562582754
2604.0	0.00027902243562582754
2606.0	0.00027902243562582754
2608.0	0.00027902243562582754
2610.0	0.00027902243562582754
2612.0	0.00027902243562582754
2614.0	0.00027902243562582754
2616.0	0.00027902243562582754
2618.0	0.00027902243562582754
2620.0	0.00027902243562582754
2622.0	0.00027902243562582754
2624.0	0.00027902243562582754
2626.0	0.00027902243562582754
2628.0	0.00027902243562582754
2630.0	0.00027902243562582754
2632.0	0.00027902243562582754
2634.0	0.00027902243562582754
2636.0	0.00027902243562582754
2638.0	0.00027902243562582754
2640.0	0.00027902243562582754
2642.0	0.00027902243562582754
2644.0	0.00027902243562582754
2646.0	0.00027902243562582754
2648.0	0.00027902243562582754
2650.0	0.00027902243562582754
2652.0	0.00027902243562582754
2654.0	0.00027902243562582754
2656.0	0.00027902243562582754
2658.0	0.00027902243562582754
2660.0	0.00027902243562582754
2662.0	0.00027902243562582754
2664.0	0.00027902243562582754
2666.0	0.00027902243562582754
2668.0	0.00027902243562582754
2670.0	0.00027902243562582754
2672.0	0.00027902243562582754
2674.0	0.00027902243562582754
2676.0	0.00027902243562582754
2678.0	0.00027902243562582754
2680.0	0.00027902243562582754
2682.0	0.00027902243562582754
2684.0	0.00027902243562582754
2686.0	0.00027902243562582754
2688.0	0.00027902243562582754
2690.0	0.00027902243562582754
2692.0	0.00027902243562582754
2694.0	0.00027902243562582754
2696.0	0.00027902243562582754
2698.0	0.00027902243562582754
2700.0	0.00027902243562582754
2702.0	0.00027902243562582754
2704.0	0.00027902243562582754
2706.0	0.00027902243562582754
2708.0	0.00027902243562582754
2710.0	0.00027902243562582754
2712.0	0.00027902243562582754
2714.0	0.00027902243562582754
2716.0	0.00027902243562582754
2718.0	0.00027902243562582754
2720.0	0.00027902243562582754
2722.0	0.00027902243562582754
2724.0	0.00027902243562582754
2726.0	0.00027902243562582754
2728.0	0.00027902243562582754
2730.0	0.00027902243562582754
2732.0	0.00027902243562582754
2734.0	0.00027902243562582754
2736.0	0.00027902243562582754
2738.0	0.00027902243562582754
2740.0	0.00027902243562582754
2742.0	0.00027902243562582754
2744.0	0.00027902243562582754
2746.0	0.00027902243562582754
2748.0	0.00027902243562582754
2750.0	0.00027902243562582754
2752.0	0.00027902243562582754
2754.0	0.00027902243562582754
2756.0	0.00027902243562582754
2758.0	0.00027902243562582754
2760.0	0.00027902243562582754
2762.0	0.00027902243562582754
2764.0	0.00027902243562582754
2766.0	0.00027902243562582754
2768.0	0.00027902243562582754
2770.0	0.00027902243562582754
2772.0	0.00027902243562582754
2774.0	0.00027902243562582754
2776.0	0.00027902243562582754
2778.0	0.00027902243562582754
2780.0	0.00027902243562582754
2782.0	0.00027902243562582754
2784.0	0.00027902243562582754
2786.0	0.00027902243562582754
2788.0	0.00027902243562582754
2790.0	0.00027902243562582754
2792.0	0.00027902243562582754
2794.0	0.00027902243562582754
2796.0	0.00027902243562582754
2798.0	0.00027902243562582754
2800.0	0.00027902243562582754
2802.0	0.00027902243562582754
2804.0	0.00027902243562582754
2806.0	0.00027902243562582754
2808.0	0.00027902243562582754
2810.0	0.00027902243562582754
2812.0	0.00027902243562582754
2814.0	0.00027902243562582754
2816.0	0.00027902243562582754
2818.0	0.00027902243562582754
2820.0	0.00027902243562582754
2822.0	0.00027902243562582754
2824.0	0.00027902243562582754
2826.0	0.00027902243562582754
2828.0	0.00027902243562582754
2830.0	0.00027902243562582754
2832.0	0.00027902243562582754
2834.0	0.00027902243562582754
2836.0	0.00027902243562582754
2838.0	0.00027902243562582754
2840.0	0.00027902243562582754
2842.0	0.00027902243562582754
2844.0	0.00027902243562582754
2846.0	0.00027902243562582754
2848.0	0.00027902243562582754
2850.0	0.00027902243562582754
2852.0	0.00027902243562582754
2854.0	0.00027902243562582754
2856.0	0.00027902243562582754
2858.0	0.00027902243562582754
2860.0	0.00027902243562582754
2862.0	0.00027902243562582754
2864.0	0.00027902243562582754
2866.0	0.00027902243562582754
2868.0	0.00027902243562582754
2870.0	0.00027902243562582754
2872.0	0.00027902243562582754
2874.0	0.00027902243562582754
2876.0	0.00027902243562582754
2878.0	0.00027902243562582754
2880.0	0.00027902243562582754
2882.0	0.00027902243562582754
2884.0	0.00027902243562582754
2886.0	0.00027902243562582754
2888.0	0.00027902243562582754
2890.0	0.00027902243562582754
2892.0	0.00027902243562582754
2894.0	0.00027902243562582754
2896.0	0.00027902243562582754
2898.0	0.00027902243562582754
2900.0	0.00027902243562582754
2902.0	0.00027902243562582754
2904.0	0.00027902243562582754
2906.0	0.00027902243562582754
2908.0	0.00027902243562582754
2910.0	0.00027902243562582754
2912.0	0.00027902243562582754
2914.0	0.00027902243562582754
2916.0	0.00027902243562582754
2918.0	0.00027902243562582754
2920.0	0.00027902243562582754
2922.0	0.00027902243562582754
2924.0	0.00027902243562582754
2926.0	0.00027902243562582754
2928.0	0.00027902243562582754
2930.0	0.00027902243562582754
2932.0	0.00027902243562582754
2934.0	0.00027902243562582754
2936.0	0.00027902243562582754
2938.0	0.00027902243562582754
2940.0	0.00027902243562582754
2942.0	0.00027902243562582754
2944.0	0.00027902243562582754
2946.0	0.00027902243562582754
2948.0	0.00027902243562582754
2950.0	0.00027902243562582754
2952.0	0.00027902243562582754
2954.0	0.00027902243562582754
2956.0	0.00027902243562582754
2958.0	0.00027902243562582754
2960.0	0.00027902243562582754
2962.0	0.00027902243562582754
2964.0	0.00027902243562582754
2966.0	0.00027902243562582754
2968.0	0.00027902243562582754
2970.0	0.00027902243562582754
2972.0	0.00027902243562582754
2974.0	0.00027902243562582754
2976.0	0.00027902243562582754
2978.0	0.00027902243562582754
2980.0	0.00027902243562582754
2982.0	0.00027902243562582754
2984.0	0.00027902243562582754
2986.0	0.00027902243562582754
2988.0	0.00027902243562582754
2990.0	0.00027902243562582754
2992.0	0.00027902243562582754
2994.0	0.00027902243562582754
2996.0	0.00027902243562582754
2998.0	0.00027902243562582754
3000.0	0.00027902243562582754
3002.0	0.00027902243562582754
3004.0	0.00027902243562582754
3006.0	0.00027902243562582754
3008.0	0.00027902243562582754
3010.0	0.00027902243562582754
3012.0	0.00027902243562582754
3014.0	0.00027902243562582754
3016.0	0.00027902243562582754
3018.0	0.00027902243562582754
3020.0	0.00027902243562582754
3022.0	0.00027902243562582754
3024.0	0.00027902243562582754
3026.0	0.00027902243562582754
3028.0	0.00027902243562582754
3030.0	0.00027902243562582754
3032.0	0.00027902243562582754
3034.0	0.00027902243562582754
3036.0	0.00027902243562582754
3038.0	0.00027902243562582754
3040.0	0.00027902243562582754
3042.0	0.00027902243562582754
3044.0	0.00027902243562582754
3046.0	0.00027902243562582754
3048.0	0.00027902243562582754
3050.0	0.00027902243562582754
3052.0	0.00027902243562582754
3054.0	0.00027902243562582754
3056.0	0.00027902243562582754
3058.0	0.00027902243562582754
3060.0	0.00027902243562582754
3062.0	0.00027902243562582754
3064.0	0.00027902243562582754
3066.0	0.00027902243562582754
3068.0	0.00027902243562582754
3070.0	0.00027902243562582754
3072.0	0.00027902243562582754
3074.0	0.00027902243562582754
3076.0	0.00027902243562582754
3078.0	0.00027902243562582754
3080.0	0.00027902243562582754
3082.0	0.00027902243562582754
3084.0	0.00027902243562582754
3086.0	0.00027902243562582754
3088.0	0.00027902243562582754
3090.0	0.00027902243562582754
3092.0	0.00027902243562582754
3094.0	0.00027902243562582754
3096.0	0.00027902243562582754
3098.0	0.00027902243562582754
3100.0	0.00027902243562582754
3102.0	0.00027902243562582754
3104.0	0.00027902243562582754
3106.0	0.00027902243562582754
3108.0	0.00027902243562582754
3110.0	0.00027902243562582754
3112.0	0.00027902243562582754
3114.0	0.00027902243562582754
3116.0	0.00027902243562582754
3118.0	0.00027902243562582754
3120.0	0.00027902243562582754
3122.0	0.00027902243562582754
3124.0	0.00027902243562582754
3126.0	0.00027902243562582754
3128.0	0.00027902243562582754
3130.0	0.00027902243562582754
3132.0	0.00027902243562582754
3134.0	0.00027902243562582754
3136.0	0.00027902243562582754
3138.0	0.00027902243562582754
3140.0	0.00027902243562582754
3142.0	0.00027902243562582754
3144.0	0.00027902243562582754
3146.0	0.00027902243562582754
3148.0	0.00027902243562582754
3150.0	0.00027902243562582754
3152.0	0.00027902243562582754
3154.0	0.00027902243562582754
3156.0	0.00027902243562582754
3158.0	0.00027902243562582754
3160.0	0.00027902243562582754
3162.0	0.00027902243562582754
3164.0	0.00027902243562582754
3166.0	0.00027902243562582754
3168.0	0.00027902243562582754
3170.0	0.00027902243562582754
3172.0	0.00027902243562582754
3174.0	0.00027902243562582754
3176.0	0.00027902243562582754
3178.0	0.00027902243562582754
3180.0	0.00027902243562582754
3182.0	0.00027902243562582754
3184.0	0.00027902243562582754
3186.0	0.00027902243562582754
3188.0	0.00027902243562582754
3190.0	0.00027902243562582754
3192.0	0.00027902243562582754
3194.0	0.00027902243562582754
3196.0	0.00027902243562582754
3198.0	0.00027902243562582754
3200.0	0.00027902243562582754
3202.0	0.00027902243562582754
3204.0	0.00027902243562582754
3206.0	0.00027902243562582754
3208.0	0.00027902243562582754
3210.0	0.00027902243562582754
3212.0	0.00027902243562582754
3214.0	0.00027902243562582754
3216.0	0.00027902243562582754
3218.0	0.00027902243562582754
3220.0	0.00027902243562582754
3222.0	0.00027902243562582754
3224.0	0.00027902243562582754
3226.0	0.00027902243562582754
3228.0	0.00027902243562582754
3230.0	0.00027902243562582754
3232.0	0.00027902243562582754
3234.0	0.00027902243562582754
3236.0	0.00027902243562582754
3238.0	0.00027902243562582754
3240.0	0.00027902243562582754
3242.0	0.00027902243562582754
3244.0	0.00027902243562582754
3246.0	0.00027902243562582754
3248.0	0.00027902243562582754
3250.0	0.00027902243562582754
3252.0	0.00027902243562582754
3254.0	0.00027902243562582754
3256.0	0.00027902243562582754
3258.0	0.00027902243562582754
3260.0	0.00027902243562582754
3262.0	0.00027902243562582754
3264.0	0.00027902243562582754
3266.0	0.00027902243562582754
3268.0	0.00027902243562582754
3270.0	0.00027902243562582754
3272.0	0.00027902243562582754
3274.0	0.00027902243562582754
3276.0	0.00027902243562582754
3278.0	0.00027902243562582754
3280.0	0.00027902243562582754
3282.0	0.00027902243562582754
3284.0	0.00027902243562582754
3286.0	0.00027902243562582754
3288.0	0.00027902243562582754
3290.0	0.00027902243562582754
3292.0	0.00027902243562582754
3294.0	0.00027902243562582754
3296.0	0.00027902243562582754
3298.0	0.00027902243562582754
3300.0	0.00027902243562582754
3302.0	0.00027902243562582754
3304.0	0.00027902243562582754
3306.0	0.00027902243562582754
3308.0	0.00027902243562582754
3310.0	0.00027902243562582754
3312.0	0.00027902243562582754
3314.0	0.00027902243562582754
3316.0	0.00027902243562582754
3318.0	0.00027902243562582754
3320.0	0.00027902243562582754
3322.0	0.00027902243562582754
3324.0	0.00027902243562582754
3326.0	0.00027902243562582754
3328.0	0.00027902243562582754
3330.0	0.00027902243562582754
3332.0	0.00027902243562582754
3334.0	0.00027902243562582754
3336.0	0.00027902243562582754
3338.0	0.00027902243562582754
3340.0	0.00027902243562582754
3342.0	0.00027902243562582754
3344.0	0.00027902243562582754
3346.0	0.00027902243562582754
3348.0	0.00027902243562582754
3350.0	0.00027902243562582754
3352.0	0.00027902243562582754
3354.0	0.00027902243562582754
3356.0	0.00027902243562582754
3358.0	0.00027902243562582754
3360.0	0.00027902243562582754
3362.0	0.00027902243562582754
3364.0	0.00027902243562582754
3366.0	0.00027902243562582754
3368.0	0.00027902243562582754
3370.0	0.00027902243562582754
3372.0	0.00027902243562582754
3374.0	0.00027902243562582754
3376.0	0.00027902243562582754
3378.0	0.00027902243562582754
3380.0	0.00027902243562582754
3382.0	0.00027902243562582754
3384.0	0.00027902243562582754
3386.0	0.00027902243562582754
3388.0	0.00027902243562582754
3390.0	0.00027902243562582754
3392.0	0.00027902243562582754
3394.0	0.00027902243562582754
3396.0	0.00027902243562582754
3398.0	0.00027902243562582754
3400.0	0.00027902243562582754
3402.0	0.00027902243562582754
3404.0	0.00027902243562582754
3406.0	0.00027902243562582754
3408.0	0.00027902243562582754
3410.0	0.00027902243562582754
3412.0	0.00027902243562582754
3414.0	0.00027902243562582754
3416.0	0.00027902243562582754
3418.0	0.00027902243562582754
3420.0	0.00027902243562582754
3422.0	0.00027902243562582754
3424.0	0.00027902243562582754
3426.0	0.00027902243562582754
3428.0	0.00027902243562582754
3430.0	0.00027902243562582754
3432.0	0.00027902243562582754
3434.0	0.00027902243562582754
3436.0	0.00027902243562582754
3438.0	0.00027902243562582754
3440.0	0.00027902243562582754
3442.0	0.00027902243562582754
3444.0	0.00027902243562582754
3446.0	0.00027902243562582754
3448.0	0.00027902243562582754
3450.0	0.00027902243562582754
3452.0	0.00027902243562582754
3454.0	0.00027902243562582754
3456.0	0.00027902243562582754
3458.0	0.00027902243562582754
3460.0	0.00027902243562582754
3462.0	0.00027902243562582754
3464.0	0.00027902243562582754
3466.0	0.00027902243562582754
3468.0	0.00027902243562582754
3470.0	0.00027902243562582754
3472.0	0.00027902243562582754
3474.0	0.00027902243562582754
3476.0	0.00027902243562582754
3478.0	0.00027902243562582754
3480.0	0.00027902243562582754
3482.0	0.00027902243562582754
3484.0	0.00027902243562582754
3486.0	0.00027902243562582754
3488.0	0.00027902243562582754
3490.0	0.00027902243562582754
3492.0	0.00027902243562582754
3494.0	0.00027902243562582754
3496.0	0.00027902243562582754
3498.0	0.00027902243562582754
3500.0	0.00027902243562582754
3502.0	0.00027902243562582754
3504.0	0.00027902243562582754
3506.0	0.00027902243562582754
3508.0	0.00027902243562582754
3510.0	0.00027902243562582754
3512.0	0.00027902243562582754
3514.0	0.00027902243562582754
3516.0	0.00027902243562582754
3518.0	0.00027902243562582754
3520.0	0.00027902243562582754
3522.0	0.00027902243562582754
3524.0	0.00027902243562582754
3526.0	0.00027902243562582754
3528.0	0.00027902243562582754
3530.0	0.00027902243562582754
3532.0	0.00027902243562582754
3534.0	0.00027902243562582754
3536.0	0.00027902243562582754
3538.0	0.00027902243562582754
3540.0	0.00027902243562582754
3542.0	0.00027902243562582754
3544.0	0.00027902243562582754
3546.0	0.00027902243562582754
3548.0	0.00027902243562582754
3550.0	0.00027902243562582754
3552.0	0.00027902243562582754
3554.0	0.00027902243562582754
3556.0	0.00027902243562582754
3558.0	0.00027902243562582754
3560.0	0.00027902243562582754
3562.0	0.00027902243562582754
3564.0	0.00027902243562582754
3566.0	0.00027902243562582754
3568.0	0.00027902243562582754
3570.0	0.00027902243562582754
3572.0	0.00027902243562582754
3574.0	0.00027902243562582754
3576.0	0.00027902243562582754
3578.0	0.00027902243562582754
3580.0	0.00027902243562582754
3582.0	0.00027902243562582754
3584.0	0.00027902243562582754
3586.0	0.00027902243562582754
3588.0	0.00027902243562582754
3590.0	0.00027902243562582754
3592.0	0.00027902243562582754
3594.0	0.00027902243562582754
3596.0	0.00027902243562582754
3598.0	0.00027902243562582754
3600.0	0.00027902243562582754
3602.0	0.00027902243562582754
3604.0	0.00027902243562582754
3606.0	0.00027902243562582754
3608.0	0.00027902243562582754
3610.0	0.00027902243562582754
3612.0	0.00027902243562582754
3614.0	0.00027902243562582754
3616.0	0.00027902243562582754
3618.0	0.00027902243562582754
3620.0	0.00027902243562582754
3622.0	0.00027902243562582754
3624.0	0.00027902243562582754
3626.0	0.00027902243562582754
3628.0	0.00027902243562582754
3630.0	0.00027902243562582754
3632.0	0.00027902243562582754
3634.0	0.00027902243562582754
3636.0	0.00027902243562582754
3638.0	0.00027902243562582754
3640.0	0.00027902243562582754
3642.0	0.00027902243562582754
3644.0	0.00027902243562582754
3646.0	0.00027902243562582754
3648.0	0.00027902243562582754
3650.0	0.00027902243562582754
3652.0	0.00027902243562582754
3654.0	0.00027902243562582754
3656.0	0.00027902243562582754
3658.0	0.00027902243562582754
3660.0	0.00027902243562582754
3662.0	0.00027902243562582754
3664.0	0.00027902243562582754
3666.0	0.00027902243562582754
3668.0	0.00027902243562582754
3670.0	0.00027902243562582754
3672.0	0.00027902243562582754
3674.0	0.00027902243562582754
3676.0	0.00027902243562582754
3678.0	0.00027902243562582754
3680.0	0.00027902243562582754
3682.0	0.00027902243562582754
3684.0	0.00027902243562582754
3686.0	0.00027902243562582754
3688.0	0.00027902243562582754
3690.0	0.00027902243562582754
3692.0	0.00027902243562582754
3694.0	0.00027902243562582754
3696.0	0.00027902243562582754
3698.0	0.00027902243562582754
3700.0	0.00027902243562582754
3702.0	0.00027902243562582754
3704.0	0.00027902243562582754
3706.0	0.00027902243562582754
3708.0	0.00027902243562582754
3710.0	0.00027902243562582754
3712.0	0.00027902243562582754
3714.0	0.00027902243562582754
3716.0	0.00027902243562582754
3718.0	0.00027902243562582754
3720.0	0.00027902243562582754
3722.0	0.00027902243562582754
3724.0	0.00027902243562582754
3726.0	0.00027902243562582754
3728.0	0.00027902243562582754
3730.0	0.00027902243562582754
3732.0	0.00027902243562582754
3734.0	0.00027902243562582754
3736.0	0.00027902243562582754
3738.0	0.00027902243562582754
3740.0	0.00027902243562582754
3742.0	0.00027902243562582754
3744.0	0.00027902243562582754
3746.0	0.00027902243562582754
3748.0	0.00027902243562582754
3750.0	0.00027902243562582754
3752.0	0.00027902243562582754
3754.0	0.00027902243562582754
3756.0	0.00027902243562582754
3758.0	0.00027902243562582754
3760.0	0.00027902243562582754
3762.0	0.00027902243562582754
3764.0	0.00027902243562582754
3766.0	0.00027902243562582754
3768.0	0.00027902243562582754
3770.0	0.00027902243562582754
3772.0	0.00027902243562582754
3774.0	0.00027902243562582754
3776.0	0.00027902243562582754
3778.0	0.00027902243562582754
3780.0	0.00027902243562582754
3782.0	0.00027902243562582754
3784.0	0.00027902243562582754
3786.0	0.00027902243562582754
3788.0	0.00027902243562582754
3790.0	0.00027902243562582754
3792.0	0.00027902243562582754
3794.0	0.00027902243562582754
3796.0	0.00027902243562582754
3798.0	0.00027902243562582754
3800.0	0.00027902243562582754
3802.0	0.00027902243562582754
3804.0	0.00027902243562582754
3806.0	0.00027902243562582754
3808.0	0.00027902243562582754
3810.0	0.00027902243562582754
3812.0	0.00027902243562582754
3814.0	0.00027902243562582754
3816.0	0.00027902243562582754
3818.0	0.00027902243562582754
3820.0	0.00027902243562582754
3822.0	0.00027902243562582754
3824.0	0.00027902243562582754
3826.0	0.00027902243562582754
3828.0	0.00027902243562582754
3830.0	0.00027902243562582754
3832.0	0.00027902243562582754
3834.0	0.00027902243562582754
3836.0	0.00027902243562582754
3838.0	0.00027902243562582754
3840.0	0.00027902243562582754
3842.0	0.00027902243562582754
3844.0	0.00027902243562582754
3846.0	0.00027902243562582754
3848.0	0.00027902243562582754
3850.0	0.00027902243562582754
3852.0	0.00027902243562582754
3854.0	0.00027902243562582754
3856.0	0.00027902243562582754
3858.0	0.00027902243562582754
3860.0	0.00027902243562582754
3862.0	0.00027902243562582754
3864.0	0.00027902243562582754
3866.0	0.00027902243562582754
3868.0	0.00027902243562582754
3870.0	0.00027902243562582754
3872.0	0.00027902243562582754
3874.0	0.00027902243562582754
3876.0	0.00027902243562582754
3878.0	0.00027902243562582754
3880.0	0.00027902243562582754
3882.0	0.00027902243562582754
3884.0	0.00027902243562582754
3886.0	0.00027902243562582754
3888.0	0.00027902243562582754
3890.0	0.00027902243562582754
3892.0	0.00027902243562582754
3894.0	0.00027902243562582754
3896.0	0.00027902243562582754
3898.0	0.00027902243562582754
3900.0	0.00027902243562582754
3902.0	0.00027902243562582754
3904.0	0.00027902243562582754
3906.0	0.00027902243562582754
3908.0	0.00027902243562582754
3910.0	0.00027902243562582754
3912.0	0.00027902243562582754
3914.0	0.00027902243562582754
3916.0	0.00027902243562582754
3918.0	0.00027902243562582754
3920.0	0.00027902243562582754
3922.0	0.00027902243562582754
3924.0	0.00027902243562582754
3926.0	0.00027902243562582754
3928.0	0.00027902243562582754
3930.0	0.00027902243562582754
3932.0	0.00027902243562582754
3934.0	0.00027902243562582754
3936.0	0.00027902243562582754
3938.0	0.00027902243562582754
3940.0	0.00027902243562582754
3942.0	0.00027902243562582754
3944.0	0.00027902243562582754
3946.0	0.00027902243562582754
3948.0	0.00027902243562582754
3950.0	0.00027902243562582754
3952.0	0.00027902243562582754
3954.0	0.00027902243562582754
3956.0	0.00027902243562582754
3958.0	0.00027902243562582754
3960.0	0.00027902243562582754
3962.0	0.00027902243562582754
3964.0	0.00027902243562582754
3966.0	0.00027902243562582754
3968.0	0.00027902243562582754
3970.0	0.00027902243562582754
3972.0	0.00027902243562582754
3974.0	0.00027902243562582754
3976.0	0.00027902243562582754
3978.0	0.00027902243562582754
3980.0	0.00027902243562582754
3982.0	0.00027902243562582754
3984.0	0.00027902243562582754
3986.0	0.00027902243562582754
3988.0	0.00027902243562582754
3990.0	0.00027902243562582754
3992.0	0.00027902243562582754
3994.0	0.00027902243562582754
3996.0	0.00027902243562582754
3998.0	0.00027902243562582754
4000.0	0.00027902243562582754
4002.0	0.00027902243562582754


==> TeX/Tikz/plot_data/lasso/gam/PGM_fixed_-lasso_4000_1000_10.jsonl.txt <==
4.0	1.0108706244449767e-5
6.0	1.0108706244449767e-5
8.0	1.0108706244449767e-5
10.0	1.0108706244449767e-5
12.0	1.0108706244449767e-5
14.0	1.0108706244449767e-5
16.0	1.0108706244449767e-5
18.0	1.0108706244449767e-5
20.0	1.0108706244449767e-5
22.0	1.0108706244449767e-5
24.0	1.0108706244449767e-5
26.0	1.0108706244449767e-5
28.0	1.0108706244449767e-5
30.0	1.0108706244449767e-5
32.0	1.0108706244449767e-5
34.0	1.0108706244449767e-5
36.0	1.0108706244449767e-5
38.0	1.0108706244449767e-5
40.0	1.0108706244449767e-5
42.0	1.0108706244449767e-5
44.0	1.0108706244449767e-5
46.0	1.0108706244449767e-5
48.0	1.0108706244449767e-5
50.0	1.0108706244449767e-5
52.0	1.0108706244449767e-5
54.0	1.0108706244449767e-5
56.0	1.0108706244449767e-5
58.0	1.0108706244449767e-5
60.0	1.0108706244449767e-5
62.0	1.0108706244449767e-5
64.0	1.0108706244449767e-5
66.0	1.0108706244449767e-5
68.0	1.0108706244449767e-5
70.0	1.0108706244449767e-5
72.0	1.0108706244449767e-5
74.0	1.0108706244449767e-5
76.0	1.0108706244449767e-5
78.0	1.0108706244449767e-5
80.0	1.0108706244449767e-5
82.0	1.0108706244449767e-5
84.0	1.0108706244449767e-5
86.0	1.0108706244449767e-5
88.0	1.0108706244449767e-5
90.0	1.0108706244449767e-5
92.0	1.0108706244449767e-5
94.0	1.0108706244449767e-5
96.0	1.0108706244449767e-5
98.0	1.0108706244449767e-5
100.0	1.0108706244449767e-5
102.0	1.0108706244449767e-5
104.0	1.0108706244449767e-5
106.0	1.0108706244449767e-5
108.0	1.0108706244449767e-5
110.0	1.0108706244449767e-5
112.0	1.0108706244449767e-5
114.0	1.0108706244449767e-5
116.0	1.0108706244449767e-5
118.0	1.0108706244449767e-5
120.0	1.0108706244449767e-5
122.0	1.0108706244449767e-5
124.0	1.0108706244449767e-5
126.0	1.0108706244449767e-5
128.0	1.0108706244449767e-5
130.0	1.0108706244449767e-5
132.0	1.0108706244449767e-5
134.0	1.0108706244449767e-5
136.0	1.0108706244449767e-5
138.0	1.0108706244449767e-5
140.0	1.0108706244449767e-5
142.0	1.0108706244449767e-5
144.0	1.0108706244449767e-5
146.0	1.0108706244449767e-5
148.0	1.0108706244449767e-5
150.0	1.0108706244449767e-5
152.0	1.0108706244449767e-5
154.0	1.0108706244449767e-5
156.0	1.0108706244449767e-5
158.0	1.0108706244449767e-5
160.0	1.0108706244449767e-5
162.0	1.0108706244449767e-5
164.0	1.0108706244449767e-5
166.0	1.0108706244449767e-5
168.0	1.0108706244449767e-5
170.0	1.0108706244449767e-5
172.0	1.0108706244449767e-5
174.0	1.0108706244449767e-5
176.0	1.0108706244449767e-5
178.0	1.0108706244449767e-5
180.0	1.0108706244449767e-5
182.0	1.0108706244449767e-5
184.0	1.0108706244449767e-5
186.0	1.0108706244449767e-5
188.0	1.0108706244449767e-5
190.0	1.0108706244449767e-5
192.0	1.0108706244449767e-5
194.0	1.0108706244449767e-5
196.0	1.0108706244449767e-5
198.0	1.0108706244449767e-5
200.0	1.0108706244449767e-5
202.0	1.0108706244449767e-5
204.0	1.0108706244449767e-5
206.0	1.0108706244449767e-5
208.0	1.0108706244449767e-5
210.0	1.0108706244449767e-5
212.0	1.0108706244449767e-5
214.0	1.0108706244449767e-5
216.0	1.0108706244449767e-5
218.0	1.0108706244449767e-5
220.0	1.0108706244449767e-5
222.0	1.0108706244449767e-5
224.0	1.0108706244449767e-5
226.0	1.0108706244449767e-5
228.0	1.0108706244449767e-5
230.0	1.0108706244449767e-5
232.0	1.0108706244449767e-5
234.0	1.0108706244449767e-5
236.0	1.0108706244449767e-5
238.0	1.0108706244449767e-5
240.0	1.0108706244449767e-5
242.0	1.0108706244449767e-5
244.0	1.0108706244449767e-5
246.0	1.0108706244449767e-5
248.0	1.0108706244449767e-5
250.0	1.0108706244449767e-5
252.0	1.0108706244449767e-5
254.0	1.0108706244449767e-5
256.0	1.0108706244449767e-5
258.0	1.0108706244449767e-5
260.0	1.0108706244449767e-5
262.0	1.0108706244449767e-5
264.0	1.0108706244449767e-5
266.0	1.0108706244449767e-5
268.0	1.0108706244449767e-5
270.0	1.0108706244449767e-5
272.0	1.0108706244449767e-5
274.0	1.0108706244449767e-5
276.0	1.0108706244449767e-5
278.0	1.0108706244449767e-5
280.0	1.0108706244449767e-5
282.0	1.0108706244449767e-5
284.0	1.0108706244449767e-5
286.0	1.0108706244449767e-5
288.0	1.0108706244449767e-5
290.0	1.0108706244449767e-5
292.0	1.0108706244449767e-5
294.0	1.0108706244449767e-5
296.0	1.0108706244449767e-5
298.0	1.0108706244449767e-5
300.0	1.0108706244449767e-5
302.0	1.0108706244449767e-5
304.0	1.0108706244449767e-5
306.0	1.0108706244449767e-5
308.0	1.0108706244449767e-5
310.0	1.0108706244449767e-5
312.0	1.0108706244449767e-5
314.0	1.0108706244449767e-5
316.0	1.0108706244449767e-5
318.0	1.0108706244449767e-5
320.0	1.0108706244449767e-5
322.0	1.0108706244449767e-5
324.0	1.0108706244449767e-5
326.0	1.0108706244449767e-5
328.0	1.0108706244449767e-5
330.0	1.0108706244449767e-5
332.0	1.0108706244449767e-5
334.0	1.0108706244449767e-5
336.0	1.0108706244449767e-5
338.0	1.0108706244449767e-5
340.0	1.0108706244449767e-5
342.0	1.0108706244449767e-5
344.0	1.0108706244449767e-5
346.0	1.0108706244449767e-5
348.0	1.0108706244449767e-5
350.0	1.0108706244449767e-5
352.0	1.0108706244449767e-5
354.0	1.0108706244449767e-5
356.0	1.0108706244449767e-5
358.0	1.0108706244449767e-5
360.0	1.0108706244449767e-5
362.0	1.0108706244449767e-5
364.0	1.0108706244449767e-5
366.0	1.0108706244449767e-5
368.0	1.0108706244449767e-5
370.0	1.0108706244449767e-5
372.0	1.0108706244449767e-5
374.0	1.0108706244449767e-5
376.0	1.0108706244449767e-5
378.0	1.0108706244449767e-5
380.0	1.0108706244449767e-5
382.0	1.0108706244449767e-5
384.0	1.0108706244449767e-5
386.0	1.0108706244449767e-5
388.0	1.0108706244449767e-5
390.0	1.0108706244449767e-5
392.0	1.0108706244449767e-5
394.0	1.0108706244449767e-5
396.0	1.0108706244449767e-5
398.0	1.0108706244449767e-5
400.0	1.0108706244449767e-5
402.0	1.0108706244449767e-5
404.0	1.0108706244449767e-5
406.0	1.0108706244449767e-5
408.0	1.0108706244449767e-5
410.0	1.0108706244449767e-5
412.0	1.0108706244449767e-5
414.0	1.0108706244449767e-5
416.0	1.0108706244449767e-5
418.0	1.0108706244449767e-5
420.0	1.0108706244449767e-5
422.0	1.0108706244449767e-5
424.0	1.0108706244449767e-5
426.0	1.0108706244449767e-5
428.0	1.0108706244449767e-5
430.0	1.0108706244449767e-5
432.0	1.0108706244449767e-5
434.0	1.0108706244449767e-5
436.0	1.0108706244449767e-5
438.0	1.0108706244449767e-5
440.0	1.0108706244449767e-5
442.0	1.0108706244449767e-5
444.0	1.0108706244449767e-5
446.0	1.0108706244449767e-5
448.0	1.0108706244449767e-5
450.0	1.0108706244449767e-5
452.0	1.0108706244449767e-5
454.0	1.0108706244449767e-5
456.0	1.0108706244449767e-5
458.0	1.0108706244449767e-5
460.0	1.0108706244449767e-5
462.0	1.0108706244449767e-5
464.0	1.0108706244449767e-5
466.0	1.0108706244449767e-5
468.0	1.0108706244449767e-5
470.0	1.0108706244449767e-5
472.0	1.0108706244449767e-5
474.0	1.0108706244449767e-5
476.0	1.0108706244449767e-5
478.0	1.0108706244449767e-5
480.0	1.0108706244449767e-5
482.0	1.0108706244449767e-5
484.0	1.0108706244449767e-5
486.0	1.0108706244449767e-5
488.0	1.0108706244449767e-5
490.0	1.0108706244449767e-5
492.0	1.0108706244449767e-5
494.0	1.0108706244449767e-5
496.0	1.0108706244449767e-5
498.0	1.0108706244449767e-5
500.0	1.0108706244449767e-5
502.0	1.0108706244449767e-5
504.0	1.0108706244449767e-5
506.0	1.0108706244449767e-5
508.0	1.0108706244449767e-5
510.0	1.0108706244449767e-5
512.0	1.0108706244449767e-5
514.0	1.0108706244449767e-5
516.0	1.0108706244449767e-5
518.0	1.0108706244449767e-5
520.0	1.0108706244449767e-5
522.0	1.0108706244449767e-5
524.0	1.0108706244449767e-5
526.0	1.0108706244449767e-5
528.0	1.0108706244449767e-5
530.0	1.0108706244449767e-5
532.0	1.0108706244449767e-5
534.0	1.0108706244449767e-5
536.0	1.0108706244449767e-5
538.0	1.0108706244449767e-5
540.0	1.0108706244449767e-5
542.0	1.0108706244449767e-5
544.0	1.0108706244449767e-5
546.0	1.0108706244449767e-5
548.0	1.0108706244449767e-5
550.0	1.0108706244449767e-5
552.0	1.0108706244449767e-5
554.0	1.0108706244449767e-5
556.0	1.0108706244449767e-5
558.0	1.0108706244449767e-5
560.0	1.0108706244449767e-5
562.0	1.0108706244449767e-5
564.0	1.0108706244449767e-5
566.0	1.0108706244449767e-5
568.0	1.0108706244449767e-5
570.0	1.0108706244449767e-5
572.0	1.0108706244449767e-5
574.0	1.0108706244449767e-5
576.0	1.0108706244449767e-5
578.0	1.0108706244449767e-5
580.0	1.0108706244449767e-5
582.0	1.0108706244449767e-5
584.0	1.0108706244449767e-5
586.0	1.0108706244449767e-5
588.0	1.0108706244449767e-5
590.0	1.0108706244449767e-5
592.0	1.0108706244449767e-5
594.0	1.0108706244449767e-5
596.0	1.0108706244449767e-5
598.0	1.0108706244449767e-5
600.0	1.0108706244449767e-5
602.0	1.0108706244449767e-5
604.0	1.0108706244449767e-5
606.0	1.0108706244449767e-5
608.0	1.0108706244449767e-5
610.0	1.0108706244449767e-5
612.0	1.0108706244449767e-5
614.0	1.0108706244449767e-5
616.0	1.0108706244449767e-5
618.0	1.0108706244449767e-5
620.0	1.0108706244449767e-5
622.0	1.0108706244449767e-5
624.0	1.0108706244449767e-5
626.0	1.0108706244449767e-5
628.0	1.0108706244449767e-5
630.0	1.0108706244449767e-5
632.0	1.0108706244449767e-5
634.0	1.0108706244449767e-5
636.0	1.0108706244449767e-5
638.0	1.0108706244449767e-5
640.0	1.0108706244449767e-5
642.0	1.0108706244449767e-5
644.0	1.0108706244449767e-5
646.0	1.0108706244449767e-5
648.0	1.0108706244449767e-5
650.0	1.0108706244449767e-5
652.0	1.0108706244449767e-5
654.0	1.0108706244449767e-5
656.0	1.0108706244449767e-5
658.0	1.0108706244449767e-5
660.0	1.0108706244449767e-5
662.0	1.0108706244449767e-5
664.0	1.0108706244449767e-5
666.0	1.0108706244449767e-5
668.0	1.0108706244449767e-5
670.0	1.0108706244449767e-5
672.0	1.0108706244449767e-5
674.0	1.0108706244449767e-5
676.0	1.0108706244449767e-5
678.0	1.0108706244449767e-5
680.0	1.0108706244449767e-5
682.0	1.0108706244449767e-5
684.0	1.0108706244449767e-5
686.0	1.0108706244449767e-5
688.0	1.0108706244449767e-5
690.0	1.0108706244449767e-5
692.0	1.0108706244449767e-5
694.0	1.0108706244449767e-5
696.0	1.0108706244449767e-5
698.0	1.0108706244449767e-5
700.0	1.0108706244449767e-5
702.0	1.0108706244449767e-5
704.0	1.0108706244449767e-5
706.0	1.0108706244449767e-5
708.0	1.0108706244449767e-5
710.0	1.0108706244449767e-5
712.0	1.0108706244449767e-5
714.0	1.0108706244449767e-5
716.0	1.0108706244449767e-5
718.0	1.0108706244449767e-5
720.0	1.0108706244449767e-5
722.0	1.0108706244449767e-5
724.0	1.0108706244449767e-5
726.0	1.0108706244449767e-5
728.0	1.0108706244449767e-5
730.0	1.0108706244449767e-5
732.0	1.0108706244449767e-5
734.0	1.0108706244449767e-5
736.0	1.0108706244449767e-5
738.0	1.0108706244449767e-5
740.0	1.0108706244449767e-5
742.0	1.0108706244449767e-5
744.0	1.0108706244449767e-5
746.0	1.0108706244449767e-5
748.0	1.0108706244449767e-5
750.0	1.0108706244449767e-5
752.0	1.0108706244449767e-5
754.0	1.0108706244449767e-5
756.0	1.0108706244449767e-5
758.0	1.0108706244449767e-5
760.0	1.0108706244449767e-5
762.0	1.0108706244449767e-5
764.0	1.0108706244449767e-5
766.0	1.0108706244449767e-5
768.0	1.0108706244449767e-5
770.0	1.0108706244449767e-5
772.0	1.0108706244449767e-5
774.0	1.0108706244449767e-5
776.0	1.0108706244449767e-5
778.0	1.0108706244449767e-5
780.0	1.0108706244449767e-5
782.0	1.0108706244449767e-5
784.0	1.0108706244449767e-5
786.0	1.0108706244449767e-5
788.0	1.0108706244449767e-5
790.0	1.0108706244449767e-5
792.0	1.0108706244449767e-5
794.0	1.0108706244449767e-5
796.0	1.0108706244449767e-5
798.0	1.0108706244449767e-5
800.0	1.0108706244449767e-5
802.0	1.0108706244449767e-5
804.0	1.0108706244449767e-5
806.0	1.0108706244449767e-5
808.0	1.0108706244449767e-5
810.0	1.0108706244449767e-5
812.0	1.0108706244449767e-5
814.0	1.0108706244449767e-5
816.0	1.0108706244449767e-5
818.0	1.0108706244449767e-5
820.0	1.0108706244449767e-5
822.0	1.0108706244449767e-5
824.0	1.0108706244449767e-5
826.0	1.0108706244449767e-5
828.0	1.0108706244449767e-5
830.0	1.0108706244449767e-5
832.0	1.0108706244449767e-5
834.0	1.0108706244449767e-5
836.0	1.0108706244449767e-5
838.0	1.0108706244449767e-5
840.0	1.0108706244449767e-5
842.0	1.0108706244449767e-5
844.0	1.0108706244449767e-5
846.0	1.0108706244449767e-5
848.0	1.0108706244449767e-5
850.0	1.0108706244449767e-5
852.0	1.0108706244449767e-5
854.0	1.0108706244449767e-5
856.0	1.0108706244449767e-5
858.0	1.0108706244449767e-5
860.0	1.0108706244449767e-5
862.0	1.0108706244449767e-5
864.0	1.0108706244449767e-5
866.0	1.0108706244449767e-5
868.0	1.0108706244449767e-5
870.0	1.0108706244449767e-5
872.0	1.0108706244449767e-5
874.0	1.0108706244449767e-5
876.0	1.0108706244449767e-5
878.0	1.0108706244449767e-5
880.0	1.0108706244449767e-5
882.0	1.0108706244449767e-5
884.0	1.0108706244449767e-5
886.0	1.0108706244449767e-5
888.0	1.0108706244449767e-5
890.0	1.0108706244449767e-5
892.0	1.0108706244449767e-5
894.0	1.0108706244449767e-5
896.0	1.0108706244449767e-5
898.0	1.0108706244449767e-5
900.0	1.0108706244449767e-5
902.0	1.0108706244449767e-5
904.0	1.0108706244449767e-5
906.0	1.0108706244449767e-5
908.0	1.0108706244449767e-5
910.0	1.0108706244449767e-5
912.0	1.0108706244449767e-5
914.0	1.0108706244449767e-5
916.0	1.0108706244449767e-5
918.0	1.0108706244449767e-5
920.0	1.0108706244449767e-5
922.0	1.0108706244449767e-5
924.0	1.0108706244449767e-5
926.0	1.0108706244449767e-5
928.0	1.0108706244449767e-5
930.0	1.0108706244449767e-5
932.0	1.0108706244449767e-5
934.0	1.0108706244449767e-5
936.0	1.0108706244449767e-5
938.0	1.0108706244449767e-5
940.0	1.0108706244449767e-5
942.0	1.0108706244449767e-5
944.0	1.0108706244449767e-5
946.0	1.0108706244449767e-5
948.0	1.0108706244449767e-5
950.0	1.0108706244449767e-5
952.0	1.0108706244449767e-5
954.0	1.0108706244449767e-5
956.0	1.0108706244449767e-5
958.0	1.0108706244449767e-5
960.0	1.0108706244449767e-5
962.0	1.0108706244449767e-5
964.0	1.0108706244449767e-5
966.0	1.0108706244449767e-5
968.0	1.0108706244449767e-5
970.0	1.0108706244449767e-5
972.0	1.0108706244449767e-5
974.0	1.0108706244449767e-5
976.0	1.0108706244449767e-5
978.0	1.0108706244449767e-5
980.0	1.0108706244449767e-5
982.0	1.0108706244449767e-5
984.0	1.0108706244449767e-5
986.0	1.0108706244449767e-5
988.0	1.0108706244449767e-5
990.0	1.0108706244449767e-5
992.0	1.0108706244449767e-5
994.0	1.0108706244449767e-5
996.0	1.0108706244449767e-5
998.0	1.0108706244449767e-5
1000.0	1.0108706244449767e-5
1002.0	1.0108706244449767e-5
1004.0	1.0108706244449767e-5
1006.0	1.0108706244449767e-5
1008.0	1.0108706244449767e-5
1010.0	1.0108706244449767e-5
1012.0	1.0108706244449767e-5
1014.0	1.0108706244449767e-5
1016.0	1.0108706244449767e-5
1018.0	1.0108706244449767e-5
1020.0	1.0108706244449767e-5
1022.0	1.0108706244449767e-5
1024.0	1.0108706244449767e-5
1026.0	1.0108706244449767e-5
1028.0	1.0108706244449767e-5
1030.0	1.0108706244449767e-5
1032.0	1.0108706244449767e-5
1034.0	1.0108706244449767e-5
1036.0	1.0108706244449767e-5
1038.0	1.0108706244449767e-5
1040.0	1.0108706244449767e-5
1042.0	1.0108706244449767e-5
1044.0	1.0108706244449767e-5
1046.0	1.0108706244449767e-5
1048.0	1.0108706244449767e-5
1050.0	1.0108706244449767e-5
1052.0	1.0108706244449767e-5
1054.0	1.0108706244449767e-5
1056.0	1.0108706244449767e-5
1058.0	1.0108706244449767e-5
1060.0	1.0108706244449767e-5
1062.0	1.0108706244449767e-5
1064.0	1.0108706244449767e-5
1066.0	1.0108706244449767e-5
1068.0	1.0108706244449767e-5
1070.0	1.0108706244449767e-5
1072.0	1.0108706244449767e-5
1074.0	1.0108706244449767e-5
1076.0	1.0108706244449767e-5
1078.0	1.0108706244449767e-5
1080.0	1.0108706244449767e-5
1082.0	1.0108706244449767e-5
1084.0	1.0108706244449767e-5
1086.0	1.0108706244449767e-5
1088.0	1.0108706244449767e-5
1090.0	1.0108706244449767e-5
1092.0	1.0108706244449767e-5
1094.0	1.0108706244449767e-5
1096.0	1.0108706244449767e-5
1098.0	1.0108706244449767e-5
1100.0	1.0108706244449767e-5
1102.0	1.0108706244449767e-5
1104.0	1.0108706244449767e-5
1106.0	1.0108706244449767e-5
1108.0	1.0108706244449767e-5
1110.0	1.0108706244449767e-5
1112.0	1.0108706244449767e-5
1114.0	1.0108706244449767e-5
1116.0	1.0108706244449767e-5
1118.0	1.0108706244449767e-5
1120.0	1.0108706244449767e-5
1122.0	1.0108706244449767e-5
1124.0	1.0108706244449767e-5
1126.0	1.0108706244449767e-5
1128.0	1.0108706244449767e-5
1130.0	1.0108706244449767e-5
1132.0	1.0108706244449767e-5
1134.0	1.0108706244449767e-5
1136.0	1.0108706244449767e-5
1138.0	1.0108706244449767e-5
1140.0	1.0108706244449767e-5
1142.0	1.0108706244449767e-5
1144.0	1.0108706244449767e-5
1146.0	1.0108706244449767e-5
1148.0	1.0108706244449767e-5
1150.0	1.0108706244449767e-5
1152.0	1.0108706244449767e-5
1154.0	1.0108706244449767e-5
1156.0	1.0108706244449767e-5
1158.0	1.0108706244449767e-5
1160.0	1.0108706244449767e-5
1162.0	1.0108706244449767e-5
1164.0	1.0108706244449767e-5
1166.0	1.0108706244449767e-5
1168.0	1.0108706244449767e-5
1170.0	1.0108706244449767e-5
1172.0	1.0108706244449767e-5
1174.0	1.0108706244449767e-5
1176.0	1.0108706244449767e-5
1178.0	1.0108706244449767e-5
1180.0	1.0108706244449767e-5
1182.0	1.0108706244449767e-5
1184.0	1.0108706244449767e-5
1186.0	1.0108706244449767e-5
1188.0	1.0108706244449767e-5
1190.0	1.0108706244449767e-5
1192.0	1.0108706244449767e-5
1194.0	1.0108706244449767e-5
1196.0	1.0108706244449767e-5
1198.0	1.0108706244449767e-5
1200.0	1.0108706244449767e-5
1202.0	1.0108706244449767e-5
1204.0	1.0108706244449767e-5
1206.0	1.0108706244449767e-5
1208.0	1.0108706244449767e-5
1210.0	1.0108706244449767e-5
1212.0	1.0108706244449767e-5
1214.0	1.0108706244449767e-5
1216.0	1.0108706244449767e-5
1218.0	1.0108706244449767e-5
1220.0	1.0108706244449767e-5
1222.0	1.0108706244449767e-5
1224.0	1.0108706244449767e-5
1226.0	1.0108706244449767e-5
1228.0	1.0108706244449767e-5
1230.0	1.0108706244449767e-5
1232.0	1.0108706244449767e-5
1234.0	1.0108706244449767e-5
1236.0	1.0108706244449767e-5
1238.0	1.0108706244449767e-5
1240.0	1.0108706244449767e-5
1242.0	1.0108706244449767e-5
1244.0	1.0108706244449767e-5
1246.0	1.0108706244449767e-5
1248.0	1.0108706244449767e-5
1250.0	1.0108706244449767e-5
1252.0	1.0108706244449767e-5
1254.0	1.0108706244449767e-5
1256.0	1.0108706244449767e-5
1258.0	1.0108706244449767e-5
1260.0	1.0108706244449767e-5
1262.0	1.0108706244449767e-5
1264.0	1.0108706244449767e-5
1266.0	1.0108706244449767e-5
1268.0	1.0108706244449767e-5
1270.0	1.0108706244449767e-5
1272.0	1.0108706244449767e-5
1274.0	1.0108706244449767e-5
1276.0	1.0108706244449767e-5
1278.0	1.0108706244449767e-5
1280.0	1.0108706244449767e-5
1282.0	1.0108706244449767e-5
1284.0	1.0108706244449767e-5
1286.0	1.0108706244449767e-5
1288.0	1.0108706244449767e-5
1290.0	1.0108706244449767e-5
1292.0	1.0108706244449767e-5
1294.0	1.0108706244449767e-5
1296.0	1.0108706244449767e-5
1298.0	1.0108706244449767e-5
1300.0	1.0108706244449767e-5
1302.0	1.0108706244449767e-5
1304.0	1.0108706244449767e-5
1306.0	1.0108706244449767e-5
1308.0	1.0108706244449767e-5
1310.0	1.0108706244449767e-5
1312.0	1.0108706244449767e-5
1314.0	1.0108706244449767e-5
1316.0	1.0108706244449767e-5
1318.0	1.0108706244449767e-5
1320.0	1.0108706244449767e-5
1322.0	1.0108706244449767e-5
1324.0	1.0108706244449767e-5
1326.0	1.0108706244449767e-5
1328.0	1.0108706244449767e-5
1330.0	1.0108706244449767e-5
1332.0	1.0108706244449767e-5
1334.0	1.0108706244449767e-5
1336.0	1.0108706244449767e-5
1338.0	1.0108706244449767e-5
1340.0	1.0108706244449767e-5
1342.0	1.0108706244449767e-5
1344.0	1.0108706244449767e-5
1346.0	1.0108706244449767e-5
1348.0	1.0108706244449767e-5
1350.0	1.0108706244449767e-5
1352.0	1.0108706244449767e-5
1354.0	1.0108706244449767e-5
1356.0	1.0108706244449767e-5
1358.0	1.0108706244449767e-5
1360.0	1.0108706244449767e-5
1362.0	1.0108706244449767e-5
1364.0	1.0108706244449767e-5
1366.0	1.0108706244449767e-5
1368.0	1.0108706244449767e-5
1370.0	1.0108706244449767e-5
1372.0	1.0108706244449767e-5
1374.0	1.0108706244449767e-5
1376.0	1.0108706244449767e-5
1378.0	1.0108706244449767e-5
1380.0	1.0108706244449767e-5
1382.0	1.0108706244449767e-5
1384.0	1.0108706244449767e-5
1386.0	1.0108706244449767e-5
1388.0	1.0108706244449767e-5
1390.0	1.0108706244449767e-5
1392.0	1.0108706244449767e-5
1394.0	1.0108706244449767e-5
1396.0	1.0108706244449767e-5
1398.0	1.0108706244449767e-5
1400.0	1.0108706244449767e-5
1402.0	1.0108706244449767e-5
1404.0	1.0108706244449767e-5
1406.0	1.0108706244449767e-5
1408.0	1.0108706244449767e-5
1410.0	1.0108706244449767e-5
1412.0	1.0108706244449767e-5
1414.0	1.0108706244449767e-5
1416.0	1.0108706244449767e-5
1418.0	1.0108706244449767e-5
1420.0	1.0108706244449767e-5
1422.0	1.0108706244449767e-5
1424.0	1.0108706244449767e-5
1426.0	1.0108706244449767e-5
1428.0	1.0108706244449767e-5
1430.0	1.0108706244449767e-5
1432.0	1.0108706244449767e-5
1434.0	1.0108706244449767e-5
1436.0	1.0108706244449767e-5
1438.0	1.0108706244449767e-5
1440.0	1.0108706244449767e-5
1442.0	1.0108706244449767e-5
1444.0	1.0108706244449767e-5
1446.0	1.0108706244449767e-5
1448.0	1.0108706244449767e-5
1450.0	1.0108706244449767e-5
1452.0	1.0108706244449767e-5
1454.0	1.0108706244449767e-5
1456.0	1.0108706244449767e-5
1458.0	1.0108706244449767e-5
1460.0	1.0108706244449767e-5
1462.0	1.0108706244449767e-5
1464.0	1.0108706244449767e-5
1466.0	1.0108706244449767e-5
1468.0	1.0108706244449767e-5
1470.0	1.0108706244449767e-5
1472.0	1.0108706244449767e-5
1474.0	1.0108706244449767e-5
1476.0	1.0108706244449767e-5
1478.0	1.0108706244449767e-5
1480.0	1.0108706244449767e-5
1482.0	1.0108706244449767e-5
1484.0	1.0108706244449767e-5
1486.0	1.0108706244449767e-5
1488.0	1.0108706244449767e-5
1490.0	1.0108706244449767e-5
1492.0	1.0108706244449767e-5
1494.0	1.0108706244449767e-5
1496.0	1.0108706244449767e-5
1498.0	1.0108706244449767e-5
1500.0	1.0108706244449767e-5
1502.0	1.0108706244449767e-5
1504.0	1.0108706244449767e-5
1506.0	1.0108706244449767e-5
1508.0	1.0108706244449767e-5
1510.0	1.0108706244449767e-5
1512.0	1.0108706244449767e-5
1514.0	1.0108706244449767e-5
1516.0	1.0108706244449767e-5
1518.0	1.0108706244449767e-5
1520.0	1.0108706244449767e-5
1522.0	1.0108706244449767e-5
1524.0	1.0108706244449767e-5
1526.0	1.0108706244449767e-5
1528.0	1.0108706244449767e-5
1530.0	1.0108706244449767e-5
1532.0	1.0108706244449767e-5
1534.0	1.0108706244449767e-5
1536.0	1.0108706244449767e-5
1538.0	1.0108706244449767e-5
1540.0	1.0108706244449767e-5
1542.0	1.0108706244449767e-5
1544.0	1.0108706244449767e-5
1546.0	1.0108706244449767e-5
1548.0	1.0108706244449767e-5
1550.0	1.0108706244449767e-5
1552.0	1.0108706244449767e-5
1554.0	1.0108706244449767e-5
1556.0	1.0108706244449767e-5
1558.0	1.0108706244449767e-5
1560.0	1.0108706244449767e-5
1562.0	1.0108706244449767e-5
1564.0	1.0108706244449767e-5
1566.0	1.0108706244449767e-5
1568.0	1.0108706244449767e-5
1570.0	1.0108706244449767e-5
1572.0	1.0108706244449767e-5
1574.0	1.0108706244449767e-5
1576.0	1.0108706244449767e-5
1578.0	1.0108706244449767e-5
1580.0	1.0108706244449767e-5
1582.0	1.0108706244449767e-5
1584.0	1.0108706244449767e-5
1586.0	1.0108706244449767e-5
1588.0	1.0108706244449767e-5
1590.0	1.0108706244449767e-5
1592.0	1.0108706244449767e-5
1594.0	1.0108706244449767e-5
1596.0	1.0108706244449767e-5
1598.0	1.0108706244449767e-5
1600.0	1.0108706244449767e-5
1602.0	1.0108706244449767e-5
1604.0	1.0108706244449767e-5
1606.0	1.0108706244449767e-5
1608.0	1.0108706244449767e-5
1610.0	1.0108706244449767e-5
1612.0	1.0108706244449767e-5
1614.0	1.0108706244449767e-5
1616.0	1.0108706244449767e-5
1618.0	1.0108706244449767e-5
1620.0	1.0108706244449767e-5
1622.0	1.0108706244449767e-5
1624.0	1.0108706244449767e-5
1626.0	1.0108706244449767e-5
1628.0	1.0108706244449767e-5
1630.0	1.0108706244449767e-5
1632.0	1.0108706244449767e-5
1634.0	1.0108706244449767e-5
1636.0	1.0108706244449767e-5
1638.0	1.0108706244449767e-5
1640.0	1.0108706244449767e-5
1642.0	1.0108706244449767e-5
1644.0	1.0108706244449767e-5
1646.0	1.0108706244449767e-5
1648.0	1.0108706244449767e-5
1650.0	1.0108706244449767e-5
1652.0	1.0108706244449767e-5
1654.0	1.0108706244449767e-5
1656.0	1.0108706244449767e-5
1658.0	1.0108706244449767e-5
1660.0	1.0108706244449767e-5
1662.0	1.0108706244449767e-5
1664.0	1.0108706244449767e-5
1666.0	1.0108706244449767e-5
1668.0	1.0108706244449767e-5
1670.0	1.0108706244449767e-5
1672.0	1.0108706244449767e-5
1674.0	1.0108706244449767e-5
1676.0	1.0108706244449767e-5
1678.0	1.0108706244449767e-5
1680.0	1.0108706244449767e-5
1682.0	1.0108706244449767e-5
1684.0	1.0108706244449767e-5
1686.0	1.0108706244449767e-5
1688.0	1.0108706244449767e-5
1690.0	1.0108706244449767e-5
1692.0	1.0108706244449767e-5
1694.0	1.0108706244449767e-5
1696.0	1.0108706244449767e-5
1698.0	1.0108706244449767e-5
1700.0	1.0108706244449767e-5
1702.0	1.0108706244449767e-5
1704.0	1.0108706244449767e-5
1706.0	1.0108706244449767e-5
1708.0	1.0108706244449767e-5
1710.0	1.0108706244449767e-5
1712.0	1.0108706244449767e-5
1714.0	1.0108706244449767e-5
1716.0	1.0108706244449767e-5
1718.0	1.0108706244449767e-5
1720.0	1.0108706244449767e-5
1722.0	1.0108706244449767e-5
1724.0	1.0108706244449767e-5
1726.0	1.0108706244449767e-5
1728.0	1.0108706244449767e-5
1730.0	1.0108706244449767e-5
1732.0	1.0108706244449767e-5
1734.0	1.0108706244449767e-5
1736.0	1.0108706244449767e-5
1738.0	1.0108706244449767e-5
1740.0	1.0108706244449767e-5
1742.0	1.0108706244449767e-5
1744.0	1.0108706244449767e-5
1746.0	1.0108706244449767e-5
1748.0	1.0108706244449767e-5
1750.0	1.0108706244449767e-5
1752.0	1.0108706244449767e-5
1754.0	1.0108706244449767e-5
1756.0	1.0108706244449767e-5
1758.0	1.0108706244449767e-5
1760.0	1.0108706244449767e-5
1762.0	1.0108706244449767e-5
1764.0	1.0108706244449767e-5
1766.0	1.0108706244449767e-5
1768.0	1.0108706244449767e-5
1770.0	1.0108706244449767e-5
1772.0	1.0108706244449767e-5
1774.0	1.0108706244449767e-5
1776.0	1.0108706244449767e-5
1778.0	1.0108706244449767e-5
1780.0	1.0108706244449767e-5
1782.0	1.0108706244449767e-5
1784.0	1.0108706244449767e-5
1786.0	1.0108706244449767e-5
1788.0	1.0108706244449767e-5
1790.0	1.0108706244449767e-5
1792.0	1.0108706244449767e-5
1794.0	1.0108706244449767e-5
1796.0	1.0108706244449767e-5
1798.0	1.0108706244449767e-5
1800.0	1.0108706244449767e-5
1802.0	1.0108706244449767e-5
1804.0	1.0108706244449767e-5
1806.0	1.0108706244449767e-5
1808.0	1.0108706244449767e-5
1810.0	1.0108706244449767e-5
1812.0	1.0108706244449767e-5
1814.0	1.0108706244449767e-5
1816.0	1.0108706244449767e-5
1818.0	1.0108706244449767e-5
1820.0	1.0108706244449767e-5
1822.0	1.0108706244449767e-5
1824.0	1.0108706244449767e-5
1826.0	1.0108706244449767e-5
1828.0	1.0108706244449767e-5
1830.0	1.0108706244449767e-5
1832.0	1.0108706244449767e-5
1834.0	1.0108706244449767e-5
1836.0	1.0108706244449767e-5
1838.0	1.0108706244449767e-5
1840.0	1.0108706244449767e-5
1842.0	1.0108706244449767e-5
1844.0	1.0108706244449767e-5
1846.0	1.0108706244449767e-5
1848.0	1.0108706244449767e-5
1850.0	1.0108706244449767e-5
1852.0	1.0108706244449767e-5
1854.0	1.0108706244449767e-5
1856.0	1.0108706244449767e-5
1858.0	1.0108706244449767e-5
1860.0	1.0108706244449767e-5
1862.0	1.0108706244449767e-5
1864.0	1.0108706244449767e-5
1866.0	1.0108706244449767e-5
1868.0	1.0108706244449767e-5
1870.0	1.0108706244449767e-5
1872.0	1.0108706244449767e-5
1874.0	1.0108706244449767e-5
1876.0	1.0108706244449767e-5
1878.0	1.0108706244449767e-5
1880.0	1.0108706244449767e-5
1882.0	1.0108706244449767e-5
1884.0	1.0108706244449767e-5
1886.0	1.0108706244449767e-5
1888.0	1.0108706244449767e-5
1890.0	1.0108706244449767e-5
1892.0	1.0108706244449767e-5
1894.0	1.0108706244449767e-5
1896.0	1.0108706244449767e-5
1898.0	1.0108706244449767e-5
1900.0	1.0108706244449767e-5
1902.0	1.0108706244449767e-5
1904.0	1.0108706244449767e-5
1906.0	1.0108706244449767e-5
1908.0	1.0108706244449767e-5
1910.0	1.0108706244449767e-5
1912.0	1.0108706244449767e-5
1914.0	1.0108706244449767e-5
1916.0	1.0108706244449767e-5
1918.0	1.0108706244449767e-5
1920.0	1.0108706244449767e-5
1922.0	1.0108706244449767e-5
1924.0	1.0108706244449767e-5
1926.0	1.0108706244449767e-5
1928.0	1.0108706244449767e-5
1930.0	1.0108706244449767e-5
1932.0	1.0108706244449767e-5
1934.0	1.0108706244449767e-5
1936.0	1.0108706244449767e-5
1938.0	1.0108706244449767e-5
1940.0	1.0108706244449767e-5
1942.0	1.0108706244449767e-5
1944.0	1.0108706244449767e-5
1946.0	1.0108706244449767e-5
1948.0	1.0108706244449767e-5
1950.0	1.0108706244449767e-5
1952.0	1.0108706244449767e-5
1954.0	1.0108706244449767e-5
1956.0	1.0108706244449767e-5
1958.0	1.0108706244449767e-5
1960.0	1.0108706244449767e-5
1962.0	1.0108706244449767e-5
1964.0	1.0108706244449767e-5
1966.0	1.0108706244449767e-5
1968.0	1.0108706244449767e-5
1970.0	1.0108706244449767e-5
1972.0	1.0108706244449767e-5
1974.0	1.0108706244449767e-5
1976.0	1.0108706244449767e-5
1978.0	1.0108706244449767e-5
1980.0	1.0108706244449767e-5
1982.0	1.0108706244449767e-5
1984.0	1.0108706244449767e-5
1986.0	1.0108706244449767e-5
1988.0	1.0108706244449767e-5
1990.0	1.0108706244449767e-5
1992.0	1.0108706244449767e-5
1994.0	1.0108706244449767e-5
1996.0	1.0108706244449767e-5
1998.0	1.0108706244449767e-5
2000.0	1.0108706244449767e-5
2002.0	1.0108706244449767e-5
2004.0	1.0108706244449767e-5
2006.0	1.0108706244449767e-5
2008.0	1.0108706244449767e-5
2010.0	1.0108706244449767e-5
2012.0	1.0108706244449767e-5
2014.0	1.0108706244449767e-5
2016.0	1.0108706244449767e-5
2018.0	1.0108706244449767e-5
2020.0	1.0108706244449767e-5
2022.0	1.0108706244449767e-5
2024.0	1.0108706244449767e-5
2026.0	1.0108706244449767e-5
2028.0	1.0108706244449767e-5
2030.0	1.0108706244449767e-5
2032.0	1.0108706244449767e-5
2034.0	1.0108706244449767e-5
2036.0	1.0108706244449767e-5
2038.0	1.0108706244449767e-5
2040.0	1.0108706244449767e-5
2042.0	1.0108706244449767e-5
2044.0	1.0108706244449767e-5
2046.0	1.0108706244449767e-5
2048.0	1.0108706244449767e-5
2050.0	1.0108706244449767e-5
2052.0	1.0108706244449767e-5
2054.0	1.0108706244449767e-5
2056.0	1.0108706244449767e-5
2058.0	1.0108706244449767e-5
2060.0	1.0108706244449767e-5
2062.0	1.0108706244449767e-5
2064.0	1.0108706244449767e-5
2066.0	1.0108706244449767e-5
2068.0	1.0108706244449767e-5
2070.0	1.0108706244449767e-5
2072.0	1.0108706244449767e-5
2074.0	1.0108706244449767e-5
2076.0	1.0108706244449767e-5
2078.0	1.0108706244449767e-5
2080.0	1.0108706244449767e-5
2082.0	1.0108706244449767e-5
2084.0	1.0108706244449767e-5
2086.0	1.0108706244449767e-5
2088.0	1.0108706244449767e-5
2090.0	1.0108706244449767e-5
2092.0	1.0108706244449767e-5
2094.0	1.0108706244449767e-5
2096.0	1.0108706244449767e-5
2098.0	1.0108706244449767e-5
2100.0	1.0108706244449767e-5
2102.0	1.0108706244449767e-5
2104.0	1.0108706244449767e-5
2106.0	1.0108706244449767e-5
2108.0	1.0108706244449767e-5
2110.0	1.0108706244449767e-5
2112.0	1.0108706244449767e-5
2114.0	1.0108706244449767e-5
2116.0	1.0108706244449767e-5
2118.0	1.0108706244449767e-5
2120.0	1.0108706244449767e-5
2122.0	1.0108706244449767e-5
2124.0	1.0108706244449767e-5
2126.0	1.0108706244449767e-5
2128.0	1.0108706244449767e-5
2130.0	1.0108706244449767e-5
2132.0	1.0108706244449767e-5
2134.0	1.0108706244449767e-5
2136.0	1.0108706244449767e-5
2138.0	1.0108706244449767e-5
2140.0	1.0108706244449767e-5
2142.0	1.0108706244449767e-5
2144.0	1.0108706244449767e-5
2146.0	1.0108706244449767e-5
2148.0	1.0108706244449767e-5
2150.0	1.0108706244449767e-5
2152.0	1.0108706244449767e-5
2154.0	1.0108706244449767e-5
2156.0	1.0108706244449767e-5
2158.0	1.0108706244449767e-5
2160.0	1.0108706244449767e-5
2162.0	1.0108706244449767e-5
2164.0	1.0108706244449767e-5
2166.0	1.0108706244449767e-5
2168.0	1.0108706244449767e-5
2170.0	1.0108706244449767e-5
2172.0	1.0108706244449767e-5
2174.0	1.0108706244449767e-5
2176.0	1.0108706244449767e-5
2178.0	1.0108706244449767e-5
2180.0	1.0108706244449767e-5
2182.0	1.0108706244449767e-5
2184.0	1.0108706244449767e-5
2186.0	1.0108706244449767e-5
2188.0	1.0108706244449767e-5
2190.0	1.0108706244449767e-5
2192.0	1.0108706244449767e-5
2194.0	1.0108706244449767e-5
2196.0	1.0108706244449767e-5
2198.0	1.0108706244449767e-5
2200.0	1.0108706244449767e-5
2202.0	1.0108706244449767e-5
2204.0	1.0108706244449767e-5
2206.0	1.0108706244449767e-5
2208.0	1.0108706244449767e-5
2210.0	1.0108706244449767e-5
2212.0	1.0108706244449767e-5
2214.0	1.0108706244449767e-5
2216.0	1.0108706244449767e-5
2218.0	1.0108706244449767e-5
2220.0	1.0108706244449767e-5
2222.0	1.0108706244449767e-5
2224.0	1.0108706244449767e-5
2226.0	1.0108706244449767e-5
2228.0	1.0108706244449767e-5
2230.0	1.0108706244449767e-5
2232.0	1.0108706244449767e-5
2234.0	1.0108706244449767e-5
2236.0	1.0108706244449767e-5
2238.0	1.0108706244449767e-5
2240.0	1.0108706244449767e-5
2242.0	1.0108706244449767e-5
2244.0	1.0108706244449767e-5
2246.0	1.0108706244449767e-5
2248.0	1.0108706244449767e-5
2250.0	1.0108706244449767e-5
2252.0	1.0108706244449767e-5
2254.0	1.0108706244449767e-5
2256.0	1.0108706244449767e-5
2258.0	1.0108706244449767e-5
2260.0	1.0108706244449767e-5
2262.0	1.0108706244449767e-5
2264.0	1.0108706244449767e-5
2266.0	1.0108706244449767e-5
2268.0	1.0108706244449767e-5
2270.0	1.0108706244449767e-5
2272.0	1.0108706244449767e-5
2274.0	1.0108706244449767e-5
2276.0	1.0108706244449767e-5
2278.0	1.0108706244449767e-5
2280.0	1.0108706244449767e-5
2282.0	1.0108706244449767e-5
2284.0	1.0108706244449767e-5
2286.0	1.0108706244449767e-5
2288.0	1.0108706244449767e-5
2290.0	1.0108706244449767e-5
2292.0	1.0108706244449767e-5
2294.0	1.0108706244449767e-5
2296.0	1.0108706244449767e-5
2298.0	1.0108706244449767e-5
2300.0	1.0108706244449767e-5
2302.0	1.0108706244449767e-5
2304.0	1.0108706244449767e-5
2306.0	1.0108706244449767e-5
2308.0	1.0108706244449767e-5
2310.0	1.0108706244449767e-5
2312.0	1.0108706244449767e-5
2314.0	1.0108706244449767e-5
2316.0	1.0108706244449767e-5
2318.0	1.0108706244449767e-5
2320.0	1.0108706244449767e-5
2322.0	1.0108706244449767e-5
2324.0	1.0108706244449767e-5
2326.0	1.0108706244449767e-5
2328.0	1.0108706244449767e-5
2330.0	1.0108706244449767e-5
2332.0	1.0108706244449767e-5
2334.0	1.0108706244449767e-5
2336.0	1.0108706244449767e-5
2338.0	1.0108706244449767e-5
2340.0	1.0108706244449767e-5
2342.0	1.0108706244449767e-5
2344.0	1.0108706244449767e-5
2346.0	1.0108706244449767e-5
2348.0	1.0108706244449767e-5
2350.0	1.0108706244449767e-5
2352.0	1.0108706244449767e-5
2354.0	1.0108706244449767e-5
2356.0	1.0108706244449767e-5
2358.0	1.0108706244449767e-5
2360.0	1.0108706244449767e-5
2362.0	1.0108706244449767e-5
2364.0	1.0108706244449767e-5
2366.0	1.0108706244449767e-5
2368.0	1.0108706244449767e-5
2370.0	1.0108706244449767e-5
2372.0	1.0108706244449767e-5
2374.0	1.0108706244449767e-5
2376.0	1.0108706244449767e-5
2378.0	1.0108706244449767e-5
2380.0	1.0108706244449767e-5
2382.0	1.0108706244449767e-5
2384.0	1.0108706244449767e-5
2386.0	1.0108706244449767e-5
2388.0	1.0108706244449767e-5
2390.0	1.0108706244449767e-5
2392.0	1.0108706244449767e-5
2394.0	1.0108706244449767e-5
2396.0	1.0108706244449767e-5
2398.0	1.0108706244449767e-5
2400.0	1.0108706244449767e-5
2402.0	1.0108706244449767e-5
2404.0	1.0108706244449767e-5
2406.0	1.0108706244449767e-5
2408.0	1.0108706244449767e-5
2410.0	1.0108706244449767e-5
2412.0	1.0108706244449767e-5
2414.0	1.0108706244449767e-5
2416.0	1.0108706244449767e-5
2418.0	1.0108706244449767e-5
2420.0	1.0108706244449767e-5
2422.0	1.0108706244449767e-5
2424.0	1.0108706244449767e-5
2426.0	1.0108706244449767e-5
2428.0	1.0108706244449767e-5
2430.0	1.0108706244449767e-5
2432.0	1.0108706244449767e-5
2434.0	1.0108706244449767e-5
2436.0	1.0108706244449767e-5
2438.0	1.0108706244449767e-5
2440.0	1.0108706244449767e-5
2442.0	1.0108706244449767e-5
2444.0	1.0108706244449767e-5
2446.0	1.0108706244449767e-5
2448.0	1.0108706244449767e-5
2450.0	1.0108706244449767e-5
2452.0	1.0108706244449767e-5
2454.0	1.0108706244449767e-5
2456.0	1.0108706244449767e-5
2458.0	1.0108706244449767e-5
2460.0	1.0108706244449767e-5
2462.0	1.0108706244449767e-5
2464.0	1.0108706244449767e-5
2466.0	1.0108706244449767e-5
2468.0	1.0108706244449767e-5
2470.0	1.0108706244449767e-5
2472.0	1.0108706244449767e-5
2474.0	1.0108706244449767e-5
2476.0	1.0108706244449767e-5
2478.0	1.0108706244449767e-5
2480.0	1.0108706244449767e-5
2482.0	1.0108706244449767e-5
2484.0	1.0108706244449767e-5
2486.0	1.0108706244449767e-5
2488.0	1.0108706244449767e-5
2490.0	1.0108706244449767e-5
2492.0	1.0108706244449767e-5
2494.0	1.0108706244449767e-5
2496.0	1.0108706244449767e-5
2498.0	1.0108706244449767e-5
2500.0	1.0108706244449767e-5
2502.0	1.0108706244449767e-5
2504.0	1.0108706244449767e-5
2506.0	1.0108706244449767e-5
2508.0	1.0108706244449767e-5
2510.0	1.0108706244449767e-5
2512.0	1.0108706244449767e-5
2514.0	1.0108706244449767e-5
2516.0	1.0108706244449767e-5
2518.0	1.0108706244449767e-5
2520.0	1.0108706244449767e-5
2522.0	1.0108706244449767e-5
2524.0	1.0108706244449767e-5
2526.0	1.0108706244449767e-5
2528.0	1.0108706244449767e-5
2530.0	1.0108706244449767e-5
2532.0	1.0108706244449767e-5
2534.0	1.0108706244449767e-5
2536.0	1.0108706244449767e-5
2538.0	1.0108706244449767e-5
2540.0	1.0108706244449767e-5
2542.0	1.0108706244449767e-5
2544.0	1.0108706244449767e-5
2546.0	1.0108706244449767e-5
2548.0	1.0108706244449767e-5
2550.0	1.0108706244449767e-5
2552.0	1.0108706244449767e-5
2554.0	1.0108706244449767e-5
2556.0	1.0108706244449767e-5
2558.0	1.0108706244449767e-5
2560.0	1.0108706244449767e-5
2562.0	1.0108706244449767e-5
2564.0	1.0108706244449767e-5
2566.0	1.0108706244449767e-5
2568.0	1.0108706244449767e-5
2570.0	1.0108706244449767e-5
2572.0	1.0108706244449767e-5
2574.0	1.0108706244449767e-5
2576.0	1.0108706244449767e-5
2578.0	1.0108706244449767e-5
2580.0	1.0108706244449767e-5
2582.0	1.0108706244449767e-5
2584.0	1.0108706244449767e-5
2586.0	1.0108706244449767e-5
2588.0	1.0108706244449767e-5
2590.0	1.0108706244449767e-5
2592.0	1.0108706244449767e-5
2594.0	1.0108706244449767e-5
2596.0	1.0108706244449767e-5
2598.0	1.0108706244449767e-5
2600.0	1.0108706244449767e-5
2602.0	1.0108706244449767e-5
2604.0	1.0108706244449767e-5
2606.0	1.0108706244449767e-5
2608.0	1.0108706244449767e-5
2610.0	1.0108706244449767e-5
2612.0	1.0108706244449767e-5
2614.0	1.0108706244449767e-5
2616.0	1.0108706244449767e-5
2618.0	1.0108706244449767e-5
2620.0	1.0108706244449767e-5
2622.0	1.0108706244449767e-5
2624.0	1.0108706244449767e-5
2626.0	1.0108706244449767e-5
2628.0	1.0108706244449767e-5
2630.0	1.0108706244449767e-5
2632.0	1.0108706244449767e-5
2634.0	1.0108706244449767e-5
2636.0	1.0108706244449767e-5
2638.0	1.0108706244449767e-5
2640.0	1.0108706244449767e-5
2642.0	1.0108706244449767e-5
2644.0	1.0108706244449767e-5
2646.0	1.0108706244449767e-5
2648.0	1.0108706244449767e-5
2650.0	1.0108706244449767e-5
2652.0	1.0108706244449767e-5
2654.0	1.0108706244449767e-5
2656.0	1.0108706244449767e-5
2658.0	1.0108706244449767e-5
2660.0	1.0108706244449767e-5
2662.0	1.0108706244449767e-5
2664.0	1.0108706244449767e-5
2666.0	1.0108706244449767e-5
2668.0	1.0108706244449767e-5
2670.0	1.0108706244449767e-5
2672.0	1.0108706244449767e-5
2674.0	1.0108706244449767e-5
2676.0	1.0108706244449767e-5
2678.0	1.0108706244449767e-5
2680.0	1.0108706244449767e-5
2682.0	1.0108706244449767e-5
2684.0	1.0108706244449767e-5
2686.0	1.0108706244449767e-5
2688.0	1.0108706244449767e-5
2690.0	1.0108706244449767e-5
2692.0	1.0108706244449767e-5
2694.0	1.0108706244449767e-5
2696.0	1.0108706244449767e-5
2698.0	1.0108706244449767e-5
2700.0	1.0108706244449767e-5
2702.0	1.0108706244449767e-5
2704.0	1.0108706244449767e-5
2706.0	1.0108706244449767e-5
2708.0	1.0108706244449767e-5
2710.0	1.0108706244449767e-5
2712.0	1.0108706244449767e-5
2714.0	1.0108706244449767e-5
2716.0	1.0108706244449767e-5
2718.0	1.0108706244449767e-5
2720.0	1.0108706244449767e-5
2722.0	1.0108706244449767e-5
2724.0	1.0108706244449767e-5
2726.0	1.0108706244449767e-5
2728.0	1.0108706244449767e-5
2730.0	1.0108706244449767e-5
2732.0	1.0108706244449767e-5
2734.0	1.0108706244449767e-5
2736.0	1.0108706244449767e-5
2738.0	1.0108706244449767e-5
2740.0	1.0108706244449767e-5
2742.0	1.0108706244449767e-5
2744.0	1.0108706244449767e-5
2746.0	1.0108706244449767e-5
2748.0	1.0108706244449767e-5
2750.0	1.0108706244449767e-5
2752.0	1.0108706244449767e-5
2754.0	1.0108706244449767e-5
2756.0	1.0108706244449767e-5
2758.0	1.0108706244449767e-5
2760.0	1.0108706244449767e-5
2762.0	1.0108706244449767e-5
2764.0	1.0108706244449767e-5
2766.0	1.0108706244449767e-5
2768.0	1.0108706244449767e-5
2770.0	1.0108706244449767e-5
2772.0	1.0108706244449767e-5
2774.0	1.0108706244449767e-5
2776.0	1.0108706244449767e-5
2778.0	1.0108706244449767e-5
2780.0	1.0108706244449767e-5
2782.0	1.0108706244449767e-5
2784.0	1.0108706244449767e-5
2786.0	1.0108706244449767e-5
2788.0	1.0108706244449767e-5
2790.0	1.0108706244449767e-5
2792.0	1.0108706244449767e-5
2794.0	1.0108706244449767e-5
2796.0	1.0108706244449767e-5
2798.0	1.0108706244449767e-5
2800.0	1.0108706244449767e-5
2802.0	1.0108706244449767e-5
2804.0	1.0108706244449767e-5
2806.0	1.0108706244449767e-5
2808.0	1.0108706244449767e-5
2810.0	1.0108706244449767e-5
2812.0	1.0108706244449767e-5
2814.0	1.0108706244449767e-5
2816.0	1.0108706244449767e-5
2818.0	1.0108706244449767e-5
2820.0	1.0108706244449767e-5
2822.0	1.0108706244449767e-5
2824.0	1.0108706244449767e-5
2826.0	1.0108706244449767e-5
2828.0	1.0108706244449767e-5
2830.0	1.0108706244449767e-5
2832.0	1.0108706244449767e-5
2834.0	1.0108706244449767e-5
2836.0	1.0108706244449767e-5
2838.0	1.0108706244449767e-5
2840.0	1.0108706244449767e-5
2842.0	1.0108706244449767e-5
2844.0	1.0108706244449767e-5
2846.0	1.0108706244449767e-5
2848.0	1.0108706244449767e-5
2850.0	1.0108706244449767e-5
2852.0	1.0108706244449767e-5
2854.0	1.0108706244449767e-5
2856.0	1.0108706244449767e-5
2858.0	1.0108706244449767e-5
2860.0	1.0108706244449767e-5
2862.0	1.0108706244449767e-5
2864.0	1.0108706244449767e-5
2866.0	1.0108706244449767e-5
2868.0	1.0108706244449767e-5
2870.0	1.0108706244449767e-5
2872.0	1.0108706244449767e-5
2874.0	1.0108706244449767e-5
2876.0	1.0108706244449767e-5
2878.0	1.0108706244449767e-5
2880.0	1.0108706244449767e-5
2882.0	1.0108706244449767e-5
2884.0	1.0108706244449767e-5
2886.0	1.0108706244449767e-5
2888.0	1.0108706244449767e-5
2890.0	1.0108706244449767e-5
2892.0	1.0108706244449767e-5
2894.0	1.0108706244449767e-5
2896.0	1.0108706244449767e-5
2898.0	1.0108706244449767e-5
2900.0	1.0108706244449767e-5
2902.0	1.0108706244449767e-5
2904.0	1.0108706244449767e-5
2906.0	1.0108706244449767e-5
2908.0	1.0108706244449767e-5
2910.0	1.0108706244449767e-5
2912.0	1.0108706244449767e-5
2914.0	1.0108706244449767e-5
2916.0	1.0108706244449767e-5
2918.0	1.0108706244449767e-5
2920.0	1.0108706244449767e-5
2922.0	1.0108706244449767e-5
2924.0	1.0108706244449767e-5
2926.0	1.0108706244449767e-5
2928.0	1.0108706244449767e-5
2930.0	1.0108706244449767e-5
2932.0	1.0108706244449767e-5
2934.0	1.0108706244449767e-5
2936.0	1.0108706244449767e-5
2938.0	1.0108706244449767e-5
2940.0	1.0108706244449767e-5
2942.0	1.0108706244449767e-5
2944.0	1.0108706244449767e-5
2946.0	1.0108706244449767e-5
2948.0	1.0108706244449767e-5
2950.0	1.0108706244449767e-5
2952.0	1.0108706244449767e-5
2954.0	1.0108706244449767e-5
2956.0	1.0108706244449767e-5
2958.0	1.0108706244449767e-5
2960.0	1.0108706244449767e-5
2962.0	1.0108706244449767e-5
2964.0	1.0108706244449767e-5
2966.0	1.0108706244449767e-5
2968.0	1.0108706244449767e-5
2970.0	1.0108706244449767e-5
2972.0	1.0108706244449767e-5
2974.0	1.0108706244449767e-5
2976.0	1.0108706244449767e-5
2978.0	1.0108706244449767e-5
2980.0	1.0108706244449767e-5
2982.0	1.0108706244449767e-5
2984.0	1.0108706244449767e-5
2986.0	1.0108706244449767e-5
2988.0	1.0108706244449767e-5
2990.0	1.0108706244449767e-5
2992.0	1.0108706244449767e-5
2994.0	1.0108706244449767e-5
2996.0	1.0108706244449767e-5
2998.0	1.0108706244449767e-5
3000.0	1.0108706244449767e-5
3002.0	1.0108706244449767e-5
3004.0	1.0108706244449767e-5
3006.0	1.0108706244449767e-5
3008.0	1.0108706244449767e-5
3010.0	1.0108706244449767e-5
3012.0	1.0108706244449767e-5
3014.0	1.0108706244449767e-5
3016.0	1.0108706244449767e-5
3018.0	1.0108706244449767e-5
3020.0	1.0108706244449767e-5
3022.0	1.0108706244449767e-5
3024.0	1.0108706244449767e-5
3026.0	1.0108706244449767e-5
3028.0	1.0108706244449767e-5
3030.0	1.0108706244449767e-5
3032.0	1.0108706244449767e-5
3034.0	1.0108706244449767e-5
3036.0	1.0108706244449767e-5
3038.0	1.0108706244449767e-5
3040.0	1.0108706244449767e-5
3042.0	1.0108706244449767e-5
3044.0	1.0108706244449767e-5
3046.0	1.0108706244449767e-5
3048.0	1.0108706244449767e-5
3050.0	1.0108706244449767e-5
3052.0	1.0108706244449767e-5
3054.0	1.0108706244449767e-5
3056.0	1.0108706244449767e-5
3058.0	1.0108706244449767e-5
3060.0	1.0108706244449767e-5
3062.0	1.0108706244449767e-5
3064.0	1.0108706244449767e-5
3066.0	1.0108706244449767e-5
3068.0	1.0108706244449767e-5
3070.0	1.0108706244449767e-5
3072.0	1.0108706244449767e-5
3074.0	1.0108706244449767e-5
3076.0	1.0108706244449767e-5
3078.0	1.0108706244449767e-5
3080.0	1.0108706244449767e-5
3082.0	1.0108706244449767e-5
3084.0	1.0108706244449767e-5
3086.0	1.0108706244449767e-5
3088.0	1.0108706244449767e-5
3090.0	1.0108706244449767e-5
3092.0	1.0108706244449767e-5
3094.0	1.0108706244449767e-5
3096.0	1.0108706244449767e-5
3098.0	1.0108706244449767e-5
3100.0	1.0108706244449767e-5
3102.0	1.0108706244449767e-5
3104.0	1.0108706244449767e-5
3106.0	1.0108706244449767e-5
3108.0	1.0108706244449767e-5
3110.0	1.0108706244449767e-5
3112.0	1.0108706244449767e-5
3114.0	1.0108706244449767e-5
3116.0	1.0108706244449767e-5
3118.0	1.0108706244449767e-5
3120.0	1.0108706244449767e-5
3122.0	1.0108706244449767e-5
3124.0	1.0108706244449767e-5
3126.0	1.0108706244449767e-5
3128.0	1.0108706244449767e-5
3130.0	1.0108706244449767e-5
3132.0	1.0108706244449767e-5
3134.0	1.0108706244449767e-5
3136.0	1.0108706244449767e-5
3138.0	1.0108706244449767e-5
3140.0	1.0108706244449767e-5
3142.0	1.0108706244449767e-5
3144.0	1.0108706244449767e-5
3146.0	1.0108706244449767e-5
3148.0	1.0108706244449767e-5
3150.0	1.0108706244449767e-5
3152.0	1.0108706244449767e-5
3154.0	1.0108706244449767e-5
3156.0	1.0108706244449767e-5
3158.0	1.0108706244449767e-5
3160.0	1.0108706244449767e-5
3162.0	1.0108706244449767e-5
3164.0	1.0108706244449767e-5
3166.0	1.0108706244449767e-5
3168.0	1.0108706244449767e-5
3170.0	1.0108706244449767e-5
3172.0	1.0108706244449767e-5
3174.0	1.0108706244449767e-5
3176.0	1.0108706244449767e-5
3178.0	1.0108706244449767e-5
3180.0	1.0108706244449767e-5
3182.0	1.0108706244449767e-5
3184.0	1.0108706244449767e-5
3186.0	1.0108706244449767e-5
3188.0	1.0108706244449767e-5
3190.0	1.0108706244449767e-5
3192.0	1.0108706244449767e-5
3194.0	1.0108706244449767e-5
3196.0	1.0108706244449767e-5
3198.0	1.0108706244449767e-5
3200.0	1.0108706244449767e-5
3202.0	1.0108706244449767e-5
3204.0	1.0108706244449767e-5
3206.0	1.0108706244449767e-5
3208.0	1.0108706244449767e-5
3210.0	1.0108706244449767e-5
3212.0	1.0108706244449767e-5
3214.0	1.0108706244449767e-5
3216.0	1.0108706244449767e-5
3218.0	1.0108706244449767e-5
3220.0	1.0108706244449767e-5
3222.0	1.0108706244449767e-5
3224.0	1.0108706244449767e-5
3226.0	1.0108706244449767e-5
3228.0	1.0108706244449767e-5
3230.0	1.0108706244449767e-5
3232.0	1.0108706244449767e-5
3234.0	1.0108706244449767e-5
3236.0	1.0108706244449767e-5
3238.0	1.0108706244449767e-5
3240.0	1.0108706244449767e-5
3242.0	1.0108706244449767e-5
3244.0	1.0108706244449767e-5
3246.0	1.0108706244449767e-5
3248.0	1.0108706244449767e-5
3250.0	1.0108706244449767e-5
3252.0	1.0108706244449767e-5
3254.0	1.0108706244449767e-5
3256.0	1.0108706244449767e-5
3258.0	1.0108706244449767e-5
3260.0	1.0108706244449767e-5
3262.0	1.0108706244449767e-5
3264.0	1.0108706244449767e-5
3266.0	1.0108706244449767e-5
3268.0	1.0108706244449767e-5
3270.0	1.0108706244449767e-5
3272.0	1.0108706244449767e-5
3274.0	1.0108706244449767e-5
3276.0	1.0108706244449767e-5
3278.0	1.0108706244449767e-5
3280.0	1.0108706244449767e-5
3282.0	1.0108706244449767e-5
3284.0	1.0108706244449767e-5
3286.0	1.0108706244449767e-5
3288.0	1.0108706244449767e-5
3290.0	1.0108706244449767e-5
3292.0	1.0108706244449767e-5
3294.0	1.0108706244449767e-5
3296.0	1.0108706244449767e-5
3298.0	1.0108706244449767e-5
3300.0	1.0108706244449767e-5
3302.0	1.0108706244449767e-5
3304.0	1.0108706244449767e-5
3306.0	1.0108706244449767e-5
3308.0	1.0108706244449767e-5
3310.0	1.0108706244449767e-5
3312.0	1.0108706244449767e-5
3314.0	1.0108706244449767e-5
3316.0	1.0108706244449767e-5
3318.0	1.0108706244449767e-5
3320.0	1.0108706244449767e-5
3322.0	1.0108706244449767e-5
3324.0	1.0108706244449767e-5
3326.0	1.0108706244449767e-5
3328.0	1.0108706244449767e-5
3330.0	1.0108706244449767e-5
3332.0	1.0108706244449767e-5
3334.0	1.0108706244449767e-5
3336.0	1.0108706244449767e-5
3338.0	1.0108706244449767e-5
3340.0	1.0108706244449767e-5
3342.0	1.0108706244449767e-5
3344.0	1.0108706244449767e-5
3346.0	1.0108706244449767e-5
3348.0	1.0108706244449767e-5
3350.0	1.0108706244449767e-5
3352.0	1.0108706244449767e-5
3354.0	1.0108706244449767e-5
3356.0	1.0108706244449767e-5
3358.0	1.0108706244449767e-5
3360.0	1.0108706244449767e-5
3362.0	1.0108706244449767e-5
3364.0	1.0108706244449767e-5
3366.0	1.0108706244449767e-5
3368.0	1.0108706244449767e-5
3370.0	1.0108706244449767e-5
3372.0	1.0108706244449767e-5
3374.0	1.0108706244449767e-5
3376.0	1.0108706244449767e-5
3378.0	1.0108706244449767e-5
3380.0	1.0108706244449767e-5
3382.0	1.0108706244449767e-5
3384.0	1.0108706244449767e-5
3386.0	1.0108706244449767e-5
3388.0	1.0108706244449767e-5
3390.0	1.0108706244449767e-5
3392.0	1.0108706244449767e-5
3394.0	1.0108706244449767e-5
3396.0	1.0108706244449767e-5
3398.0	1.0108706244449767e-5
3400.0	1.0108706244449767e-5
3402.0	1.0108706244449767e-5
3404.0	1.0108706244449767e-5
3406.0	1.0108706244449767e-5
3408.0	1.0108706244449767e-5
3410.0	1.0108706244449767e-5
3412.0	1.0108706244449767e-5
3414.0	1.0108706244449767e-5
3416.0	1.0108706244449767e-5
3418.0	1.0108706244449767e-5
3420.0	1.0108706244449767e-5
3422.0	1.0108706244449767e-5
3424.0	1.0108706244449767e-5
3426.0	1.0108706244449767e-5
3428.0	1.0108706244449767e-5
3430.0	1.0108706244449767e-5
3432.0	1.0108706244449767e-5
3434.0	1.0108706244449767e-5
3436.0	1.0108706244449767e-5
3438.0	1.0108706244449767e-5
3440.0	1.0108706244449767e-5
3442.0	1.0108706244449767e-5
3444.0	1.0108706244449767e-5
3446.0	1.0108706244449767e-5
3448.0	1.0108706244449767e-5
3450.0	1.0108706244449767e-5
3452.0	1.0108706244449767e-5
3454.0	1.0108706244449767e-5
3456.0	1.0108706244449767e-5
3458.0	1.0108706244449767e-5
3460.0	1.0108706244449767e-5
3462.0	1.0108706244449767e-5
3464.0	1.0108706244449767e-5
3466.0	1.0108706244449767e-5
3468.0	1.0108706244449767e-5
3470.0	1.0108706244449767e-5
3472.0	1.0108706244449767e-5
3474.0	1.0108706244449767e-5
3476.0	1.0108706244449767e-5
3478.0	1.0108706244449767e-5
3480.0	1.0108706244449767e-5
3482.0	1.0108706244449767e-5
3484.0	1.0108706244449767e-5
3486.0	1.0108706244449767e-5
3488.0	1.0108706244449767e-5
3490.0	1.0108706244449767e-5
3492.0	1.0108706244449767e-5
3494.0	1.0108706244449767e-5
3496.0	1.0108706244449767e-5
3498.0	1.0108706244449767e-5
3500.0	1.0108706244449767e-5
3502.0	1.0108706244449767e-5
3504.0	1.0108706244449767e-5
3506.0	1.0108706244449767e-5
3508.0	1.0108706244449767e-5
3510.0	1.0108706244449767e-5
3512.0	1.0108706244449767e-5
3514.0	1.0108706244449767e-5
3516.0	1.0108706244449767e-5
3518.0	1.0108706244449767e-5
3520.0	1.0108706244449767e-5
3522.0	1.0108706244449767e-5
3524.0	1.0108706244449767e-5
3526.0	1.0108706244449767e-5
3528.0	1.0108706244449767e-5
3530.0	1.0108706244449767e-5
3532.0	1.0108706244449767e-5
3534.0	1.0108706244449767e-5
3536.0	1.0108706244449767e-5
3538.0	1.0108706244449767e-5
3540.0	1.0108706244449767e-5
3542.0	1.0108706244449767e-5
3544.0	1.0108706244449767e-5
3546.0	1.0108706244449767e-5
3548.0	1.0108706244449767e-5
3550.0	1.0108706244449767e-5
3552.0	1.0108706244449767e-5
3554.0	1.0108706244449767e-5
3556.0	1.0108706244449767e-5
3558.0	1.0108706244449767e-5
3560.0	1.0108706244449767e-5
3562.0	1.0108706244449767e-5
3564.0	1.0108706244449767e-5
3566.0	1.0108706244449767e-5
3568.0	1.0108706244449767e-5
3570.0	1.0108706244449767e-5
3572.0	1.0108706244449767e-5
3574.0	1.0108706244449767e-5
3576.0	1.0108706244449767e-5
3578.0	1.0108706244449767e-5
3580.0	1.0108706244449767e-5
3582.0	1.0108706244449767e-5
3584.0	1.0108706244449767e-5
3586.0	1.0108706244449767e-5
3588.0	1.0108706244449767e-5
3590.0	1.0108706244449767e-5
3592.0	1.0108706244449767e-5
3594.0	1.0108706244449767e-5
3596.0	1.0108706244449767e-5
3598.0	1.0108706244449767e-5
3600.0	1.0108706244449767e-5
3602.0	1.0108706244449767e-5
3604.0	1.0108706244449767e-5
3606.0	1.0108706244449767e-5
3608.0	1.0108706244449767e-5
3610.0	1.0108706244449767e-5
3612.0	1.0108706244449767e-5
3614.0	1.0108706244449767e-5
3616.0	1.0108706244449767e-5
3618.0	1.0108706244449767e-5
3620.0	1.0108706244449767e-5
3622.0	1.0108706244449767e-5
3624.0	1.0108706244449767e-5
3626.0	1.0108706244449767e-5
3628.0	1.0108706244449767e-5
3630.0	1.0108706244449767e-5
3632.0	1.0108706244449767e-5
3634.0	1.0108706244449767e-5
3636.0	1.0108706244449767e-5
3638.0	1.0108706244449767e-5
3640.0	1.0108706244449767e-5
3642.0	1.0108706244449767e-5
3644.0	1.0108706244449767e-5
3646.0	1.0108706244449767e-5
3648.0	1.0108706244449767e-5
3650.0	1.0108706244449767e-5
3652.0	1.0108706244449767e-5
3654.0	1.0108706244449767e-5
3656.0	1.0108706244449767e-5
3658.0	1.0108706244449767e-5
3660.0	1.0108706244449767e-5
3662.0	1.0108706244449767e-5
3664.0	1.0108706244449767e-5
3666.0	1.0108706244449767e-5
3668.0	1.0108706244449767e-5
3670.0	1.0108706244449767e-5
3672.0	1.0108706244449767e-5
3674.0	1.0108706244449767e-5
3676.0	1.0108706244449767e-5
3678.0	1.0108706244449767e-5
3680.0	1.0108706244449767e-5
3682.0	1.0108706244449767e-5
3684.0	1.0108706244449767e-5
3686.0	1.0108706244449767e-5
3688.0	1.0108706244449767e-5
3690.0	1.0108706244449767e-5
3692.0	1.0108706244449767e-5
3694.0	1.0108706244449767e-5
3696.0	1.0108706244449767e-5
3698.0	1.0108706244449767e-5
3700.0	1.0108706244449767e-5
3702.0	1.0108706244449767e-5
3704.0	1.0108706244449767e-5
3706.0	1.0108706244449767e-5
3708.0	1.0108706244449767e-5
3710.0	1.0108706244449767e-5
3712.0	1.0108706244449767e-5
3714.0	1.0108706244449767e-5
3716.0	1.0108706244449767e-5
3718.0	1.0108706244449767e-5
3720.0	1.0108706244449767e-5
3722.0	1.0108706244449767e-5
3724.0	1.0108706244449767e-5
3726.0	1.0108706244449767e-5
3728.0	1.0108706244449767e-5
3730.0	1.0108706244449767e-5
3732.0	1.0108706244449767e-5
3734.0	1.0108706244449767e-5
3736.0	1.0108706244449767e-5
3738.0	1.0108706244449767e-5
3740.0	1.0108706244449767e-5
3742.0	1.0108706244449767e-5
3744.0	1.0108706244449767e-5
3746.0	1.0108706244449767e-5
3748.0	1.0108706244449767e-5
3750.0	1.0108706244449767e-5
3752.0	1.0108706244449767e-5
3754.0	1.0108706244449767e-5
3756.0	1.0108706244449767e-5
3758.0	1.0108706244449767e-5
3760.0	1.0108706244449767e-5
3762.0	1.0108706244449767e-5
3764.0	1.0108706244449767e-5
3766.0	1.0108706244449767e-5
3768.0	1.0108706244449767e-5
3770.0	1.0108706244449767e-5
3772.0	1.0108706244449767e-5
3774.0	1.0108706244449767e-5
3776.0	1.0108706244449767e-5
3778.0	1.0108706244449767e-5
3780.0	1.0108706244449767e-5
3782.0	1.0108706244449767e-5
3784.0	1.0108706244449767e-5
3786.0	1.0108706244449767e-5
3788.0	1.0108706244449767e-5
3790.0	1.0108706244449767e-5
3792.0	1.0108706244449767e-5
3794.0	1.0108706244449767e-5
3796.0	1.0108706244449767e-5
3798.0	1.0108706244449767e-5
3800.0	1.0108706244449767e-5
3802.0	1.0108706244449767e-5
3804.0	1.0108706244449767e-5
3806.0	1.0108706244449767e-5
3808.0	1.0108706244449767e-5
3810.0	1.0108706244449767e-5
3812.0	1.0108706244449767e-5
3814.0	1.0108706244449767e-5
3816.0	1.0108706244449767e-5
3818.0	1.0108706244449767e-5
3820.0	1.0108706244449767e-5
3822.0	1.0108706244449767e-5
3824.0	1.0108706244449767e-5
3826.0	1.0108706244449767e-5
3828.0	1.0108706244449767e-5
3830.0	1.0108706244449767e-5
3832.0	1.0108706244449767e-5
3834.0	1.0108706244449767e-5
3836.0	1.0108706244449767e-5
3838.0	1.0108706244449767e-5
3840.0	1.0108706244449767e-5
3842.0	1.0108706244449767e-5
3844.0	1.0108706244449767e-5
3846.0	1.0108706244449767e-5
3848.0	1.0108706244449767e-5
3850.0	1.0108706244449767e-5
3852.0	1.0108706244449767e-5
3854.0	1.0108706244449767e-5
3856.0	1.0108706244449767e-5
3858.0	1.0108706244449767e-5
3860.0	1.0108706244449767e-5
3862.0	1.0108706244449767e-5
3864.0	1.0108706244449767e-5
3866.0	1.0108706244449767e-5
3868.0	1.0108706244449767e-5
3870.0	1.0108706244449767e-5
3872.0	1.0108706244449767e-5
3874.0	1.0108706244449767e-5
3876.0	1.0108706244449767e-5
3878.0	1.0108706244449767e-5
3880.0	1.0108706244449767e-5
3882.0	1.0108706244449767e-5
3884.0	1.0108706244449767e-5
3886.0	1.0108706244449767e-5
3888.0	1.0108706244449767e-5
3890.0	1.0108706244449767e-5
3892.0	1.0108706244449767e-5
3894.0	1.0108706244449767e-5
3896.0	1.0108706244449767e-5
3898.0	1.0108706244449767e-5
3900.0	1.0108706244449767e-5
3902.0	1.0108706244449767e-5
3904.0	1.0108706244449767e-5
3906.0	1.0108706244449767e-5
3908.0	1.0108706244449767e-5
3910.0	1.0108706244449767e-5
3912.0	1.0108706244449767e-5
3914.0	1.0108706244449767e-5
3916.0	1.0108706244449767e-5
3918.0	1.0108706244449767e-5
3920.0	1.0108706244449767e-5
3922.0	1.0108706244449767e-5
3924.0	1.0108706244449767e-5
3926.0	1.0108706244449767e-5
3928.0	1.0108706244449767e-5
3930.0	1.0108706244449767e-5
3932.0	1.0108706244449767e-5
3934.0	1.0108706244449767e-5
3936.0	1.0108706244449767e-5
3938.0	1.0108706244449767e-5
3940.0	1.0108706244449767e-5
3942.0	1.0108706244449767e-5
3944.0	1.0108706244449767e-5
3946.0	1.0108706244449767e-5
3948.0	1.0108706244449767e-5
3950.0	1.0108706244449767e-5
3952.0	1.0108706244449767e-5
3954.0	1.0108706244449767e-5
3956.0	1.0108706244449767e-5
3958.0	1.0108706244449767e-5
3960.0	1.0108706244449767e-5
3962.0	1.0108706244449767e-5
3964.0	1.0108706244449767e-5
3966.0	1.0108706244449767e-5
3968.0	1.0108706244449767e-5
3970.0	1.0108706244449767e-5
3972.0	1.0108706244449767e-5
3974.0	1.0108706244449767e-5
3976.0	1.0108706244449767e-5
3978.0	1.0108706244449767e-5
3980.0	1.0108706244449767e-5
3982.0	1.0108706244449767e-5
3984.0	1.0108706244449767e-5
3986.0	1.0108706244449767e-5
3988.0	1.0108706244449767e-5
3990.0	1.0108706244449767e-5
3992.0	1.0108706244449767e-5
3994.0	1.0108706244449767e-5
3996.0	1.0108706244449767e-5
3998.0	1.0108706244449767e-5
4000.0	1.0108706244449767e-5
4002.0	1.0108706244449767e-5


==> TeX/Tikz/plot_data/lasso/gam/PGM_fixed_-lasso_500_1000_10.jsonl.txt <==
4.0	6.801938661770081e-5
6.0	6.801938661770081e-5
8.0	6.801938661770081e-5
10.0	6.801938661770081e-5
12.0	6.801938661770081e-5
14.0	6.801938661770081e-5
16.0	6.801938661770081e-5
18.0	6.801938661770081e-5
20.0	6.801938661770081e-5
22.0	6.801938661770081e-5
24.0	6.801938661770081e-5
26.0	6.801938661770081e-5
28.0	6.801938661770081e-5
30.0	6.801938661770081e-5
32.0	6.801938661770081e-5
34.0	6.801938661770081e-5
36.0	6.801938661770081e-5
38.0	6.801938661770081e-5
40.0	6.801938661770081e-5
42.0	6.801938661770081e-5
44.0	6.801938661770081e-5
46.0	6.801938661770081e-5
48.0	6.801938661770081e-5
50.0	6.801938661770081e-5
52.0	6.801938661770081e-5
54.0	6.801938661770081e-5
56.0	6.801938661770081e-5
58.0	6.801938661770081e-5
60.0	6.801938661770081e-5
62.0	6.801938661770081e-5
64.0	6.801938661770081e-5
66.0	6.801938661770081e-5
68.0	6.801938661770081e-5
70.0	6.801938661770081e-5
72.0	6.801938661770081e-5
74.0	6.801938661770081e-5
76.0	6.801938661770081e-5
78.0	6.801938661770081e-5
80.0	6.801938661770081e-5
82.0	6.801938661770081e-5
84.0	6.801938661770081e-5
86.0	6.801938661770081e-5
88.0	6.801938661770081e-5
90.0	6.801938661770081e-5
92.0	6.801938661770081e-5
94.0	6.801938661770081e-5
96.0	6.801938661770081e-5
98.0	6.801938661770081e-5
100.0	6.801938661770081e-5
102.0	6.801938661770081e-5
104.0	6.801938661770081e-5
106.0	6.801938661770081e-5
108.0	6.801938661770081e-5
110.0	6.801938661770081e-5
112.0	6.801938661770081e-5
114.0	6.801938661770081e-5
116.0	6.801938661770081e-5
118.0	6.801938661770081e-5
120.0	6.801938661770081e-5
122.0	6.801938661770081e-5
124.0	6.801938661770081e-5
126.0	6.801938661770081e-5
128.0	6.801938661770081e-5
130.0	6.801938661770081e-5
132.0	6.801938661770081e-5
134.0	6.801938661770081e-5
136.0	6.801938661770081e-5
138.0	6.801938661770081e-5
140.0	6.801938661770081e-5
142.0	6.801938661770081e-5
144.0	6.801938661770081e-5
146.0	6.801938661770081e-5
148.0	6.801938661770081e-5
150.0	6.801938661770081e-5
152.0	6.801938661770081e-5
154.0	6.801938661770081e-5
156.0	6.801938661770081e-5
158.0	6.801938661770081e-5
160.0	6.801938661770081e-5
162.0	6.801938661770081e-5
164.0	6.801938661770081e-5
166.0	6.801938661770081e-5
168.0	6.801938661770081e-5
170.0	6.801938661770081e-5
172.0	6.801938661770081e-5
174.0	6.801938661770081e-5
176.0	6.801938661770081e-5
178.0	6.801938661770081e-5
180.0	6.801938661770081e-5
182.0	6.801938661770081e-5
184.0	6.801938661770081e-5
186.0	6.801938661770081e-5
188.0	6.801938661770081e-5
190.0	6.801938661770081e-5
192.0	6.801938661770081e-5
194.0	6.801938661770081e-5
196.0	6.801938661770081e-5
198.0	6.801938661770081e-5
200.0	6.801938661770081e-5
202.0	6.801938661770081e-5
204.0	6.801938661770081e-5
206.0	6.801938661770081e-5
208.0	6.801938661770081e-5
210.0	6.801938661770081e-5
212.0	6.801938661770081e-5
214.0	6.801938661770081e-5
216.0	6.801938661770081e-5
218.0	6.801938661770081e-5
220.0	6.801938661770081e-5
222.0	6.801938661770081e-5
224.0	6.801938661770081e-5
226.0	6.801938661770081e-5
228.0	6.801938661770081e-5
230.0	6.801938661770081e-5
232.0	6.801938661770081e-5
234.0	6.801938661770081e-5
236.0	6.801938661770081e-5
238.0	6.801938661770081e-5
240.0	6.801938661770081e-5
242.0	6.801938661770081e-5
244.0	6.801938661770081e-5
246.0	6.801938661770081e-5
248.0	6.801938661770081e-5
250.0	6.801938661770081e-5
252.0	6.801938661770081e-5
254.0	6.801938661770081e-5
256.0	6.801938661770081e-5
258.0	6.801938661770081e-5
260.0	6.801938661770081e-5
262.0	6.801938661770081e-5
264.0	6.801938661770081e-5
266.0	6.801938661770081e-5
268.0	6.801938661770081e-5
270.0	6.801938661770081e-5
272.0	6.801938661770081e-5
274.0	6.801938661770081e-5
276.0	6.801938661770081e-5
278.0	6.801938661770081e-5
280.0	6.801938661770081e-5
282.0	6.801938661770081e-5
284.0	6.801938661770081e-5
286.0	6.801938661770081e-5
288.0	6.801938661770081e-5
290.0	6.801938661770081e-5
292.0	6.801938661770081e-5
294.0	6.801938661770081e-5
296.0	6.801938661770081e-5
298.0	6.801938661770081e-5
300.0	6.801938661770081e-5
302.0	6.801938661770081e-5
304.0	6.801938661770081e-5
306.0	6.801938661770081e-5
308.0	6.801938661770081e-5
310.0	6.801938661770081e-5
312.0	6.801938661770081e-5
314.0	6.801938661770081e-5
316.0	6.801938661770081e-5
318.0	6.801938661770081e-5
320.0	6.801938661770081e-5
322.0	6.801938661770081e-5
324.0	6.801938661770081e-5
326.0	6.801938661770081e-5
328.0	6.801938661770081e-5
330.0	6.801938661770081e-5
332.0	6.801938661770081e-5
334.0	6.801938661770081e-5
336.0	6.801938661770081e-5
338.0	6.801938661770081e-5
340.0	6.801938661770081e-5
342.0	6.801938661770081e-5
344.0	6.801938661770081e-5
346.0	6.801938661770081e-5
348.0	6.801938661770081e-5
350.0	6.801938661770081e-5
352.0	6.801938661770081e-5
354.0	6.801938661770081e-5
356.0	6.801938661770081e-5
358.0	6.801938661770081e-5
360.0	6.801938661770081e-5
362.0	6.801938661770081e-5
364.0	6.801938661770081e-5
366.0	6.801938661770081e-5
368.0	6.801938661770081e-5
370.0	6.801938661770081e-5
372.0	6.801938661770081e-5
374.0	6.801938661770081e-5
376.0	6.801938661770081e-5
378.0	6.801938661770081e-5
380.0	6.801938661770081e-5
382.0	6.801938661770081e-5
384.0	6.801938661770081e-5
386.0	6.801938661770081e-5
388.0	6.801938661770081e-5
390.0	6.801938661770081e-5
392.0	6.801938661770081e-5
394.0	6.801938661770081e-5
396.0	6.801938661770081e-5
398.0	6.801938661770081e-5
400.0	6.801938661770081e-5
402.0	6.801938661770081e-5
404.0	6.801938661770081e-5
406.0	6.801938661770081e-5
408.0	6.801938661770081e-5
410.0	6.801938661770081e-5
412.0	6.801938661770081e-5
414.0	6.801938661770081e-5
416.0	6.801938661770081e-5
418.0	6.801938661770081e-5
420.0	6.801938661770081e-5
422.0	6.801938661770081e-5
424.0	6.801938661770081e-5
426.0	6.801938661770081e-5
428.0	6.801938661770081e-5
430.0	6.801938661770081e-5
432.0	6.801938661770081e-5
434.0	6.801938661770081e-5
436.0	6.801938661770081e-5
438.0	6.801938661770081e-5
440.0	6.801938661770081e-5
442.0	6.801938661770081e-5
444.0	6.801938661770081e-5
446.0	6.801938661770081e-5
448.0	6.801938661770081e-5
450.0	6.801938661770081e-5
452.0	6.801938661770081e-5
454.0	6.801938661770081e-5
456.0	6.801938661770081e-5
458.0	6.801938661770081e-5
460.0	6.801938661770081e-5
462.0	6.801938661770081e-5
464.0	6.801938661770081e-5
466.0	6.801938661770081e-5
468.0	6.801938661770081e-5
470.0	6.801938661770081e-5
472.0	6.801938661770081e-5
474.0	6.801938661770081e-5
476.0	6.801938661770081e-5
478.0	6.801938661770081e-5
480.0	6.801938661770081e-5
482.0	6.801938661770081e-5
484.0	6.801938661770081e-5
486.0	6.801938661770081e-5
488.0	6.801938661770081e-5
490.0	6.801938661770081e-5
492.0	6.801938661770081e-5
494.0	6.801938661770081e-5
496.0	6.801938661770081e-5
498.0	6.801938661770081e-5
500.0	6.801938661770081e-5
502.0	6.801938661770081e-5
504.0	6.801938661770081e-5
506.0	6.801938661770081e-5
508.0	6.801938661770081e-5
510.0	6.801938661770081e-5
512.0	6.801938661770081e-5
514.0	6.801938661770081e-5
516.0	6.801938661770081e-5
518.0	6.801938661770081e-5
520.0	6.801938661770081e-5
522.0	6.801938661770081e-5
524.0	6.801938661770081e-5
526.0	6.801938661770081e-5
528.0	6.801938661770081e-5
530.0	6.801938661770081e-5
532.0	6.801938661770081e-5
534.0	6.801938661770081e-5
536.0	6.801938661770081e-5
538.0	6.801938661770081e-5
540.0	6.801938661770081e-5
542.0	6.801938661770081e-5
544.0	6.801938661770081e-5
546.0	6.801938661770081e-5
548.0	6.801938661770081e-5
550.0	6.801938661770081e-5
552.0	6.801938661770081e-5
554.0	6.801938661770081e-5
556.0	6.801938661770081e-5
558.0	6.801938661770081e-5
560.0	6.801938661770081e-5
562.0	6.801938661770081e-5
564.0	6.801938661770081e-5
566.0	6.801938661770081e-5
568.0	6.801938661770081e-5
570.0	6.801938661770081e-5
572.0	6.801938661770081e-5
574.0	6.801938661770081e-5
576.0	6.801938661770081e-5
578.0	6.801938661770081e-5
580.0	6.801938661770081e-5
582.0	6.801938661770081e-5
584.0	6.801938661770081e-5
586.0	6.801938661770081e-5
588.0	6.801938661770081e-5
590.0	6.801938661770081e-5
592.0	6.801938661770081e-5
594.0	6.801938661770081e-5
596.0	6.801938661770081e-5
598.0	6.801938661770081e-5
600.0	6.801938661770081e-5
602.0	6.801938661770081e-5
604.0	6.801938661770081e-5
606.0	6.801938661770081e-5
608.0	6.801938661770081e-5
610.0	6.801938661770081e-5
612.0	6.801938661770081e-5
614.0	6.801938661770081e-5
616.0	6.801938661770081e-5
618.0	6.801938661770081e-5
620.0	6.801938661770081e-5
622.0	6.801938661770081e-5
624.0	6.801938661770081e-5
626.0	6.801938661770081e-5
628.0	6.801938661770081e-5
630.0	6.801938661770081e-5
632.0	6.801938661770081e-5
634.0	6.801938661770081e-5
636.0	6.801938661770081e-5
638.0	6.801938661770081e-5
640.0	6.801938661770081e-5
642.0	6.801938661770081e-5
644.0	6.801938661770081e-5
646.0	6.801938661770081e-5
648.0	6.801938661770081e-5
650.0	6.801938661770081e-5
652.0	6.801938661770081e-5
654.0	6.801938661770081e-5
656.0	6.801938661770081e-5
658.0	6.801938661770081e-5
660.0	6.801938661770081e-5
662.0	6.801938661770081e-5
664.0	6.801938661770081e-5
666.0	6.801938661770081e-5
668.0	6.801938661770081e-5
670.0	6.801938661770081e-5
672.0	6.801938661770081e-5
674.0	6.801938661770081e-5
676.0	6.801938661770081e-5
678.0	6.801938661770081e-5
680.0	6.801938661770081e-5
682.0	6.801938661770081e-5
684.0	6.801938661770081e-5
686.0	6.801938661770081e-5
688.0	6.801938661770081e-5
690.0	6.801938661770081e-5
692.0	6.801938661770081e-5
694.0	6.801938661770081e-5
696.0	6.801938661770081e-5
698.0	6.801938661770081e-5
700.0	6.801938661770081e-5
702.0	6.801938661770081e-5
704.0	6.801938661770081e-5
706.0	6.801938661770081e-5
708.0	6.801938661770081e-5
710.0	6.801938661770081e-5
712.0	6.801938661770081e-5
714.0	6.801938661770081e-5
716.0	6.801938661770081e-5
718.0	6.801938661770081e-5
720.0	6.801938661770081e-5
722.0	6.801938661770081e-5
724.0	6.801938661770081e-5
726.0	6.801938661770081e-5
728.0	6.801938661770081e-5
730.0	6.801938661770081e-5
732.0	6.801938661770081e-5
734.0	6.801938661770081e-5
736.0	6.801938661770081e-5
738.0	6.801938661770081e-5
740.0	6.801938661770081e-5
742.0	6.801938661770081e-5
744.0	6.801938661770081e-5
746.0	6.801938661770081e-5
748.0	6.801938661770081e-5
750.0	6.801938661770081e-5
752.0	6.801938661770081e-5
754.0	6.801938661770081e-5
756.0	6.801938661770081e-5
758.0	6.801938661770081e-5
760.0	6.801938661770081e-5
762.0	6.801938661770081e-5
764.0	6.801938661770081e-5
766.0	6.801938661770081e-5
768.0	6.801938661770081e-5
770.0	6.801938661770081e-5
772.0	6.801938661770081e-5
774.0	6.801938661770081e-5
776.0	6.801938661770081e-5
778.0	6.801938661770081e-5
780.0	6.801938661770081e-5
782.0	6.801938661770081e-5
784.0	6.801938661770081e-5
786.0	6.801938661770081e-5
788.0	6.801938661770081e-5
790.0	6.801938661770081e-5
792.0	6.801938661770081e-5
794.0	6.801938661770081e-5
796.0	6.801938661770081e-5
798.0	6.801938661770081e-5
800.0	6.801938661770081e-5
802.0	6.801938661770081e-5
804.0	6.801938661770081e-5
806.0	6.801938661770081e-5
808.0	6.801938661770081e-5
810.0	6.801938661770081e-5
812.0	6.801938661770081e-5
814.0	6.801938661770081e-5
816.0	6.801938661770081e-5
818.0	6.801938661770081e-5
820.0	6.801938661770081e-5
822.0	6.801938661770081e-5
824.0	6.801938661770081e-5
826.0	6.801938661770081e-5
828.0	6.801938661770081e-5
830.0	6.801938661770081e-5
832.0	6.801938661770081e-5
834.0	6.801938661770081e-5
836.0	6.801938661770081e-5
838.0	6.801938661770081e-5
840.0	6.801938661770081e-5
842.0	6.801938661770081e-5
844.0	6.801938661770081e-5
846.0	6.801938661770081e-5
848.0	6.801938661770081e-5
850.0	6.801938661770081e-5
852.0	6.801938661770081e-5
854.0	6.801938661770081e-5
856.0	6.801938661770081e-5
858.0	6.801938661770081e-5
860.0	6.801938661770081e-5
862.0	6.801938661770081e-5
864.0	6.801938661770081e-5
866.0	6.801938661770081e-5
868.0	6.801938661770081e-5
870.0	6.801938661770081e-5
872.0	6.801938661770081e-5
874.0	6.801938661770081e-5
876.0	6.801938661770081e-5
878.0	6.801938661770081e-5
880.0	6.801938661770081e-5
882.0	6.801938661770081e-5
884.0	6.801938661770081e-5
886.0	6.801938661770081e-5
888.0	6.801938661770081e-5
890.0	6.801938661770081e-5
892.0	6.801938661770081e-5
894.0	6.801938661770081e-5
896.0	6.801938661770081e-5
898.0	6.801938661770081e-5
900.0	6.801938661770081e-5
902.0	6.801938661770081e-5
904.0	6.801938661770081e-5
906.0	6.801938661770081e-5
908.0	6.801938661770081e-5
910.0	6.801938661770081e-5
912.0	6.801938661770081e-5
914.0	6.801938661770081e-5
916.0	6.801938661770081e-5
918.0	6.801938661770081e-5
920.0	6.801938661770081e-5
922.0	6.801938661770081e-5
924.0	6.801938661770081e-5
926.0	6.801938661770081e-5
928.0	6.801938661770081e-5
930.0	6.801938661770081e-5
932.0	6.801938661770081e-5
934.0	6.801938661770081e-5
936.0	6.801938661770081e-5
938.0	6.801938661770081e-5
940.0	6.801938661770081e-5
942.0	6.801938661770081e-5
944.0	6.801938661770081e-5
946.0	6.801938661770081e-5
948.0	6.801938661770081e-5
950.0	6.801938661770081e-5
952.0	6.801938661770081e-5
954.0	6.801938661770081e-5
956.0	6.801938661770081e-5
958.0	6.801938661770081e-5
960.0	6.801938661770081e-5
962.0	6.801938661770081e-5
964.0	6.801938661770081e-5
966.0	6.801938661770081e-5
968.0	6.801938661770081e-5
970.0	6.801938661770081e-5
972.0	6.801938661770081e-5
974.0	6.801938661770081e-5
976.0	6.801938661770081e-5
978.0	6.801938661770081e-5
980.0	6.801938661770081e-5
982.0	6.801938661770081e-5
984.0	6.801938661770081e-5
986.0	6.801938661770081e-5
988.0	6.801938661770081e-5
990.0	6.801938661770081e-5
992.0	6.801938661770081e-5
994.0	6.801938661770081e-5
996.0	6.801938661770081e-5
998.0	6.801938661770081e-5
1000.0	6.801938661770081e-5
1002.0	6.801938661770081e-5
1004.0	6.801938661770081e-5
1006.0	6.801938661770081e-5
1008.0	6.801938661770081e-5
1010.0	6.801938661770081e-5
1012.0	6.801938661770081e-5
1014.0	6.801938661770081e-5
1016.0	6.801938661770081e-5
1018.0	6.801938661770081e-5
1020.0	6.801938661770081e-5
1022.0	6.801938661770081e-5
1024.0	6.801938661770081e-5
1026.0	6.801938661770081e-5
1028.0	6.801938661770081e-5
1030.0	6.801938661770081e-5
1032.0	6.801938661770081e-5
1034.0	6.801938661770081e-5
1036.0	6.801938661770081e-5
1038.0	6.801938661770081e-5
1040.0	6.801938661770081e-5
1042.0	6.801938661770081e-5
1044.0	6.801938661770081e-5
1046.0	6.801938661770081e-5
1048.0	6.801938661770081e-5
1050.0	6.801938661770081e-5
1052.0	6.801938661770081e-5
1054.0	6.801938661770081e-5
1056.0	6.801938661770081e-5
1058.0	6.801938661770081e-5
1060.0	6.801938661770081e-5
1062.0	6.801938661770081e-5
1064.0	6.801938661770081e-5
1066.0	6.801938661770081e-5
1068.0	6.801938661770081e-5
1070.0	6.801938661770081e-5
1072.0	6.801938661770081e-5
1074.0	6.801938661770081e-5
1076.0	6.801938661770081e-5
1078.0	6.801938661770081e-5
1080.0	6.801938661770081e-5
1082.0	6.801938661770081e-5
1084.0	6.801938661770081e-5
1086.0	6.801938661770081e-5
1088.0	6.801938661770081e-5
1090.0	6.801938661770081e-5
1092.0	6.801938661770081e-5
1094.0	6.801938661770081e-5
1096.0	6.801938661770081e-5
1098.0	6.801938661770081e-5
1100.0	6.801938661770081e-5
1102.0	6.801938661770081e-5
1104.0	6.801938661770081e-5
1106.0	6.801938661770081e-5
1108.0	6.801938661770081e-5
1110.0	6.801938661770081e-5
1112.0	6.801938661770081e-5
1114.0	6.801938661770081e-5
1116.0	6.801938661770081e-5
1118.0	6.801938661770081e-5
1120.0	6.801938661770081e-5
1122.0	6.801938661770081e-5
1124.0	6.801938661770081e-5
1126.0	6.801938661770081e-5
1128.0	6.801938661770081e-5
1130.0	6.801938661770081e-5
1132.0	6.801938661770081e-5
1134.0	6.801938661770081e-5
1136.0	6.801938661770081e-5
1138.0	6.801938661770081e-5
1140.0	6.801938661770081e-5
1142.0	6.801938661770081e-5
1144.0	6.801938661770081e-5
1146.0	6.801938661770081e-5
1148.0	6.801938661770081e-5
1150.0	6.801938661770081e-5
1152.0	6.801938661770081e-5
1154.0	6.801938661770081e-5
1156.0	6.801938661770081e-5
1158.0	6.801938661770081e-5
1160.0	6.801938661770081e-5
1162.0	6.801938661770081e-5
1164.0	6.801938661770081e-5
1166.0	6.801938661770081e-5
1168.0	6.801938661770081e-5
1170.0	6.801938661770081e-5
1172.0	6.801938661770081e-5
1174.0	6.801938661770081e-5
1176.0	6.801938661770081e-5
1178.0	6.801938661770081e-5
1180.0	6.801938661770081e-5
1182.0	6.801938661770081e-5
1184.0	6.801938661770081e-5
1186.0	6.801938661770081e-5
1188.0	6.801938661770081e-5
1190.0	6.801938661770081e-5
1192.0	6.801938661770081e-5
1194.0	6.801938661770081e-5
1196.0	6.801938661770081e-5
1198.0	6.801938661770081e-5
1200.0	6.801938661770081e-5
1202.0	6.801938661770081e-5
1204.0	6.801938661770081e-5
1206.0	6.801938661770081e-5
1208.0	6.801938661770081e-5
1210.0	6.801938661770081e-5
1212.0	6.801938661770081e-5
1214.0	6.801938661770081e-5
1216.0	6.801938661770081e-5
1218.0	6.801938661770081e-5
1220.0	6.801938661770081e-5
1222.0	6.801938661770081e-5
1224.0	6.801938661770081e-5
1226.0	6.801938661770081e-5
1228.0	6.801938661770081e-5
1230.0	6.801938661770081e-5
1232.0	6.801938661770081e-5
1234.0	6.801938661770081e-5
1236.0	6.801938661770081e-5
1238.0	6.801938661770081e-5
1240.0	6.801938661770081e-5
1242.0	6.801938661770081e-5
1244.0	6.801938661770081e-5
1246.0	6.801938661770081e-5
1248.0	6.801938661770081e-5
1250.0	6.801938661770081e-5
1252.0	6.801938661770081e-5
1254.0	6.801938661770081e-5
1256.0	6.801938661770081e-5
1258.0	6.801938661770081e-5
1260.0	6.801938661770081e-5
1262.0	6.801938661770081e-5
1264.0	6.801938661770081e-5
1266.0	6.801938661770081e-5
1268.0	6.801938661770081e-5
1270.0	6.801938661770081e-5
1272.0	6.801938661770081e-5
1274.0	6.801938661770081e-5
1276.0	6.801938661770081e-5
1278.0	6.801938661770081e-5
1280.0	6.801938661770081e-5
1282.0	6.801938661770081e-5
1284.0	6.801938661770081e-5
1286.0	6.801938661770081e-5
1288.0	6.801938661770081e-5
1290.0	6.801938661770081e-5
1292.0	6.801938661770081e-5
1294.0	6.801938661770081e-5
1296.0	6.801938661770081e-5
1298.0	6.801938661770081e-5
1300.0	6.801938661770081e-5
1302.0	6.801938661770081e-5
1304.0	6.801938661770081e-5
1306.0	6.801938661770081e-5
1308.0	6.801938661770081e-5
1310.0	6.801938661770081e-5
1312.0	6.801938661770081e-5
1314.0	6.801938661770081e-5
1316.0	6.801938661770081e-5
1318.0	6.801938661770081e-5
1320.0	6.801938661770081e-5
1322.0	6.801938661770081e-5
1324.0	6.801938661770081e-5
1326.0	6.801938661770081e-5
1328.0	6.801938661770081e-5
1330.0	6.801938661770081e-5
1332.0	6.801938661770081e-5
1334.0	6.801938661770081e-5
1336.0	6.801938661770081e-5
1338.0	6.801938661770081e-5
1340.0	6.801938661770081e-5
1342.0	6.801938661770081e-5
1344.0	6.801938661770081e-5
1346.0	6.801938661770081e-5
1348.0	6.801938661770081e-5
1350.0	6.801938661770081e-5
1352.0	6.801938661770081e-5
1354.0	6.801938661770081e-5
1356.0	6.801938661770081e-5
1358.0	6.801938661770081e-5
1360.0	6.801938661770081e-5
1362.0	6.801938661770081e-5
1364.0	6.801938661770081e-5
1366.0	6.801938661770081e-5
1368.0	6.801938661770081e-5
1370.0	6.801938661770081e-5
1372.0	6.801938661770081e-5
1374.0	6.801938661770081e-5
1376.0	6.801938661770081e-5
1378.0	6.801938661770081e-5
1380.0	6.801938661770081e-5
1382.0	6.801938661770081e-5
1384.0	6.801938661770081e-5
1386.0	6.801938661770081e-5
1388.0	6.801938661770081e-5
1390.0	6.801938661770081e-5
1392.0	6.801938661770081e-5
1394.0	6.801938661770081e-5
1396.0	6.801938661770081e-5
1398.0	6.801938661770081e-5
1400.0	6.801938661770081e-5
1402.0	6.801938661770081e-5
1404.0	6.801938661770081e-5
1406.0	6.801938661770081e-5
1408.0	6.801938661770081e-5
1410.0	6.801938661770081e-5
1412.0	6.801938661770081e-5
1414.0	6.801938661770081e-5
1416.0	6.801938661770081e-5
1418.0	6.801938661770081e-5
1420.0	6.801938661770081e-5
1422.0	6.801938661770081e-5
1424.0	6.801938661770081e-5
1426.0	6.801938661770081e-5
1428.0	6.801938661770081e-5
1430.0	6.801938661770081e-5
1432.0	6.801938661770081e-5
1434.0	6.801938661770081e-5
1436.0	6.801938661770081e-5
1438.0	6.801938661770081e-5
1440.0	6.801938661770081e-5
1442.0	6.801938661770081e-5
1444.0	6.801938661770081e-5
1446.0	6.801938661770081e-5
1448.0	6.801938661770081e-5
1450.0	6.801938661770081e-5
1452.0	6.801938661770081e-5
1454.0	6.801938661770081e-5
1456.0	6.801938661770081e-5
1458.0	6.801938661770081e-5
1460.0	6.801938661770081e-5
1462.0	6.801938661770081e-5
1464.0	6.801938661770081e-5
1466.0	6.801938661770081e-5
1468.0	6.801938661770081e-5
1470.0	6.801938661770081e-5
1472.0	6.801938661770081e-5
1474.0	6.801938661770081e-5
1476.0	6.801938661770081e-5
1478.0	6.801938661770081e-5
1480.0	6.801938661770081e-5
1482.0	6.801938661770081e-5
1484.0	6.801938661770081e-5
1486.0	6.801938661770081e-5
1488.0	6.801938661770081e-5
1490.0	6.801938661770081e-5
1492.0	6.801938661770081e-5
1494.0	6.801938661770081e-5
1496.0	6.801938661770081e-5
1498.0	6.801938661770081e-5
1500.0	6.801938661770081e-5
1502.0	6.801938661770081e-5
1504.0	6.801938661770081e-5
1506.0	6.801938661770081e-5
1508.0	6.801938661770081e-5
1510.0	6.801938661770081e-5
1512.0	6.801938661770081e-5
1514.0	6.801938661770081e-5
1516.0	6.801938661770081e-5
1518.0	6.801938661770081e-5
1520.0	6.801938661770081e-5
1522.0	6.801938661770081e-5
1524.0	6.801938661770081e-5
1526.0	6.801938661770081e-5
1528.0	6.801938661770081e-5
1530.0	6.801938661770081e-5
1532.0	6.801938661770081e-5
1534.0	6.801938661770081e-5
1536.0	6.801938661770081e-5
1538.0	6.801938661770081e-5
1540.0	6.801938661770081e-5
1542.0	6.801938661770081e-5
1544.0	6.801938661770081e-5
1546.0	6.801938661770081e-5
1548.0	6.801938661770081e-5
1550.0	6.801938661770081e-5
1552.0	6.801938661770081e-5
1554.0	6.801938661770081e-5
1556.0	6.801938661770081e-5
1558.0	6.801938661770081e-5
1560.0	6.801938661770081e-5
1562.0	6.801938661770081e-5
1564.0	6.801938661770081e-5
1566.0	6.801938661770081e-5
1568.0	6.801938661770081e-5
1570.0	6.801938661770081e-5
1572.0	6.801938661770081e-5
1574.0	6.801938661770081e-5
1576.0	6.801938661770081e-5
1578.0	6.801938661770081e-5
1580.0	6.801938661770081e-5
1582.0	6.801938661770081e-5
1584.0	6.801938661770081e-5
1586.0	6.801938661770081e-5
1588.0	6.801938661770081e-5
1590.0	6.801938661770081e-5
1592.0	6.801938661770081e-5
1594.0	6.801938661770081e-5
1596.0	6.801938661770081e-5
1598.0	6.801938661770081e-5
1600.0	6.801938661770081e-5
1602.0	6.801938661770081e-5
1604.0	6.801938661770081e-5
1606.0	6.801938661770081e-5
1608.0	6.801938661770081e-5
1610.0	6.801938661770081e-5
1612.0	6.801938661770081e-5
1614.0	6.801938661770081e-5
1616.0	6.801938661770081e-5
1618.0	6.801938661770081e-5
1620.0	6.801938661770081e-5
1622.0	6.801938661770081e-5
1624.0	6.801938661770081e-5
1626.0	6.801938661770081e-5
1628.0	6.801938661770081e-5
1630.0	6.801938661770081e-5
1632.0	6.801938661770081e-5
1634.0	6.801938661770081e-5
1636.0	6.801938661770081e-5
1638.0	6.801938661770081e-5
1640.0	6.801938661770081e-5
1642.0	6.801938661770081e-5
1644.0	6.801938661770081e-5
1646.0	6.801938661770081e-5
1648.0	6.801938661770081e-5
1650.0	6.801938661770081e-5
1652.0	6.801938661770081e-5
1654.0	6.801938661770081e-5
1656.0	6.801938661770081e-5
1658.0	6.801938661770081e-5
1660.0	6.801938661770081e-5
1662.0	6.801938661770081e-5
1664.0	6.801938661770081e-5
1666.0	6.801938661770081e-5
1668.0	6.801938661770081e-5
1670.0	6.801938661770081e-5
1672.0	6.801938661770081e-5
1674.0	6.801938661770081e-5
1676.0	6.801938661770081e-5
1678.0	6.801938661770081e-5
1680.0	6.801938661770081e-5
1682.0	6.801938661770081e-5
1684.0	6.801938661770081e-5
1686.0	6.801938661770081e-5
1688.0	6.801938661770081e-5
1690.0	6.801938661770081e-5
1692.0	6.801938661770081e-5
1694.0	6.801938661770081e-5
1696.0	6.801938661770081e-5
1698.0	6.801938661770081e-5
1700.0	6.801938661770081e-5
1702.0	6.801938661770081e-5
1704.0	6.801938661770081e-5
1706.0	6.801938661770081e-5
1708.0	6.801938661770081e-5
1710.0	6.801938661770081e-5
1712.0	6.801938661770081e-5
1714.0	6.801938661770081e-5
1716.0	6.801938661770081e-5
1718.0	6.801938661770081e-5
1720.0	6.801938661770081e-5
1722.0	6.801938661770081e-5
1724.0	6.801938661770081e-5
1726.0	6.801938661770081e-5
1728.0	6.801938661770081e-5
1730.0	6.801938661770081e-5
1732.0	6.801938661770081e-5
1734.0	6.801938661770081e-5
1736.0	6.801938661770081e-5
1738.0	6.801938661770081e-5
1740.0	6.801938661770081e-5
1742.0	6.801938661770081e-5
1744.0	6.801938661770081e-5
1746.0	6.801938661770081e-5
1748.0	6.801938661770081e-5
1750.0	6.801938661770081e-5
1752.0	6.801938661770081e-5
1754.0	6.801938661770081e-5
1756.0	6.801938661770081e-5
1758.0	6.801938661770081e-5
1760.0	6.801938661770081e-5
1762.0	6.801938661770081e-5
1764.0	6.801938661770081e-5
1766.0	6.801938661770081e-5
1768.0	6.801938661770081e-5
1770.0	6.801938661770081e-5
1772.0	6.801938661770081e-5
1774.0	6.801938661770081e-5
1776.0	6.801938661770081e-5
1778.0	6.801938661770081e-5
1780.0	6.801938661770081e-5
1782.0	6.801938661770081e-5
1784.0	6.801938661770081e-5
1786.0	6.801938661770081e-5
1788.0	6.801938661770081e-5
1790.0	6.801938661770081e-5
1792.0	6.801938661770081e-5
1794.0	6.801938661770081e-5
1796.0	6.801938661770081e-5
1798.0	6.801938661770081e-5
1800.0	6.801938661770081e-5
1802.0	6.801938661770081e-5
1804.0	6.801938661770081e-5
1806.0	6.801938661770081e-5
1808.0	6.801938661770081e-5
1810.0	6.801938661770081e-5
1812.0	6.801938661770081e-5
1814.0	6.801938661770081e-5
1816.0	6.801938661770081e-5
1818.0	6.801938661770081e-5
1820.0	6.801938661770081e-5
1822.0	6.801938661770081e-5
1824.0	6.801938661770081e-5
1826.0	6.801938661770081e-5
1828.0	6.801938661770081e-5
1830.0	6.801938661770081e-5
1832.0	6.801938661770081e-5
1834.0	6.801938661770081e-5
1836.0	6.801938661770081e-5
1838.0	6.801938661770081e-5
1840.0	6.801938661770081e-5
1842.0	6.801938661770081e-5
1844.0	6.801938661770081e-5
1846.0	6.801938661770081e-5
1848.0	6.801938661770081e-5
1850.0	6.801938661770081e-5
1852.0	6.801938661770081e-5
1854.0	6.801938661770081e-5
1856.0	6.801938661770081e-5
1858.0	6.801938661770081e-5
1860.0	6.801938661770081e-5
1862.0	6.801938661770081e-5
1864.0	6.801938661770081e-5
1866.0	6.801938661770081e-5
1868.0	6.801938661770081e-5
1870.0	6.801938661770081e-5
1872.0	6.801938661770081e-5
1874.0	6.801938661770081e-5
1876.0	6.801938661770081e-5
1878.0	6.801938661770081e-5
1880.0	6.801938661770081e-5
1882.0	6.801938661770081e-5
1884.0	6.801938661770081e-5
1886.0	6.801938661770081e-5
1888.0	6.801938661770081e-5
1890.0	6.801938661770081e-5
1892.0	6.801938661770081e-5
1894.0	6.801938661770081e-5
1896.0	6.801938661770081e-5
1898.0	6.801938661770081e-5
1900.0	6.801938661770081e-5
1902.0	6.801938661770081e-5
1904.0	6.801938661770081e-5
1906.0	6.801938661770081e-5
1908.0	6.801938661770081e-5
1910.0	6.801938661770081e-5
1912.0	6.801938661770081e-5
1914.0	6.801938661770081e-5
1916.0	6.801938661770081e-5
1918.0	6.801938661770081e-5
1920.0	6.801938661770081e-5
1922.0	6.801938661770081e-5
1924.0	6.801938661770081e-5
1926.0	6.801938661770081e-5
1928.0	6.801938661770081e-5
1930.0	6.801938661770081e-5
1932.0	6.801938661770081e-5
1934.0	6.801938661770081e-5
1936.0	6.801938661770081e-5
1938.0	6.801938661770081e-5
1940.0	6.801938661770081e-5
1942.0	6.801938661770081e-5
1944.0	6.801938661770081e-5
1946.0	6.801938661770081e-5
1948.0	6.801938661770081e-5
1950.0	6.801938661770081e-5
1952.0	6.801938661770081e-5
1954.0	6.801938661770081e-5
1956.0	6.801938661770081e-5
1958.0	6.801938661770081e-5
1960.0	6.801938661770081e-5
1962.0	6.801938661770081e-5
1964.0	6.801938661770081e-5
1966.0	6.801938661770081e-5
1968.0	6.801938661770081e-5
1970.0	6.801938661770081e-5
1972.0	6.801938661770081e-5
1974.0	6.801938661770081e-5
1976.0	6.801938661770081e-5
1978.0	6.801938661770081e-5
1980.0	6.801938661770081e-5
1982.0	6.801938661770081e-5
1984.0	6.801938661770081e-5
1986.0	6.801938661770081e-5
1988.0	6.801938661770081e-5
1990.0	6.801938661770081e-5
1992.0	6.801938661770081e-5
1994.0	6.801938661770081e-5
1996.0	6.801938661770081e-5
1998.0	6.801938661770081e-5
2000.0	6.801938661770081e-5
2002.0	6.801938661770081e-5
2004.0	6.801938661770081e-5
2006.0	6.801938661770081e-5
2008.0	6.801938661770081e-5
2010.0	6.801938661770081e-5
2012.0	6.801938661770081e-5
2014.0	6.801938661770081e-5
2016.0	6.801938661770081e-5
2018.0	6.801938661770081e-5
2020.0	6.801938661770081e-5
2022.0	6.801938661770081e-5
2024.0	6.801938661770081e-5
2026.0	6.801938661770081e-5
2028.0	6.801938661770081e-5
2030.0	6.801938661770081e-5
2032.0	6.801938661770081e-5
2034.0	6.801938661770081e-5
2036.0	6.801938661770081e-5
2038.0	6.801938661770081e-5
2040.0	6.801938661770081e-5
2042.0	6.801938661770081e-5
2044.0	6.801938661770081e-5
2046.0	6.801938661770081e-5
2048.0	6.801938661770081e-5
2050.0	6.801938661770081e-5
2052.0	6.801938661770081e-5
2054.0	6.801938661770081e-5
2056.0	6.801938661770081e-5
2058.0	6.801938661770081e-5
2060.0	6.801938661770081e-5
2062.0	6.801938661770081e-5
2064.0	6.801938661770081e-5
2066.0	6.801938661770081e-5
2068.0	6.801938661770081e-5
2070.0	6.801938661770081e-5
2072.0	6.801938661770081e-5
2074.0	6.801938661770081e-5
2076.0	6.801938661770081e-5
2078.0	6.801938661770081e-5
2080.0	6.801938661770081e-5
2082.0	6.801938661770081e-5
2084.0	6.801938661770081e-5
2086.0	6.801938661770081e-5
2088.0	6.801938661770081e-5
2090.0	6.801938661770081e-5
2092.0	6.801938661770081e-5
2094.0	6.801938661770081e-5
2096.0	6.801938661770081e-5
2098.0	6.801938661770081e-5
2100.0	6.801938661770081e-5
2102.0	6.801938661770081e-5
2104.0	6.801938661770081e-5
2106.0	6.801938661770081e-5
2108.0	6.801938661770081e-5
2110.0	6.801938661770081e-5
2112.0	6.801938661770081e-5
2114.0	6.801938661770081e-5
2116.0	6.801938661770081e-5
2118.0	6.801938661770081e-5
2120.0	6.801938661770081e-5
2122.0	6.801938661770081e-5
2124.0	6.801938661770081e-5
2126.0	6.801938661770081e-5
2128.0	6.801938661770081e-5
2130.0	6.801938661770081e-5
2132.0	6.801938661770081e-5
2134.0	6.801938661770081e-5
2136.0	6.801938661770081e-5
2138.0	6.801938661770081e-5
2140.0	6.801938661770081e-5
2142.0	6.801938661770081e-5
2144.0	6.801938661770081e-5
2146.0	6.801938661770081e-5
2148.0	6.801938661770081e-5
2150.0	6.801938661770081e-5
2152.0	6.801938661770081e-5
2154.0	6.801938661770081e-5
2156.0	6.801938661770081e-5
2158.0	6.801938661770081e-5
2160.0	6.801938661770081e-5
2162.0	6.801938661770081e-5
2164.0	6.801938661770081e-5
2166.0	6.801938661770081e-5
2168.0	6.801938661770081e-5
2170.0	6.801938661770081e-5
2172.0	6.801938661770081e-5
2174.0	6.801938661770081e-5
2176.0	6.801938661770081e-5
2178.0	6.801938661770081e-5
2180.0	6.801938661770081e-5
2182.0	6.801938661770081e-5
2184.0	6.801938661770081e-5
2186.0	6.801938661770081e-5
2188.0	6.801938661770081e-5
2190.0	6.801938661770081e-5
2192.0	6.801938661770081e-5
2194.0	6.801938661770081e-5
2196.0	6.801938661770081e-5
2198.0	6.801938661770081e-5
2200.0	6.801938661770081e-5
2202.0	6.801938661770081e-5
2204.0	6.801938661770081e-5
2206.0	6.801938661770081e-5
2208.0	6.801938661770081e-5
2210.0	6.801938661770081e-5
2212.0	6.801938661770081e-5
2214.0	6.801938661770081e-5
2216.0	6.801938661770081e-5
2218.0	6.801938661770081e-5
2220.0	6.801938661770081e-5
2222.0	6.801938661770081e-5
2224.0	6.801938661770081e-5
2226.0	6.801938661770081e-5
2228.0	6.801938661770081e-5
2230.0	6.801938661770081e-5
2232.0	6.801938661770081e-5
2234.0	6.801938661770081e-5
2236.0	6.801938661770081e-5
2238.0	6.801938661770081e-5
2240.0	6.801938661770081e-5
2242.0	6.801938661770081e-5
2244.0	6.801938661770081e-5
2246.0	6.801938661770081e-5
2248.0	6.801938661770081e-5
2250.0	6.801938661770081e-5
2252.0	6.801938661770081e-5
2254.0	6.801938661770081e-5
2256.0	6.801938661770081e-5
2258.0	6.801938661770081e-5
2260.0	6.801938661770081e-5
2262.0	6.801938661770081e-5
2264.0	6.801938661770081e-5
2266.0	6.801938661770081e-5
2268.0	6.801938661770081e-5
2270.0	6.801938661770081e-5
2272.0	6.801938661770081e-5
2274.0	6.801938661770081e-5
2276.0	6.801938661770081e-5
2278.0	6.801938661770081e-5
2280.0	6.801938661770081e-5
2282.0	6.801938661770081e-5
2284.0	6.801938661770081e-5
2286.0	6.801938661770081e-5
2288.0	6.801938661770081e-5
2290.0	6.801938661770081e-5
2292.0	6.801938661770081e-5
2294.0	6.801938661770081e-5
2296.0	6.801938661770081e-5
2298.0	6.801938661770081e-5
2300.0	6.801938661770081e-5
2302.0	6.801938661770081e-5
2304.0	6.801938661770081e-5
2306.0	6.801938661770081e-5
2308.0	6.801938661770081e-5
2310.0	6.801938661770081e-5
2312.0	6.801938661770081e-5
2314.0	6.801938661770081e-5
2316.0	6.801938661770081e-5
2318.0	6.801938661770081e-5
2320.0	6.801938661770081e-5
2322.0	6.801938661770081e-5
2324.0	6.801938661770081e-5
2326.0	6.801938661770081e-5
2328.0	6.801938661770081e-5
2330.0	6.801938661770081e-5
2332.0	6.801938661770081e-5
2334.0	6.801938661770081e-5
2336.0	6.801938661770081e-5
2338.0	6.801938661770081e-5
2340.0	6.801938661770081e-5
2342.0	6.801938661770081e-5
2344.0	6.801938661770081e-5
2346.0	6.801938661770081e-5
2348.0	6.801938661770081e-5
2350.0	6.801938661770081e-5
2352.0	6.801938661770081e-5
2354.0	6.801938661770081e-5
2356.0	6.801938661770081e-5
2358.0	6.801938661770081e-5
2360.0	6.801938661770081e-5
2362.0	6.801938661770081e-5
2364.0	6.801938661770081e-5
2366.0	6.801938661770081e-5
2368.0	6.801938661770081e-5
2370.0	6.801938661770081e-5
2372.0	6.801938661770081e-5
2374.0	6.801938661770081e-5
2376.0	6.801938661770081e-5
2378.0	6.801938661770081e-5
2380.0	6.801938661770081e-5
2382.0	6.801938661770081e-5
2384.0	6.801938661770081e-5
2386.0	6.801938661770081e-5
2388.0	6.801938661770081e-5
2390.0	6.801938661770081e-5
2392.0	6.801938661770081e-5
2394.0	6.801938661770081e-5
2396.0	6.801938661770081e-5
2398.0	6.801938661770081e-5
2400.0	6.801938661770081e-5
2402.0	6.801938661770081e-5
2404.0	6.801938661770081e-5
2406.0	6.801938661770081e-5
2408.0	6.801938661770081e-5
2410.0	6.801938661770081e-5
2412.0	6.801938661770081e-5
2414.0	6.801938661770081e-5
2416.0	6.801938661770081e-5
2418.0	6.801938661770081e-5
2420.0	6.801938661770081e-5
2422.0	6.801938661770081e-5
2424.0	6.801938661770081e-5
2426.0	6.801938661770081e-5
2428.0	6.801938661770081e-5
2430.0	6.801938661770081e-5
2432.0	6.801938661770081e-5
2434.0	6.801938661770081e-5
2436.0	6.801938661770081e-5
2438.0	6.801938661770081e-5
2440.0	6.801938661770081e-5
2442.0	6.801938661770081e-5
2444.0	6.801938661770081e-5
2446.0	6.801938661770081e-5
2448.0	6.801938661770081e-5
2450.0	6.801938661770081e-5
2452.0	6.801938661770081e-5
2454.0	6.801938661770081e-5
2456.0	6.801938661770081e-5
2458.0	6.801938661770081e-5
2460.0	6.801938661770081e-5
2462.0	6.801938661770081e-5
2464.0	6.801938661770081e-5
2466.0	6.801938661770081e-5
2468.0	6.801938661770081e-5
2470.0	6.801938661770081e-5
2472.0	6.801938661770081e-5
2474.0	6.801938661770081e-5
2476.0	6.801938661770081e-5
2478.0	6.801938661770081e-5
2480.0	6.801938661770081e-5
2482.0	6.801938661770081e-5
2484.0	6.801938661770081e-5
2486.0	6.801938661770081e-5
2488.0	6.801938661770081e-5
2490.0	6.801938661770081e-5
2492.0	6.801938661770081e-5
2494.0	6.801938661770081e-5
2496.0	6.801938661770081e-5
2498.0	6.801938661770081e-5
2500.0	6.801938661770081e-5
2502.0	6.801938661770081e-5
2504.0	6.801938661770081e-5
2506.0	6.801938661770081e-5
2508.0	6.801938661770081e-5
2510.0	6.801938661770081e-5
2512.0	6.801938661770081e-5
2514.0	6.801938661770081e-5
2516.0	6.801938661770081e-5
2518.0	6.801938661770081e-5
2520.0	6.801938661770081e-5
2522.0	6.801938661770081e-5
2524.0	6.801938661770081e-5
2526.0	6.801938661770081e-5
2528.0	6.801938661770081e-5
2530.0	6.801938661770081e-5
2532.0	6.801938661770081e-5
2534.0	6.801938661770081e-5
2536.0	6.801938661770081e-5
2538.0	6.801938661770081e-5
2540.0	6.801938661770081e-5
2542.0	6.801938661770081e-5
2544.0	6.801938661770081e-5
2546.0	6.801938661770081e-5
2548.0	6.801938661770081e-5
2550.0	6.801938661770081e-5
2552.0	6.801938661770081e-5
2554.0	6.801938661770081e-5
2556.0	6.801938661770081e-5
2558.0	6.801938661770081e-5
2560.0	6.801938661770081e-5
2562.0	6.801938661770081e-5
2564.0	6.801938661770081e-5
2566.0	6.801938661770081e-5
2568.0	6.801938661770081e-5
2570.0	6.801938661770081e-5
2572.0	6.801938661770081e-5
2574.0	6.801938661770081e-5
2576.0	6.801938661770081e-5
2578.0	6.801938661770081e-5
2580.0	6.801938661770081e-5
2582.0	6.801938661770081e-5
2584.0	6.801938661770081e-5
2586.0	6.801938661770081e-5
2588.0	6.801938661770081e-5
2590.0	6.801938661770081e-5
2592.0	6.801938661770081e-5
2594.0	6.801938661770081e-5
2596.0	6.801938661770081e-5
2598.0	6.801938661770081e-5
2600.0	6.801938661770081e-5
2602.0	6.801938661770081e-5
2604.0	6.801938661770081e-5
2606.0	6.801938661770081e-5
2608.0	6.801938661770081e-5
2610.0	6.801938661770081e-5
2612.0	6.801938661770081e-5
2614.0	6.801938661770081e-5
2616.0	6.801938661770081e-5
2618.0	6.801938661770081e-5
2620.0	6.801938661770081e-5
2622.0	6.801938661770081e-5
2624.0	6.801938661770081e-5
2626.0	6.801938661770081e-5
2628.0	6.801938661770081e-5
2630.0	6.801938661770081e-5
2632.0	6.801938661770081e-5
2634.0	6.801938661770081e-5
2636.0	6.801938661770081e-5
2638.0	6.801938661770081e-5
2640.0	6.801938661770081e-5
2642.0	6.801938661770081e-5
2644.0	6.801938661770081e-5
2646.0	6.801938661770081e-5
2648.0	6.801938661770081e-5
2650.0	6.801938661770081e-5
2652.0	6.801938661770081e-5
2654.0	6.801938661770081e-5
2656.0	6.801938661770081e-5
2658.0	6.801938661770081e-5
2660.0	6.801938661770081e-5
2662.0	6.801938661770081e-5
2664.0	6.801938661770081e-5
2666.0	6.801938661770081e-5
2668.0	6.801938661770081e-5
2670.0	6.801938661770081e-5
2672.0	6.801938661770081e-5
2674.0	6.801938661770081e-5
2676.0	6.801938661770081e-5
2678.0	6.801938661770081e-5
2680.0	6.801938661770081e-5
2682.0	6.801938661770081e-5
2684.0	6.801938661770081e-5
2686.0	6.801938661770081e-5
2688.0	6.801938661770081e-5
2690.0	6.801938661770081e-5
2692.0	6.801938661770081e-5
2694.0	6.801938661770081e-5
2696.0	6.801938661770081e-5
2698.0	6.801938661770081e-5
2700.0	6.801938661770081e-5
2702.0	6.801938661770081e-5
2704.0	6.801938661770081e-5
2706.0	6.801938661770081e-5
2708.0	6.801938661770081e-5
2710.0	6.801938661770081e-5
2712.0	6.801938661770081e-5
2714.0	6.801938661770081e-5
2716.0	6.801938661770081e-5
2718.0	6.801938661770081e-5
2720.0	6.801938661770081e-5
2722.0	6.801938661770081e-5
2724.0	6.801938661770081e-5
2726.0	6.801938661770081e-5
2728.0	6.801938661770081e-5
2730.0	6.801938661770081e-5
2732.0	6.801938661770081e-5
2734.0	6.801938661770081e-5
2736.0	6.801938661770081e-5
2738.0	6.801938661770081e-5
2740.0	6.801938661770081e-5
2742.0	6.801938661770081e-5
2744.0	6.801938661770081e-5
2746.0	6.801938661770081e-5
2748.0	6.801938661770081e-5
2750.0	6.801938661770081e-5
2752.0	6.801938661770081e-5
2754.0	6.801938661770081e-5
2756.0	6.801938661770081e-5
2758.0	6.801938661770081e-5
2760.0	6.801938661770081e-5
2762.0	6.801938661770081e-5
2764.0	6.801938661770081e-5
2766.0	6.801938661770081e-5
2768.0	6.801938661770081e-5
2770.0	6.801938661770081e-5
2772.0	6.801938661770081e-5
2774.0	6.801938661770081e-5
2776.0	6.801938661770081e-5
2778.0	6.801938661770081e-5
2780.0	6.801938661770081e-5
2782.0	6.801938661770081e-5
2784.0	6.801938661770081e-5
2786.0	6.801938661770081e-5
2788.0	6.801938661770081e-5
2790.0	6.801938661770081e-5
2792.0	6.801938661770081e-5
2794.0	6.801938661770081e-5
2796.0	6.801938661770081e-5
2798.0	6.801938661770081e-5
2800.0	6.801938661770081e-5
2802.0	6.801938661770081e-5
2804.0	6.801938661770081e-5
2806.0	6.801938661770081e-5
2808.0	6.801938661770081e-5
2810.0	6.801938661770081e-5
2812.0	6.801938661770081e-5
2814.0	6.801938661770081e-5
2816.0	6.801938661770081e-5
2818.0	6.801938661770081e-5
2820.0	6.801938661770081e-5
2822.0	6.801938661770081e-5
2824.0	6.801938661770081e-5
2826.0	6.801938661770081e-5
2828.0	6.801938661770081e-5
2830.0	6.801938661770081e-5
2832.0	6.801938661770081e-5
2834.0	6.801938661770081e-5
2836.0	6.801938661770081e-5
2838.0	6.801938661770081e-5
2840.0	6.801938661770081e-5
2842.0	6.801938661770081e-5
2844.0	6.801938661770081e-5
2846.0	6.801938661770081e-5
2848.0	6.801938661770081e-5
2850.0	6.801938661770081e-5
2852.0	6.801938661770081e-5
2854.0	6.801938661770081e-5
2856.0	6.801938661770081e-5
2858.0	6.801938661770081e-5
2860.0	6.801938661770081e-5
2862.0	6.801938661770081e-5
2864.0	6.801938661770081e-5
2866.0	6.801938661770081e-5
2868.0	6.801938661770081e-5
2870.0	6.801938661770081e-5
2872.0	6.801938661770081e-5
2874.0	6.801938661770081e-5
2876.0	6.801938661770081e-5
2878.0	6.801938661770081e-5
2880.0	6.801938661770081e-5
2882.0	6.801938661770081e-5
2884.0	6.801938661770081e-5
2886.0	6.801938661770081e-5
2888.0	6.801938661770081e-5
2890.0	6.801938661770081e-5
2892.0	6.801938661770081e-5
2894.0	6.801938661770081e-5
2896.0	6.801938661770081e-5
2898.0	6.801938661770081e-5
2900.0	6.801938661770081e-5
2902.0	6.801938661770081e-5
2904.0	6.801938661770081e-5
2906.0	6.801938661770081e-5
2908.0	6.801938661770081e-5
2910.0	6.801938661770081e-5
2912.0	6.801938661770081e-5
2914.0	6.801938661770081e-5
2916.0	6.801938661770081e-5
2918.0	6.801938661770081e-5
2920.0	6.801938661770081e-5
2922.0	6.801938661770081e-5
2924.0	6.801938661770081e-5
2926.0	6.801938661770081e-5
2928.0	6.801938661770081e-5
2930.0	6.801938661770081e-5
2932.0	6.801938661770081e-5
2934.0	6.801938661770081e-5
2936.0	6.801938661770081e-5
2938.0	6.801938661770081e-5
2940.0	6.801938661770081e-5
2942.0	6.801938661770081e-5
2944.0	6.801938661770081e-5
2946.0	6.801938661770081e-5
2948.0	6.801938661770081e-5
2950.0	6.801938661770081e-5
2952.0	6.801938661770081e-5
2954.0	6.801938661770081e-5
2956.0	6.801938661770081e-5
2958.0	6.801938661770081e-5
2960.0	6.801938661770081e-5
2962.0	6.801938661770081e-5
2964.0	6.801938661770081e-5
2966.0	6.801938661770081e-5
2968.0	6.801938661770081e-5
2970.0	6.801938661770081e-5
2972.0	6.801938661770081e-5
2974.0	6.801938661770081e-5
2976.0	6.801938661770081e-5
2978.0	6.801938661770081e-5
2980.0	6.801938661770081e-5
2982.0	6.801938661770081e-5
2984.0	6.801938661770081e-5
2986.0	6.801938661770081e-5
2988.0	6.801938661770081e-5
2990.0	6.801938661770081e-5
2992.0	6.801938661770081e-5
2994.0	6.801938661770081e-5
2996.0	6.801938661770081e-5
2998.0	6.801938661770081e-5
3000.0	6.801938661770081e-5
3002.0	6.801938661770081e-5
3004.0	6.801938661770081e-5
3006.0	6.801938661770081e-5
3008.0	6.801938661770081e-5
3010.0	6.801938661770081e-5
3012.0	6.801938661770081e-5
3014.0	6.801938661770081e-5
3016.0	6.801938661770081e-5
3018.0	6.801938661770081e-5
3020.0	6.801938661770081e-5
3022.0	6.801938661770081e-5
3024.0	6.801938661770081e-5
3026.0	6.801938661770081e-5
3028.0	6.801938661770081e-5
3030.0	6.801938661770081e-5
3032.0	6.801938661770081e-5
3034.0	6.801938661770081e-5
3036.0	6.801938661770081e-5
3038.0	6.801938661770081e-5
3040.0	6.801938661770081e-5
3042.0	6.801938661770081e-5
3044.0	6.801938661770081e-5
3046.0	6.801938661770081e-5
3048.0	6.801938661770081e-5
3050.0	6.801938661770081e-5
3052.0	6.801938661770081e-5
3054.0	6.801938661770081e-5
3056.0	6.801938661770081e-5
3058.0	6.801938661770081e-5
3060.0	6.801938661770081e-5
3062.0	6.801938661770081e-5
3064.0	6.801938661770081e-5
3066.0	6.801938661770081e-5
3068.0	6.801938661770081e-5
3070.0	6.801938661770081e-5
3072.0	6.801938661770081e-5
3074.0	6.801938661770081e-5
3076.0	6.801938661770081e-5
3078.0	6.801938661770081e-5
3080.0	6.801938661770081e-5
3082.0	6.801938661770081e-5
3084.0	6.801938661770081e-5
3086.0	6.801938661770081e-5
3088.0	6.801938661770081e-5
3090.0	6.801938661770081e-5
3092.0	6.801938661770081e-5
3094.0	6.801938661770081e-5
3096.0	6.801938661770081e-5
3098.0	6.801938661770081e-5
3100.0	6.801938661770081e-5
3102.0	6.801938661770081e-5
3104.0	6.801938661770081e-5
3106.0	6.801938661770081e-5
3108.0	6.801938661770081e-5
3110.0	6.801938661770081e-5
3112.0	6.801938661770081e-5
3114.0	6.801938661770081e-5
3116.0	6.801938661770081e-5
3118.0	6.801938661770081e-5
3120.0	6.801938661770081e-5
3122.0	6.801938661770081e-5
3124.0	6.801938661770081e-5
3126.0	6.801938661770081e-5
3128.0	6.801938661770081e-5
3130.0	6.801938661770081e-5
3132.0	6.801938661770081e-5
3134.0	6.801938661770081e-5
3136.0	6.801938661770081e-5
3138.0	6.801938661770081e-5
3140.0	6.801938661770081e-5
3142.0	6.801938661770081e-5
3144.0	6.801938661770081e-5
3146.0	6.801938661770081e-5
3148.0	6.801938661770081e-5
3150.0	6.801938661770081e-5
3152.0	6.801938661770081e-5
3154.0	6.801938661770081e-5
3156.0	6.801938661770081e-5
3158.0	6.801938661770081e-5
3160.0	6.801938661770081e-5
3162.0	6.801938661770081e-5
3164.0	6.801938661770081e-5
3166.0	6.801938661770081e-5
3168.0	6.801938661770081e-5
3170.0	6.801938661770081e-5
3172.0	6.801938661770081e-5
3174.0	6.801938661770081e-5
3176.0	6.801938661770081e-5
3178.0	6.801938661770081e-5
3180.0	6.801938661770081e-5
3182.0	6.801938661770081e-5
3184.0	6.801938661770081e-5
3186.0	6.801938661770081e-5
3188.0	6.801938661770081e-5
3190.0	6.801938661770081e-5
3192.0	6.801938661770081e-5
3194.0	6.801938661770081e-5
3196.0	6.801938661770081e-5
3198.0	6.801938661770081e-5
3200.0	6.801938661770081e-5
3202.0	6.801938661770081e-5
3204.0	6.801938661770081e-5
3206.0	6.801938661770081e-5
3208.0	6.801938661770081e-5
3210.0	6.801938661770081e-5
3212.0	6.801938661770081e-5
3214.0	6.801938661770081e-5
3216.0	6.801938661770081e-5
3218.0	6.801938661770081e-5
3220.0	6.801938661770081e-5
3222.0	6.801938661770081e-5
3224.0	6.801938661770081e-5
3226.0	6.801938661770081e-5
3228.0	6.801938661770081e-5
3230.0	6.801938661770081e-5
3232.0	6.801938661770081e-5
3234.0	6.801938661770081e-5
3236.0	6.801938661770081e-5
3238.0	6.801938661770081e-5
3240.0	6.801938661770081e-5
3242.0	6.801938661770081e-5
3244.0	6.801938661770081e-5
3246.0	6.801938661770081e-5
3248.0	6.801938661770081e-5
3250.0	6.801938661770081e-5
3252.0	6.801938661770081e-5
3254.0	6.801938661770081e-5
3256.0	6.801938661770081e-5
3258.0	6.801938661770081e-5
3260.0	6.801938661770081e-5
3262.0	6.801938661770081e-5
3264.0	6.801938661770081e-5
3266.0	6.801938661770081e-5
3268.0	6.801938661770081e-5
3270.0	6.801938661770081e-5
3272.0	6.801938661770081e-5
3274.0	6.801938661770081e-5
3276.0	6.801938661770081e-5
3278.0	6.801938661770081e-5
3280.0	6.801938661770081e-5
3282.0	6.801938661770081e-5
3284.0	6.801938661770081e-5
3286.0	6.801938661770081e-5
3288.0	6.801938661770081e-5
3290.0	6.801938661770081e-5
3292.0	6.801938661770081e-5
3294.0	6.801938661770081e-5
3296.0	6.801938661770081e-5
3298.0	6.801938661770081e-5
3300.0	6.801938661770081e-5
3302.0	6.801938661770081e-5
3304.0	6.801938661770081e-5
3306.0	6.801938661770081e-5
3308.0	6.801938661770081e-5
3310.0	6.801938661770081e-5
3312.0	6.801938661770081e-5
3314.0	6.801938661770081e-5
3316.0	6.801938661770081e-5
3318.0	6.801938661770081e-5
3320.0	6.801938661770081e-5
3322.0	6.801938661770081e-5
3324.0	6.801938661770081e-5
3326.0	6.801938661770081e-5
3328.0	6.801938661770081e-5
3330.0	6.801938661770081e-5
3332.0	6.801938661770081e-5
3334.0	6.801938661770081e-5
3336.0	6.801938661770081e-5
3338.0	6.801938661770081e-5
3340.0	6.801938661770081e-5
3342.0	6.801938661770081e-5
3344.0	6.801938661770081e-5
3346.0	6.801938661770081e-5
3348.0	6.801938661770081e-5
3350.0	6.801938661770081e-5
3352.0	6.801938661770081e-5
3354.0	6.801938661770081e-5
3356.0	6.801938661770081e-5
3358.0	6.801938661770081e-5
3360.0	6.801938661770081e-5
3362.0	6.801938661770081e-5
3364.0	6.801938661770081e-5
3366.0	6.801938661770081e-5
3368.0	6.801938661770081e-5
3370.0	6.801938661770081e-5
3372.0	6.801938661770081e-5
3374.0	6.801938661770081e-5
3376.0	6.801938661770081e-5
3378.0	6.801938661770081e-5
3380.0	6.801938661770081e-5
3382.0	6.801938661770081e-5
3384.0	6.801938661770081e-5
3386.0	6.801938661770081e-5
3388.0	6.801938661770081e-5
3390.0	6.801938661770081e-5
3392.0	6.801938661770081e-5
3394.0	6.801938661770081e-5
3396.0	6.801938661770081e-5
3398.0	6.801938661770081e-5
3400.0	6.801938661770081e-5
3402.0	6.801938661770081e-5
3404.0	6.801938661770081e-5
3406.0	6.801938661770081e-5
3408.0	6.801938661770081e-5
3410.0	6.801938661770081e-5
3412.0	6.801938661770081e-5
3414.0	6.801938661770081e-5
3416.0	6.801938661770081e-5
3418.0	6.801938661770081e-5
3420.0	6.801938661770081e-5
3422.0	6.801938661770081e-5
3424.0	6.801938661770081e-5
3426.0	6.801938661770081e-5
3428.0	6.801938661770081e-5
3430.0	6.801938661770081e-5
3432.0	6.801938661770081e-5
3434.0	6.801938661770081e-5
3436.0	6.801938661770081e-5
3438.0	6.801938661770081e-5
3440.0	6.801938661770081e-5
3442.0	6.801938661770081e-5
3444.0	6.801938661770081e-5
3446.0	6.801938661770081e-5
3448.0	6.801938661770081e-5
3450.0	6.801938661770081e-5
3452.0	6.801938661770081e-5
3454.0	6.801938661770081e-5
3456.0	6.801938661770081e-5
3458.0	6.801938661770081e-5
3460.0	6.801938661770081e-5
3462.0	6.801938661770081e-5
3464.0	6.801938661770081e-5
3466.0	6.801938661770081e-5
3468.0	6.801938661770081e-5
3470.0	6.801938661770081e-5
3472.0	6.801938661770081e-5
3474.0	6.801938661770081e-5
3476.0	6.801938661770081e-5
3478.0	6.801938661770081e-5
3480.0	6.801938661770081e-5
3482.0	6.801938661770081e-5
3484.0	6.801938661770081e-5
3486.0	6.801938661770081e-5
3488.0	6.801938661770081e-5
3490.0	6.801938661770081e-5
3492.0	6.801938661770081e-5
3494.0	6.801938661770081e-5
3496.0	6.801938661770081e-5
3498.0	6.801938661770081e-5
3500.0	6.801938661770081e-5
3502.0	6.801938661770081e-5
3504.0	6.801938661770081e-5
3506.0	6.801938661770081e-5
3508.0	6.801938661770081e-5
3510.0	6.801938661770081e-5
3512.0	6.801938661770081e-5
3514.0	6.801938661770081e-5
3516.0	6.801938661770081e-5
3518.0	6.801938661770081e-5
3520.0	6.801938661770081e-5
3522.0	6.801938661770081e-5
3524.0	6.801938661770081e-5
3526.0	6.801938661770081e-5
3528.0	6.801938661770081e-5
3530.0	6.801938661770081e-5
3532.0	6.801938661770081e-5
3534.0	6.801938661770081e-5
3536.0	6.801938661770081e-5
3538.0	6.801938661770081e-5
3540.0	6.801938661770081e-5
3542.0	6.801938661770081e-5
3544.0	6.801938661770081e-5
3546.0	6.801938661770081e-5
3548.0	6.801938661770081e-5
3550.0	6.801938661770081e-5
3552.0	6.801938661770081e-5
3554.0	6.801938661770081e-5
3556.0	6.801938661770081e-5
3558.0	6.801938661770081e-5
3560.0	6.801938661770081e-5
3562.0	6.801938661770081e-5
3564.0	6.801938661770081e-5
3566.0	6.801938661770081e-5
3568.0	6.801938661770081e-5
3570.0	6.801938661770081e-5
3572.0	6.801938661770081e-5
3574.0	6.801938661770081e-5
3576.0	6.801938661770081e-5
3578.0	6.801938661770081e-5
3580.0	6.801938661770081e-5
3582.0	6.801938661770081e-5
3584.0	6.801938661770081e-5
3586.0	6.801938661770081e-5
3588.0	6.801938661770081e-5
3590.0	6.801938661770081e-5
3592.0	6.801938661770081e-5
3594.0	6.801938661770081e-5
3596.0	6.801938661770081e-5
3598.0	6.801938661770081e-5
3600.0	6.801938661770081e-5
3602.0	6.801938661770081e-5
3604.0	6.801938661770081e-5
3606.0	6.801938661770081e-5
3608.0	6.801938661770081e-5
3610.0	6.801938661770081e-5
3612.0	6.801938661770081e-5
3614.0	6.801938661770081e-5
3616.0	6.801938661770081e-5
3618.0	6.801938661770081e-5
3620.0	6.801938661770081e-5
3622.0	6.801938661770081e-5
3624.0	6.801938661770081e-5
3626.0	6.801938661770081e-5
3628.0	6.801938661770081e-5
3630.0	6.801938661770081e-5
3632.0	6.801938661770081e-5
3634.0	6.801938661770081e-5
3636.0	6.801938661770081e-5
3638.0	6.801938661770081e-5
3640.0	6.801938661770081e-5
3642.0	6.801938661770081e-5
3644.0	6.801938661770081e-5
3646.0	6.801938661770081e-5
3648.0	6.801938661770081e-5
3650.0	6.801938661770081e-5
3652.0	6.801938661770081e-5
3654.0	6.801938661770081e-5
3656.0	6.801938661770081e-5
3658.0	6.801938661770081e-5
3660.0	6.801938661770081e-5
3662.0	6.801938661770081e-5
3664.0	6.801938661770081e-5
3666.0	6.801938661770081e-5
3668.0	6.801938661770081e-5
3670.0	6.801938661770081e-5
3672.0	6.801938661770081e-5
3674.0	6.801938661770081e-5
3676.0	6.801938661770081e-5
3678.0	6.801938661770081e-5
3680.0	6.801938661770081e-5
3682.0	6.801938661770081e-5
3684.0	6.801938661770081e-5
3686.0	6.801938661770081e-5
3688.0	6.801938661770081e-5
3690.0	6.801938661770081e-5
3692.0	6.801938661770081e-5
3694.0	6.801938661770081e-5
3696.0	6.801938661770081e-5
3698.0	6.801938661770081e-5
3700.0	6.801938661770081e-5
3702.0	6.801938661770081e-5
3704.0	6.801938661770081e-5
3706.0	6.801938661770081e-5
3708.0	6.801938661770081e-5
3710.0	6.801938661770081e-5
3712.0	6.801938661770081e-5
3714.0	6.801938661770081e-5
3716.0	6.801938661770081e-5
3718.0	6.801938661770081e-5
3720.0	6.801938661770081e-5
3722.0	6.801938661770081e-5
3724.0	6.801938661770081e-5
3726.0	6.801938661770081e-5
3728.0	6.801938661770081e-5
3730.0	6.801938661770081e-5
3732.0	6.801938661770081e-5
3734.0	6.801938661770081e-5
3736.0	6.801938661770081e-5
3738.0	6.801938661770081e-5
3740.0	6.801938661770081e-5
3742.0	6.801938661770081e-5
3744.0	6.801938661770081e-5
3746.0	6.801938661770081e-5
3748.0	6.801938661770081e-5
3750.0	6.801938661770081e-5
3752.0	6.801938661770081e-5
3754.0	6.801938661770081e-5
3756.0	6.801938661770081e-5
3758.0	6.801938661770081e-5
3760.0	6.801938661770081e-5
3762.0	6.801938661770081e-5
3764.0	6.801938661770081e-5
3766.0	6.801938661770081e-5
3768.0	6.801938661770081e-5
3770.0	6.801938661770081e-5
3772.0	6.801938661770081e-5
3774.0	6.801938661770081e-5
3776.0	6.801938661770081e-5
3778.0	6.801938661770081e-5
3780.0	6.801938661770081e-5
3782.0	6.801938661770081e-5
3784.0	6.801938661770081e-5
3786.0	6.801938661770081e-5
3788.0	6.801938661770081e-5
3790.0	6.801938661770081e-5
3792.0	6.801938661770081e-5
3794.0	6.801938661770081e-5
3796.0	6.801938661770081e-5
3798.0	6.801938661770081e-5
3800.0	6.801938661770081e-5
3802.0	6.801938661770081e-5
3804.0	6.801938661770081e-5
3806.0	6.801938661770081e-5
3808.0	6.801938661770081e-5
3810.0	6.801938661770081e-5
3812.0	6.801938661770081e-5
3814.0	6.801938661770081e-5
3816.0	6.801938661770081e-5
3818.0	6.801938661770081e-5
3820.0	6.801938661770081e-5
3822.0	6.801938661770081e-5
3824.0	6.801938661770081e-5
3826.0	6.801938661770081e-5
3828.0	6.801938661770081e-5
3830.0	6.801938661770081e-5
3832.0	6.801938661770081e-5
3834.0	6.801938661770081e-5
3836.0	6.801938661770081e-5
3838.0	6.801938661770081e-5
3840.0	6.801938661770081e-5
3842.0	6.801938661770081e-5
3844.0	6.801938661770081e-5
3846.0	6.801938661770081e-5
3848.0	6.801938661770081e-5
3850.0	6.801938661770081e-5
3852.0	6.801938661770081e-5
3854.0	6.801938661770081e-5
3856.0	6.801938661770081e-5
3858.0	6.801938661770081e-5
3860.0	6.801938661770081e-5
3862.0	6.801938661770081e-5
3864.0	6.801938661770081e-5
3866.0	6.801938661770081e-5
3868.0	6.801938661770081e-5
3870.0	6.801938661770081e-5
3872.0	6.801938661770081e-5
3874.0	6.801938661770081e-5
3876.0	6.801938661770081e-5
3878.0	6.801938661770081e-5
3880.0	6.801938661770081e-5
3882.0	6.801938661770081e-5
3884.0	6.801938661770081e-5
3886.0	6.801938661770081e-5
3888.0	6.801938661770081e-5
3890.0	6.801938661770081e-5
3892.0	6.801938661770081e-5
3894.0	6.801938661770081e-5
3896.0	6.801938661770081e-5
3898.0	6.801938661770081e-5
3900.0	6.801938661770081e-5
3902.0	6.801938661770081e-5
3904.0	6.801938661770081e-5
3906.0	6.801938661770081e-5
3908.0	6.801938661770081e-5
3910.0	6.801938661770081e-5
3912.0	6.801938661770081e-5
3914.0	6.801938661770081e-5
3916.0	6.801938661770081e-5
3918.0	6.801938661770081e-5
3920.0	6.801938661770081e-5
3922.0	6.801938661770081e-5
3924.0	6.801938661770081e-5
3926.0	6.801938661770081e-5
3928.0	6.801938661770081e-5
3930.0	6.801938661770081e-5
3932.0	6.801938661770081e-5
3934.0	6.801938661770081e-5
3936.0	6.801938661770081e-5
3938.0	6.801938661770081e-5
3940.0	6.801938661770081e-5
3942.0	6.801938661770081e-5
3944.0	6.801938661770081e-5
3946.0	6.801938661770081e-5
3948.0	6.801938661770081e-5
3950.0	6.801938661770081e-5
3952.0	6.801938661770081e-5
3954.0	6.801938661770081e-5
3956.0	6.801938661770081e-5
3958.0	6.801938661770081e-5
3960.0	6.801938661770081e-5
3962.0	6.801938661770081e-5
3964.0	6.801938661770081e-5
3966.0	6.801938661770081e-5
3968.0	6.801938661770081e-5
3970.0	6.801938661770081e-5
3972.0	6.801938661770081e-5
3974.0	6.801938661770081e-5
3976.0	6.801938661770081e-5
3978.0	6.801938661770081e-5
3980.0	6.801938661770081e-5
3982.0	6.801938661770081e-5
3984.0	6.801938661770081e-5
3986.0	6.801938661770081e-5
3988.0	6.801938661770081e-5
3990.0	6.801938661770081e-5
3992.0	6.801938661770081e-5
3994.0	6.801938661770081e-5
3996.0	6.801938661770081e-5
3998.0	6.801938661770081e-5
4000.0	6.801938661770081e-5
4002.0	6.801938661770081e-5


==> TeX/Tikz/plot_data/lasso/gam/aGRAAL-lasso_100_300_10.jsonl.txt <==
4.0	0.00031002492847314174
6.0	0.0003444721427479353
8.0	0.000314425658699494
10.0	0.0002322776350264385
12.0	0.0001580395106081843
14.0	0.0001755994562313159
16.0	0.00019511050692368434
18.0	0.00021678945213742705
20.0	0.00024087716904158562
22.0	0.00026764129893509515
24.0	0.00029737922103899463
26.0	0.000330421356709994
28.0	0.0003671348407888823
30.0	0.0004079276008765359
32.0	0.00045325288986281767
34.0	0.0005036143220697975
36.0	0.0005595714689664417
38.0	0.0006217460766293797
40.0	0.0006908289740326441
42.0	0.0007675877489251602
44.0	0.0008528752765835113
46.0	0.0004459725786832796
48.0	8.699026525616926e-5
50.0	9.665585028463251e-5
52.0	0.00010739538920514725
54.0	0.0001193282102279414
56.0	0.00013258690025326822
58.0	0.00014731877805918692
60.0	0.00016368753117687436
62.0	0.0001818750346409715
64.0	0.00020208337182330168
66.0	0.00022453707980366855
68.0	0.0002494856442262984
70.0	0.0002772062713625538
72.0	0.0003080069681806153
74.0	0.00034222996464512815
76.0	0.0003802555162723646
78.0	0.0004225061291915163
80.0	0.0004694512546572403
82.0	0.0005216125051747115
84.0	0.0005795694501941239
86.0	0.0006439660557712488
88.0	0.000715517839745832
90.0	0.0007950198219398134
92.0	0.0008833553577109038
94.0	0.0009815059530121153
96.0	0.0010905621700134614
98.0	0.0012117357444594017
100.0	0.0003243495195664718
102.0	0.00022066183508671986
104.0	0.00018897062366199583
106.0	0.00020996735962443982
108.0	0.00023329706624937758
110.0	0.0002592189624993084
112.0	0.00028802106944367603
114.0	0.0003200234104929734
116.0	0.0003555815672144149
118.0	0.00039509063023823883
120.0	0.0004389895891535987
122.0	0.00048776621017066526
124.0	0.0005419624557451837
126.0	0.0006021805063835374
128.0	0.0006690894515372638
130.0	0.0007434327239302932
132.0	0.0008260363599225481
134.0	0.0007691933881469165
136.0	0.00011460447724529209
138.0	0.00012733830805032454
140.0	0.00014148700894480506
142.0	0.00015720778771645007
144.0	0.00017467531968494454
146.0	0.00019408368853882728
148.0	0.00021564854282091921
150.0	0.00023960949202324358
152.0	0.0002662327689147151
154.0	0.0002958141876830168
156.0	0.00032868243075890756
158.0	0.00036520270084323064
160.0	0.00040578077871470075
162.0	0.0004508675319052231
164.0	0.0005009639243391368
166.0	0.0005566265825990409
168.0	0.000618473980665601
170.0	0.0006871933118506679
172.0	0.0007635481242785199
174.0	0.0008483868047539111
176.0	0.0009426520052821235
178.0	0.0010473911169801373
180.0	0.0011637679077557083
182.0	0.00020127001075528946
184.0	0.00022363334528365496
186.0	0.0002484814947596166
188.0	0.00027609054973290736
190.0	0.00030676727748100817
192.0	0.00034085253053445355
194.0	0.00037872503392717065
196.0	0.00042080559325241183
198.0	0.0004675617702804576
200.0	0.0005195130780893973
202.0	0.0004541400112521776
204.0	0.0001315252708006181
206.0	0.00014613918977846458
208.0	0.00016237687753162732
210.0	0.00018041875281291927
212.0	0.00020046528090324363
214.0	0.00022273920100360404
216.0	0.0002474880011151156
218.0	0.00027498666790568406
220.0	0.00030554074211742673
222.0	0.0003394897134638075
224.0	0.0003772107927375639
226.0	0.0004191231030417377
228.0	0.0004656923367130419
230.0	0.0005174359296811577
232.0	0.0005749288107568419
234.0	0.0006388097897298243
236.0	0.0007097886552553604
238.0	0.000788654061394845
240.0	0.0008762822904387167
242.0	0.000973646989376352
244.0	0.00030728670479130115
246.0	0.0001554152650997314
248.0	0.000166472474089153
250.0	0.00018496941565461446
252.0	0.00020552157294957162
254.0	0.00022835730327730181
256.0	0.0002537303369747798
258.0	0.00028192259663864424
260.0	0.00031324732959849363
262.0	0.0003480525884427707
264.0	0.00038672509826974524
266.0	0.00042969455363305026
268.0	0.00047743839292561143
270.0	0.0005304871032506794
272.0	0.0005894301147229772
274.0	0.0006549223496921969
276.0	0.0007276914996579967
278.0	0.0008085461107311074
280.0	0.0003977509131464747
282.0	8.621319630282015e-5
284.0	9.579244033646683e-5
286.0	0.00010643604481829648
288.0	0.00011826227202032943
290.0	0.0001314025244670327
292.0	0.00014600280496336967
294.0	0.00016222533884818852
296.0	0.00018025037649798726
298.0	0.00020027819610887474
300.0	0.00022253132900986082
302.0	0.0002472570322331787
304.0	0.000274730035814643
306.0	0.0003052555953496034
308.0	0.00033917288372178157
310.0	0.0003768587596908684
312.0	0.00041873195521207604
314.0	0.00046525772801341784
316.0	0.0005169530311260198
318.0	0.0005743922568066887
320.0	0.0006382136186740986
322.0	0.0007091262429712208
324.0	0.0007879180477458009
326.0	0.0008754644974953344
328.0	0.0009727383305503716
330.0	0.0010808203672781906
332.0	0.0012009115191979895
334.0	0.00038821522708039634
336.0	0.00013296637160388513
338.0	0.0001477404128932057
340.0	0.00016415601432578412
342.0	0.00018239557147309347
344.0	0.000202661746081215
346.0	0.00022517971786801665
348.0	0.0002501996865200185
350.0	0.00027799965168890945
352.0	0.0003088885018765661
354.0	0.00034320944652951787
356.0	0.00038134382947724207
358.0	0.00042371536608582454
360.0	0.00047079485120647176
362.0	0.0005231053902294131
364.0	0.0005812282113660146
366.0	0.0006458091237400162
368.0	0.0007175656930444625
370.0	0.0007972952144938472
372.0	0.0008858835716598303
374.0	0.0004201028811830721
376.0	8.446140432657221e-5
378.0	9.384600480730246e-5
380.0	0.00010427333867478052
382.0	0.00011585926519420057
384.0	0.00012873251688244508
386.0	0.00014303612986938343
388.0	0.00015892903318820382
390.0	0.0001765878146535598
392.0	0.00019620868294839978
394.0	0.00021800964772044422
396.0	0.0002422329419116047
398.0	0.00026914771323511633
400.0	0.00029905301470568483
402.0	0.0003322811274507609
404.0	0.00036920125272306767
406.0	0.0004102236141367419
408.0	0.000455804015707491
410.0	0.0005064489063416567
412.0	0.0005627210070462853
414.0	0.0006252455633847614
416.0	0.0006947172926497349
418.0	0.0007719081029441499
420.0	0.0008576756699379444
422.0	0.0009529729665977161
424.0	0.0010588588517752402
426.0	0.0011765098353058224
428.0	0.0013072331503398028
430.0	0.0014524812781553365
432.0	0.00029378973539939424
434.0	0.00020478113374256763
436.0	0.00016367188929292941
438.0	0.00018185765476992158
440.0	0.00020206406085546843
442.0	0.0002245156231727427
444.0	0.0002494618035252697
446.0	0.0002771797816947441
448.0	0.00030797753521638236
450.0	0.000342197261351536
452.0	0.00038021917927948443
454.0	0.0004224657547549827
456.0	0.00046940639417220303
458.0	0.0005215626601913368
460.0	0.0005795140668792631
462.0	0.0006439045187547368
464.0	0.0007154494652830409
466.0	0.0007949438503144899
468.0	0.000394373230481631
470.0	8.575935323706687e-5
472.0	9.528817026340763e-5
474.0	0.0001058757447371196
476.0	0.00011763971637457734
478.0	0.0001307107959717526
480.0	0.00014523421774639177
482.0	0.0001613713530515464
484.0	0.00017930150339060712
486.0	0.00019922389265623016
488.0	0.00022135988072914464
490.0	0.00024595542303238295
492.0	0.0002732838033693144
494.0	0.00030364867041034936
496.0	0.0003373874115670549
498.0	0.0003748749017411721
500.0	0.00041652766860130234
502.0	0.0004628085206681137
504.0	0.0005142316896312375
506.0	0.0005713685440347084
508.0	0.0006348539378163427
510.0	0.0007053932642403808
512.0	0.0007837702936004231
514.0	0.0008708558817782479
516.0	0.0009676176464202754
518.0	0.0010751307182447504
520.0	0.0011945896869386117
522.0	0.00022374572261596811
524.0	0.0002173961364182537
526.0	0.00024155126268694856
528.0	0.0002683902918743873
530.0	0.0002982114354159859
532.0	0.00033134603935109546
534.0	0.00036816226594566165
536.0	0.00040906918438406853
538.0	0.00045452131598229837
540.0	0.000505023684424776
542.0	0.0005611374271386401
544.0	0.0003131677217673196
546.0	9.589664650196975e-5
548.0	0.00010655182944663306
550.0	0.00011839092160737007
552.0	0.00013154546845263343
554.0	0.00014616163161403715
556.0	0.00016240181290448573
558.0	0.00018044645878276193
560.0	0.00020049606531417994
562.0	0.0002227734059046444
564.0	0.00024752600656071603
566.0	0.0002750288961785734
568.0	0.0003055876624206371
570.0	0.0003395418471340412
572.0	0.0003772687190378236
574.0	0.00041918746559758177
576.0	0.00046576385066397975
578.0	0.0005175153896266442
580.0	0.0005750170995851603
582.0	0.0006389078884279559
584.0	0.0007098976538088399
586.0	0.000788775170898711
588.0	0.0008764168565541234
590.0	0.0009737965072823594
592.0	0.0010819961192026217
594.0	0.0012022179102251353
596.0	0.00048214203149641975
598.0	9.233111503750211e-5
600.0	0.0001025901278194468
602.0	0.00011398903091049645
604.0	0.0001266544787894405
606.0	0.0001407271986549339
608.0	0.00015636355406103766
610.0	0.00017373728229004185
612.0	0.00019304142476671317
614.0	0.00021449047196301464
616.0	0.00023832274662557182
618.0	0.00026480305180619093
620.0	0.00029422561311798993
622.0	0.00032691734790887773
624.0	0.00036324149767653083
626.0	0.00040360166408503426
628.0	0.00044844629342781587
630.0	0.0004982736593642399
632.0	0.0005536373992935999
634.0	0.0006151526658817777
636.0	0.0006835029620908641
638.0	0.0007594477356565157
640.0	0.0008438308173961286
642.0	0.0009375897971068096
644.0	0.0010417664412297883
646.0	0.0011575182680330983
648.0	0.0012861314089256649
650.0	0.0012054286555514696
652.0	6.918151250082704e-5
654.0	7.686834722314116e-5
656.0	8.540927469237907e-5
658.0	9.489919410264341e-5
660.0	0.00010544354900293713
662.0	0.00011715949889215237
664.0	0.0001301772209912804
666.0	0.00014464135665697824
668.0	0.00016071261850775361
670.0	0.00017856957611972626
672.0	0.00019841064013302918
674.0	0.00022045626681447688
676.0	0.00024495140757164097
678.0	0.00027216823063515663
680.0	0.00030240914515017406
682.0	0.0003360101612779712
684.0	0.00037334462364219025
686.0	0.00041482735960243365
688.0	0.0004609192884471485
690.0	0.0005121325427190539
692.0	0.0005690361585767266
694.0	0.0006322623984185851
696.0	0.0007025137760206502
698.0	0.0007805708622451669
700.0	0.0008673009580501855
702.0	0.0009636677311668728
704.0	0.0010707419235187476
706.0	0.001189713248354164
708.0	0.0013219036092824046
710.0	0.0014687817880915607
712.0	0.0016319797645461787
714.0	0.0003313000633745144
716.0	0.00019543979033170324
718.0	0.00014961313643131022
720.0	0.00016623681825701135
722.0	0.00018470757584112375
724.0	0.00020523063982347083
726.0	0.00022803404424830094
728.0	0.00025337116027588996
730.0	0.0002815235114176555
732.0	0.0003128039015751728
734.0	0.00034755989063908093
736.0	0.0003861776562656455
738.0	0.0004290862847396061
740.0	0.00047676253859956234
742.0	0.0005297361539995137
744.0	0.0005885957266661264
746.0	0.0006539952518512515
748.0	0.000726661390945835
750.0	0.0008074015454953723
752.0	0.0008971128283281915
754.0	0.0002966169229200779
756.0	0.0001501392869231969
758.0	0.00016682142991466324
760.0	0.00018535714434962585
762.0	0.0002059523826106954
764.0	0.00022883598067855045
766.0	0.00025426220075394493
768.0	0.00028251355639327214
770.0	0.00031390395154808016
772.0	0.0003487821683867558
774.0	0.0003875357426519509
776.0	0.0004305952696132788
778.0	0.00047843918845919865
780.0	0.0005315990982879985
782.0	0.0005906656647644428
784.0	0.0006562951830716031
786.0	0.000729216870079559
788.0	0.0008102409667550657
790.0	0.000900267740838962
792.0	0.00020352830737717633
794.0	0.00020301434321248489
796.0	0.00022557149245831654
798.0	0.0002506349916203517
800.0	0.00027848332402261305
802.0	0.00030942591558068115
804.0	0.0003438065728674235
806.0	0.00038200730318602616
808.0	0.00042445255909558463
810.0	0.0004716139545506496
812.0	0.0005240155050562774
814.0	0.0005822394500625304
816.0	0.0006469327222917005
818.0	0.0003331294288429361
820.0	9.615478063499195e-5
822.0	0.00010683864514999106
824.0	0.00011870960572221229
826.0	0.00013189956191356921
828.0	0.0001465550687928547
830.0	0.0001628389653253941
832.0	0.00018093218369488235
834.0	0.0002010357596609804
836.0	0.00022337306628997824
838.0	0.0002481922958777536
840.0	0.00027576921764194844
842.0	0.0003064102418243872
844.0	0.0003404558242493191
846.0	0.0003782842491659101
848.0	0.00042031583240656684
850.0	0.00046701759156285205
852.0	0.0005189084350698356
854.0	0.0005765649278553729
856.0	0.000640627697617081
858.0	0.0007118085529078678
860.0	0.0007908983921198531
862.0	0.0008787759912442813
864.0	0.0009764177680492014
866.0	0.0010849086311657795
868.0	0.0012054540346286438
870.0	0.0013393933718096043
872.0	0.00014300635016063843
874.0	0.0001588959446229316
876.0	0.0001765510495810351
878.0	0.00019616783286781678
880.0	0.00021796425874201866
882.0	0.00024218250971335406
884.0	0.0002690916774592823
886.0	0.0002989907527325359
888.0	0.0003322119474805955
890.0	0.0003691243860895506
892.0	0.00041013820676616733
894.0	0.0004557091186290748
896.0	0.0005063434651434165
898.0	0.0005626038501593517
900.0	0.0006251153890659464
902.0	0.0006945726545177183
904.0	0.0007717473939085759
906.0	0.0008574971043428622
908.0	0.0002352110599288882
910.0	0.00018144920149989498
912.0	0.0002016102238887722
914.0	0.00022401135987641356
916.0	0.00024890151097379284
918.0	0.0002765572344153254
920.0	0.0003072858160170282
922.0	0.0003414286844633647
924.0	0.0003793652049592941
926.0	0.0004215168943992157
928.0	0.00046835210488801744
930.0	0.0005203912276533527
932.0	0.0005782124751703919
934.0	0.0006424583057448799
936.0	0.0007138425619387554
938.0	0.0003972047348290842
940.0	7.847493494327873e-5
942.0	8.719437215919859e-5
944.0	9.688263573244288e-5
946.0	0.00010764737303604766
948.0	0.00011960819226227518
950.0	0.00013289799140252798
952.0	0.00014766443489169776
954.0	0.00016407159432410863
956.0	0.00018230177147123182
958.0	0.00020255752385692425
960.0	0.00022506391539658252
962.0	0.0002500710171073139
964.0	0.00027785668567479325
966.0	0.0003087296507497703
968.0	0.0003430329452775226
970.0	0.0003811477169750251
972.0	0.00042349746330558346
974.0	0.00047055273700620385
976.0	0.0005228363744513376
978.0	0.0005809293049459307
980.0	0.0006454770054954786
982.0	0.0007171966727727541
984.0	0.0007968851919697268
986.0	0.0008854279910774743
988.0	0.0009838088789749714
990.0	0.0010931209766388572
992.0	0.0012145788629320635
994.0	0.0001715266504967759
996.0	0.0001905851672186399
998.0	0.0002117612969095999
1000.0	0.00023529032989955543
1002.0	0.00026143369988839495
1004.0	0.0002904818887648833
1006.0	0.00032275765418320366
1008.0	0.0003586196157591152
1010.0	0.0003984662397323502
1012.0	0.00044274026636927804
1014.0	0.0004919336292991979
1016.0	0.0005465929214435532
1018.0	0.0006073254682706147
1020.0	0.0006748060758562386
1022.0	0.00029262971490966535
1024.0	0.00011923481691534393
1026.0	0.0001324831299059377
1028.0	0.0001472034776732641
1030.0	0.00016355941963696013
1032.0	0.00018173268848551127
1034.0	0.00020192520942834586
1036.0	0.0002243613438092732
1038.0	0.00024929038201030354
1040.0	0.0002769893133447817
1042.0	0.0003077659037164241
1044.0	0.00034196211524047126
1046.0	0.00037995790582274585
1048.0	0.0004221754509141621
1050.0	0.00046908383434906897
1052.0	0.0005212042603878544
1054.0	0.0005791158448753939
1056.0	0.0006434620498615487
1058.0	0.0007149578331794986
1060.0	0.0007943975924216652
1062.0	0.000882663991579628
1064.0	0.000980737768421809
1066.0	0.0010897086315797878
1068.0	0.00033675746439405915
1070.0	0.00014500795281812816
1072.0	0.00016111994757569796
1074.0	0.00017902216397299773
1076.0	0.00019891351552555304
1078.0	0.0002210150172506145
1080.0	0.0002455722413895717
1082.0	0.000272858045988413
1084.0	0.00030317560665379223
1086.0	0.0003368617851708803
1088.0	0.00037429087241208923
1090.0	0.0004158787471245436
1092.0	0.00046208749680504846
1094.0	0.0005134305520056095
1096.0	0.0005704783911173438
1098.0	0.0006338648790192709
1100.0	0.0007042943100214121
1102.0	0.0007825492333571246
1104.0	0.000869499148174583
1106.0	0.00027122368924705067
1108.0	0.0001585557183295241
1110.0	0.0001761730203661379
1112.0	0.0001957478004068199
1114.0	0.00021749755600757766
1116.0	0.00024166395111953074
1118.0	0.00026851550124392304
1120.0	0.00029835055693769227
1122.0	0.0003315006188196581
1124.0	0.0003683340209107312
1126.0	0.00040926002323414583
1128.0	0.00045473335914905096
1130.0	0.00050525928794339
1132.0	0.0005613992088259889
1134.0	0.0006237768986955433
1136.0	0.0006930854429950481
1138.0	0.0007700949366611646
1140.0	0.0005617899869070945
1142.0	6.394723819432938e-5
1144.0	7.10524868825882e-5
1146.0	7.894720764732022e-5
1148.0	8.771911960813358e-5
1150.0	9.746568845348177e-5
1152.0	0.00010829520939275752
1154.0	0.00012032801043639725
1156.0	0.00013369778937377474
1158.0	0.00014855309930419415
1160.0	0.0001650589992268824
1162.0	0.00018339888802986935
1164.0	0.00020377654225541038
1166.0	0.00022641838028378933
1168.0	0.0002515759780930993
1170.0	0.0002795288645478881
1172.0	0.0003105876272754312
1174.0	0.00034509736363936807
1176.0	0.00038344151515485344
1178.0	0.00042604612794983716
1180.0	0.0004733845866109302
1182.0	0.0005259828740121447
1184.0	0.0005844254155690497
1186.0	0.0006493615728544997
1188.0	0.0007215128587272219
1190.0	0.0008016809541413578
1192.0	0.0008907566157126198
1194.0	0.000989729573014022
1196.0	0.0010996995255711356
1198.0	0.0012218883617457063
1200.0	0.0009853649387041208
1202.0	4.9582284832742306e-5
1204.0	5.50914275919359e-5
1206.0	6.121269732437322e-5
1208.0	6.801410813819247e-5
1210.0	7.55712312646583e-5
1212.0	8.396803473850922e-5
1214.0	9.329781637612137e-5
1216.0	0.00010366424041791263
1218.0	0.00011518248935323626
1220.0	0.00012798054372581806
1222.0	0.00014220060413979785
1224.0	0.00015800067126644205
1226.0	0.00017555630140715786
1228.0	0.00019506255711906428
1230.0	0.0002167361745767381
1232.0	0.00024081797175193125
1234.0	0.0002675755241688125
1236.0	0.00029730613796534727
1238.0	0.0003303401532948303
1240.0	0.0003670446147720337
1242.0	0.00040782734974670413
1244.0	0.00045314149971856016
1246.0	0.0005034905552428446
1248.0	0.0005594339502698274
1250.0	0.000621593278077586
1252.0	0.0006906591978639845
1254.0	0.0007673991087377605
1256.0	0.0008526656763752895
1258.0	0.0009474063070836551
1260.0	0.0010526736745373945
1262.0	0.0011696374161526606
1264.0	0.0012995971290585117
1266.0	0.0004166613141886755
1268.0	0.00012686530739711602
1270.0	0.00014096145266346226
1272.0	0.00015662383629273585
1274.0	0.0001740264847697065
1276.0	0.00019336276085522947
1278.0	0.0002148475120613661
1280.0	0.00023871945784596234
1282.0	0.0002652438420510693
1284.0	0.0002947153800567437
1286.0	0.0003274615333963819
1288.0	0.0003638461482182021
1290.0	0.0004042734980202246
1292.0	0.0004491927755780273
1294.0	0.0004991030839755859
1296.0	0.0005545589821950955
1298.0	0.0006161766468834395
1300.0	0.0006846407187593772
1302.0	0.0007607119097326414
1304.0	0.0008452354552584905
1306.0	0.0009391505058427672
1308.0	0.0010435005620475191
1310.0	0.00017103362701975612
1312.0	0.00019003736335528458
1314.0	0.0002111526259503162
1316.0	0.00023461402883368467
1318.0	0.00026068225425964967
1320.0	0.00028964694917738855
1322.0	0.0003218299435304317
1324.0	0.00035758882614492416
1326.0	0.00039732091793880466
1328.0	0.00044146768659867187
1330.0	0.0004905196517763021
1332.0	0.0005450218353070024
1334.0	0.0006055798170077805
1336.0	0.0006728664633419783
1338.0	0.0003754362209833101
1340.0	8.128668208048296e-5
1342.0	9.031853564498107e-5
1344.0	0.00010035392849442342
1346.0	0.0001115043649938038
1348.0	0.00012389373888200422
1350.0	0.00013765970986889358
1352.0	0.00015295523318765953
1354.0	0.0001699502590973995
1356.0	0.0001888336212193328
1358.0	0.00020981513468814757
1360.0	0.00023312792743127508
1362.0	0.00025903103047919453
1364.0	0.00028781225608799394
1366.0	0.0003197913956533266
1368.0	0.0003553237729481407
1370.0	0.0003948041921646008
1372.0	0.00043867132462733425
1374.0	0.0004874125829192603
1376.0	0.0005415695365769559
1378.0	0.000601743929529951
1380.0	0.00066860436614439
1382.0	0.0007428937401604334
1384.0	0.0008254374890671483
1386.0	0.0009171527656301648
1388.0	0.0010190586284779608
1390.0	0.001132287364975512
1392.0	0.0012580970721950135
1394.0	0.0013978856357722373
1396.0	0.0008579522684057872
1398.0	4.266603596790974e-5
1400.0	4.7406706631010826e-5
1402.0	5.267411847890092e-5
1404.0	5.8526798309889915e-5
1406.0	6.502977589987769e-5
1408.0	7.225530655541966e-5
1410.0	8.028367395046629e-5
1412.0	8.920408216718478e-5
1414.0	9.911564685242754e-5
1416.0	0.00011012849650269727
1418.0	0.00012236499611410808
1420.0	0.00013596110679345343
1422.0	0.0001510678964371705
1424.0	0.00016785321826352277
1426.0	0.00018650357584835863
1428.0	0.00020722619538706517
1430.0	0.0002302513282078502
1432.0	0.00025583480911983356
1434.0	0.0002842608990220373
1436.0	0.00031584544335781924
1438.0	0.00035093938150868807
1440.0	0.00038993264612076454
1442.0	0.0004332584956897384
1444.0	0.0004813983285441538
1446.0	0.0005348870317157265
1448.0	0.000594318924128585
1450.0	0.0006603543601428723
1452.0	0.0007337270668254137
1454.0	0.0008152522964726819
1456.0	0.0009058358849696466
1458.0	0.0010064843166329408
1460.0	0.0011183159073699343
1462.0	0.0012425732304110382
1464.0	0.0013806369226789315
1466.0	0.0015340410251988127
1468.0	0.001704490027998681
1470.0	0.0018938778088874234
1472.0	0.0021043086765415815
1474.0	0.0023381207517128686
1476.0	0.002597911946347632
1478.0	0.0028865688292751468
1480.0	0.000742747586340237
1482.0	0.00010679374908985035
1484.0	0.00011865972121094484
1486.0	0.0001318441346788276
1488.0	0.00014649348297647512
1490.0	0.00016277053664052793
1492.0	0.00018085615182280882
1494.0	0.0002009512798031209
1496.0	0.00022327919978124545
1498.0	0.0002480879997569394
1500.0	0.00027565333306326604
1502.0	0.0003062814811814067
1504.0	0.0003403127568682297
1506.0	0.00037812528540914417
1508.0	0.0004201392060101602
1510.0	0.0004668213400112891
1512.0	0.0005186903777903213
1514.0	0.0005763226419892459
1516.0	0.0006403584910991621
1518.0	0.0007115094345546246
1520.0	0.0007905660383940274
1522.0	0.0008784067093266971
1524.0	0.0009760074548074413
1526.0	0.0010844527275638237
1528.0	0.0006079585004704444
1530.0	5.2036360080478836e-5
1532.0	5.7818177867198706e-5
1534.0	6.424241985244301e-5
1536.0	7.138046650271447e-5
1538.0	7.931162944746052e-5
1540.0	8.812403271940058e-5
1542.0	9.79155919104451e-5
1544.0	0.00010879510212271678
1546.0	0.00012088344680301866
1548.0	0.00013431494089224296
1550.0	0.0001492388232136033
1552.0	0.00016582091468178144
1554.0	0.00018424546075753494
1556.0	0.00020471717861948328
1558.0	0.00022746353179942588
1560.0	0.00025273725755491766
1562.0	0.00028081917506101963
1564.0	0.0003120213056233552
1566.0	0.0003466903395815058
1568.0	0.00038521148842389534
1570.0	0.0004280127649154393
1572.0	0.0004755697387949326
1574.0	0.0005284108208832585
1576.0	0.0005871231343147317
1578.0	0.0006523590381274797
1580.0	0.0007248433756971998
1582.0	0.0008053815285524442
1584.0	0.0008948683650582713
1586.0	0.0009942981833980793
1588.0	0.0011047757593311992
1590.0	0.0012275286214791102
1592.0	0.0013639206905323449
1594.0	0.00030021993426498895
1596.0	0.00018896189515518576
1598.0	0.00015984451544596737
1600.0	0.00017760501716218598
1602.0	0.00019733890795798443
1604.0	0.00021926545328664938
1606.0	0.00024362828142961043
1608.0	0.00027069809047734495
1610.0	0.00030077565608593887
1612.0	0.00033419517342882097
1614.0	0.00037132797047646776
1616.0	0.00041258663386274197
1618.0	0.00045842959318082444
1620.0	0.0005093662146453605
1622.0	0.0005659624607170673
1624.0	0.0006288471785745192
1626.0	0.0006987190873050214
1628.0	0.0007763545414500237
1630.0	0.000862616157166693
1632.0	0.0002907446980042234
1634.0	0.00014773294541735093
1636.0	0.00016414771713038994
1638.0	0.00018238635236709995
1640.0	0.00020265150263011107
1642.0	0.00022516833625567896
1644.0	0.0002501870402840878
1646.0	0.0002779856003156531
1648.0	0.0003088728892396146
1650.0	0.00034319209915512734
1652.0	0.00038132455461680815
1654.0	0.0004236939495742313
1656.0	0.00047077105508247925
1658.0	0.0005230789500916437
1660.0	0.0005811988334351596
1662.0	0.0006457764815946219
1664.0	0.0007175294239940243
1666.0	0.0007972549155489159
1668.0	0.000885838795054351
1670.0	0.00032374119377123506
1672.0	0.00013091978907143898
1674.0	0.00014546643230159886
1676.0	0.00016162936922399875
1678.0	0.00017958818802666528
1680.0	0.00019954243114073922
1682.0	0.00022171381237859913
1684.0	0.00024634868042066574
1686.0	0.00027372075602296193
1688.0	0.0003041341733588466
1690.0	0.0003379268592876073
1692.0	0.0003754742880973415
1694.0	0.0004171936534414906
1696.0	0.00046354850382387844
1698.0	0.0005150538931376427
1700.0	0.0005722821034862697
1702.0	0.000635869003873633
1704.0	0.0007065211154151478
1706.0	0.0007850234615723865
1708.0	0.000872248290635985
1710.0	0.0009691647673733167
1712.0	0.0005040232915217816
1714.0	6.584128252958925e-5
1716.0	7.31569805884325e-5
1718.0	8.128553398714723e-5
1720.0	9.031725998571915e-5
1722.0	0.0001003525110952435
1724.0	0.0001115027901058261
1726.0	0.00012389198900647345
1728.0	0.00013765776556274827
1730.0	0.00015295307284749808
1732.0	0.0001699478587194423
1734.0	0.0001888309541327137
1736.0	0.00020981217125857078
1738.0	0.00023312463473174533
1740.0	0.0002590273719241615
1742.0	0.0002878081910268461
1744.0	0.00031978687891871793
1746.0	0.00035531875435413106
1748.0	0.00039479861594903453
1750.0	0.0004386651288322606
1752.0	0.0004874056987025118
1754.0	0.0005415618874472354
1756.0	0.0006017354304969282
1758.0	0.0006685949227743647
1760.0	0.0007428832475270719
1762.0	0.0008254258305856355
1764.0	0.0009171398117618172
1766.0	0.001019044235290908
1768.0	0.0011322713725454535
1770.0	0.0012580793028282816
1772.0	0.001397865892031424
1774.0	0.0015531843244793603
1776.0	0.0017257603605326226
1778.0	0.0019175115117029142
1780.0	0.0010895480151504803
1782.0	2.9096067685267195e-5
1784.0	3.232896409474133e-5
1786.0	3.5921071216379254e-5
1788.0	3.991230135153251e-5
1790.0	4.434700150170279e-5
1792.0	4.92744461130031e-5
1794.0	5.474938457000345e-5
1796.0	6.083264952222605e-5
1798.0	6.75918328024734e-5
1800.0	7.510203644719266e-5
1802.0	8.34467071635474e-5
1804.0	9.271856351505268e-5
1806.0	0.00010302062612783632
1808.0	0.00011446736236426258
1810.0	0.00012718595818251397
1812.0	0.00014131773131390442
1814.0	0.0001570197014598938
1816.0	0.00017446633495543757
1818.0	0.00019385148328381952
1820.0	0.0002153905369820217
1822.0	0.00023932281886891304
1824.0	0.00026591424318768116
1826.0	0.00029546027020853463
1828.0	0.000328289189120594
1830.0	0.00036476576568954895
1832.0	0.00040529529521061
1834.0	0.00045032810578956667
1836.0	0.0005003645619884074
1838.0	0.0005559606244315638
1840.0	0.0006177340271461821
1842.0	0.0006863711412735357
1844.0	0.0007626346014150397
1846.0	0.0008473717793500442
1848.0	0.000941524199277827
1850.0	0.0010461379991975855
1852.0	0.001162375554663984
1854.0	0.0012915283940710934
1856.0	0.0009619808476247079
1858.0	4.113547759276798e-5
1860.0	4.570608621418665e-5
1862.0	5.0784540237985166e-5
1864.0	5.642726693109463e-5
1866.0	6.269696325677182e-5
1868.0	6.966329250752424e-5
1870.0	7.74036583416936e-5
1872.0	8.6004064824104e-5
1874.0	9.556007202678222e-5
1876.0	0.0001061778578075358
1878.0	0.00011797539756392867
1880.0	0.00013108377507103187
1882.0	0.0001456486389678132
1884.0	0.000161831821075348
1886.0	0.00017981313452816443
1888.0	0.00019979237169796048
1890.0	0.000221991524108845
1892.0	0.0002466572490098278
1894.0	0.00027406361001091977
1896.0	0.00030451512223435534
1898.0	0.0003383501358159504
1900.0	0.000375944595351056
1902.0	0.0004177162170567289
1904.0	0.00046412913006303215
1906.0	0.000515699033403369
1908.0	0.0005729989260037434
1910.0	0.0006366654733374927
1912.0	0.0007074060814861031
1914.0	0.0007860067572067812
1916.0	0.0008733408413408681
1918.0	0.0009703787126009646
1920.0	0.0010781985695566274
1922.0	0.001197998410618475
1924.0	0.001331109345131639
1926.0	0.0005315163214315762
1928.0	8.785819055602948e-5
1930.0	9.762021172892164e-5
1932.0	0.00010846690192102406
1934.0	0.00012051877991224896
1936.0	0.0001339097554580544
1938.0	0.00014878861717561602
1940.0	0.00016532068575068448
1942.0	0.00018368965083409388
1944.0	0.00020409961203788208
1946.0	0.00022677734670875787
1948.0	0.00025197482967639765
1950.0	0.00027997203297377515
1952.0	0.00031108003663752796
1954.0	0.00034564448515280886
1956.0	0.00038404942794756543
1958.0	0.000426721586608406
1960.0	0.00047413509623156226
1962.0	0.0005268167735906248
1964.0	0.0005853519706562497
1966.0	0.0006503910785069442
1968.0	0.0007226567538966047
1970.0	0.0008029519487740052
1972.0	0.0008921688319711169
1974.0	0.0009912987021901299
1976.0	0.0011014430024334776
1978.0	0.0012238255582594196
1980.0	0.0013598061758437997
1982.0	0.00041009255482011387
1984.0	0.0001363656965516363
1986.0	0.00015151744061292922
1988.0	0.0001683527117921436
1990.0	0.00018705856865793735
1992.0	0.00020784285406437483
1994.0	0.00023093650451597205
1996.0	0.0002565961161288578
1998.0	0.00028510679569873095
2000.0	0.0003167853285541455
2002.0	0.00035198369839349505
2004.0	0.0003910929982149945
2006.0	0.0004345477757944384
2008.0	0.00048283086199382046
2010.0	0.0005364787355486894
2012.0	0.0005960874839429882
2014.0	0.0006623194266033203
2016.0	0.0007359104740036893
2018.0	0.0008176783044485437
2020.0	0.0009085314493872709
2022.0	0.00069096062481037
2024.0	5.9331526191695195e-5
2026.0	6.592391799077244e-5
2028.0	7.324879776752493e-5
2030.0	8.138755307502771e-5
2032.0	9.043061452780858e-5
2034.0	0.00010047846058645398
2036.0	0.00011164273398494887
2038.0	0.00012404748220549874
2040.0	0.0001378305357838875
2042.0	0.000153145039759875
2044.0	0.00017016115528875
2046.0	0.00018906795032083335
2048.0	0.0002100755003564815
2050.0	0.00023341722261831279
2052.0	0.0002593524695759031
2054.0	0.00028816941063989233
2056.0	0.00032018823404432483
2058.0	0.0003557647044936943
2060.0	0.00039529411610410476
2062.0	0.0004392156845601164
2064.0	0.00048801742728901823
2066.0	0.000542241585876687
2068.0	0.0006024906509740967
2070.0	0.0006694340566378852
2072.0	0.0007438156184865392
2074.0	0.0008264617983183769
2076.0	0.0009182908870204188
2078.0	0.0010203232078004655
2080.0	0.0011336924531116285
2082.0	0.0012596582812351427
2084.0	0.0013996203124834918
2086.0	0.0015551336805372132
2088.0	0.00043172336771465285
2090.0	0.0001398801078172513
2092.0	0.00015542234201916812
2094.0	0.00017269149113240904
2096.0	0.0001918794345915656
2098.0	0.00021319937176840625
2100.0	0.00023688819085378472
2102.0	0.0002632091009486497
2104.0	0.00029245455660961077
2106.0	0.00032494950734401196
2108.0	0.0003610550081600133
2110.0	0.00040117223128890365
2112.0	0.00044574692365433743
2114.0	0.0004952743596159305
2116.0	0.0005503048440177006
2118.0	0.000611449826686334
2120.0	0.0006793886963181489
2122.0	0.0007548763292423877
2124.0	0.0008387514769359864
2126.0	0.0009187218882438848
2128.0	0.00017668252287783416
2130.0	0.00019631391430870464
2132.0	0.00021812657145411628
2134.0	0.00024236285717124033
2136.0	0.00026929206352360036
2138.0	0.00029921340391511153
2140.0	0.00033245933768345727
2142.0	0.00036939926409273034
2144.0	0.0004104436267697004
2146.0	0.000456048474188556
2148.0	0.0005067205268761733
2150.0	0.0005630228076401926
2152.0	0.0006255808973779918
2154.0	0.0006950898859755465
2156.0	0.00028263831650966634
2158.0	0.00013023495575279504
2160.0	0.0001447055063919945
2162.0	0.000160783895991105
2164.0	0.00017864877332345
2166.0	0.00019849863702605557
2168.0	0.00022055404114006176
2170.0	0.00024506004571117976
2172.0	0.00027228893967908864
2174.0	0.0003025432663100985
2176.0	0.00033615918478899833
2178.0	0.00037351020532110926
2180.0	0.000415011339245677
2182.0	0.0004611237102729744
2184.0	0.0005123596780810827
2186.0	0.0005692885312012031
2188.0	0.0006325428124457813
2190.0	0.0007028253471619792
2192.0	0.0007809170524021991
2194.0	0.0008676856137802213
2196.0	0.0009640951264224682
2198.0	0.001071216807136076
2200.0	0.00018500118483807644
2202.0	0.00020555687204230718
2204.0	0.00022839652449145243
2206.0	0.00025377391610161384
2208.0	0.00028197101789068205
2210.0	0.00031330113098964674
2212.0	0.00034811236776627417
2214.0	0.00038679151974030466
2216.0	0.0004297683552670052
2218.0	0.0004775203947411169
2220.0	0.0005305782163790188
2222.0	0.0005895313515322432
2224.0	0.0006550348350358258
2226.0	0.0002647785052974645
2228.0	0.0001348232547791857
2230.0	0.00014980361642131747
2232.0	0.00016644846269035275
2234.0	0.0001849427363226142
2236.0	0.0002054919292473491
2238.0	0.0002283243658303879
2240.0	0.0002536937398115421
2242.0	0.00028188193312393564
2244.0	0.00031320214791548406
2246.0	0.0003480023865727601
2248.0	0.0003866693184141779
2250.0	0.00042963257601575327
2252.0	0.00047736952890639254
2254.0	0.0005304105876737695
2256.0	0.0005893450974152995
2258.0	0.0006548278860169994
2260.0	0.0007275865400188883
2262.0	0.000808429488909876
2264.0	0.00089825498767764
2266.0	0.0009980610974196001
2268.0	0.0003938569959928693
2270.0	0.00010897781172642166
2272.0	0.00012108645747380185
2274.0	0.00013454050830422428
2276.0	0.00014948945367136032
2278.0	0.00016609939296817814
2280.0	0.0001845548810757535
2282.0	0.00020506097897305946
2284.0	0.0002278455321922883
2286.0	0.0002531617024358759
2288.0	0.0002812907804843066
2290.0	0.00031254531164922955
2292.0	0.00034727256849914395
2294.0	0.0003858584094434933
2296.0	0.0004287315660483259
2298.0	0.00047636840672036216
2300.0	0.0005292982296892913
2302.0	0.0005881091440992127
2304.0	0.0006534546045546808
2306.0	0.0007260606717274231
2308.0	0.0008067340796971368
2310.0	0.0008963711996634854
2312.0	0.000995967999626095
2314.0	0.001106631110695661
2316.0	0.001229590122995179
2318.0	0.0001782001422694245
2320.0	0.00019800015807713836
2322.0	0.00022000017564126486
2324.0	0.0002444446396014054
2326.0	0.00027160515511267266
2328.0	0.0003017835056807474
2330.0	0.00033531500631194157
2332.0	0.00037257222923549067
2334.0	0.00041396914359498967
2336.0	0.00045996571510554407
2338.0	0.0005110730167839379
2340.0	0.0005678589075377088
2342.0	0.0006309543417085654
2344.0	0.00048034805354128676
2346.0	8.405506391305355e-5
2348.0	9.33945154589484e-5
2350.0	0.000103771683843276
2352.0	0.00011530187093697334
2354.0	0.0001281131899299704
2356.0	0.0001423479888110782
2358.0	0.00015816443201230912
2360.0	0.0001757382577914546
2362.0	0.000195264730879394
2364.0	0.00021696081208821559
2366.0	0.00024106756898690623
2368.0	0.0002678528544298958
2370.0	0.00029761428269988425
2372.0	0.00033068253633320474
2374.0	0.0003674250403702275
2376.0	0.00040825004485580833
2378.0	0.00045361116095089815
2380.0	0.0005040124010565535
2382.0	0.0005600137789517261
2384.0	0.0006222375321685846
2386.0	0.0006913750357428718
2388.0	0.0007681944841587464
2390.0	0.0008535494268430517
2392.0	0.0009483882520478353
2394.0	0.0010537647244975947
2396.0	0.0011708496938862163
2398.0	0.0007838096106509981
2400.0	4.1053904751376244e-5
2402.0	4.5615449723751386e-5
2404.0	5.068383302639043e-5
2406.0	5.6315370029322706e-5
2408.0	6.257263336591411e-5
2410.0	6.952514818434902e-5
2412.0	7.72501646492767e-5
2414.0	8.583351627697411e-5
2416.0	9.537057364108235e-5
2418.0	0.00010596730404564707
2420.0	0.00011774144893960786
2422.0	0.00013082383215511984
2424.0	0.00014535981350568872
2426.0	0.0001615109038952097
2428.0	0.00017945655988356633
2430.0	0.00019939617764840704
2432.0	0.00022155130849823006
2434.0	0.000246168120553589
2436.0	0.00027352013394843223
2438.0	0.0003039112599427025
2440.0	0.0003376791777141139
2442.0	0.00037519908634901545
2444.0	0.0004168878737211283
2446.0	0.00046320874857903145
2448.0	0.000514676387310035
2450.0	0.0005718626525667056
2452.0	0.0006354029472963395
2454.0	0.0007060032747737106
2456.0	0.0007844480830819007
2458.0	0.0008716089812021119
2460.0	0.0009684544235579022
2462.0	0.0010760604706198914
2464.0	0.0011956227451332126
2466.0	0.0009345542525823684
2468.0	4.752071775880653e-5
2470.0	5.2800797509785034e-5
2472.0	5.866755278865004e-5
2474.0	6.518616976516671e-5
2476.0	7.24290775168519e-5
2478.0	8.047675279650212e-5
2480.0	8.941861421833569e-5
2482.0	9.935401579815076e-5
2484.0	0.00011039335088683418
2486.0	0.0001226592787631491
2488.0	0.00013628808751461012
2490.0	0.00015143120834956681
2492.0	0.00016825689816618534
2494.0	0.00018695210907353929
2496.0	0.00020772456563726587
2498.0	0.00023080507293029543
2500.0	0.0002564500810336616
2502.0	0.00028494453448184623
2504.0	0.0003166050383131625
2506.0	0.0003517833759035139
2508.0	0.00039087041767057107
2510.0	0.0004343004640784123
2512.0	0.0004825560711982359
2514.0	0.0005361734124424844
2516.0	0.0005957482360472049
2518.0	0.0006619424844968943
2520.0	0.0007354916494409937
2522.0	0.0008172129438233263
2524.0	0.0009080143820259182
2526.0	0.001008904868917687
2528.0	0.0011210054099085411
2530.0	0.0012455615665650458
2532.0	0.0005607892611162263
2534.0	7.276155208021388e-5
2536.0	8.084616897801542e-5
2538.0	8.982907664223936e-5
2540.0	9.981008515804374e-5
2542.0	0.0001109000946200486
2544.0	0.00012322232735560956
2546.0	0.0001369136970617884
2548.0	0.0001521263300686538
2550.0	0.00016902925563183754
2552.0	0.00018781028403537506
2554.0	0.00020867809337263898
2556.0	0.0002318645481918211
2558.0	0.00025762727576869013
2560.0	0.00028625252863187793
2562.0	0.00031805836514653104
2564.0	0.0003533981834961456
2566.0	0.0003926646483290507
2568.0	0.00043629405369894524
2570.0	0.00048477117077660585
2572.0	0.0005386346341962287
2574.0	0.0005984829268846986
2576.0	0.0006649810298718873
2578.0	0.0007388678109687638
2580.0	0.0008209642344097376
2582.0	0.0009121824826774863
2584.0	0.0010135360918638737
2586.0	0.001126151213182082
2588.0	0.0012512791257578689
2590.0	0.0013903101397309654
2592.0	0.001544789044145517
2594.0	0.001716432271272797
2596.0	0.0019071469680808856
2598.0	0.00010322231902926248
2600.0	0.00011469146558806942
2602.0	0.0001274349617645216
2604.0	0.00014159440196057955
2606.0	0.00015732711328953283
2608.0	0.00017480790365503648
2610.0	0.00019423100406115165
2612.0	0.00021581222673461295
2614.0	0.00023979136303845885
2616.0	0.00026643484782050983
2618.0	0.00029603871980056647
2620.0	0.0003289319108895183
2622.0	0.0003654799009883537
2624.0	0.0004060887788759486
2626.0	0.0004512097543066096
2628.0	0.0005013441714517885
2630.0	0.000557049079390876
2632.0	0.0006189434215454179
2634.0	0.0006877149128282421
2636.0	0.000764127680920269
2638.0	0.0008490307565780767
2640.0	0.0009433675073089742
2642.0	0.0010481861192321936
2644.0	0.0011646512435913262
2646.0	0.0006029046141654588
2648.0	5.7887562034140104e-5
2650.0	6.431951337126678e-5
2652.0	7.14661259680742e-5
2654.0	7.940680663119355e-5
2656.0	8.822978514577062e-5
2658.0	9.80330946064118e-5
2660.0	0.0001089256606737909
2662.0	0.00012102851185976767
2664.0	0.00013447612428863076
2666.0	0.0001494179158762564
2668.0	0.00016601990652917377
2670.0	0.00018446656281019308
2672.0	0.0002049628475668812
2674.0	0.00022773649729653468
2676.0	0.00025304055255170524
2678.0	0.00028115616950189474
2680.0	0.0003123957438909942
2682.0	0.0003471063821011047
2684.0	0.00038567375789011634
2686.0	0.00042852639765568484
2688.0	0.00047614044183964983
2690.0	0.0005290449353773887
2692.0	0.0005878277059748764
2694.0	0.0006531418955276404
2696.0	0.0007257132172529339
2698.0	0.0008063480191699265
2700.0	0.0008959422435221407
2702.0	0.0009954913816912674
2704.0	0.0011061015352125194
2706.0	0.0012290017057916883
2708.0	0.0013655574508796538
2710.0	0.0015172860565329487
2712.0	0.0016858733961477208
2714.0	0.0018731926623863566
2716.0	0.002081325180429285
2718.0	0.0023125835338103167
2720.0	0.0006557802151896309
2722.0	0.00010760045040765568
2724.0	0.00011955605600850632
2726.0	0.0001328400622316737
2728.0	0.00014760006914630412
2730.0	0.0001640000768292268
2732.0	0.00018222230758802979
2734.0	0.00020246923065336643
2736.0	0.00022496581183707382
2738.0	0.00024996201315230423
2740.0	0.0002777355701692269
2742.0	0.0003085950779658077
2744.0	0.00034288341996200857
2746.0	0.0003809815777355651
2748.0	0.00042331286415062786
2750.0	0.000470347626834031
2752.0	0.0005226084742600345
2754.0	0.0005806760825111494
2756.0	0.0006451956472346105
2758.0	0.0007168840524829006
2760.0	0.0007965378360921118
2762.0	0.0008850420401023465
2764.0	0.0009833800445581628
2766.0	0.0010926444939535142
2768.0	0.0012140494377261269
2770.0	0.00021220198062128965
2772.0	0.00022641001939466637
2774.0	0.00025156668821629596
2776.0	0.0002795185424625511
2778.0	0.00031057615829172344
2780.0	0.00034508462032413717
2782.0	0.00038342735591570797
2784.0	0.00042603039546189775
2786.0	0.0004733671060687753
2788.0	0.0005259634511875282
2790.0	0.000584403834652809
2792.0	0.00030998067588735315
2794.0	0.00010217975946781532
2796.0	0.00011353306607535036
2798.0	0.00012614785119483373
2800.0	0.0001401642791053708
2802.0	0.00015573808789485645
2804.0	0.00017304231988317384
2806.0	0.0001922692443146376
2808.0	0.00021363249368293067
2810.0	0.00023736943742547854
2812.0	0.0002637438193616428
2814.0	0.0002930486881796031
2816.0	0.00032560965353289233
2818.0	0.0003617885039254359
2820.0	0.0004019872265838177
2822.0	0.00044665247398201967
2824.0	0.0004962805266466886
2826.0	0.0005514228073852096
2828.0	0.0006126920082057884
2830.0	0.0006807688980064317
2832.0	0.000756409886673813
2834.0	0.00084045542963757
2836.0	0.0009338393662639667
2838.0	0.001037599295848852
2840.0	0.0011528881064987247
2842.0	0.001280986784998583
2844.0	0.00015522217361541344
2846.0	0.00017246908179490382
2848.0	0.0001916323131054487
2850.0	0.00021292479233938746
2852.0	0.0002365831025993194
2854.0	0.0002628701139992438
2856.0	0.00029207790444360423
2858.0	0.00032453100493733805
2860.0	0.0003605900054859312
2862.0	0.0004006555616510347
2864.0	0.00044517284627892744
2866.0	0.000494636495865475
2868.0	0.0005495961065171944
2870.0	0.0006106623405746605
2872.0	0.0006785137117496228
2874.0	0.0007539041241662476
2876.0	0.0007017456010846142
2878.0	0.00012076587891252588
2880.0	0.00013418430990280654
2882.0	0.00014909367766978505
2884.0	0.00016565964185531672
2886.0	0.0001840662687281297
2888.0	0.00020451807636458859
2890.0	0.0002272423070717651
2892.0	0.0002524914523019612
2894.0	0.00028054605811329023
2896.0	0.00031171784234810027
2898.0	0.00034635315816455587
2900.0	0.0003848368424050621
2902.0	0.00042759649156118014
2904.0	0.0004751072128457557
2906.0	0.0005278969031619509
2908.0	0.0005865521146243899
2910.0	0.0006517245718048777
2912.0	0.0007241384131165307
2914.0	0.0008045982367961453
2916.0	0.0008939980408846059
2918.0	0.0009933311565384511
2920.0	0.0011037012850427235
2922.0	0.0004072364524441345
2924.0	0.0001165896393931274
2926.0	0.00012954404377014156
2928.0	0.0001439378264112684
2930.0	0.00015993091823474266
2932.0	0.0001777010202608252
2934.0	0.00019744557806758355
2936.0	0.0002193839756306484
2938.0	0.00024375997292294267
2940.0	0.0002708444143588252
2942.0	0.00030093823817647247
2944.0	0.0003343758201960805
2946.0	0.0003715286891067562
2948.0	0.00041280965456306243
2950.0	0.0004586773939589583
2952.0	0.000509641548843287
2954.0	0.0005662683876036523
2956.0	0.0006291870973373914
2958.0	0.0006990967748193238
2960.0	0.0007767741942436931
2962.0	0.0008630824380485479
2964.0	0.0009589804867206088
2966.0	0.0010655338741340098
2968.0	0.0011839265268155665
2970.0	0.00021147489041611214
2972.0	0.00022478448788789478
2974.0	0.0002497605420976609
2976.0	0.00027751171344184546
2978.0	0.0003083463482687172
2980.0	0.000342607053631908
2982.0	0.0003806745040354533
2984.0	0.0004229716711505037
2986.0	0.00046996852350055966
2988.0	0.0005221872483339552
2990.0	0.0005802080537043947
2992.0	0.0003521480088473854
2994.0	8.788600566526748e-5
2996.0	9.765111740585276e-5
2998.0	0.00010850124156205863
3000.0	0.00012055693506895403
3002.0	0.00013395215007661558
3004.0	0.00014883572230735064
3006.0	0.00016537302478594518
3008.0	0.00018374780531771686
3010.0	0.0002041642281307965
3012.0	0.0002268491423675517
3014.0	0.000252054602630613
3016.0	0.00028006066958957
3018.0	0.0003111785217661889
3020.0	0.00034575391307354323
3022.0	0.0003841710145261592
3024.0	0.00042685668280684354
3026.0	0.00047428520311871506
3028.0	0.0005269835590207946
3030.0	0.0005855372878008829
3032.0	0.0006505969864454254
3034.0	0.0007228855404949171
3036.0	0.0008032061561054635
3038.0	0.0008924512845616262
3040.0	0.0009916125384018069
3042.0	0.001101791709335341
3044.0	0.0012242130103726013
3046.0	0.0013602366781917793
3048.0	0.001511374086879755
3050.0	0.0016793045409775056
3052.0	0.00011561779236073365
3054.0	0.0001284642137341485
3056.0	0.000142738015260165
3058.0	0.0001585977947335167
3060.0	0.00017621977192612968
3062.0	0.00019579974658458853
3064.0	0.00021755527398287615
3066.0	0.00024172808220319575
3068.0	0.00026858675800355084
3070.0	0.00029842973111505653
3072.0	0.0003315885901278406
3074.0	0.0003684317668087118
3076.0	0.0004093686297874576
3078.0	0.00045485403309717515
3080.0	0.0005053933701079724
3082.0	0.0005615481890088583
3084.0	0.0006239424322320648
3086.0	0.0006932693691467386
3088.0	0.0007702992990519319
3090.0	0.0008558881100577022
3092.0	0.0009509867889530024
3094.0	0.0010566519877255583
3096.0	0.0005159947230877849
3098.0	7.103992450408162e-5
3100.0	7.893324944897958e-5
3102.0	8.77036104988662e-5
3104.0	9.744845610985135e-5
3106.0	0.00010827606234427928
3108.0	0.0001203067359380881
3110.0	0.0001336741510423201
3112.0	0.0001485268344914668
3114.0	0.00016502981610162976
3116.0	0.0001833664623351442
3118.0	0.0002037405137057158
3120.0	0.00022637834856190645
3122.0	0.0002515314984021183
3124.0	0.0002794794426690203
3126.0	0.00031053271407668925
3128.0	0.0003450363489740992
3130.0	0.00038337372108233247
3132.0	0.00042597080120259165
3134.0	0.00047330089022510187
3136.0	0.000525889878027891
3138.0	0.0005843220866976567
3140.0	0.0006492467629973964
3142.0	0.0007213852922193294
3144.0	0.0008015392135770327
3146.0	0.000890599126196703
3148.0	0.0009895545846630035
3150.0	0.001099505094070004
3152.0	0.0012216723267444488
3154.0	0.001357413696382721
3156.0	0.0015082374404252457
3158.0	0.0016758193782502732
3160.0	0.0018620215313891926
3162.0	0.00010615979707233439
3164.0	0.00011795533008037154
3166.0	0.0001310614778670795
3168.0	0.000145623864296755
3170.0	0.00016180429366306114
3172.0	0.0001797825485145124
3174.0	0.00019975838723834712
3176.0	0.00022195376359816348
3178.0	0.00024661529288684834
3180.0	0.0002740169920964982
3182.0	0.00030446332455166467
3184.0	0.00033829258283518297
3186.0	0.00037588064759464776
3188.0	0.0004176451639940531
3190.0	0.0004640501822156146
3192.0	0.0005156113135729051
3194.0	0.0005729014595254501
3196.0	0.0006365571772505001
3198.0	0.0007072857525005558
3200.0	0.0007858730583339509
3202.0	0.0008731922870377233
3204.0	0.0009702136522641371
3206.0	0.0010780151691823746
3208.0	0.0011977946324248606
3210.0	0.0011383343734804505
3212.0	0.00012569778890993526
3214.0	0.00013966420989992807
3216.0	0.00015518245544436453
3218.0	0.0001724249504937384
3220.0	0.000191583278326376
3222.0	0.00021287030925152889
3224.0	0.0002365225658350321
3226.0	0.0002628028509278134
3228.0	0.0002920031676975705
3230.0	0.00032444796410841165
3232.0	0.0003604977378982352
3234.0	0.0004005530421091502
3236.0	0.00044505893567683356
3238.0	0.0004945099285298151
3240.0	0.000549455476144239
3242.0	0.00061050608460471
3244.0	0.0006783400940052333
3246.0	0.0007537112155613704
3248.0	0.0008374569061793005
3250.0	0.0009305076735325561
3252.0	0.0010338974150361736
3254.0	0.0005716372098563982
3256.0	6.916932818612784e-5
3258.0	7.68548090956976e-5
3260.0	8.53942323285529e-5
3262.0	9.488248036505878e-5
3264.0	0.00010542497818339865
3266.0	0.00011713886464822073
3268.0	0.00013015429405357858
3270.0	0.000144615882281754
3272.0	0.00016068431364639333
3274.0	0.0001785381262737704
3276.0	0.0001983756958597449
3278.0	0.000220417439844161
3280.0	0.0002449082664935122
3282.0	0.00027212029610390246
3284.0	0.0003023558845598916
3286.0	0.00033595098284432405
3288.0	0.00037327886982702676
3290.0	0.0004147542998078075
3292.0	0.00046083811089756395
3294.0	0.0005120423454417377
3296.0	0.0005689359393797086
3298.0	0.0006321510437552318
3300.0	0.0007023900486169243
3302.0	0.0007804333873521382
3304.0	0.0008671482081690424
3306.0	0.0009634980090767139
3308.0	0.001070553343418571
3310.0	0.0011895037149095235
3312.0	0.001321670794343915
3314.0	0.0014685231048265721
3316.0	0.0016316923386961912
3318.0	0.0018129914874402125
3320.0	0.00017166130022675641
3322.0	0.00019073477802972937
3324.0	0.00021192753114414374
3326.0	0.00023547503460460417
3328.0	0.0002616389273384491
3330.0	0.00029070991926494346
3332.0	0.0003230110214054927
3334.0	0.00035890113489499194
3336.0	0.0003987790387722133
3338.0	0.0004430878208580148
3340.0	0.0004923198009533498
3342.0	0.0005470220010592776
3344.0	0.0006078022233991974
3346.0	0.0006753358037768861
3348.0	0.0007503731153076513
3350.0	0.0008337479058973903
3352.0	0.0009263865621082115
3354.0	0.0010293184023424573
3356.0	0.00024269025595127859
3358.0	0.00023473231586586488
3360.0	0.0002608136842954054
3362.0	0.0002897929825504505
3364.0	0.0003219922028338339
3366.0	0.00035776911425981545
3368.0	0.00039752123806646164
3370.0	0.00044169026451829074
3372.0	0.0004907669605758786
3374.0	0.0005452966228620873
3376.0	0.0006058851365134304
3378.0	0.0006732057072371449
3380.0	0.0007480063413746055
3382.0	0.000557577908302109
3384.0	9.21265697598819e-5
3386.0	0.00010236285528875767
3388.0	0.00011373650587639742
3390.0	0.00012637389541821935
3392.0	0.00014041543935357706
3394.0	0.00015601715483730785
3396.0	0.00017335239426367538
3398.0	0.00019261377140408377
3400.0	0.00021401530156009308
3402.0	0.00023779477951121455
3404.0	0.0002642164216791273
3406.0	0.000293573801865697
3408.0	0.00032619311318410777
3410.0	0.0003624367924267864
3412.0	0.0004027075471408738
3414.0	0.00044745283015652646
3416.0	0.0004971698112850294
3418.0	0.0005524109014278105
3420.0	0.0006137898904753449
3422.0	0.0006819887671948278
3424.0	0.000757765296883142
3426.0	0.0008419614409812689
3428.0	0.0009355127122014099
3430.0	0.0010394585691126778
3432.0	0.0011549539656807533
3434.0	0.0012832821840897258
3436.0	0.0014258690934330289
3438.0	0.0015842989927033655
3440.0	0.0017603322141148507
3442.0	0.001955924682349834
3444.0	0.0008977542583743842
3446.0	6.13911630525306e-5
3448.0	6.821240339170068e-5
3450.0	7.579155932411187e-5
3452.0	8.421284369345764e-5
3454.0	9.356982632606405e-5
3456.0	0.00010396647369562672
3458.0	0.00011551830410625191
3460.0	0.0001283536712291688
3462.0	0.000142615190254632
3464.0	0.00015846132250514668
3466.0	0.00017606813611682965
3468.0	0.00019563126235203296
3470.0	0.00021736806928003663
3472.0	0.0002415200769778185
3474.0	0.000268355641086465
3476.0	0.00029817293454051667
3478.0	0.0003313032606005741
3480.0	0.0003681147340006379
3482.0	0.0004090163711118199
3484.0	0.00045446263456868876
3486.0	0.0005049584828540986
3488.0	0.0005610649809489985
3490.0	0.000623405534387776
3492.0	0.0006926728159864178
3494.0	0.0007696364622071309
3496.0	0.00085515162467459
3498.0	0.0009501684718606556
3500.0	0.0010557427465118397
3502.0	0.0011730474961242664
3504.0	0.0013033861068047405
3506.0	0.0014482067853386006
3508.0	0.001609118650376223
3510.0	0.0017879096115291369
3512.0	0.0019865662350323746
3514.0	0.0022072958167026384
3516.0	0.0024525509074473763
3518.0	0.002725056563830418
3520.0	0.0030278406264782425
3522.0	9.616803415450508e-5
3524.0	0.00010685337128278342
3526.0	0.00011872596809198159
3528.0	0.000131917742324424
3530.0	0.00014657526924936
3532.0	0.00016286141027706667
3534.0	0.0001809571225300741
3536.0	0.00020106346947786012
3538.0	0.00022340385497540013
3540.0	0.00024822650552822236
3542.0	0.0002758072283646915
3544.0	0.00030645247596076833
3546.0	0.00034050275106752037
3548.0	0.00037833639007502263
3550.0	0.00042037376675002516
3552.0	0.0004670819630555835
3554.0	0.0005189799589506484
3556.0	0.0005766443988340539
3558.0	0.0006407159987045043
3560.0	0.000711906665227227
3562.0	0.0007910074058080301
3564.0	0.0008788971175644779
3566.0	0.0009765523528494199
3568.0	0.0010850581698326888
3570.0	0.0012056201887029876
3572.0	0.001339577987447764
3574.0	0.0014884199860530712
3576.0	0.0016537999845034125
3578.0	0.001500695877335239
3580.0	6.717160686710599e-5
3582.0	7.463511874122888e-5
3584.0	8.292790971247653e-5
3586.0	9.214212190275171e-5
3588.0	0.00010238013544750191
3590.0	0.0001137557060527799
3592.0	0.00012639522894753323
3594.0	0.00014043914327503692
3596.0	0.00015604349252781882
3598.0	0.00017338165836424315
3600.0	0.0001926462870713813
3602.0	0.00021405143007931256
3604.0	0.00023783492231034732
3606.0	0.0002642610247892748
3608.0	0.00029362336087697204
3610.0	0.0003262481787521912
3612.0	0.00036249797639132357
3614.0	0.00040277552932369286
3616.0	0.0004475283659152143
3618.0	0.0004972537399057937
3620.0	0.0005525041554508819
3622.0	0.0006138935060565354
3624.0	0.0006821038956183727
3626.0	0.0007578932173537476
3628.0	0.0008421035748374973
3630.0	0.0009356706387083305
3632.0	0.001039634043009256
3634.0	0.0011551489366769512
3636.0	0.0012834988185299458
3638.0	0.0014261097983666064
3640.0	0.0015845664426295627
3642.0	0.0017606293806995141
3644.0	0.0019562548674439046
3646.0	0.0021736165193821165
3648.0	0.0024151294659801297
3650.0	0.0026834771844223664
3652.0	0.0002073412485937172
3654.0	0.00023037916510413022
3656.0	0.00025597685011570026
3658.0	0.0002844187223507781
3660.0	0.00031602080261197566
3662.0	0.00035113422512441744
3664.0	0.00039014913902713053
3666.0	0.0004334990433634784
3668.0	0.00048166560373719825
3670.0	0.0005351840041524426
3672.0	0.000594648893502714
3674.0	0.0006607209927807934
3676.0	0.0007341344364231038
3678.0	0.0005371354819558378
3680.0	9.55753117067433e-5
3682.0	0.00010619479078527033
3684.0	0.00011799421198363371
3686.0	0.00013110467998181524
3688.0	0.00014567186664646138
3690.0	0.0001618576296071793
3692.0	0.00017984181067464368
3694.0	0.00019982423408293744
3696.0	0.0002220269267588194
3698.0	0.0002466965852875771
3700.0	0.0002741073169861968
3702.0	0.00030456368554021866
3704.0	0.0003384040950446874
3706.0	0.0003760045500496527
3708.0	0.000417782833388503
3710.0	0.0004642031482094478
3712.0	0.0005157812757882753
3714.0	0.0005730903064314171
3716.0	0.000636767007146019
3718.0	0.00070751889682891
3720.0	0.0007861321075876778
3722.0	0.0008734801195418643
3724.0	0.000970533466157627
3726.0	0.001078370517952919
3728.0	0.0011981894643921323
3730.0	0.0013313216271023693
3732.0	0.001479246252335966
3734.0	0.0016436069470399622
3736.0	0.0018262299411555137
3738.0	0.002029144379061682
3740.0	0.0007436452845073994
3742.0	0.00010041377632063265
3744.0	0.00011157086257848072
3746.0	0.0001239676250872008
3748.0	0.00013774180565244535
3750.0	0.00015304645072493928
3752.0	0.0001700516119165992
3754.0	0.00018894623546288801
3756.0	0.00020994026162543113
3758.0	0.00023326695736159016
3760.0	0.00025918550817954466
3762.0	0.00028798389797727187
3764.0	0.0003199821088636354
3766.0	0.00035553567651515046
3768.0	0.0003950396405723894
3770.0	0.0004389329339693216
3772.0	0.0004877032599659129
3774.0	0.0005418925110732366
3776.0	0.000602102790081374
3778.0	0.0006690031000904156
3780.0	0.0007433367778782396
3782.0	0.0008259297531980441
3784.0	0.0009176997257756046
3786.0	0.001019666361972894
3788.0	0.0011329626244143266
3790.0	0.001258847360460363
3792.0	0.0013987192894004033
3794.0	0.001554132543778226
3796.0	0.0017268139375313622
3798.0	0.0019186821528126249
3800.0	0.00017767696978012736
3802.0	0.00019741885531125264
3804.0	0.0002193542836791696
3806.0	0.000243726981865744
3808.0	0.00027080775762860446
3810.0	0.0003008975084762272
3812.0	0.0003343305649735858
3814.0	0.0003714784055262065
3816.0	0.00041275378391800725
3818.0	0.0004586153154644525
3820.0	0.0005095725727382806
3822.0	0.0005661917474869785
3824.0	0.0006291019416521983
3826.0	0.0006990021573913315
3828.0	0.0007766690637681462
3830.0	0.0008629656264090513
3832.0	0.000958850696010057
3834.0	0.0004865022408510005
3836.0	9.682553336041734e-5
3838.0	0.00010758392595601927
3840.0	0.0001195376955066881
3842.0	0.0001328196616740979
3844.0	0.00014757740186010877
3846.0	0.00016397489095567642
3848.0	0.0001821943232840849
3850.0	0.00020243813698231656
3852.0	0.00022493126331368508
3854.0	0.00024992362590409454
3856.0	0.00027769291767121615
3858.0	0.0003085476863013513
3860.0	0.000342830762557057
3862.0	0.00038092306950784113
3864.0	0.0004232478550087124
3866.0	0.0004702753944541249
3868.0	0.0005225282160601388
3870.0	0.0005805869067334876
3872.0	0.0006450965630372084
3874.0	0.0007167739589302315
3876.0	0.0007964155099224795
3878.0	0.0008849061221360884
3880.0	0.0009832290245956538
3882.0	0.001092476693995171
3884.0	0.0012138629933279679
3886.0	0.0013487366592532977
3888.0	0.0014985962880592197
3890.0	0.0016651069867324665
3892.0	0.0018501188741471852
3894.0	0.002055687637941317
3896.0	0.00025756938049226907
3898.0	0.00028618820054696564
3900.0	0.0003179868894966285
3902.0	0.00035331876610736503
3904.0	0.00039257640678596115
3906.0	0.00043619600753995685
3908.0	0.00048466223059995207
3910.0	0.0005385135895555023
3912.0	0.0005983484328394471
3914.0	0.00039358915099183233
3916.0	0.00011124353546438977
3918.0	0.00012360392829376642
3920.0	0.0001373376981041849
3922.0	0.00015259744233798325
3924.0	0.00016955271370887028
3926.0	0.00018839190412096697
3928.0	0.00020932433791218553
3930.0	0.00023258259768020614
3932.0	0.0002584251085335624
3934.0	0.00028713900948173604
3936.0	0.00031904334386859563
3938.0	0.0003544926042984396
3940.0	0.0003938806714427107
3942.0	0.0004376451904919008
3944.0	0.0004862724338798898
3946.0	0.0005403027043109886
3948.0	0.0006003363381233207
3950.0	0.0006670403756925786
3952.0	0.0007411559729917541
3954.0	0.0008235066366575046
3956.0	0.000915007374063894
3958.0	0.0010166748600709933
3960.0	0.001129638733412215
3962.0	0.0012551541482357944
3964.0	0.0013946157202619938
3966.0	0.0015495730225133265
3968.0	0.001721747802792585
3970.0	0.001487538954933476
3972.0	5.9070230882758016e-5
3974.0	6.563358986973113e-5
3976.0	7.292621096636792e-5
3978.0	8.102912329596437e-5
3980.0	9.003235921773819e-5
3982.0	0.00010003595468637577
3984.0	0.00011115106076263975
3986.0	0.00012350117862515528
3988.0	0.0001372235318057281
3990.0	0.00015247059089525344
3992.0	0.0001694117676613927
3994.0	0.00018823529740154746
3996.0	0.00020915033044616386
3998.0	0.00023238925605129318
4000.0	0.0002582102845014369
4002.0	0.00028690031611270766


==> TeX/Tikz/plot_data/lasso/gam/aGRAAL-lasso_4000_1000_10.jsonl.txt <==
4.0	1.1231895827166407e-5
6.0	1.247988425240712e-5
8.0	1.3866538058230133e-5
10.0	1.540726450914459e-5
12.0	1.7119182787938434e-5
14.0	1.9021314208820485e-5
16.0	1.6967311163164678e-5
18.0	4.863986352702315e-6
20.0	5.40442928078035e-6
22.0	6.004921423089278e-6
24.0	6.672134914543643e-6
26.0	7.413483238381826e-6
28.0	8.23720359820203e-6
30.0	9.1524484424467e-6
32.0	1.016938715827411e-5
34.0	1.1299319064749012e-5
36.0	1.2554798960832235e-5
38.0	1.3949776623146929e-5
40.0	1.549975180349659e-5
42.0	1.7221946448329543e-5
44.0	1.9135496053699492e-5
46.0	2.1261662281888326e-5
48.0	2.362406920209814e-5
50.0	2.6248965780109043e-5
52.0	2.9165517533454493e-5
54.0	3.240613059272722e-5
56.0	6.114685793736848e-6
58.0	6.794095326374276e-6
60.0	7.548994807082529e-6
62.0	8.387772007869478e-6
64.0	9.31974667541053e-6
66.0	1.035527408378948e-5
68.0	1.1505860093099422e-5
70.0	1.2784288992332692e-5
72.0	1.4204765547036325e-5
74.0	1.578307283004036e-5
76.0	1.7536747588933734e-5
78.0	1.948527509881526e-5
80.0	2.165030566535029e-5
82.0	1.510959443527089e-5
84.0	2.673064031880538e-6
86.0	2.9700711465339313e-6
88.0	3.3000790517043683e-6
90.0	3.666754501893743e-6
92.0	4.074171668770825e-6
94.0	4.526857409745362e-6
96.0	5.0298415663837355e-6
98.0	5.5887128515374844e-6
100.0	6.209680946152761e-6
102.0	6.89964549572529e-6
104.0	7.6662727730281e-6
106.0	8.518080858920112e-6
108.0	9.464534287689013e-6
110.0	1.0516149208543349e-5
112.0	1.1684610231714832e-5
114.0	1.2982900257460925e-5
116.0	1.442544473051214e-5
118.0	1.6028271922791267e-5
120.0	1.780919102532363e-5
122.0	1.9787990028137368e-5
124.0	2.1986655586819297e-5
126.0	2.442961731868811e-5
128.0	2.714401924298679e-5
130.0	3.0160021381096437e-5
132.0	3.351113486788493e-5
134.0	3.723459429764993e-5
136.0	4.137177144183325e-5
138.0	4.596863493537028e-5
140.0	5.1076261039300314e-5
142.0	5.675140115477813e-5
144.0	1.8263821023321934e-5
146.0	4.015188417594709e-6
148.0	4.461320463994122e-6
150.0	4.957022737771247e-6
152.0	5.507803041968052e-6
154.0	6.119781157742281e-6
156.0	6.799756841935868e-6
158.0	7.555285379928743e-6
160.0	8.394761533254159e-6
162.0	9.327512814726844e-6
164.0	1.0363903127474272e-5
166.0	1.1515447919415858e-5
168.0	1.2794942132684287e-5
170.0	1.421660236964921e-5
172.0	1.579622485516579e-5
174.0	1.7551360950184213e-5
176.0	1.9501512166871348e-5
178.0	2.1668346852079278e-5
180.0	2.4075940946754753e-5
182.0	2.675104549639417e-5
184.0	2.9723383884882412e-5
186.0	3.3025982094313794e-5
188.0	3.6695535660348665e-5
190.0	6.068252656247193e-6
192.0	6.742502951385771e-6
194.0	7.49166994598419e-6
196.0	8.324077717760211e-6
198.0	9.24897524195579e-6
200.0	1.0276639157728657e-5
202.0	1.1418487953031842e-5
204.0	1.2687208836702047e-5
206.0	1.4096898707446719e-5
208.0	1.566322078605191e-5
210.0	1.740357865116879e-5
212.0	1.9337309612409767e-5
214.0	2.1485899569344188e-5
216.0	1.8226337482161613e-5
218.0	3.6639696204717197e-6
220.0	4.071077356079689e-6
222.0	4.5234192845329885e-6
224.0	5.026021427258877e-6
226.0	5.584468252509863e-6
228.0	6.2049647250109595e-6
230.0	6.8944052500121776e-6
232.0	7.660450277791308e-6
234.0	8.51161141976812e-6
236.0	9.457346021964578e-6
238.0	1.050816224662731e-5
240.0	1.1675735829585901e-5
242.0	1.2973039810651003e-5
244.0	1.4414488678501115e-5
246.0	1.6016098531667906e-5
248.0	1.7795665035186562e-5
250.0	1.9772961150207292e-5
252.0	2.1969956833563657e-5
254.0	2.4411063148404065e-5
256.0	2.712340349822674e-5
258.0	3.0137114998029714e-5
260.0	3.3485683331144126e-5
262.0	3.720631481238236e-5
264.0	4.134034979153596e-5
266.0	1.2452729770428566e-5
268.0	5.211840188126832e-6
270.0	5.665206628697675e-6
272.0	6.294674031886306e-6
274.0	6.994082257651451e-6
276.0	7.771202508501613e-6
278.0	8.634669453890681e-6
280.0	9.594077170989646e-6
282.0	1.0660085745544052e-5
284.0	1.1844539717271169e-5
286.0	1.3160599685856855e-5
288.0	1.462288853984095e-5
290.0	1.6247653933156613e-5
292.0	1.805294881461846e-5
294.0	2.0058832016242734e-5
296.0	2.2287591129158594e-5
298.0	2.476399014350955e-5
300.0	2.7515544603899504e-5
302.0	2.168756610741037e-5
304.0	2.443296150102026e-6
306.0	2.7147735001133625e-6
308.0	3.0164150001259583e-6
310.0	3.351572222362176e-6
312.0	3.7239691359579737e-6
314.0	4.137743484397749e-6
316.0	4.597492760441943e-6
318.0	5.108325289379937e-6
320.0	5.675916988199931e-6
322.0	6.306574431333257e-6
324.0	7.007304923703618e-6
326.0	7.785894359670687e-6
328.0	8.650993732967431e-6
330.0	9.612215258852701e-6
332.0	1.0680239176503003e-5
334.0	1.186693241833667e-5
336.0	1.3185480464818523e-5
338.0	1.4650533849798359e-5
340.0	1.62783709442204e-5
342.0	1.8087078826911556e-5
344.0	2.0096754252123952e-5
346.0	2.2329726946804394e-5
348.0	2.481080771867155e-5
350.0	2.756756413185728e-5
352.0	3.063062681317475e-5
354.0	3.403402979241639e-5
356.0	3.7815588658240435e-5
358.0	4.2017320731378265e-5
360.0	4.668591192375363e-5
362.0	5.187323547083737e-5
364.0	5.763692830093042e-5
366.0	1.756927681430069e-5
368.0	4.288842038202823e-6
370.0	4.765380042447581e-6
372.0	5.294866713830646e-6
374.0	5.883185237589607e-6
376.0	6.536872486210675e-6
378.0	7.263191651345195e-6
380.0	8.070212945939106e-6
382.0	8.966903273265674e-6
384.0	9.963225859184082e-6
386.0	1.1070250954648981e-5
388.0	1.2300278838498868e-5
390.0	1.3666976487220965e-5
392.0	1.5185529430245518e-5
394.0	1.6872810478050575e-5
396.0	1.8747567197833974e-5
398.0	2.0830630219815528e-5
400.0	2.3145144688683922e-5
402.0	2.5716827431871025e-5
404.0	2.857425270207892e-5
406.0	3.174916966897658e-5
408.0	3.5276855187751756e-5
410.0	6.3051644698852e-6
412.0	7.005738299872445e-6
414.0	7.78415366652494e-6
416.0	8.649059629472155e-6
418.0	9.610066254969062e-6
420.0	1.067785139441007e-5
422.0	1.18642793271223e-5
424.0	1.3182532585691445e-5
426.0	1.4647258428546052e-5
428.0	1.627473158727339e-5
430.0	1.8083035096970434e-5
432.0	2.0092261218856038e-5
434.0	2.2324734687617822e-5
436.0	2.4805260764019804e-5
438.0	1.9276362792712958e-5
440.0	2.650037541979797e-6
442.0	2.94448615775533e-6
444.0	3.2716512863948114e-6
446.0	3.635168095994235e-6
448.0	4.039075662215816e-6
450.0	4.487861846906463e-6
452.0	4.986513163229404e-6
454.0	5.540570181366005e-6
456.0	6.156189090406672e-6
458.0	6.840210100451858e-6
460.0	7.60023344494651e-6
462.0	8.444703827718345e-6
464.0	9.383004253020384e-6
466.0	1.042556028113376e-5
468.0	1.15839558679264e-5
470.0	1.2871062075473779e-5
472.0	1.4301180083859755e-5
474.0	1.5890200093177506e-5
476.0	1.765577788130834e-5
478.0	1.961753097923149e-5
480.0	2.1797256643590543e-5
482.0	2.421917404843394e-5
484.0	2.6910193387148822e-5
486.0	2.9900214874609803e-5
488.0	3.322246097178867e-5
490.0	3.691384552420963e-5
492.0	4.101538391578848e-5
494.0	4.557264879532054e-5
496.0	5.0636276439245045e-5
498.0	5.626252937693894e-5
500.0	2.9585208265193694e-5
502.0	1.470757387878869e-6
504.0	1.6341748754209656e-6
506.0	1.8157498615788508e-6
508.0	2.017499846198723e-6
510.0	2.2416664957763592e-6
512.0	2.4907405508626214e-6
514.0	2.7674895009584684e-6
516.0	3.074988334398298e-6
518.0	3.416653704886998e-6
520.0	3.796281894318887e-6
522.0	4.218090993687652e-6
524.0	4.686767770764058e-6
526.0	5.207519745293398e-6
528.0	5.786133050325998e-6
530.0	6.429036722584442e-6
532.0	7.1433741362049365e-6
534.0	7.937082373561042e-6
536.0	8.818980415067825e-6
538.0	9.798867127853139e-6
540.0	1.0887630142059044e-5
542.0	1.2097366824510049e-5
544.0	1.3441518693900055e-5
546.0	1.4935020771000063e-5
548.0	1.6594467523333402e-5
550.0	1.8438297248148227e-5
552.0	2.048699694238692e-5
554.0	2.276332993598547e-5
556.0	2.5292588817761633e-5
558.0	2.8102876464179594e-5
560.0	3.122541829353288e-5
562.0	3.4694909215036536e-5
564.0	3.8549899127818375e-5
566.0	4.283322125313153e-5
568.0	4.759246805903504e-5
570.0	5.288052006559449e-5
572.0	6.8117000576832405e-6
574.0	7.568555619648045e-6
576.0	8.409506244053383e-6
578.0	9.343895826725981e-6
580.0	1.038210647413998e-5
582.0	1.1535673860155534e-5
584.0	1.2817415400172816e-5
586.0	1.4241572666858685e-5
588.0	1.5823969629842984e-5
590.0	1.7582188477603318e-5
592.0	1.95357649751148e-5
594.0	2.1706405527905336e-5
596.0	2.4118228364339264e-5
598.0	9.384392318001585e-6
600.0	4.862800575259632e-6
602.0	5.40311175028848e-6
604.0	6.003457500320534e-6
606.0	6.670508333689483e-6
608.0	7.411675926321648e-6
610.0	8.235195473690721e-6
612.0	9.15021719298969e-6
614.0	1.0166907992210767e-5
616.0	1.1296564435789742e-5
618.0	1.2551738261988603e-5
620.0	1.3946375846654004e-5
622.0	1.5495973162948893e-5
624.0	1.7217747958832106e-5
626.0	1.9130831065369007e-5
628.0	2.125647896152112e-5
630.0	2.361830995724569e-5
632.0	2.624256661916188e-5
634.0	2.915840735462431e-5
636.0	3.2398230394027014e-5
638.0	3.5998033771141126e-5
640.0	8.817527455997956e-6
642.0	6.770695572764482e-6
644.0	6.769170302894914e-6
646.0	7.521300336549905e-6
648.0	8.35700037394434e-6
650.0	9.285555971049267e-6
652.0	1.0317284412276963e-5
654.0	1.1463649346974405e-5
656.0	1.2737388163304894e-5
658.0	1.4152653514783217e-5
660.0	1.5725170571981354e-5
662.0	1.747241174664595e-5
664.0	1.941379082960661e-5
666.0	2.1570878699562902e-5
668.0	2.3967642999514337e-5
670.0	2.6630714443904818e-5
672.0	2.3152844498746457e-5
674.0	3.3078462950412118e-6
676.0	3.6753847722680133e-6
678.0	4.0837608580755704e-6
680.0	4.537512064528412e-6
682.0	5.041680071698236e-6
684.0	5.601866746331374e-6
686.0	6.224296384812638e-6
688.0	6.9158848720140424e-6
690.0	7.684316524460047e-6
692.0	8.538129471622275e-6
694.0	9.48681052402475e-6
696.0	1.0540900582249722e-5
698.0	1.1712111758055247e-5
700.0	1.3013457508950276e-5
702.0	1.4459397232166973e-5
704.0	1.6065996924629972e-5
706.0	1.7851107694033303e-5
708.0	1.983456410448145e-5
710.0	2.2038404560534946e-5
712.0	2.4487116178372164e-5
714.0	2.720790686485796e-5
716.0	3.0231007627619957e-5
718.0	3.359000847513329e-5
720.0	3.732223163903699e-5
722.0	4.146914626559666e-5
724.0	4.607682918399629e-5
726.0	5.119647687110699e-5
728.0	2.102829480135514e-5
730.0	2.7994247242432058e-6
732.0	3.1104719158257843e-6
734.0	3.4560799064730937e-6
736.0	3.840088784970104e-6
738.0	4.266765316633449e-6
740.0	4.740850351814944e-6
742.0	5.267611502016604e-6
744.0	5.852901668907338e-6
746.0	6.503224076563709e-6
748.0	7.2258045295152325e-6
750.0	8.02867169946137e-6
752.0	8.920746332734857e-6
754.0	9.911940369705397e-6
756.0	1.1013267077450443e-5
758.0	1.2236963419389382e-5
760.0	1.3596626021543759e-5
762.0	1.5107362246159733e-5
764.0	1.6785958051288594e-5
766.0	1.865106450143177e-5
768.0	2.072340500159086e-5
770.0	2.302600555732318e-5
772.0	2.558445061924798e-5
774.0	2.8427167354719977e-5
776.0	3.158574150524442e-5
778.0	3.509526833916047e-5
780.0	3.899474259906719e-5
782.0	4.3327491776741325e-5
784.0	4.814165752971259e-5
786.0	5.3490730588569546e-5
788.0	3.884063121903594e-5
790.0	1.1313241306546874e-6
792.0	1.2570268118385416e-6
794.0	1.3966964575983797e-6
796.0	1.5518849528870887e-6
798.0	1.7243166143189874e-6
800.0	1.9159073492433196e-6
802.0	2.1287859436036886e-6
804.0	2.3653177151152096e-6
806.0	2.6281307945724553e-6
808.0	2.9201453273027283e-6
810.0	3.244605919225254e-6
812.0	3.60511768802806e-6
814.0	4.0056863200311776e-6
816.0	4.45076257781242e-6
818.0	4.945291753124911e-6
820.0	5.494768614583235e-6
822.0	6.105298460648039e-6
824.0	6.783664956275599e-6
826.0	7.537405506972889e-6
828.0	8.374895007747654e-6
830.0	9.305438897497395e-6
832.0	1.0339376552774883e-5
834.0	1.148819616974987e-5
836.0	1.276466241083319e-5
838.0	1.4182958234259101e-5
840.0	1.5758842482510113e-5
842.0	1.7509824980566792e-5
844.0	1.945536108951866e-5
846.0	2.1617067877242957e-5
848.0	2.401896430804773e-5
850.0	2.6687738120053035e-5
852.0	2.9653042355614484e-5
854.0	3.294782483957165e-5
856.0	3.6608694266190726e-5
858.0	4.067632696243414e-5
860.0	4.5195918847149046e-5
862.0	5.0217687607943386e-5
864.0	5.579743067549265e-5
866.0	6.199714519499184e-5
868.0	2.0234747942824178e-5
870.0	4.846612260681267e-6
872.0	5.385124734090298e-6
874.0	5.983471926766997e-6
876.0	6.648302140852219e-6
878.0	7.387002378724689e-6
880.0	8.20778042080521e-6
882.0	9.119756023116901e-6
884.0	1.0133062247907669e-5
886.0	1.1258958053230744e-5
888.0	1.2509953392478605e-5
890.0	1.3899948213865118e-5
892.0	1.5444386904294576e-5
894.0	1.716042989366064e-5
896.0	1.90671443262896e-5
898.0	2.1185715918099558e-5
900.0	2.3539684353443952e-5
902.0	2.615520483715995e-5
904.0	2.90613387079555e-5
906.0	3.229037634217278e-5
908.0	3.587819593574754e-5
910.0	3.9864662150830595e-5
912.0	4.4294069056478444e-5
914.0	6.879520116980587e-6
916.0	7.643911241089541e-6
918.0	8.493234712321713e-6
920.0	9.436927458135237e-6
922.0	1.0485474953483596e-5
924.0	1.1650527726092885e-5
926.0	1.2945030806769872e-5
928.0	1.4383367563077637e-5
930.0	1.5981519514530707e-5
932.0	1.775724390503412e-5
934.0	1.9730271005593467e-5
936.0	2.1922523339548297e-5
938.0	2.4358359266164774e-5
940.0	2.7064843629071973e-5
942.0	2.369906221837069e-5
944.0	4.942939257359211e-6
946.0	5.492154730399123e-6
948.0	6.102394144887915e-6
950.0	6.78043793876435e-6
952.0	7.53381993196039e-6
954.0	8.370911035511544e-6
956.0	9.301012261679495e-6
958.0	1.0334458068532773e-5
960.0	1.1482731187258636e-5
962.0	1.2758590208065152e-5
964.0	1.4176211342294615e-5
966.0	1.5751345935882905e-5
968.0	1.750149548431434e-5
970.0	1.94461060936826e-5
972.0	2.1606784548536223e-5
974.0	2.400753838726247e-5
976.0	2.667504265251386e-5
978.0	2.9638936280570957e-5
980.0	3.293215142285662e-5
982.0	3.659127935872958e-5
984.0	4.065697706525509e-5
986.0	4.5174418961394547e-5
988.0	1.200763398166348e-5
990.0	7.87891372448162e-6
992.0	6.943241332125339e-6
994.0	7.714712591250377e-6
996.0	8.571902879167086e-6
998.0	9.524336532407873e-6
1000.0	1.058259614711986e-5
1002.0	1.1758440163466512e-5
1004.0	1.3064933514962792e-5
1006.0	1.4516592794403103e-5
1008.0	1.612954754933678e-5
1010.0	1.792171949926309e-5
1012.0	1.9913021665847878e-5
1014.0	2.2125579628719864e-5
1016.0	2.4583977365244294e-5
1018.0	2.7315530405826995e-5
1020.0	3.0350589339807775e-5
1022.0	3.372287704423086e-5
1024.0	1.5414419470566492e-5
1026.0	4.379893257720809e-6
1028.0	4.8665480641342325e-6
1030.0	5.407275626815814e-6
1032.0	6.008084029795349e-6
1034.0	6.6756489219948326e-6
1036.0	7.41738769110537e-6
1038.0	8.241541879005967e-6
1040.0	9.157268754451074e-6
1042.0	1.0174743060501194e-5
1044.0	1.130527006722355e-5
1046.0	1.2561411185803944e-5
1048.0	1.3957123539782161e-5
1050.0	1.5507915044202403e-5
1052.0	1.7231016715780447e-5
1054.0	1.9145574128644942e-5
1056.0	2.1272860142938827e-5
1058.0	2.3636511269932033e-5
1060.0	2.626279029992448e-5
1062.0	2.9180878111027202e-5
1064.0	3.2423197901141334e-5
1066.0	3.6025775445712594e-5
1068.0	4.00286393841251e-5
1070.0	4.447626598236123e-5
1072.0	4.94180733137347e-5
1074.0	1.9281577261478646e-5
1076.0	4.523668926174774e-6
1078.0	5.0262988068608605e-6
1080.0	5.584776452067623e-6
1082.0	6.205307168964025e-6
1084.0	6.8947857432933615e-6
1086.0	7.660873048103736e-6
1088.0	8.512081164559707e-6
1090.0	9.457867960621896e-6
1092.0	1.0508742178468774e-5
1094.0	1.1676380198298638e-5
1096.0	1.2973755775887377e-5
1098.0	1.4415284195430418e-5
1100.0	1.6016982439367133e-5
1102.0	1.779664715485237e-5
1104.0	1.9774052394280413e-5
1106.0	2.1971169326978237e-5
1108.0	2.4412410363309152e-5
1110.0	2.7124900403676836e-5
1112.0	3.0138778226307596e-5
1114.0	3.3487531362563995e-5
1116.0	3.7208368180626666e-5
1118.0	4.134263131180741e-5
1120.0	4.5936257013119346e-5
1122.0	2.4539241325898074e-5
1124.0	2.507738538724636e-6
1126.0	2.786376154138484e-6
1128.0	3.095973504598316e-6
1130.0	3.4399705606647955e-6
1132.0	3.822189511849773e-6
1134.0	4.246877235388637e-6
1136.0	4.718752483765152e-6
1138.0	5.243058315294614e-6
1140.0	5.825620350327349e-6
1142.0	6.472911500363721e-6
1144.0	7.192123889293024e-6
1146.0	7.991248765881138e-6
1148.0	8.879165295423488e-6
1150.0	9.865739217137209e-6
1152.0	1.0961932463485788e-5
1154.0	1.2179924959428655e-5
1156.0	1.3533249954920728e-5
1158.0	1.5036944394356365e-5
1160.0	1.6707715993729296e-5
1162.0	1.8564128881921442e-5
1164.0	2.0626809868801604e-5
1166.0	2.2918677632001784e-5
1168.0	2.546519736889087e-5
1170.0	2.829466374321208e-5
1172.0	3.1438515270235645e-5
1174.0	3.493168363359516e-5
1176.0	3.881298181510574e-5
1178.0	4.312553535011749e-5
1180.0	4.791726150013055e-5
1182.0	5.324140166681173e-5
1184.0	5.915711296312415e-5
1186.0	1.9562827551609755e-5
1188.0	5.863682906443241e-6
1190.0	6.51520322938138e-6
1192.0	7.239114699312644e-6
1194.0	8.043460777014049e-6
1196.0	8.937178641126722e-6
1198.0	9.930198490140802e-6
1200.0	1.1033553877934226e-5
1202.0	1.2259504308815806e-5
1204.0	1.3621671454239786e-5
1206.0	1.5135190504710875e-5
1208.0	1.681687833856764e-5
1210.0	1.8685420376186265e-5
1212.0	2.076157819576252e-5
1214.0	2.306842021751391e-5
1216.0	2.56315780194599e-5
1218.0	2.8479531132733226e-5
1220.0	3.1643923480814695e-5
1222.0	3.5159914978682996e-5
1224.0	2.5717291250131012e-5
1226.0	2.5112334601949663e-6
1228.0	2.7902594002166294e-6
1230.0	3.1002882224629218e-6
1232.0	3.4447646916254686e-6
1234.0	3.827516324028298e-6
1236.0	4.252795915586998e-6
1238.0	4.725328795096665e-6
1240.0	5.250365327885183e-6
1242.0	5.833739253205759e-6
1244.0	6.481932503561955e-6
1246.0	7.2021472261799505e-6
1248.0	8.002385806866611e-6
1250.0	8.891539785407346e-6
1252.0	9.879488650452607e-6
1254.0	1.0977209611614009e-5
1256.0	1.219689956846001e-5
1258.0	1.3552110631622234e-5
1260.0	1.5057900701802483e-5
1262.0	1.6731000779780537e-5
1264.0	1.859000086642282e-5
1266.0	2.0655556518247577e-5
1268.0	2.295061835360842e-5
1270.0	2.5500687059564914e-5
1272.0	2.8334096732849907e-5
1274.0	3.1482329703166564e-5
1276.0	3.498036633685174e-5
1278.0	3.8867073707613044e-5
1280.0	4.3185637452903384e-5
1282.0	4.79840416143371e-5
1284.0	5.331560179370789e-5
1286.0	5.9239557548564324e-5
1288.0	6.582173060951591e-5
1290.0	7.313525623279546e-5
1292.0	5.9594993354182624e-6
1294.0	6.621665928242514e-6
1296.0	7.3574065869361264e-6
1298.0	8.174896207706808e-6
1300.0	9.083218008563121e-6
1302.0	1.0092464453959024e-5
1304.0	1.1213849393287806e-5
1306.0	1.2459832659208673e-5
1308.0	1.384425851023186e-5
1310.0	1.5382509455813178e-5
1312.0	1.7091677173125753e-5
1314.0	1.8990752414584172e-5
1316.0	2.1100836016204636e-5
1318.0	2.3445373351338486e-5
1320.0	2.605041483482054e-5
1322.0	2.8944905372022825e-5
1324.0	3.216100596891425e-5
1326.0	3.573445107657139e-5
1328.0	1.5682565088293483e-5
1330.0	4.923596038334661e-6
1332.0	5.47066226481629e-6
1334.0	6.078513627573656e-6
1336.0	6.753904030637396e-6
1338.0	7.504337811819329e-6
1340.0	8.3381531242437e-6
1342.0	9.264614582493e-6
1344.0	1.0294016202770001e-5
1346.0	1.1437795780855558e-5
1348.0	1.2708661978728397e-5
1350.0	1.4120735531920442e-5
1352.0	1.568970614657827e-5
1354.0	1.743300682953141e-5
1356.0	1.9370007588368233e-5
1358.0	2.1522230653742482e-5
1360.0	2.3913589615269426e-5
1362.0	2.657065512807714e-5
1364.0	2.9522950142307937e-5
1366.0	3.280327793589771e-5
1368.0	3.6448086595441905e-5
1370.0	4.0497873994935454e-5
1372.0	4.4997637772150504e-5
1374.0	3.487149712938732e-5
1376.0	2.1993767393295535e-6
1378.0	2.443751932588393e-6
1380.0	2.7152799250982147e-6
1382.0	3.016977694553572e-6
1384.0	3.3521974383928578e-6
1386.0	3.724663820436509e-6
1388.0	4.138515356040566e-6
1390.0	4.598350395600629e-6
1392.0	5.109278217334032e-6
1394.0	5.6769757970378135e-6
1396.0	6.307750885597571e-6
1398.0	7.008612095108413e-6
1400.0	7.787346772342681e-6
1402.0	8.652607524825202e-6
1404.0	9.614008360916892e-6
1406.0	1.068223151212988e-5
1408.0	1.1869146124588755e-5
1410.0	1.318794013843195e-5
1412.0	1.4653266820479946e-5
1414.0	1.6281407578311052e-5
1416.0	1.809045286479006e-5
1418.0	2.0100503183100066e-5
1420.0	2.2333892425666743e-5
1422.0	2.4815436028518605e-5
1424.0	2.7572706698354007e-5
1426.0	3.06363407759489e-5
1428.0	3.4040378639943224e-5
1430.0	3.7822642933270253e-5
1432.0	4.2025158814744726e-5
1434.0	4.669462090527192e-5
1436.0	5.1882912116968796e-5
1438.0	5.764768012996533e-5
1440.0	6.40529779221837e-5
1442.0	1.0074802114737132e-5
1444.0	1.1194224571930147e-5
1446.0	1.1751964654507398e-5
1448.0	1.1736666060114686e-5
1450.0	1.2965086171570996e-5
1452.0	1.4405651301745553e-5
1454.0	1.6006279224161725e-5
1456.0	1.778475469351303e-5
1458.0	1.976083854834781e-5
1460.0	1.4903117358737596e-5
1462.0	4.563118758287862e-6
1464.0	5.0701319536531794e-6
1466.0	5.633479948503533e-6
1468.0	6.259422165003926e-6
1470.0	6.954913516671029e-6
1472.0	7.727681685190034e-6
1474.0	8.586312983544483e-6
1476.0	9.54034775949387e-6
1478.0	1.0600386399437634e-5
1480.0	1.177820711048626e-5
1482.0	1.3086896789429178e-5
1484.0	1.4540996432699088e-5
1486.0	1.6156662702998986e-5
1488.0	1.795184744777665e-5
1490.0	1.994649716419628e-5
1492.0	2.2162774626884757e-5
1494.0	2.4625305140983064e-5
1496.0	2.736145015664785e-5
1498.0	3.0401611285164278e-5
1500.0	3.3779568094626974e-5
1502.0	3.753285343847442e-5
1504.0	4.17031704871938e-5
1506.0	4.6336856096882e-5
1508.0	5.148539566320223e-5
1510.0	7.559223468651217e-6
1512.0	8.399137187390241e-6
1514.0	9.332374652655824e-6
1516.0	1.0369305169617583e-5
1518.0	1.1521450188463982e-5
1520.0	1.2801611320515536e-5
1522.0	1.4224012578350596e-5
1524.0	1.5804458420389553e-5
1526.0	1.7560509355988392e-5
1528.0	1.9511677062209324e-5
1530.0	2.1679641180232582e-5
1532.0	2.4088490200258427e-5
1534.0	2.3125981883185306e-5
1536.0	8.645950551053872e-6
1538.0	9.606611723393192e-6
1540.0	1.0674013025992436e-5
1542.0	1.186001447332493e-5
1544.0	1.3177793859249922e-5
1546.0	1.4641993176944358e-5
1548.0	1.6268881307715954e-5
1550.0	1.807653478635106e-5
1552.0	2.008503865150118e-5
1554.0	2.231670961277909e-5
1556.0	2.479634401419899e-5
1558.0	1.9649297687826125e-5
1560.0	4.230268869817959e-6
1562.0	4.700298744242177e-6
1564.0	5.222554160269086e-6
1566.0	5.80283795585454e-6
1568.0	6.447597728727267e-6
1570.0	7.1639974763636305e-6
1572.0	7.95999719595959e-6
1574.0	8.844441328843989e-6
1576.0	9.827157032048878e-6
1578.0	1.0919063368943199e-5
1580.0	1.213229263215911e-5
1582.0	1.3480325146843457e-5
1584.0	1.4978139052048286e-5
1586.0	1.6642376724498094e-5
1588.0	1.849152969388677e-5
1590.0	2.0546144104318636e-5
1592.0	2.2829049004798488e-5
1594.0	2.5365610005331653e-5
1596.0	2.8184011117035172e-5
1598.0	3.131556790781686e-5
1600.0	3.479507545312984e-5
1602.0	3.866119494792205e-5
1604.0	4.295688327546895e-5
1606.0	4.772987030607661e-5
1608.0	5.3033189228974014e-5
1610.0	1.1614189062443863e-5
1612.0	9.900197942129937e-6
1614.0	8.156581598172442e-6
1616.0	9.062868442413824e-6
1618.0	1.006985382490425e-5
1620.0	1.1188726472115834e-5
1622.0	1.2431918302350927e-5
1624.0	1.3813242558167697e-5
1626.0	1.5348047286852998e-5
1628.0	1.705338587428111e-5
1630.0	1.8948206526979013e-5
1632.0	2.1053562807754458e-5
1634.0	2.339284756417162e-5
1636.0	2.599205284907958e-5
1638.0	2.888005872119953e-5
1640.0	1.8564245410772847e-5
1642.0	2.969575815173334e-6
1644.0	3.2995286835259265e-6
1646.0	3.666142981695474e-6
1648.0	4.07349220188386e-6
1650.0	4.526102446537622e-6
1652.0	5.029002718375136e-6
1654.0	5.587780798194596e-6
1656.0	6.208645331327329e-6
1658.0	6.898494812585921e-6
1660.0	7.66499423620658e-6
1662.0	8.516660262451756e-6
1664.0	9.462955847168617e-6
1666.0	1.0514395385742909e-5
1668.0	1.1682661539714345e-5
1670.0	1.298073504412705e-5
1672.0	1.4423038937918945e-5
1674.0	1.6025598819909938e-5
1676.0	1.7806220911011044e-5
1678.0	1.9784689901123384e-5
1680.0	2.1982988779025983e-5
1682.0	2.442554308780665e-5
1684.0	2.7139492319785168e-5
1686.0	3.0154991466427966e-5
1688.0	3.350554607380885e-5
1690.0	3.722838452645428e-5
1692.0	4.136487169606031e-5
1694.0	4.5960968551178123e-5
1696.0	5.106774283464236e-5
1698.0	5.6741936482935955e-5
1700.0	6.304659609215107e-5
1702.0	3.733228219270663e-5
1704.0	1.6553541695683457e-6
1706.0	1.8392824106314953e-6
1708.0	2.0436471229238837e-6
1710.0	2.270719025470982e-6
1712.0	2.5230211394122026e-6
1714.0	2.8033568215691143e-6
1716.0	3.1148409128545715e-6
1718.0	3.4609343476161906e-6
1720.0	3.8454826084624345e-6
1722.0	4.27275845384715e-6
1724.0	4.7475093931635e-6
1726.0	5.275010436848334e-6
1728.0	5.86112270760926e-6
1730.0	6.512358564010289e-6
1732.0	7.235953960011432e-6
1734.0	8.039948844457148e-6
1736.0	8.933276493841275e-6
1738.0	9.92586277093475e-6
1740.0	1.1028736412149724e-5
1742.0	1.225415156905525e-5
1744.0	1.3615723965616945e-5
1746.0	1.512858218401883e-5
1748.0	1.6809535760020923e-5
1750.0	1.8677261955578805e-5
1752.0	2.075251328397645e-5
1754.0	2.3058348093307168e-5
1756.0	2.5620386770341298e-5
1758.0	2.8467096411490333e-5
1760.0	3.163010712387815e-5
1762.0	3.5144563470975724e-5
1764.0	3.904951496775081e-5
1766.0	4.338834996416757e-5
1768.0	4.820927773796397e-5
1770.0	5.35658641532933e-5
1772.0	5.951762683699256e-5
1774.0	6.61306964855473e-5
1776.0	5.0011436484778205e-5
1778.0	2.0087712017735547e-6
1780.0	2.2319680019706166e-6
1782.0	2.4799644466340185e-6
1784.0	2.7555160518155763e-6
1786.0	3.061684502017307e-6
1788.0	3.4018716689081194e-6
1790.0	3.779857409897911e-6
1792.0	4.199841566553235e-6
1794.0	4.666490629503594e-6
1796.0	5.184989588337327e-6
1798.0	5.76109954259703e-6
1800.0	6.4012217139967e-6
1802.0	7.112468571107445e-6
1804.0	7.90274285678605e-6
1806.0	8.780825396428945e-6
1808.0	9.756472662698829e-6
1810.0	1.0840525180776478e-5
1812.0	1.2045027978640532e-5
1814.0	1.3383364420711703e-5
1816.0	1.4870404911901893e-5
1818.0	1.6522672124335438e-5
1820.0	1.8358524582594932e-5
1822.0	2.0398360647327703e-5
1824.0	2.266484516369745e-5
1826.0	2.5183161292997166e-5
1828.0	2.798129032555241e-5
1830.0	3.1090322583947126e-5
1832.0	3.454480287105236e-5
1834.0	3.838311430116929e-5
1836.0	4.2647904779077e-5
1838.0	4.738656086564111e-5
1840.0	5.265173429515679e-5
1842.0	5.850192699461866e-5
1844.0	6.216109965740169e-5
1846.0	4.795870026808575e-6
1848.0	5.3287444742317496e-6
1850.0	5.920827193590833e-6
1852.0	6.578696881767593e-6
1854.0	7.309663201963993e-6
1856.0	8.121848002182215e-6
1858.0	9.02427555798024e-6
1860.0	1.0026972842200266e-5
1862.0	1.1141080935778074e-5
1864.0	1.2378978817531194e-5
1866.0	1.3754420908367993e-5
1868.0	1.528268989818666e-5
1870.0	1.6980766553540736e-5
1872.0	1.886751839282304e-5
1874.0	2.0963909325358934e-5
1876.0	2.329323258373215e-5
1878.0	2.5881369537480167e-5
1880.0	2.8757077263866853e-5
1882.0	3.195230807096317e-5
1884.0	3.550256452329241e-5
1886.0	3.9447293914769344e-5
1888.0	4.383032657196594e-5
1890.0	1.1497974358897336e-5
1892.0	9.857388056939508e-6
1894.0	8.98449176702146e-6
1896.0	9.982768630023844e-6
1898.0	1.1091965144470938e-5
1900.0	1.232440571607882e-5
1902.0	1.3693784128976467e-5
1904.0	1.5215315698862742e-5
1906.0	1.6905906332069712e-5
1908.0	1.8784340368966347e-5
1910.0	2.0871489298851498e-5
1912.0	2.3190543665390555e-5
1914.0	2.576727073932284e-5
1916.0	2.7370907756856385e-5
1918.0	9.860771358954641e-6
1920.0	7.423317026003328e-6
1922.0	8.248130028892587e-6
1924.0	9.164588920991764e-6
1926.0	1.0182876578879738e-5
1928.0	1.1314307309866375e-5
1930.0	1.2571452566518195e-5
1932.0	1.3968280629464662e-5
1934.0	1.552031181051629e-5
1936.0	1.7244790900573657e-5
1938.0	1.9160878778415175e-5
1940.0	2.1289865309350197e-5
1942.0	2.3655405899277998e-5
1944.0	2.628378433253111e-5
1946.0	2.9204204813923454e-5
1948.0	3.244911645991495e-5
1950.0	1.069438222410412e-5
1952.0	7.699608776207429e-6
1954.0	8.04072268511987e-6
1956.0	8.934136316799855e-6
1958.0	9.926818129777616e-6
1960.0	1.102979792197513e-5
1962.0	1.2255331024416811e-5
1964.0	1.3617034471574236e-5
1966.0	1.5130038301749151e-5
1968.0	1.681115366861017e-5
1970.0	1.867905963178908e-5
1972.0	2.0754510701987866e-5
1974.0	2.3060567446653186e-5
1976.0	2.562285271850354e-5
1978.0	2.8469836353892823e-5
1980.0	3.163315150432536e-5
1982.0	1.1566047951867622e-5
1984.0	7.0902800996501796e-6
1986.0	7.434102722567127e-6
1988.0	8.260114136185697e-6
1990.0	9.177904595761885e-6
1992.0	1.0197671773068763e-5
1994.0	1.1330746414520849e-5
1996.0	1.25897182383565e-5
1998.0	1.3988575820396111e-5
2000.0	1.5542862022662345e-5
2002.0	1.7269846691847053e-5
2004.0	1.9188718546496727e-5
2006.0	2.1320798384996365e-5
2008.0	2.3689775983329296e-5
2010.0	2.632197331481033e-5
2012.0	2.9246637016455926e-5
2014.0	3.2496263351617696e-5
2016.0	3.610695927957522e-5
2018.0	1.041751288043551e-5
2020.0	8.818234038168295e-6
2022.0	9.736365938606482e-6
2024.0	1.0818184376229425e-5
2026.0	1.202020486247714e-5
2028.0	1.3355783180530155e-5
2030.0	1.4839759089477951e-5
2032.0	1.6488621210531056e-5
2034.0	1.8320690233923397e-5
2036.0	2.0356322482137107e-5
2038.0	2.2618136091263454e-5
2040.0	2.513126232362606e-5
2042.0	1.7109915720405887e-5
2044.0	3.3498830790563493e-6
2046.0	3.7220923100626107e-6
2048.0	4.13565812229179e-6
2050.0	4.595175691435322e-6
2052.0	5.105750768261469e-6
2054.0	5.673056409179411e-6
2056.0	6.303396010199345e-6
2058.0	7.0037733446659395e-6
2060.0	7.781970382962155e-6
2062.0	8.64663375884684e-6
2064.0	9.607370843163155e-6
2066.0	1.0674856492403506e-5
2068.0	1.1860951658226118e-5
2070.0	1.3178835175806798e-5
2072.0	1.4643150195340887e-5
2074.0	1.62701668837121e-5
2076.0	1.8077963204124557e-5
2078.0	2.008662578236062e-5
2080.0	2.2318473091511802e-5
2082.0	2.4798303435013114e-5
2084.0	2.7553670483347904e-5
2086.0	3.061518942594212e-5
2088.0	3.401687713993569e-5
2090.0	3.7796530155484104e-5
2092.0	4.199614461720456e-5
2094.0	4.666238290800507e-5
2096.0	5.1847092120005634e-5
2098.0	5.7607880133339594e-5
2100.0	6.400875570371067e-5
2102.0	4.6472145980639637e-5
2104.0	1.4942710699141508e-6
2106.0	1.660301188793501e-6
2108.0	1.8447790986594455e-6
2110.0	2.0497545540660507e-6
2112.0	2.27750506007339e-6
2114.0	2.530561177859322e-6
2116.0	2.8117346420659138e-6
2118.0	3.12414960229546e-6
2120.0	3.4712773358838443e-6
2122.0	3.856974817648716e-6
2124.0	4.2855275751652405e-6
2126.0	4.761697305739156e-6
2128.0	5.290774784154618e-6
2130.0	5.878638649060686e-6
2132.0	6.531820721178541e-6
2134.0	7.257578579087268e-6
2136.0	8.063976198985855e-6
2138.0	8.959973554428728e-6
2140.0	9.955526171587475e-6
2142.0	1.1061695746208306e-5
2144.0	1.2290773051342562e-5
2146.0	1.3656414501491737e-5
2148.0	1.5173793890546374e-5
2150.0	1.6859770989495973e-5
2152.0	1.8733078877217747e-5
2154.0	2.0814532085797498e-5
2156.0	2.3127257873108332e-5
2158.0	2.569695319234259e-5
2160.0	2.855217021371399e-5
2162.0	3.1724633570793326e-5
2164.0	3.524959285643703e-5
2166.0	3.9166214284930035e-5
2168.0	4.3518015872144486e-5
2170.0	4.835335096904943e-5
2172.0	5.372594552116604e-5
2174.0	5.969549502351783e-5
2176.0	6.63283278039087e-5
2178.0	7.980497744463826e-6
2180.0	8.867219716070919e-6
2182.0	9.85246635118991e-6
2184.0	1.0947184834655457e-5
2186.0	1.216353870517273e-5
2188.0	1.3515043005747479e-5
2190.0	1.5016714450830533e-5
2192.0	1.6685238278700594e-5
2194.0	1.853915364300066e-5
2196.0	2.0599059603334066e-5
2198.0	2.2887844003704517e-5
2200.0	2.543093778189391e-5
2202.0	1.5409952578101273e-5
2204.0	3.5976403998484557e-6
2206.0	3.99737822205384e-6
2208.0	4.4415313578376e-6
2210.0	4.935034842041778e-6
2212.0	5.483372046713088e-6
2214.0	6.092635607458987e-6
2216.0	6.769595119398875e-6
2218.0	7.521772354887639e-6
2220.0	8.357524838764044e-6
2222.0	9.286138709737827e-6
2224.0	1.0317931899708698e-5
2226.0	1.146436877745411e-5
2228.0	1.2738187530504567e-5
2230.0	1.415354170056063e-5
2232.0	1.5726157445067368e-5
2234.0	1.7473508272297077e-5
2236.0	1.9415009191441197e-5
2238.0	2.1572232434934665e-5
2240.0	2.3969147149927406e-5
2242.0	2.6632385722141563e-5
2244.0	2.9591539691268406e-5
2246.0	3.2879488545853784e-5
2248.0	3.6532765050948654e-5
2250.0	4.059196116772073e-5
2252.0	4.5102179075245256e-5
2254.0	5.0113532305828064e-5
2256.0	5.568170256203119e-5
2258.0	4.615597352433651e-5
2260.0	4.725550668996541e-6
2262.0	5.250611854440601e-6
2264.0	5.834013171600668e-6
2266.0	6.482236857334076e-6
2268.0	7.202485397037863e-6
2270.0	8.002761552264293e-6
2272.0	8.89195728029366e-6
2274.0	9.879952533659623e-6
2276.0	1.0977725037399581e-5
2278.0	1.2197472263777313e-5
2280.0	1.355274695975257e-5
2282.0	1.5058607733058412e-5
2284.0	1.6731786370064903e-5
2286.0	1.859087374451656e-5
2288.0	2.065652638279618e-5
2290.0	2.2951695980884647e-5
2292.0	2.5501884423205165e-5
2294.0	2.833542713689463e-5
2296.0	3.1483807929882925e-5
2298.0	3.498200881098103e-5
2300.0	3.8868898678867814e-5
2302.0	4.318766519874202e-5
2304.0	4.7986294665268915e-5
2306.0	2.3749256461022902e-5
2308.0	4.6501257659740395e-6
2310.0	5.166806406637822e-6
2312.0	5.7408960073753575e-6
2314.0	6.3787733415281754e-6
2316.0	7.087525935031306e-6
2318.0	7.875028816701451e-6
2320.0	8.750032018557169e-6
2322.0	9.722257798396855e-6
2324.0	1.0802508664885395e-5
2326.0	1.2002787405428218e-5
2328.0	1.3336430450475798e-5
2330.0	1.4818256056084221e-5
2332.0	1.646472895120469e-5
2334.0	1.8294143279116322e-5
2336.0	2.0326825865684804e-5
2338.0	2.258536207298312e-5
2340.0	2.509484674775902e-5
2342.0	2.788316305306558e-5
2344.0	3.098129228118398e-5
2346.0	3.442365809020442e-5
2348.0	3.824850898911602e-5
2350.0	4.249834332124003e-5
2352.0	4.7220381468044475e-5
2354.0	4.160181965508591e-5
2356.0	7.213758821845547e-6
2358.0	8.015287579828386e-6
2360.0	8.905875088698208e-6
2362.0	9.895416765220231e-6
2364.0	1.0994907516911368e-5
2366.0	1.2216563907679298e-5
2368.0	1.3573959897421443e-5
2370.0	1.5082177663801604e-5
2372.0	1.6757975182001782e-5
2374.0	1.8619972424446426e-5
2376.0	2.0688858249384917e-5
2378.0	2.2987620277094355e-5
2380.0	2.554180030788262e-5
2382.0	2.8379778119869577e-5
2384.0	3.153308679985509e-5
2386.0	2.0047209449222068e-5
2388.0	2.8029242045974674e-6
2390.0	3.1143602273305195e-6
2392.0	3.4604002525894663e-6
2394.0	3.844889169543851e-6
2396.0	4.2720990772709464e-6
2398.0	4.746776752523274e-6
2400.0	5.274196391692526e-6
2402.0	5.860218212991696e-6
2404.0	6.511353569990773e-6
2406.0	7.234837299989748e-6
2408.0	8.038708111099721e-6
2410.0	8.931897901221912e-6
2412.0	9.924331001357681e-6
2414.0	1.102703444595298e-5
2416.0	1.2252260495503312e-5
2418.0	1.3613622772781458e-5
2420.0	1.5126247525312732e-5
2422.0	1.6806941694791926e-5
2424.0	1.8674379660879918e-5
2426.0	2.074931073431102e-5
2428.0	2.3054789704790025e-5
2430.0	2.561643300532225e-5
2432.0	2.8462703339246947e-5
2434.0	3.162522593249661e-5
2436.0	3.5139139924996235e-5
2438.0	3.904348880555137e-5
2440.0	4.338165422839042e-5
2442.0	4.820183803154491e-5
2444.0	5.355759781282768e-5
2446.0	5.950844201425298e-5
2448.0	6.612049112694776e-5
2450.0	1.1143256521121776e-5
2452.0	1.2381396134579751e-5
2454.0	1.3757106816199724e-5
2456.0	1.5285674240221916e-5
2458.0	1.6984082489135462e-5
2460.0	1.699153893777477e-5
2462.0	1.1434531279438489e-5
2464.0	4.993387182710023e-6
2466.0	5.548207980788914e-6
2468.0	6.164675534209905e-6
2470.0	6.84963948245545e-6
2472.0	7.610710536061611e-6
2474.0	8.456345040068457e-6
2476.0	9.395938933409396e-6
2478.0	1.0439932148232662e-5
2480.0	1.1599924609147403e-5
2482.0	1.2888805121274892e-5
2484.0	1.4320894579194325e-5
2486.0	1.5912105087993696e-5
2488.0	1.768011676443744e-5
2490.0	1.9644574182708267e-5
2492.0	2.182730464745363e-5
2494.0	2.425256071939292e-5
2496.0	2.694728968821436e-5
2498.0	2.9941432986904845e-5
2500.0	3.326825887433872e-5
2502.0	3.6964732082598583e-5
2504.0	4.107192453622065e-5
2506.0	4.563547170691184e-5
2508.0	5.070607967434649e-5
2510.0	9.368685397560866e-6
2512.0	1.0409650441734297e-5
2514.0	1.1566278268593664e-5
2516.0	1.2851420298437405e-5
2518.0	1.4279355887152672e-5
2520.0	1.5865950985725194e-5
2522.0	1.762883442858355e-5
2524.0	1.9587593809537278e-5
2526.0	2.176399312170809e-5
2528.0	2.0463237796202594e-5
2530.0	8.673479123184437e-6
2532.0	9.09322320323669e-6
2534.0	1.0103581336929656e-5
2536.0	1.1226201485477397e-5
2538.0	1.2473557206085997e-5
2540.0	1.385950800676222e-5
2542.0	1.539945334084691e-5
2544.0	1.7110503712052125e-5
2546.0	1.9011670791169028e-5
2548.0	2.1124078656854477e-5
2550.0	2.3471198507616086e-5
2552.0	2.6079109452906762e-5
2554.0	2.3498842389341328e-5
2556.0	7.893113840188175e-6
2558.0	8.770126489097973e-6
2560.0	9.744584987886637e-6
2562.0	1.0827316653207375e-5
2564.0	1.2030351836897084e-5
2566.0	1.3367057596552315e-5
2568.0	1.4852286218391462e-5
2570.0	1.650254024265718e-5
2572.0	1.8336155825174648e-5
2574.0	2.0373506472416276e-5
2576.0	2.2637229413795863e-5
2578.0	2.5152477126439848e-5
2580.0	2.7947196807155386e-5
2582.0	3.105244089683932e-5
2584.0	2.297231362016581e-5
2586.0	3.1452036545949486e-6
2588.0	3.494670727327721e-6
2590.0	3.882967474808579e-6
2592.0	4.314408305342866e-6
2594.0	4.793787005936518e-6
2596.0	5.326430006596131e-6
2598.0	5.9182555628845905e-6
2600.0	6.5758395143162116e-6
2602.0	7.306488349240236e-6
2604.0	8.118320388044707e-6
2606.0	9.020355986716342e-6
2608.0	1.0022617763018158e-5
2610.0	1.1136241958909065e-5
2612.0	1.2373602176565627e-5
2614.0	1.3748446862850698e-5
2616.0	1.527605206983411e-5
2618.0	1.6973391188704566e-5
2620.0	1.8859323543005074e-5
2622.0	2.0954803936672306e-5
2624.0	2.328311548519145e-5
2626.0	2.587012831687939e-5
2628.0	2.874458701875488e-5
2630.0	3.193843002083875e-5
2632.0	3.548714446759862e-5
2634.0	3.943016051955402e-5
2636.0	4.381128946617114e-5
2638.0	4.867921051796793e-5
2640.0	5.408801168663104e-5
2642.0	6.009779076292338e-5
2644.0	6.677532306991487e-5
2646.0	7.419480341101652e-5
2648.0	5.8410427255948846e-5
2650.0	1.7730544054808933e-6
2652.0	1.970060450534326e-6
2654.0	2.1889560561492514e-6
2656.0	2.4321733957213904e-6
2658.0	2.7024148841348785e-6
2660.0	3.0026832045943098e-6
2662.0	3.3363146717714553e-6
2664.0	3.7070163019682836e-6
2666.0	4.118907002186982e-6
2668.0	4.576563335763313e-6
2670.0	5.0850703730703484e-6
2672.0	5.6500781923003875e-6
2674.0	6.277864658111542e-6
2676.0	6.9754051756794915e-6
2678.0	7.750450195199435e-6
2680.0	8.611611327999373e-6
2682.0	9.568457031110415e-6
2684.0	1.0631618923456016e-5
2686.0	1.181290991495113e-5
2688.0	1.3125455461056811e-5
2690.0	1.4583839401174236e-5
2692.0	1.6204266001304706e-5
2694.0	1.8004740001449673e-5
2696.0	2.0005266668277415e-5
2698.0	2.2228074075863795e-5
2700.0	2.4697860084293107e-5
2702.0	2.7442066760325677e-5
2704.0	3.0491185289250753e-5
2706.0	3.387909476583417e-5
2708.0	3.764343862870463e-5
2710.0	4.1826042920782924e-5
2712.0	4.647338102309214e-5
2714.0	5.1637090025657936e-5
2716.0	5.7374544472953265e-5
2718.0	6.374949385883697e-5
2720.0	7.08327709542633e-5
2722.0	7.328299986364077e-6
2724.0	8.142555540404531e-6
2726.0	9.047283933782813e-6
2728.0	1.0052537704203126e-5
2730.0	1.1169486338003475e-5
2732.0	1.2410540375559417e-5
2734.0	1.378948930617713e-5
2736.0	1.5321654784641256e-5
2738.0	1.702406087182362e-5
2740.0	1.8915623190915133e-5
2742.0	2.1017359101016815e-5
2744.0	2.335262122335202e-5
2746.0	2.5947356914835578e-5
2748.0	2.8830396572039534e-5
2750.0	1.4941523278241516e-5
2752.0	4.490594880350437e-6
2754.0	4.989549867056041e-6
2756.0	5.5439442967289355e-6
2758.0	6.159938107476595e-6
2760.0	6.844375674973995e-6
2762.0	7.6048618610822175e-6
2764.0	8.449846512313576e-6
2766.0	9.388718347015085e-6
2768.0	1.0431909274461206e-5
2770.0	1.1591010304956896e-5
2772.0	1.2878900338840997e-5
2774.0	1.4309889265378887e-5
2776.0	1.5899876961532097e-5
2778.0	1.7666529957257887e-5
2780.0	1.962947773028654e-5
2782.0	2.1810530811429492e-5
2784.0	2.4233923123810546e-5
2786.0	2.6926581248678386e-5
2788.0	2.991842360964265e-5
2790.0	3.324269289960295e-5
2792.0	3.6936325444003276e-5
2794.0	4.1040361604448086e-5
2796.0	4.5600401782720094e-5
2798.0	5.066711309191122e-5
2800.0	5.62967923243458e-5
2802.0	9.303866235358756e-6
2804.0	1.0337629150398618e-5
2806.0	1.148625461155402e-5
2808.0	1.2762505123948912e-5
2810.0	1.4180561248832125e-5
2812.0	1.5756179165369027e-5
2814.0	1.750686573929892e-5
2816.0	1.9452073043665466e-5
2818.0	2.161341449296163e-5
2820.0	2.318405081499298e-5
2822.0	1.4276589066034599e-5
2824.0	3.9000492825256294e-6
2826.0	4.333388091695144e-6
2828.0	4.814875657439049e-6
2830.0	5.349861841598943e-6
2832.0	5.944290935109937e-6
2834.0	6.6047677056777084e-6
2836.0	7.338630784086343e-6
2838.0	8.154034204540383e-6
2840.0	9.06003800504487e-6
2842.0	1.0066708894494299e-5
2844.0	1.1185232104993666e-5
2846.0	1.2428035672215185e-5
2848.0	1.380892852468354e-5
2850.0	1.5343253916315046e-5
2852.0	1.704805990701672e-5
2854.0	1.894228878557413e-5
2856.0	2.1046987539526812e-5
2858.0	2.338554171058535e-5
2860.0	2.5983935233983723e-5
2862.0	2.8871039148870806e-5
2864.0	3.207893238763423e-5
2866.0	3.564325820848248e-5
2868.0	3.9603620231647203e-5
2870.0	4.4004022479608006e-5
2872.0	4.8893358310675565e-5
2874.0	5.4325953678528407e-5
2876.0	6.036217075392045e-5
2878.0	4.061943673517075e-5
2880.0	1.4686299314770384e-6
2882.0	1.6318110349744873e-6
2884.0	1.8131233721938748e-6
2886.0	2.0145815246598607e-6
2888.0	2.2384239162887344e-6
2890.0	2.4871376847652606e-6
2892.0	2.763486316405845e-6
2894.0	3.07054035156205e-6
2896.0	3.4117115017356113e-6
2898.0	3.7907905574840126e-6
2900.0	4.21198950831557e-6
2902.0	4.6799883425728555e-6
2904.0	5.199987047303173e-6
2906.0	5.777763385892415e-6
2908.0	6.419737095436017e-6
2910.0	7.13304121715113e-6
2912.0	7.925601352390145e-6
2914.0	8.806223724877938e-6
2916.0	9.784693027642153e-6
2918.0	1.0871881141824615e-5
2920.0	1.2079867935360683e-5
2922.0	1.3422075483734094e-5
2924.0	1.4913417204148994e-5
2926.0	1.657046356016555e-5
2928.0	1.8411626177961723e-5
2930.0	2.0457362419957473e-5
2932.0	2.2730402688841637e-5
2934.0	2.525600298760182e-5
2936.0	2.8062225541779802e-5
2938.0	3.118025060197756e-5
2940.0	3.464472289108618e-5
2942.0	3.849413654565131e-5
2944.0	4.277126282850146e-5
2946.0	4.752362536500163e-5
2948.0	5.2804028183335146e-5
2950.0	5.8671142425927946e-5
2952.0	6.519015825103106e-5
2954.0	1.0706721933071718e-5
2956.0	1.189635770341302e-5
2958.0	1.3218175226014467e-5
2960.0	1.4686861362238297e-5
2962.0	1.6318734846931442e-5
2964.0	1.81319276077016e-5
2966.0	1.9328203761183194e-5
2968.0	1.714623827077343e-5
2970.0	8.826460010257689e-6
2972.0	8.024167079286798e-6
2974.0	8.915741199207554e-6
2976.0	9.906379110230616e-6
2978.0	1.100708790025624e-5
2980.0	1.2230097666951378e-5
2982.0	1.3588997407723754e-5
2984.0	1.509888600858195e-5
2986.0	1.67765400095355e-5
2988.0	1.8640600010595002e-5
2990.0	2.0711777789550002e-5
2992.0	2.3013086432833338e-5
2994.0	2.557009603648149e-5
2996.0	2.8411217818312767e-5
2998.0	3.15680197981253e-5
3000.0	3.5075577553472555e-5
3002.0	1.626928079245257e-5
3004.0	5.720684092949373e-6
3006.0	6.356315658832637e-6
3008.0	7.0625729542584855e-6
3010.0	7.847303282509429e-6
3012.0	8.71922586945492e-6
3014.0	9.6880287438388e-6
3016.0	1.0764476382043112e-5
3018.0	1.1960529313381236e-5
3020.0	1.3289477014868041e-5
3022.0	1.4766085572075602e-5
3024.0	1.640676174675067e-5
3026.0	1.8229735274167413e-5
3028.0	2.025526141574157e-5
3030.0	2.2505846017490634e-5
3032.0	2.5006495574989595e-5
3034.0	2.7784995083321773e-5
3036.0	3.0872216759246415e-5
3038.0	3.430246306582935e-5
3040.0	3.81138478509215e-5
3042.0	4.234871983435722e-5
3044.0	4.5996810479887194e-5
3046.0	1.2140380884061113e-5
3048.0	1.2322577828463066e-5
3050.0	1.369175314273674e-5
3052.0	1.5213059047485268e-5
3054.0	1.6903398941650298e-5
3056.0	1.8781554379611443e-5
3058.0	2.0868393755123827e-5
3060.0	2.2541471935687415e-5
3062.0	1.7873251566467978e-5
3064.0	5.1749522247661116e-6
3066.0	5.749946916406791e-6
3068.0	6.388829907118657e-6
3070.0	7.098699896798508e-6
3072.0	7.88744432977612e-6
3074.0	8.763827033084578e-6
3076.0	9.737585592316198e-6
3078.0	1.0819539547018e-5
3080.0	1.2021710607797778e-5
3082.0	1.335745623088642e-5
3084.0	1.4841618034318244e-5
3086.0	1.649068670479805e-5
3088.0	1.8322985227553388e-5
3090.0	2.0358872475059322e-5
3092.0	2.262096941673258e-5
3094.0	2.5134410463036204e-5
3096.0	2.7927122736706895e-5
3098.0	3.103013637411877e-5
3100.0	3.4477929304576416e-5
3102.0	3.830881033841824e-5
3104.0	4.256534482046471e-5
3106.0	4.729482757829413e-5
3108.0	5.251762772319259e-5
3110.0	1.2769037420199373e-5
3112.0	1.3003260674441902e-5
3114.0	1.4448067416046559e-5
3116.0	1.6053408240051732e-5
3118.0	1.7837120266724147e-5
3120.0	1.9819022518582384e-5
3122.0	2.1255418890039055e-5
3124.0	1.9199919960612592e-5
3126.0	9.674537711600568e-6
3128.0	7.778159155003916e-6
3130.0	8.642399061115463e-6
3132.0	9.602665623461626e-6
3134.0	1.0669628470512918e-5
3136.0	1.1855142745014354e-5
3138.0	1.3172380827793727e-5
3140.0	1.4635978697548586e-5
3142.0	1.6262198552831763e-5
3144.0	1.8069109503146404e-5
3146.0	2.0076788336829337e-5
3148.0	2.230754259647704e-5
3150.0	2.4786158440530047e-5
3152.0	2.7540176045033386e-5
3154.0	3.0600195605592655e-5
3156.0	3.4000217339547394e-5
3158.0	2.1110917155162546e-5
3160.0	2.826254746099074e-6
3162.0	3.1402830512211936e-6
3164.0	3.4892033902457706e-6
3166.0	3.876892655828634e-6
3168.0	4.30765850647626e-6
3170.0	4.786287229418067e-6
3172.0	5.31809692157563e-6
3174.0	5.908996579528478e-6
3176.0	6.5655517550316425e-6
3178.0	7.295057505590714e-6
3180.0	8.105619450656349e-6
3182.0	9.00624383406261e-6
3184.0	1.00069375934029e-5
3186.0	1.1118819548225446e-5
3188.0	1.2354243942472719e-5
3190.0	1.3726937713858577e-5
3192.0	1.525215301539842e-5
3194.0	1.6946836683776024e-5
3196.0	1.8829818537528917e-5
3198.0	2.0922020597254355e-5
3200.0	2.324668955250484e-5
3202.0	2.582965505833871e-5
3204.0	2.8699616731487458e-5
3206.0	3.188846303498606e-5
3208.0	3.543162559442896e-5
3210.0	3.9368472882698846e-5
3212.0	4.3742747647443164e-5
3214.0	4.8603052941603516e-5
3216.0	5.400339215733724e-5
3218.0	6.000376906370805e-5
3220.0	6.667085451523117e-5
3222.0	5.0072500928547155e-5
3224.0	2.0018154111798104e-6
3226.0	2.224239345755345e-6
3228.0	2.4713770508392726e-6
3230.0	2.745974500932525e-6
3232.0	3.051082778813917e-6
3234.0	3.3900919764599076e-6
3236.0	3.7667688627332307e-6
3238.0	4.185298736370257e-6
3240.0	4.650331929300285e-6
3242.0	5.167035477000317e-6
3244.0	5.7411505300003525e-6
3246.0	6.379056144444836e-6
3248.0	7.0878401604942625e-6
3250.0	7.875377956104736e-6
3252.0	8.750419951227485e-6
3254.0	9.722688834697206e-6
3256.0	1.0802987594108007e-5
3258.0	1.2003319549008897e-5
3260.0	1.3337021721120997e-5
3262.0	1.4818913023467775e-5
3264.0	1.6465458914964195e-5
3266.0	1.8294954349960218e-5
3268.0	2.0327727055511354e-5
3270.0	2.2586363395012615e-5
3272.0	2.5095959327791796e-5
3274.0	2.7884399253101997e-5
3276.0	3.098266583678e-5
3278.0	3.4425184263088894e-5
3280.0	3.825020473676544e-5
3282.0	4.2500227485294934e-5
3284.0	4.722247498366104e-5
3286.0	5.246941664851227e-5
3288.0	5.8299351831680305e-5
3290.0	6.47770575907559e-5
3292.0	7.197450843417322e-5
3294.0	7.997167603797024e-5
3296.0	1.6953398885103518e-5
3298.0	1.8837109872337244e-5
3300.0	2.029088956616798e-5
3302.0	1.814317893826991e-5
3304.0	9.967731150833004e-6
3306.0	6.81084601805448e-6
3308.0	7.567606686727201e-6
3310.0	8.408451874141334e-6
3312.0	9.342724304601483e-6
3314.0	1.0380804782890537e-5
3316.0	1.1534227536545042e-5
3318.0	1.2815808373938936e-5
3320.0	1.4239787082154374e-5
3322.0	1.5821985646838195e-5
3324.0	1.757998405204244e-5
3326.0	1.953331561338049e-5
3328.0	2.1703684014867214e-5
3330.0	2.4115204460963573e-5
3332.0	2.679467162329286e-5
3334.0	2.977185735921429e-5
3336.0	3.30798415102381e-5
3338.0	3.6755379455820114e-5
3340.0	3.372661746116005e-5
3342.0	1.2420944810044228e-5
3344.0	1.3801049788938032e-5
3346.0	1.53344997654867e-5
3348.0	1.7038333072763003e-5
3350.0	1.8931481191958894e-5
3352.0	2.1034979102176548e-5
3354.0	2.3372199002418388e-5
3356.0	2.59691100026871e-5
3358.0	2.8854566669652332e-5
3360.0	3.171121331604118e-5
3362.0	2.9486648734436303e-5
3364.0	1.1128185053318508e-5
3366.0	1.2364650059242787e-5
3368.0	1.373850006582532e-5
3370.0	1.5265000073139246e-5
3372.0	1.696111119237694e-5
3374.0	1.8845679102641044e-5
3376.0	2.093964344737894e-5
3378.0	2.326627049708771e-5
3380.0	2.585141166343079e-5
3382.0	2.8723790737145324e-5
3384.0	3.191532304127258e-5
3386.0	3.2673166182942025e-5
3388.0	1.670349179737662e-5
3390.0	6.102496901351091e-6
3392.0	6.780552112612323e-6
3394.0	7.533946791791471e-6
3396.0	8.371051990879412e-6
3398.0	9.301168878754903e-6
3400.0	1.0334632087505448e-5
3402.0	1.148292454167272e-5
3404.0	1.2758805046303023e-5
3406.0	1.4176450051447804e-5
3408.0	1.575161116827534e-5
3410.0	1.75017901869726e-5
3412.0	1.944643354108067e-5
3414.0	2.1607148378978522e-5
3416.0	2.400794264330947e-5
3418.0	2.6675491825899412e-5
3420.0	2.963943536211046e-5
3422.0	3.293270595790051e-5
3424.0	3.659189550877835e-5
3426.0	4.065766167642039e-5
3428.0	4.213375118245849e-5
3430.0	2.9288536796107186e-5
3432.0	2.6610382925449852e-6
3434.0	2.9567092139388728e-6
3436.0	3.285232459932081e-6
3438.0	3.6502582888134234e-6
3440.0	4.055842543126026e-6
3442.0	4.506491714584473e-6
3444.0	5.007213016204971e-6
3446.0	5.563570018005523e-6
3448.0	6.181744464450582e-6
3450.0	6.868604960500646e-6
3452.0	7.631783289445163e-6
3454.0	8.479759210494627e-6
3456.0	9.421954678327364e-6
3458.0	1.0468838531474849e-5
3460.0	1.1632042812749832e-5
3462.0	1.2924492014166481e-5
3464.0	1.4360546682407201e-5
3466.0	1.595616298045245e-5
3468.0	1.77290699782805e-5
3470.0	1.969896664253389e-5
3472.0	2.1887740713926548e-5
3474.0	2.431971190436283e-5
3476.0	2.7021902115958704e-5
3478.0	3.002433568439856e-5
3480.0	3.336037298266507e-5
3482.0	3.706708109185008e-5
3484.0	4.1185645657611204e-5
3486.0	4.576182850845689e-5
3488.0	5.084647612050766e-5
3490.0	5.6496084578341844e-5
3492.0	6.277342730926872e-5
3494.0	6.974825256585413e-5
3496.0	4.3124930706313385e-5
3498.0	2.0495812082256897e-6
3500.0	2.2773124535841e-6
3502.0	2.530347170649e-6
3504.0	2.811496856276667e-6
3506.0	3.1238853958629634e-6
3508.0	3.4709837731810704e-6
3510.0	3.856648636867856e-6
3512.0	4.285165152075396e-6
3514.0	4.7612946134171064e-6
3516.0	5.2903273482412296e-6
3518.0	5.878141498045811e-6
3520.0	6.531268331162013e-6
3522.0	7.2569648124022364e-6
3524.0	8.063294236002485e-6
3526.0	8.959215817780539e-6
3528.0	9.954684241978378e-6
3530.0	1.1060760268864864e-5
3532.0	1.2289733632072073e-5
3534.0	1.3655259591191193e-5
3536.0	1.5172510656879104e-5
3538.0	1.6858345174310115e-5
3540.0	1.873149463812235e-5
3542.0	2.0812771820135944e-5
3544.0	2.3125302022373273e-5
3546.0	2.5694780024859193e-5
3548.0	2.854975558317688e-5
3550.0	3.172195064797431e-5
3552.0	3.524661183108257e-5
3554.0	3.916290203453619e-5
3556.0	4.351433559392911e-5
3558.0	4.834926177103234e-5
3560.0	5.372140196781371e-5
3562.0	5.969044663090413e-5
3564.0	6.632271847878236e-5
3566.0	7.36919094208693e-5
3568.0	8.187989935652145e-5
3570.0	3.5838492819888676e-5
3572.0	1.2026790290468386e-5
3574.0	1.3363100322742652e-5
3576.0	1.4847889247491837e-5
3578.0	1.6497654719435376e-5
3580.0	1.8330727466039307e-5
3582.0	2.0367474962265898e-5
3584.0	2.2630527735851e-5
3586.0	2.5145030817612223e-5
3588.0	2.7938923130680247e-5
3590.0	3.104324792297805e-5
3592.0	3.449249769219784e-5
3594.0	3.832499743577538e-5
3596.0	4.258333048419487e-5
3598.0	4.444681317376637e-5
3600.0	3.5340822390595677e-5
3602.0	7.1882735663397884e-6
3604.0	7.986970629266433e-6
3606.0	8.874411810296037e-6
3608.0	9.860457566995597e-6
3610.0	1.0956063963328442e-5
3612.0	1.217340440369827e-5
3614.0	1.3526004892998078e-5
3616.0	1.502889432555342e-5
3618.0	1.6698771472837133e-5
3620.0	1.8554190525374593e-5
3622.0	2.0615767250416214e-5
3624.0	2.2906408056018016e-5
3626.0	2.5451564506686686e-5
3628.0	2.8279516118540763e-5
3630.0	3.1421684576156406e-5
3632.0	3.491298286239601e-5
3634.0	3.879220318044001e-5
3636.0	4.310244797826668e-5
3638.0	4.7891608864740756e-5
3640.0	5.3212898738600846e-5
3642.0	5.1576775059689526e-5
3644.0	1.9555002054057623e-5
3646.0	2.1727780060064025e-5
3648.0	2.4141977844515586e-5
3650.0	2.682441982723954e-5
3652.0	2.980491091915505e-5
3654.0	3.3116567687950053e-5
3656.0	3.6796186319944504e-5
3658.0	4.0884651466605003e-5
3660.0	4.4019282012683374e-5
3662.0	3.684727137454956e-5
3664.0	9.799272801109685e-6
3666.0	1.0888080890121873e-5
3668.0	1.209786765569097e-5
3670.0	1.3442075172989967e-5
3672.0	1.4935639081099964e-5
3674.0	1.6595154534555518e-5
3676.0	1.8439060593950577e-5
3678.0	2.048784510438953e-5
3680.0	2.276427233821059e-5
3682.0	2.5293635931345103e-5
3684.0	2.8104039923716782e-5
3686.0	3.122671102635198e-5
3688.0	3.4696345584835537e-5
3690.0	3.855149509426171e-5
3692.0	4.2834994549179675e-5
3694.0	4.759443838797742e-5
3696.0	5.2882709319974914e-5
3698.0	5.875856591108324e-5
3700.0	5.131351603709337e-5
3702.0	1.39340924226418e-5
3704.0	1.5482324914046445e-5
3706.0	1.7202583237829383e-5
3708.0	1.9113981375365983e-5
3710.0	2.1237757083739982e-5
3712.0	2.3597507870822204e-5
3714.0	2.621945318980245e-5
3716.0	2.913272576644717e-5
3718.0	3.236969529605241e-5
3720.0	3.59663281067249e-5
3722.0	3.9962586785249894e-5
3724.0	4.440287420583322e-5
3726.0	4.9336526895370247e-5
3728.0	5.481836321707805e-5
3730.0	6.090929246342006e-5
3732.0	5.001495871781077e-5
3734.0	9.192159396027887e-6
3736.0	1.0213510440030986e-5
3738.0	1.1348344933367763e-5
3740.0	1.2609272148186403e-5
3742.0	1.4010302386873782e-5
3744.0	1.556700265208198e-5
3746.0	1.7296669613424423e-5
3748.0	1.9218521792693805e-5
3750.0	2.135391310299312e-5
3752.0	2.37265701144368e-5
3754.0	2.6362855682707558e-5
3756.0	2.9292061869675067e-5
3758.0	3.2546735410750075e-5
3760.0	3.616303934527786e-5
3762.0	4.0181154828086516e-5
3764.0	4.4645727586762795e-5
3766.0	4.9606363985292e-5
3768.0	5.511818220588e-5
3770.0	6.12424246732e-5
3772.0	6.804713852577778e-5
3774.0	7.560793169530865e-5
3776.0	5.28282997944637e-5
3778.0	3.3633117584546082e-6
3780.0	3.737013064949565e-6
3782.0	4.15223673883285e-6
3784.0	4.613596376480945e-6
3786.0	5.126218196089939e-6
3788.0	5.6957979956554885e-6
3790.0	6.3286644396172095e-6
3792.0	7.0318493773524555e-6
3794.0	7.813165974836063e-6
3796.0	8.681295527595626e-6
3798.0	9.645883919550696e-6
3800.0	1.0717648799500774e-5
3802.0	1.190849866611197e-5
3804.0	1.3231665184568857e-5
3806.0	1.4701850205076508e-5
3808.0	1.6335389116751677e-5
3810.0	1.815043235194631e-5
3812.0	2.016714705771812e-5
3814.0	2.2407941175242357e-5
3816.0	2.4897712416935953e-5
3818.0	2.7664124907706616e-5
3820.0	3.073791656411846e-5
3822.0	3.415324062679829e-5
3824.0	3.794804514088699e-5
3826.0	4.2164494600985546e-5
3828.0	4.6849438445539496e-5
3830.0	5.2054931606155e-5
3832.0	5.783881289572778e-5
3834.0	6.426534766191976e-5
3836.0	7.140594184657751e-5
3838.0	7.933993538508613e-5
3840.0	8.81554837612068e-5
3842.0	9.795053751245201e-5
3844.0	0.00010883393056939112
3846.0	6.113504908049773e-5
3848.0	6.659004334261596e-6
3850.0	7.3988937047351065e-6
3852.0	8.22099300526123e-6
3854.0	9.134436672512478e-6
3856.0	1.014937408056942e-5
3858.0	1.1277082311743802e-5
3860.0	1.2530091457493114e-5
3862.0	1.3922323841659016e-5
3864.0	1.5469248712954464e-5
3866.0	1.718805412550496e-5
3868.0	1.9097837917227733e-5
3870.0	2.1219819908030817e-5
3872.0	2.35775776755898e-5
3874.0	2.619730852843311e-5
3876.0	2.9108120587147902e-5
3878.0	3.234235620794211e-5
3880.0	3.5935951342157904e-5
3882.0	3.9928834824619896e-5
3884.0	4.436537202735544e-5
3886.0	4.929485780817271e-5
3888.0	5.477206423130302e-5
3890.0	6.085784914589225e-5
3892.0	6.761983238432472e-5
3894.0	7.513314709369413e-5
3896.0	8.348127454854904e-5
3898.0	8.871100507986635e-5
3900.0	7.327888923010505e-5
3902.0	1.1981237930580727e-5
3904.0	1.3312486589534142e-5
3906.0	1.4791651766149046e-5
3908.0	1.6435168629054497e-5
3910.0	1.826129847672722e-5
3912.0	2.0290331640808024e-5
3914.0	2.2544812934231138e-5
3916.0	2.504979214914571e-5
3918.0	2.783310238793968e-5
3920.0	3.092566931993298e-5
3922.0	3.4361854799925536e-5
3924.0	3.817983866658393e-5
3926.0	4.2422042962871035e-5
3928.0	4.713560329207893e-5
3930.0	5.2372892546754366e-5
3932.0	5.8192102829727075e-5
3934.0	6.465789203303008e-5
3936.0	7.184210225892233e-5
3938.0	5.9642675110297665e-5
3940.0	1.1490844343878779e-5
3942.0	1.2767604826531977e-5
3944.0	1.4186227585035532e-5
3946.0	1.5762475094483925e-5
3948.0	1.751386121609325e-5
3950.0	1.945984579565917e-5
3952.0	2.1622050884065743e-5
3954.0	2.4024500982295273e-5
3956.0	2.669388998032808e-5
3958.0	2.965987775592009e-5
3960.0	3.29554197288001e-5
3962.0	3.6617133032000114e-5
3964.0	4.068570336888902e-5
3966.0	4.5206337076543354e-5
3968.0	5.0229263418381505e-5
3970.0	5.581029268709056e-5
3972.0	6.201143631898952e-5
3974.0	6.890159590998836e-5
3976.0	7.655732878887596e-5
3978.0	7.89170462192352e-5
3980.0	5.7772683831178696e-5
3982.0	5.302649639666857e-6
3984.0	5.891832932963175e-6
3986.0	6.546481036625751e-6
3988.0	7.273867818473057e-6
3990.0	8.082075353858952e-6
3992.0	8.980083726509948e-6
3994.0	9.977870807233276e-6
3996.0	1.1086523119148085e-5
3998.0	1.2318359021275652e-5
4000.0	1.3687065579195169e-5
4002.0	1.5207850643550189e-5


==> TeX/Tikz/plot_data/lasso/gam/aGRAAL-lasso_500_1000_10.jsonl.txt <==
4.0	7.55770962418898e-5
6.0	8.397455137987755e-5
8.0	9.330505708875284e-5
10.0	0.00010367228565416983
12.0	0.00011519142850463315
14.0	0.00012799047611625905
16.0	0.00014174423870039256
18.0	6.82749945074991e-5
20.0	3.374295581561903e-5
22.0	3.749217312846559e-5
24.0	4.1657970142739544e-5
26.0	4.628663349193283e-5
28.0	5.142959276881426e-5
30.0	5.7143991965349175e-5
32.0	6.349332440594352e-5
34.0	7.054813822882615e-5
36.0	7.838682025425127e-5
38.0	8.709646694916809e-5
40.0	9.677385216574233e-5
42.0	0.00010752650240638036
44.0	0.00011947389156264485
46.0	0.00013274876840293874
48.0	0.00014749863155882084
50.0	0.00016388736839868982
52.0	0.00018209707599854425
54.0	0.00020233008444282697
56.0	0.00011422986938724326
58.0	1.684445792654779e-5
60.0	1.8716064362830876e-5
62.0	2.0795627069812085e-5
64.0	2.3106252299791206e-5
66.0	2.5673613666434674e-5
68.0	2.8526237407149638e-5
70.0	3.1695819341277375e-5
72.0	3.5217577045863754e-5
74.0	3.913064116207084e-5
76.0	4.347849018007871e-5
78.0	4.830943353342079e-5
80.0	5.367714837046755e-5
82.0	5.964127596718617e-5
84.0	6.626808440798464e-5
86.0	7.363120489776072e-5
88.0	8.18124498864008e-5
90.0	9.09027220960009e-5
92.0	0.00010100302455111211
94.0	0.00011222558283456902
96.0	0.00012469509203841004
98.0	0.00013855010226490006
100.0	0.0001539445580721112
102.0	0.00017104950896901244
104.0	0.0001900550099655694
106.0	0.0002111722332950771
108.0	0.0002346358147723079
110.0	0.00026070646085811993
112.0	0.000289673845397911
114.0	4.9621247932547734e-5
116.0	5.513471992505304e-5
118.0	6.126079991672561e-5
120.0	6.806755546302846e-5
122.0	7.563061718114273e-5
124.0	8.40340190901586e-5
126.0	9.337113232239845e-5
128.0	0.00010374570258044273
130.0	0.0001152730028671586
132.0	9.386993148386815e-5
134.0	2.7984357353990632e-5
136.0	3.1093730393322926e-5
138.0	3.4548589325914364e-5
140.0	3.8387321473238183e-5
142.0	4.2652579414709094e-5
144.0	4.739175490523233e-5
146.0	5.2657505450258146e-5
148.0	5.850833938917572e-5
150.0	6.500926598797302e-5
152.0	7.223251776441447e-5
154.0	8.025835307157163e-5
156.0	8.917594785730182e-5
158.0	9.908438650811313e-5
160.0	0.00011009376278679237
162.0	0.00012232640309643597
164.0	0.00013591822566270663
166.0	0.0001510202507363407
168.0	0.00016780027859593412
170.0	0.00018644475399548236
172.0	0.0002071608377727582
174.0	0.000230178708636398
176.0	0.00025575412070710893
178.0	5.283656718929021e-5
180.0	5.430541459092964e-5
182.0	6.033934954547738e-5
184.0	6.704372171719709e-5
186.0	7.449302413021899e-5
188.0	8.277002681135443e-5
190.0	9.196669645706049e-5
192.0	0.00010218521828562277
194.0	0.00011353913142846975
196.0	0.0001079258412250001
198.0	4.221492432726875e-5
200.0	4.6905471474743055e-5
202.0	5.2117190527492284e-5
204.0	5.790798947499143e-5
206.0	6.434221052776826e-5
208.0	7.149134503085363e-5
210.0	7.94348278120596e-5
212.0	8.826091979117733e-5
214.0	9.80676886568637e-5
216.0	0.00010896409850762634
218.0	0.00012107122056402927
220.0	0.00013452357840447698
222.0	0.0001494706426716411
224.0	0.000166078491857379
226.0	6.666023267730737e-5
228.0	3.340789361970894e-5
230.0	3.71198817996766e-5
232.0	4.124431311075178e-5
234.0	4.5827014567501976e-5
236.0	5.09189050750022e-5
238.0	5.6576561194446885e-5
240.0	6.286284577160765e-5
242.0	6.984760641289739e-5
244.0	7.7608451569886e-5
246.0	8.623161285542889e-5
248.0	9.581290317269878e-5
250.0	0.00010645878130299865
252.0	0.00011828753478110961
254.0	0.0001314305942012329
256.0	0.00014603399355692546
258.0	0.0001622599928410283
260.0	0.00018028888093447589
262.0	0.00020032097881608432
264.0	0.00017906880538252372
266.0	2.079467560620756e-5
268.0	2.31051951180084e-5
270.0	2.5672439020009336e-5
272.0	2.852493224445482e-5
274.0	3.169436916050536e-5
276.0	3.5215965733894845e-5
278.0	3.912885081543872e-5
280.0	4.3476500906043025e-5
282.0	4.8307223228936695e-5
284.0	5.367469247659633e-5
286.0	5.963854719621815e-5
288.0	6.626505244024239e-5
290.0	7.362783604471377e-5
292.0	8.180870671634864e-5
294.0	9.089856301816515e-5
296.0	0.00010099840335351684
298.0	0.00011222044817057428
300.0	0.00012468938685619366
302.0	0.0001385437631735485
304.0	0.0001539375146372761
306.0	0.0001710416829303068
308.0	0.00019004631436700755
310.0	0.0002111625715188973
312.0	0.00023462507946544144
314.0	0.00026069453273937937
316.0	0.00028966059193264376
318.0	0.000321845102147382
320.0	6.0327926439092224e-5
322.0	6.15618636647803e-5
324.0	5.74791667272393e-5
326.0	5.664747987082172e-5
328.0	6.294164430091302e-5
330.0	6.99351603343478e-5
332.0	7.770573370483089e-5
334.0	8.633970411647877e-5
336.0	9.593300457386531e-5
338.0	0.0001065922273042948
340.0	0.00011843580811588312
342.0	0.00013159534235098125
344.0	8.552521209410044e-5
346.0	2.0192460978965414e-5
348.0	2.243606775440602e-5
350.0	2.4928964171562244e-5
352.0	2.7698849079513606e-5
354.0	3.077649897723734e-5
356.0	3.4196109974708155e-5
358.0	3.799567774967573e-5
360.0	4.221741972186192e-5
362.0	4.690824413540213e-5
364.0	5.212027126155793e-5
366.0	5.7911412512842144e-5
368.0	6.434601390315795e-5
370.0	7.149557100350883e-5
372.0	7.943952333723204e-5
374.0	8.826613704136893e-5
376.0	9.807348560152104e-5
378.0	0.0001089705395572456
380.0	0.00012107837728582844
382.0	0.00013453153031758717
384.0	0.00014947947813065242
386.0	0.00016608830903405824
388.0	0.00018454256559339807
390.0	0.00020504729510377565
392.0	0.00022783032789308407
394.0	0.00025314480877009345
396.0	0.00028127200974454827
398.0	0.0003125244552717203
400.0	0.00016567611483147125
402.0	1.1661369315556805e-5
404.0	1.2957077017285339e-5
406.0	1.4396752241428155e-5
408.0	1.5996391379364617e-5
410.0	1.777376819929402e-5
412.0	1.974863133254891e-5
414.0	2.1942923702832123e-5
416.0	2.438102633648014e-5
418.0	2.709002926275571e-5
420.0	3.0100032514173015e-5
422.0	3.3444480571303353e-5
424.0	3.716053396811484e-5
426.0	4.128948218679427e-5
428.0	4.587720242977141e-5
430.0	5.0974669366412684e-5
432.0	5.663852151823632e-5
434.0	6.293169057581814e-5
436.0	6.992410063979793e-5
438.0	7.769344515533104e-5
440.0	8.632605017259005e-5
442.0	9.591783352510007e-5
444.0	0.00010657537058344452
446.0	0.00011841707842604947
448.0	0.00013157453158449943
450.0	0.00014619392398277715
452.0	0.00016243769331419683
454.0	0.00018048632590466314
456.0	0.00020054036211629238
458.0	0.00022282262457365822
460.0	0.00024758069397073137
462.0	0.00027508965996747933
464.0	0.0002485883259106137
466.0	2.331628054989505e-5
468.0	2.590697838877228e-5
470.0	2.8785531543080313e-5
472.0	3.19839239367559e-5
474.0	3.553769326306211e-5
476.0	3.9486325847846794e-5
478.0	4.387369538649644e-5
480.0	4.8748550429440486e-5
482.0	5.4165056032711654e-5
484.0	6.018339559190184e-5
486.0	6.68704395465576e-5
488.0	7.4300488385064e-5
490.0	8.255609820562667e-5
492.0	9.172899800625186e-5
494.0	0.0001019211088958354
496.0	0.00011324567655092823
498.0	0.00012582852950103137
500.0	0.0001398094772233682
502.0	0.00015534386358152024
504.0	0.00017260429286835582
506.0	0.00019178254763150648
508.0	0.00021309171959056278
510.0	0.00023676857732284753
512.0	0.0002630761970253862
514.0	0.00029230688558376245
516.0	0.0003247854284264027
518.0	3.241567533198658e-5
520.0	3.601741703554065e-5
522.0	4.001935226171183e-5
524.0	4.446594695745759e-5
526.0	4.940660773050844e-5
528.0	5.489623081167605e-5
530.0	6.099581201297339e-5
532.0	6.777312445885932e-5
534.0	7.530347162095481e-5
536.0	8.367052402328312e-5
538.0	9.296724891475902e-5
540.0	0.00010329694323862114
542.0	0.00011477438137624572
544.0	0.00012752709041805081
546.0	0.00014169676713116758
548.0	0.00015744085236796398
550.0	0.00017493428040884888
552.0	0.00019437142267649877
554.0	0.00010879979141142714
556.0	1.7001463048984564e-5
558.0	1.889051449887174e-5
560.0	2.0989460554301935e-5
562.0	2.3321622838113264e-5
564.0	2.5912914264570296e-5
566.0	2.8792126960633665e-5
568.0	3.199125217848185e-5
570.0	3.5545835753868725e-5
572.0	3.949537305985414e-5
574.0	4.3883747844282384e-5
576.0	4.875971982698043e-5
578.0	5.41774664744227e-5
580.0	6.0197184971580783e-5
582.0	6.68857610795342e-5
584.0	7.431751231059357e-5
586.0	8.25750136784373e-5
588.0	9.175001519826368e-5
590.0	0.00010194446133140409
592.0	0.0001132716237015601
594.0	0.00012585735966840012
596.0	0.0001398415107426668
598.0	0.0001553794563807409
600.0	0.00017264384042304547
602.0	0.00019182648935893941
604.0	0.0002131405437321549
606.0	0.00023682282636906102
608.0	0.00026313647374340114
610.0	0.00029237385971489017
612.0	0.00032485984412765573
614.0	0.00026353207686440956
616.0	1.1077010339474894e-5
618.0	1.2307789266083216e-5
620.0	1.367532140675913e-5
622.0	1.51948015630657e-5
624.0	1.688311284785078e-5
626.0	1.8759014275389753e-5
628.0	2.0843349194877505e-5
630.0	2.315927688319723e-5
632.0	2.5732529870219147e-5
634.0	2.8591699855799054e-5
636.0	3.176855539533228e-5
638.0	3.529839488370254e-5
640.0	3.922043875966949e-5
642.0	4.3578265288521655e-5
644.0	4.842029476502406e-5
646.0	5.3800327516693406e-5
648.0	5.97781416852149e-5
650.0	6.642015742801656e-5
652.0	7.38001749200184e-5
654.0	8.2000194355576e-5
656.0	9.111132706175111e-5
658.0	0.00010123480784639012
660.0	0.00011248311982932237
662.0	0.00012498124425480264
664.0	0.00013886804917200295
666.0	0.00015429783241333663
668.0	0.0001714420360148185
670.0	0.0001904911511275761
672.0	0.00021165683458619568
674.0	0.00023517426065132853
676.0	0.0002613047340570317
678.0	0.0002903385933967019
680.0	0.0003225984371074466
682.0	4.780985470454045e-5
684.0	5.312206078282272e-5
686.0	5.9024511980914135e-5
688.0	6.55827910899046e-5
690.0	7.286976787767178e-5
692.0	8.096640875296864e-5
694.0	8.996267639218738e-5
696.0	9.995852932465265e-5
698.0	0.0001110650325829474
700.0	0.00012340559175883046
702.0	0.0001273829512585826
704.0	8.120957098190977e-5
706.0	2.2463068377946177e-5
708.0	2.4958964864384642e-5
710.0	2.7732183182649603e-5
712.0	3.081353686961067e-5
714.0	3.42372631884563e-5
716.0	3.8041403542729225e-5
718.0	4.226822615858803e-5
720.0	4.6964695731764476e-5
722.0	5.2182995257516086e-5
724.0	5.7981105841684544e-5
726.0	6.442345093520505e-5
728.0	7.158161215022784e-5
730.0	7.953512461136427e-5
732.0	8.837236067929363e-5
734.0	9.819151186588182e-5
736.0	0.0001091016798509798
738.0	0.0001212240887233109
740.0	0.0001346934319147899
742.0	0.000149659368794211
744.0	0.00016628818754912334
746.0	0.0001847646528323593
748.0	0.00020529405870262145
750.0	0.0002281045096695794
752.0	0.00025344945518842156
754.0	0.00028161050576491287
756.0	0.0003129005619610143
758.0	0.0003476672910677937
760.0	6.379554493732009e-5
762.0	5.7075422849809216e-5
764.0	5.8209134711012505e-5
766.0	6.467681634556945e-5
768.0	7.186312927285494e-5
770.0	7.984792141428327e-5
772.0	8.871991268253697e-5
774.0	9.857768075837441e-5
776.0	0.0001095307563981938
778.0	0.00012170084044243756
780.0	0.00013522315604715284
782.0	0.00015024795116350316
784.0	0.0001229684827681114
786.0	2.7524799986952384e-5
788.0	3.058311109661376e-5
790.0	3.398123455179307e-5
792.0	3.775692727977008e-5
794.0	4.1952141421966756e-5
796.0	4.661349046885195e-5
798.0	5.179276718761328e-5
800.0	5.754751909734809e-5
802.0	6.394168788594233e-5
804.0	7.104631987326925e-5
806.0	7.894035541474362e-5
808.0	8.77115060163818e-5
810.0	9.74572289070909e-5
812.0	0.00010828580989676768
814.0	0.0001203175665519641
816.0	0.0001336861850577379
818.0	0.00014854020561970877
820.0	0.00016504467291078752
822.0	0.00018338296990087503
824.0	0.00020375885544541672
826.0	0.00022639872827268524
828.0	0.00025155414252520585
830.0	0.0002795046028057843
832.0	0.0003105606697842048
834.0	0.00017017476364488508
836.0	1.3150022823967111e-5
838.0	1.4611136471074568e-5
840.0	1.6234596078971742e-5
842.0	1.8038440087746382e-5
844.0	2.0042711208607092e-5
846.0	2.2269679120674548e-5
848.0	2.474408791186061e-5
850.0	2.749343101317846e-5
852.0	3.05482566813094e-5
854.0	3.394250742367711e-5
856.0	3.771389713741902e-5
858.0	4.19043301526878e-5
860.0	4.656036683631978e-5
862.0	5.17337409292442e-5
864.0	5.748193436582689e-5
866.0	6.386881596202988e-5
868.0	7.09653510689221e-5
870.0	7.88503900765801e-5
872.0	8.761154452953346e-5
874.0	9.734616058837051e-5
876.0	0.00010816240065374502
878.0	0.0001201804451708278
880.0	0.00013353382796758644
882.0	0.00014837091996398495
884.0	0.00016485657773776107
886.0	0.00018317397526417897
888.0	0.0002035266391824211
890.0	0.00022614071020269011
892.0	0.0002512674557807668
894.0	0.0002791860619786298
896.0	0.0003102067355318109
898.0	0.000344674150590901
900.0	0.00038297127843433447
902.0	4.844887389994147e-5
904.0	5.3832082111046073e-5
906.0	5.981342456782897e-5
908.0	6.645936063092108e-5
910.0	7.384373403435675e-5
912.0	8.204859337150751e-5
914.0	9.116510374611947e-5
916.0	0.00010129455971791053
918.0	0.00011254951079767836
920.0	0.00012505501199742042
922.0	0.00013895001333046714
924.0	0.00015438890370051905
926.0	0.00017154322633391008
928.0	0.0001579038067793276
930.0	3.621576591364116e-5
932.0	4.023973990404574e-5
934.0	4.4710822115606376e-5
936.0	4.967869123956264e-5
938.0	5.519854582173627e-5
940.0	6.133171757970697e-5
942.0	6.814635286634108e-5
944.0	7.571816985149009e-5
946.0	8.413129983498899e-5
948.0	9.347922203887666e-5
950.0	0.00010386580226541851
952.0	0.00011540644696157612
954.0	0.00012822938551286235
956.0	0.0001424770950142915
958.0	0.0001583078833492128
960.0	0.000175897648165792
962.0	0.00019544183129532446
964.0	0.0002171575903281383
966.0	0.00024128621147570924
968.0	0.00011321964837787078
970.0	2.1786294471030545e-5
972.0	2.4206993856700607e-5
974.0	2.6896659840778453e-5
976.0	2.988517760086495e-5
978.0	3.320575288984994e-5
980.0	3.689528098872216e-5
982.0	4.099475665413574e-5
984.0	4.554972961570638e-5
986.0	5.06108106841182e-5
988.0	5.623423409346467e-5
990.0	6.248248232607185e-5
992.0	6.942498036230206e-5
994.0	7.713886706922452e-5
996.0	8.570985229913836e-5
998.0	9.523316922126485e-5
1000.0	0.00010581463246807206
1002.0	0.0001175718138534134
1004.0	0.0001306353487260149
1006.0	0.0001451503874733499
1008.0	0.00016127820830372211
1010.0	0.00017919800922635792
1012.0	0.0001991088991403977
1014.0	0.00022123211015599744
1016.0	0.00024581345572888605
1018.0	0.0002731260619209845
1020.0	0.0003034734021344272
1022.0	0.00030325763694951866
1024.0	3.284662684097318e-5
1026.0	3.649625204552576e-5
1028.0	4.055139116169529e-5
1030.0	4.505710129077255e-5
1032.0	5.006344587863617e-5
1034.0	5.5626050976262415e-5
1036.0	6.180672330695824e-5
1038.0	6.867413700773139e-5
1040.0	7.63045966752571e-5
1042.0	8.478288519473011e-5
1044.0	9.420320577192235e-5
1046.0	0.00010467022863546928
1048.0	0.00011630025403941031
1050.0	0.00012922250448823368
1052.0	0.00014358056054248187
1054.0	0.0001595339561583132
1056.0	0.0001772599512870147
1058.0	0.00019695550143001634
1060.0	0.00015433418472486383
1062.0	2.0549292327174897e-5
1064.0	2.283254703019433e-5
1066.0	2.5369496700215924e-5
1068.0	2.8188329666906585e-5
1070.0	3.132036629656288e-5
1072.0	3.480040699618098e-5
1074.0	3.866711888464553e-5
1076.0	4.2963465427383925e-5
1078.0	4.773718380820436e-5
1080.0	5.304131534244929e-5
1082.0	5.8934794824943663e-5
1084.0	6.548310536104852e-5
1086.0	7.275900595672059e-5
1088.0	8.084333995191177e-5
1090.0	8.982593327990197e-5
1092.0	9.980659253322442e-5
1094.0	0.00011089621392580492
1096.0	0.00012321801547311657
1098.0	0.00013690890608124065
1100.0	0.00015212100675693406
1102.0	0.00016902334084103785
1104.0	0.00018780371204559762
1106.0	0.00020867079116177514
1108.0	0.0002318564346241946
1110.0	0.0002576182606935496
1112.0	0.00028624251188172177
1114.0	0.00027129772880357564
1116.0	1.845616213107164e-5
1118.0	2.0506846812301822e-5
1120.0	2.2785385347002025e-5
1122.0	2.531709483000225e-5
1124.0	2.813010536666917e-5
1126.0	3.125567262963241e-5
1128.0	3.4728525144036014e-5
1130.0	3.858725016004002e-5
1132.0	4.2874722400044464e-5
1134.0	4.763858044449385e-5
1136.0	5.293175604943761e-5
1138.0	5.8813062277152904e-5
1140.0	6.534784697461434e-5
1142.0	7.26087188606826e-5
1144.0	8.067635428964734e-5
1146.0	8.964039365516371e-5
1148.0	9.960043739462635e-5
1150.0	0.00011066715266069595
1152.0	0.00012296350295632884
1154.0	0.00013662611439592095
1156.0	0.0001518067937732455
1158.0	0.0001686742153036061
1160.0	0.00018741579478178457
1162.0	0.00020823977197976064
1164.0	0.00023137752442195628
1166.0	0.0002570861382466181
1168.0	0.0002856512647184646
1170.0	0.00031739029413162733
1172.0	0.00035265588236847484
1174.0	0.00038350258237149757
1176.0	2.216341455480143e-5
1178.0	2.462601617200159e-5
1180.0	2.736224019111288e-5
1182.0	3.0402489101236533e-5
1184.0	3.3780543445818374e-5
1186.0	3.753393716202042e-5
1188.0	4.1704374624467135e-5
1190.0	4.6338194027185705e-5
1192.0	5.1486882252428565e-5
1194.0	5.720764694714285e-5
1196.0	6.356405216349206e-5
1198.0	7.06267246261023e-5
1200.0	7.8474138473447e-5
1202.0	8.71934871927189e-5
1204.0	9.688165243635433e-5
1206.0	0.00010764628048483815
1208.0	0.00011960697831648684
1210.0	0.0001328966425738743
1212.0	0.00014766293619319367
1214.0	0.00016406992910354852
1216.0	0.00018229992122616504
1218.0	0.00020255546802907227
1220.0	0.00022506163114341363
1222.0	0.0002500684790482374
1224.0	0.00027785386560915266
1226.0	0.00025934835876352595
1228.0	2.889587186101393e-5
1230.0	3.210652429001548e-5
1232.0	3.567391587779498e-5
1234.0	3.963768430866109e-5
1236.0	4.404187145406788e-5
1238.0	4.893541272674209e-5
1240.0	5.4372680807491214e-5
1242.0	6.041408978610135e-5
1244.0	6.71267664290015e-5
1246.0	7.45852960322239e-5
1248.0	8.287255114691545e-5
1250.0	9.208061238546161e-5
1252.0	0.00010231179153940179
1254.0	0.00011367976837711311
1256.0	0.0001263108537523479
1258.0	0.00014034539305816433
1260.0	0.0001559393256201826
1262.0	0.00017326591735575847
1264.0	0.00019251768595084274
1266.0	0.00021390853994538085
1268.0	0.0002376761554948676
1270.0	0.00016589084482711105
1272.0	1.170820404795991e-5
1274.0	1.3009115608844345e-5
1276.0	1.4454572898715939e-5
1278.0	1.606063655412882e-5
1280.0	1.7845151726809803e-5
1282.0	1.9827946363122004e-5
1284.0	2.2031051514580006e-5
1286.0	2.4478946127311118e-5
1288.0	2.7198829030345688e-5
1290.0	3.0220921144828544e-5
1292.0	3.357880127203172e-5
1294.0	3.7309779191146357e-5
1296.0	4.145531021238484e-5
1298.0	4.606145579153871e-5
1300.0	5.117939532393191e-5
1302.0	5.686599480436879e-5
1304.0	6.318443867152089e-5
1306.0	7.020493185724543e-5
1308.0	7.800547984138381e-5
1310.0	8.667275537931536e-5
1312.0	9.630306153257262e-5
1314.0	0.00010700340170285847
1316.0	0.00011889266855873164
1318.0	0.00013210296506525738
1320.0	0.00014678107229473044
1322.0	0.00016309008032747827
1324.0	0.00018121120036386477
1326.0	0.00020134577818207197
1328.0	0.0002237175313134133
1330.0	0.00024857503479268144
1332.0	0.0002761944831029794
1334.0	0.00030688275900331047
1336.0	0.00034098084333701167
1338.0	0.00037886760370779075
1340.0	4.262442408453901e-5
1342.0	4.736047120504334e-5
1344.0	5.2622745783381494e-5
1346.0	5.8469717537090554e-5
1348.0	6.49663528189895e-5
1350.0	7.21848364655439e-5
1352.0	8.020537385060433e-5
1354.0	8.911708205622704e-5
1356.0	9.90189800624745e-5
1358.0	0.000110021088958305
1360.0	0.0001222456543981167
1362.0	0.00013582850488679633
1364.0	0.00015092056098532926
1366.0	0.00010583107234100567
1368.0	1.8411239098397514e-5
1370.0	2.0456932331552793e-5
1372.0	2.2729924812836438e-5
1374.0	2.525547201426271e-5
1376.0	2.806163557140301e-5
1378.0	3.117959507933668e-5
1380.0	3.464399453259631e-5
1382.0	3.849332725844035e-5
1384.0	4.277036362048928e-5
1386.0	4.7522626244988094e-5
1388.0	5.280291804998677e-5
1390.0	5.866990894442975e-5
1392.0	6.518878771603305e-5
1394.0	7.243198635114784e-5
1396.0	8.04799848346087e-5
1398.0	8.942220537178746e-5
1400.0	9.935800596865274e-5
1402.0	0.00011039778440961416
1404.0	0.0001226642048995713
1406.0	0.00013629356099952367
1408.0	0.00015143728999947076
1410.0	0.00016826365555496753
1412.0	0.00018695961728329726
1414.0	0.0002077329080925525
1416.0	0.00023081434232505836
1418.0	0.00025646038036117595
1420.0	0.00028495597817908443
1422.0	0.0002084303668812164
1424.0	1.0142350686140688e-5
1426.0	1.1269278540156321e-5
1428.0	1.252142060017369e-5
1430.0	1.3912689555748545e-5
1432.0	1.5458543950831718e-5
1434.0	1.7176159945368574e-5
1436.0	1.908462216152064e-5
1438.0	2.1205135735022934e-5
1440.0	2.3561261927803262e-5
1442.0	2.6179179919781403e-5
1444.0	2.9087977688646003e-5
1446.0	3.231997520960667e-5
1448.0	3.5911083566229636e-5
1450.0	3.9901203962477377e-5
1452.0	4.433467106941931e-5
1454.0	4.9260745632688127e-5
1456.0	5.473416181409792e-5
1458.0	6.08157353489977e-5
1460.0	6.757303927666411e-5
1462.0	7.508115475184901e-5
1464.0	8.342350527983223e-5
1466.0	9.269278364425805e-5
1468.0	0.00010299198182695339
1470.0	0.00011443553536328155
1472.0	0.00012715059484809063
1474.0	0.0001412784387201007
1476.0	0.00015697604302233412
1478.0	0.00017441782558037125
1480.0	0.00019379758397819027
1482.0	0.00021533064886465587
1484.0	0.00023925627651628432
1486.0	0.0002658403072403159
1488.0	0.0002953781191559066
1490.0	0.00032819791017322955
1492.0	7.36487568708596e-5
1494.0	4.405790969827045e-5
1496.0	3.76625463595018e-5
1498.0	4.1847273732779784e-5
1500.0	4.6496970814199765e-5
1502.0	5.166330090466641e-5
1504.0	5.740366767185157e-5
1506.0	6.378185296872396e-5
1508.0	7.08687255208044e-5
1510.0	7.874302835644934e-5
1512.0	8.749225372938816e-5
1514.0	9.721361525487574e-5
1516.0	0.00010801512806097304
1518.0	0.00012001680895663671
1520.0	0.00013335200995181858
1522.0	0.0001481688999464651
1524.0	0.0001646321110516279
1526.0	0.0001829245678351421
1528.0	0.00020324951981682456
1530.0	8.478207631468043e-5
1532.0	2.623852181495697e-5
1534.0	2.9153913127729967e-5
1536.0	3.239323680858885e-5
1538.0	3.59924853428765e-5
1540.0	3.9991650380973893e-5
1542.0	4.4435167089970993e-5
1544.0	4.937240787774555e-5
1546.0	5.485823097527283e-5
1548.0	6.095358997252537e-5
1550.0	6.772621108058375e-5
1552.0	7.525134564509306e-5
1554.0	8.361260627232562e-5
1556.0	9.290289585813958e-5
1558.0	0.00010322543984237732
1560.0	0.00011469493315819703
1562.0	0.00012743881462021892
1564.0	0.00014159868291135436
1566.0	0.00015733186990150486
1568.0	0.00017481318877944984
1570.0	0.00019423687642161096
1572.0	0.00021581875157956773
1574.0	0.00023979861286618637
1576.0	0.00026644290318465156
1578.0	0.00029332396766880577
1580.0	3.108760539498806e-5
1582.0	3.454178377220896e-5
1584.0	3.837975974689884e-5
1586.0	4.264417749655427e-5
1588.0	4.738241944061586e-5
1590.0	5.26471327117954e-5
1592.0	5.8496814124217114e-5
1594.0	6.499646013801902e-5
1596.0	7.221828904224337e-5
1598.0	8.024254338027041e-5
1600.0	8.915838153363379e-5
1602.0	9.906486837070421e-5
1604.0	0.00011007207596744913
1606.0	0.00012230230663049904
1608.0	0.0001358914518116656
1610.0	0.0001509905020129618
1612.0	0.00016776722445884643
1614.0	0.00018640802717649605
1616.0	0.00020712003019610672
1618.0	0.00019363876161826362
1620.0	2.4547566113561855e-5
1622.0	2.7275073459513174e-5
1624.0	3.030563717723686e-5
1626.0	3.367293019692985e-5
1628.0	3.741436688547761e-5
1630.0	4.157151876164179e-5
1632.0	4.6190576401824216e-5
1634.0	5.1322862668693574e-5
1636.0	5.702540296521509e-5
1638.0	6.336155885023899e-5
1640.0	7.040173205582109e-5
1642.0	7.82241467286901e-5
1644.0	8.691571858743344e-5
1646.0	9.657302065270383e-5
1648.0	0.00010730335628078204
1650.0	0.00011922595142309116
1652.0	0.00013247327935899018
1654.0	0.0001471925326211002
1656.0	0.00016354725846788913
1658.0	0.00018171917607543236
1660.0	0.0002019101956393693
1662.0	0.00022434466182152146
1664.0	0.0002492718464683572
1666.0	0.0002769687182981747
1668.0	0.0003077430203313052
1670.0	4.508589738357525e-5
1672.0	5.0095441537305837e-5
1674.0	5.56616017081176e-5
1676.0	6.184622412013066e-5
1678.0	6.871802680014518e-5
1680.0	7.635336311127242e-5
1682.0	8.483707012363602e-5
1684.0	9.426341124848447e-5
1686.0	0.0001047371236094272
1688.0	0.00011637458178825246
1690.0	0.00012930509087583607
1692.0	0.00014367232319537342
1694.0	8.243434832829912e-5
1696.0	2.1088446087889584e-5
1698.0	2.343160676432176e-5
1700.0	2.603511862702418e-5
1702.0	2.8927909585582424e-5
1704.0	3.2142121761758253e-5
1706.0	3.5713468624175836e-5
1708.0	3.968163180463982e-5
1710.0	4.4090702005155354e-5
1712.0	4.8989668894617065e-5
1714.0	5.443296543846341e-5
1716.0	6.048107270940379e-5
1718.0	6.720119189933755e-5
1720.0	7.466799099926394e-5
1722.0	8.296443444362661e-5
1724.0	9.21827049373629e-5
1726.0	0.000102425227708181
1728.0	0.00011380580856464556
1730.0	0.00012645089840516174
1732.0	0.0001405009982279575
1734.0	0.0001561122202532861
1736.0	0.00017345802250365124
1738.0	0.00019273113611516804
1740.0	0.00021414570679463115
1742.0	0.00023793967421625685
1744.0	0.00026437741579584095
1746.0	0.0002937526842176011
1748.0	0.0003263918713528901
1750.0	0.00036265763483654456
1752.0	3.562080499424385e-5
1754.0	3.957867221582651e-5
1756.0	4.3976302462029456e-5
1758.0	4.886255829114384e-5
1760.0	5.429173143460427e-5
1762.0	6.032414603844919e-5
1764.0	6.702682893161022e-5
1766.0	7.44742543684558e-5
1768.0	8.274917152050645e-5
1770.0	9.194352391167383e-5
1772.0	0.00010215947101297093
1774.0	0.00011351052334774549
1776.0	0.0001261228037197172
1778.0	0.00014013644857746357
1780.0	0.00015570716508607065
1782.0	0.00017300796120674517
1784.0	0.00019223106800749464
1786.0	5.066869519392414e-5
1788.0	4.428618194163162e-5
1790.0	4.920686882403513e-5
1792.0	5.467429869337237e-5
1794.0	6.074922077041375e-5
1796.0	6.749913418934861e-5
1798.0	7.499903798816512e-5
1800.0	8.333226443129458e-5
1802.0	9.259140492366065e-5
1804.0	0.00010287933880406739
1806.0	0.00011431037644896377
1808.0	0.0001270115293877375
1810.0	0.00014112392154193057
1812.0	0.00015680435726881176
1814.0	0.00016131995347577361
1816.0	4.308772584232688e-5
1818.0	4.787525093591876e-5
1820.0	5.3194723262131954e-5
1822.0	5.9105248069035505e-5
1824.0	6.567249785448389e-5
1826.0	7.296944206053766e-5
1828.0	8.107715784504184e-5
1830.0	9.008573093893538e-5
1832.0	0.0001000952565988171
1834.0	0.00011121695177646346
1836.0	0.0001235743908627372
1838.0	0.00013730487873637467
1840.0	0.00015256097637374964
1842.0	0.0001530221029483058
1844.0	4.1006039016241335e-5
1846.0	4.556226557360148e-5
1848.0	5.062473952622387e-5
1850.0	5.6249710584693195e-5
1852.0	6.249967842743688e-5
1854.0	6.944408714159653e-5
1856.0	7.716009682399615e-5
1858.0	8.573344091555129e-5
1860.0	9.5259378795057e-5
1862.0	0.00010584375421673
1864.0	0.00011760417135192223
1866.0	0.00013067130150213582
1868.0	0.00014519033500237313
1870.0	0.00016132259444708125
1872.0	0.00017924732716342363
1874.0	5.5117802129323975e-5
1876.0	4.0268439869756363e-5
1878.0	4.4742710966395965e-5
1880.0	4.9714123295995516e-5
1882.0	5.5237914773328355e-5
1884.0	6.137546085925373e-5
1886.0	6.819495651028193e-5
1888.0	7.577217390031325e-5
1890.0	8.419130433368139e-5
1892.0	9.354589370409044e-5
1894.0	0.00010393988189343383
1896.0	0.00011548875765937093
1898.0	0.00012832084184374548
1900.0	0.0001425787131597172
1902.0	0.0001584207923996858
1904.0	0.00017602310266631756
1906.0	0.0001505998378155856
1908.0	2.2218407999458803e-5
1910.0	2.4687119999398672e-5
1912.0	2.743013333266519e-5
1914.0	3.0477925925183548e-5
1916.0	3.3864362139092835e-5
1918.0	3.7627069043436486e-5
1920.0	4.180785449270721e-5
1922.0	4.645317165856357e-5
1924.0	5.161463517618174e-5
1926.0	5.7349594640201936e-5
1928.0	6.37217718224466e-5
1930.0	7.080196869160733e-5
1932.0	7.866885410178593e-5
1934.0	8.740983789087326e-5
1936.0	9.71220421009703e-5
1938.0	0.00010791338011218922
1940.0	0.00011990375568021025
1942.0	0.0001332263952002336
1944.0	0.00014802932800025956
1946.0	0.0001644770311113995
1948.0	0.00018275225679044392
1950.0	0.00020305806310049325
1952.0	0.00022562007011165918
1954.0	0.00025068896679073243
1956.0	0.00027854329643414716
1958.0	0.00030949255159349687
1960.0	0.0003438806128816632
1962.0	3.585772710675165e-5
1964.0	3.984191900750184e-5
1966.0	4.426879889722427e-5
1968.0	4.918755433024919e-5
1970.0	5.465283814472133e-5
1972.0	6.072537571635703e-5
1974.0	6.747263968484116e-5
1976.0	7.496959964982351e-5
1978.0	8.329955516647056e-5
1980.0	9.255506129607841e-5
1982.0	0.00010283895699564269
1984.0	0.00011426550777293633
1986.0	0.0001269616753032626
1988.0	0.0001410685281147362
1990.0	0.00015674280901637358
1992.0	0.00017415867668485954
1994.0	0.00017273786571256463
1996.0	3.4653536336328446e-5
1998.0	3.850392926258716e-5
2000.0	4.2782143625096846e-5
2002.0	4.75357151389965e-5
2004.0	5.281746126555167e-5
2006.0	5.86860680728352e-5
2008.0	6.520674230315022e-5
2010.0	7.245193589238914e-5
2012.0	8.05021509915435e-5
2014.0	8.944683443504833e-5
2016.0	9.938537159449814e-5
2018.0	0.0001104281906605535
2020.0	0.00012269798962283722
2022.0	0.00013633109958093026
2024.0	0.00015147899953436695
2026.0	0.00016830999948262996
2028.0	0.00018701111053625553
2030.0	0.0002077901228180617
2032.0	6.494448409136197e-5
2034.0	3.802881396714817e-5
2036.0	4.225423774127574e-5
2038.0	4.6949153045861934e-5
2040.0	5.216572560651326e-5
2042.0	5.7961917340570296e-5
2044.0	6.440213037841145e-5
2046.0	7.155792264267939e-5
2048.0	7.950880293631043e-5
2050.0	8.834311437367826e-5
2052.0	9.815901597075363e-5
2054.0	0.00010906557330083737
2056.0	0.00012118397033426375
2058.0	0.00013464885592695972
2060.0	0.00014960983991884415
2062.0	0.00016623315546538238
2064.0	0.0001847035060726471
2066.0	0.00014438503928613058
2068.0	1.7226451030781046e-5
2070.0	1.9140501145312273e-5
2072.0	2.1267223494791414e-5
2074.0	2.363024832754602e-5
2076.0	2.6255831475051132e-5
2078.0	2.917314608339015e-5
2080.0	3.241460675932239e-5
2082.0	3.6016229732580434e-5
2084.0	4.0018033036200486e-5
2086.0	4.446448115133388e-5
2088.0	4.940497905703764e-5
2090.0	5.489442117448627e-5
2092.0	6.099380130498475e-5
2094.0	6.777089033887195e-5
2096.0	7.530098926541328e-5
2098.0	8.36677658504592e-5
2100.0	9.296418427828801e-5
2102.0	0.00010329353808698669
2104.0	0.00011477059787442965
2106.0	0.00012752288652714407
2108.0	0.0001416920961412712
2110.0	0.00015743566237919022
2112.0	0.00017492851375465582
2114.0	0.00019436501528295093
2116.0	0.0002159611280921677
2118.0	0.00023995680899129747
2120.0	0.0002666186766569972
2122.0	0.0002962429740633302
2124.0	0.0002780401710080216
2126.0	1.9471826456917988e-5
2128.0	2.1635362729908876e-5
2130.0	2.4039291922120975e-5
2132.0	2.6710324357912196e-5
2134.0	2.9678138175457996e-5
2136.0	3.297570908384222e-5
2138.0	3.6639676759824693e-5
2140.0	4.071075195536077e-5
2142.0	4.523416883928975e-5
2144.0	5.026018759921084e-5
2146.0	5.584465288801205e-5
2148.0	6.204961432001339e-5
2150.0	6.894401591112598e-5
2152.0	7.660446212347332e-5
2154.0	8.511606902608147e-5
2156.0	9.457341002897942e-5
2158.0	0.00010508156669886602
2160.0	0.00011675729633207336
2162.0	0.0001297303292578593
2164.0	0.00014414481028651035
2166.0	0.00016016090031834484
2168.0	0.00017795655590927207
2170.0	0.00019772950656585787
2172.0	0.00021969945173984208
2174.0	0.00024411050193315787
2176.0	0.0002712338910368421
2178.0	0.00030137099004093565
2180.0	0.0003348566556010396
2182.0	0.0003720629506678218
2184.0	2.9388863960830324e-5
2186.0	3.2654293289811473e-5
2188.0	3.6282548099790525e-5
2190.0	4.031394233310059e-5
2192.0	4.479326925900066e-5
2194.0	4.97702991766674e-5
2196.0	5.5300332418519336e-5
2198.0	6.144481379835482e-5
2200.0	6.827201533150537e-5
2202.0	7.585779481278375e-5
2204.0	8.428643868087083e-5
2206.0	9.365159853430093e-5
2208.0	0.00010405733170477881
2210.0	0.00011561925744975423
2212.0	0.00012846584161083804
2214.0	0.00014273982401204226
2216.0	0.00015859980445782475
2218.0	0.00017622200495313862
2220.0	0.0001958022277257096
2222.0	0.00021755803080634401
2224.0	0.00020894930740052232
2226.0	2.563463980275871e-5
2228.0	2.8482933114176346e-5
2230.0	3.164770346019594e-5
2232.0	3.516411495577327e-5
2234.0	3.907123883974808e-5
2236.0	4.341248759972009e-5
2238.0	4.823609733302233e-5
2240.0	5.3595663703358146e-5
2242.0	5.9550737448175724e-5
2244.0	6.616748605352858e-5
2246.0	7.35194289483651e-5
2248.0	8.168825438707233e-5
2250.0	9.076472709674704e-5
2252.0	0.00010084969677416339
2254.0	0.00011205521863795932
2256.0	0.00012450579848662148
2258.0	0.0001383397760962461
2260.0	0.00015371086232916233
2262.0	0.0001707898470324026
2264.0	0.00018976649670266957
2266.0	0.00021085166300296619
2268.0	0.00023427962555885133
2270.0	0.00026031069506539037
2272.0	0.00028923410562821156
2274.0	4.00116869897855e-5
2276.0	4.445742998865056e-5
2278.0	4.939714443183396e-5
2280.0	5.488571603537107e-5
2282.0	6.098412892819008e-5
2284.0	6.776014325354454e-5
2286.0	7.528904805949394e-5
2288.0	8.365449784388216e-5
2290.0	9.294944204875796e-5
2292.0	0.00010327715783195328
2294.0	0.00011475239759105921
2296.0	0.0001275026639900658
2298.0	0.00014166962665562868
2300.0	0.00015741069628403187
2302.0	0.00017093297785345952
2304.0	5.196782393681379e-5
2306.0	4.409271953047489e-5
2308.0	4.899191058941655e-5
2310.0	5.4435456210462836e-5
2312.0	6.04838402338476e-5
2314.0	6.720426692649733e-5
2316.0	7.467140769610815e-5
2318.0	8.29682307734535e-5
2320.0	9.2186923081615e-5
2322.0	0.00010242991453512778
2324.0	0.00011381101615014199
2326.0	0.00012645668461126888
2328.0	0.00014050742734585432
2330.0	0.00015611936371761592
2332.0	0.00017346595968623993
2334.0	8.860254226110687e-5
2336.0	2.1309445999386578e-5
2338.0	2.3677162221540644e-5
2340.0	2.630795802393405e-5
2342.0	2.9231064471037834e-5
2344.0	3.247896052337537e-5
2346.0	3.608773391486152e-5
2348.0	4.0097482127623915e-5
2350.0	4.455275791958213e-5
2352.0	4.950306435509126e-5
2354.0	5.500340483899029e-5
2356.0	6.111489426554476e-5
2358.0	6.790543807282752e-5
2360.0	7.545048674758613e-5
2362.0	8.383387416398459e-5
2364.0	9.3148749071094e-5
2366.0	0.00010349861007899334
2368.0	0.00011499845564332594
2370.0	0.00012777606182591772
2372.0	0.00014197340202879748
2374.0	0.00015774822447644165
2376.0	0.00017527580497382405
2378.0	0.00019475089441536007
2380.0	0.00021638988268373342
2382.0	0.00024043320298192602
2384.0	0.00026714800331325113
2386.0	0.00029683111479250125
2388.0	0.00032981234976944585
2390.0	0.00021246121707395766
2392.0	9.466774046615648e-6
2394.0	1.0518637829572943e-5
2396.0	1.168737536619216e-5
2398.0	1.29859726291024e-5
2400.0	1.4428858476780447e-5
2402.0	1.6032064974200497e-5
2404.0	1.7813405526889443e-5
2406.0	1.979267280765494e-5
2408.0	2.1991858675172155e-5
2410.0	2.443539852796906e-5
2412.0	2.7150442808854514e-5
2414.0	3.0167158676505018e-5
2416.0	3.351906519611669e-5
2418.0	3.724340577346299e-5
2420.0	4.138156197051444e-5
2422.0	4.59795133005716e-5
2424.0	5.108834811174622e-5
2426.0	5.676483123527358e-5
2428.0	6.307203470585953e-5
2430.0	7.008003856206614e-5
2432.0	7.786670951340682e-5
2434.0	8.651856612600759e-5
2436.0	9.613174014000844e-5
2438.0	0.00010681304460000938
2440.0	0.00011868116066667709
2442.0	0.00013186795629630788
2444.0	0.0001465199514403421
2446.0	0.00016279994604482458
2448.0	0.00018088882893869398
2450.0	0.00020098758770965998
2452.0	0.00022331954189962222
2454.0	0.0002481328243329136
2456.0	0.0002757031381476818
2458.0	0.0003063368201640909
2460.0	0.00034037424462676763
2462.0	0.0002004630491561099
2464.0	9.413510433292738e-6
2466.0	1.0459456036991931e-5
2468.0	1.1621617818879924e-5
2470.0	1.291290868764436e-5
2472.0	1.4347676319604846e-5
2474.0	1.5941862577338717e-5
2476.0	1.7713180641487464e-5
2478.0	1.968131182387496e-5
2480.0	2.1868124248749955e-5
2482.0	2.4297915831944395e-5
2484.0	2.6997684257715995e-5
2486.0	2.9997426953017775e-5
2488.0	3.3330474392241975e-5
2490.0	3.703386043582442e-5
2492.0	4.114873381758269e-5
2494.0	4.5720815352869656e-5
2496.0	5.0800905947632954e-5
2498.0	5.6445451052925505e-5
2500.0	6.27171678365839e-5
2502.0	6.968574204064877e-5
2504.0	7.742860226738752e-5
2506.0	8.603178029709726e-5
2508.0	9.559086699677473e-5
2510.0	0.00010621207444086082
2512.0	0.00011801341604540091
2514.0	0.00013112601782822324
2516.0	0.0001456955753646925
2518.0	0.0001618839726274361
2520.0	0.00017987108069715123
2522.0	0.00019985675633016806
2524.0	0.00022206306258907562
2526.0	0.00024673673621008406
2528.0	0.00027415192912231564
2530.0	0.00030461325458035074
2532.0	0.0003384591717559453
2534.0	0.0003760657463954948
2536.0	5.364034829448497e-5
2538.0	5.635841111176201e-5
2540.0	6.262045679084668e-5
2542.0	6.957828532316298e-5
2544.0	7.730920591462553e-5
2546.0	8.589911768291727e-5
2548.0	9.54434640921303e-5
2550.0	0.00010604829343570034
2552.0	0.00011783143715077816
2554.0	8.968505947326241e-5
2556.0	2.5866782409640958e-5
2558.0	2.874086934404551e-5
2560.0	3.193429927116168e-5
2562.0	3.5482554745735205e-5
2564.0	3.942506082859467e-5
2566.0	4.3805623142882975e-5
2568.0	4.867291460320331e-5
2570.0	5.408101622578146e-5
2572.0	6.009001802864607e-5
2574.0	6.676668669849564e-5
2576.0	7.418520744277293e-5
2578.0	8.24280082697477e-5
2580.0	9.158667585527523e-5
2582.0	0.00010176297317252804
2584.0	0.00011306997019169782
2586.0	0.00012563330021299758
2588.0	0.00013959255579221953
2590.0	0.00015510283976913282
2592.0	0.00017233648863236982
2594.0	0.0001914849873692998
2596.0	0.0002127610970769998
2598.0	0.00023640121897444422
2600.0	0.00026266802108271584
2602.0	0.00029185335675857316
2604.0	0.00019739537902685464
2606.0	9.557966004499686e-6
2608.0	1.0619962227221873e-5
2610.0	1.1799958030246526e-5
2612.0	1.3111064478051696e-5
2614.0	1.456784942005744e-5
2616.0	1.618649935561938e-5
2618.0	1.7984999284021533e-5
2620.0	1.9983332537801706e-5
2622.0	2.2203702819779673e-5
2624.0	2.4670780910866305e-5
2626.0	2.741197878985145e-5
2628.0	3.045775421094606e-5
2630.0	3.38419491232734e-5
2632.0	3.7602165692526e-5
2634.0	4.178018410280667e-5
2636.0	4.6422426780896305e-5
2638.0	5.15804742009959e-5
2640.0	5.7311638001106556e-5
2642.0	6.367959777900728e-5
2644.0	7.075510864334143e-5
2646.0	7.861678738149049e-5
2648.0	8.735198597943388e-5
2650.0	9.705776219937098e-5
2652.0	0.00010784195799930109
2654.0	0.00011982439777700122
2656.0	0.0001331382197522236
2658.0	0.00014793135528024843
2660.0	0.00016436817253360938
2662.0	0.00018263130281512155
2664.0	0.0002029236697945795
2666.0	0.00022547074421619946
2668.0	0.0002505230491291105
2670.0	0.00027835894347678946
2672.0	0.00030928771497421053
2674.0	0.00034365301663801174
2676.0	6.331378710908815e-5
2678.0	5.1093670677471276e-5
2680.0	4.6353916703191676e-5
2682.0	5.15043518924352e-5
2684.0	5.722705765826134e-5
2686.0	6.358561962029037e-5
2688.0	7.06506884669893e-5
2690.0	7.850076496332146e-5
2692.0	8.72230721814683e-5
2694.0	9.691452464607589e-5
2696.0	0.00010768280516230655
2698.0	0.00011964756129145173
2700.0	0.0001329417347682797
2702.0	0.0001477130386314219
2704.0	0.00016412559847935767
2706.0	0.00012058975827296722
2708.0	1.8021906421115902e-5
2710.0	2.0024340467906557e-5
2712.0	2.2249267186562842e-5
2714.0	2.4721407985069827e-5
2716.0	2.746823109452203e-5
2718.0	3.052025677169115e-5
2720.0	3.391139641299017e-5
2722.0	3.7679329347766855e-5
2724.0	4.186592149751873e-5
2726.0	4.6517690552798593e-5
2728.0	5.168632283644288e-5
2730.0	5.742924759604765e-5
2732.0	6.381027510671962e-5
2734.0	7.090030567413291e-5
2736.0	7.877811741570324e-5
2738.0	8.753124157300361e-5
2740.0	9.725693508111512e-5
2742.0	0.00010806326120123904
2744.0	0.00012007029022359893
2746.0	0.0001334114335817766
2748.0	0.00014823492620197402
2750.0	0.0001647054735577489
2752.0	0.00018300608173083213
2754.0	0.00020334009081203572
2756.0	0.00022593343423559526
2758.0	0.0002510371491506614
2760.0	0.0002789301657229571
2762.0	0.00030992240635884123
2764.0	0.0003443582292876014
2766.0	0.0003826202547640016
2768.0	0.0003492368759320889
2770.0	1.4402213169547505e-5
2772.0	1.6002459077275005e-5
2774.0	1.778051008586112e-5
2776.0	1.9756122317623466e-5
2778.0	2.195124701958163e-5
2780.0	2.4390274466201813e-5
2782.0	2.710030496244646e-5
2784.0	3.0111449958273847e-5
2786.0	3.345716662030427e-5
2788.0	3.717462957811586e-5
2790.0	4.1305143975684285e-5
2792.0	4.589460441742699e-5
2794.0	5.099400490825221e-5
2796.0	5.666000545361357e-5
2798.0	6.295556161512619e-5
2800.0	6.995062401680687e-5
2802.0	7.772291557422986e-5
2804.0	8.635879508247763e-5
2806.0	9.595421675830848e-5
2808.0	0.00010661579639812054
2810.0	0.00011846199599791171
2812.0	0.00013162443999767967
2814.0	0.00014624937777519965
2816.0	0.00016249930863911072
2818.0	0.0001805547873767897
2820.0	0.00020061643041865523
2822.0	0.00022290714490961694
2824.0	0.00024767460545512996
2826.0	0.00027519400606125554
2828.0	0.0003057711178458395
2830.0	0.0003397456864953773
2832.0	0.0003774952072170859
2834.0	0.00041943911913009546
2836.0	0.00041530957575839657
2838.0	1.9241035484657297e-5
2840.0	2.1378928316285887e-5
2842.0	2.375436479587321e-5
2844.0	2.6393738662081347e-5
2846.0	2.9326376291201496e-5
2848.0	3.258486254577944e-5
2850.0	3.6205402828643824e-5
2852.0	4.0228225365159804e-5
2854.0	4.4698028183510895e-5
2856.0	4.9664475759456554e-5
2858.0	5.5182750843840615e-5
2860.0	6.131416760426735e-5
2862.0	6.81268528936304e-5
2864.0	7.569650321514489e-5
2866.0	8.410722579460544e-5
2868.0	9.345247310511716e-5
2870.0	0.00010383608122790796
2872.0	0.0001153734235865644
2874.0	0.00012819269287396044
2876.0	0.0001424363254155116
2878.0	0.0001582625837950129
2880.0	0.00017584731532779212
2882.0	0.00019538590591976904
2884.0	0.00021709545102196562
2886.0	0.00024121716780218405
2888.0	0.0002680190753357601
2890.0	0.00029779897259528897
2892.0	0.00033088774732809885
2894.0	0.0003676530525867765
2896.0	4.240569678626684e-5
2898.0	4.711744087362982e-5
2900.0	5.235271208181092e-5
2902.0	5.816968009090102e-5
2904.0	6.463297787877892e-5
2906.0	7.18144198653099e-5
2908.0	7.979379985034434e-5
2910.0	8.865977761149372e-5
2912.0	9.85108640127708e-5
2914.0	0.00010945651556974533
2916.0	0.00012161835063305037
2918.0	0.00013513150070338932
2920.0	0.0001501461118926548
2922.0	0.0001666155507723608
2924.0	6.0115393151718595e-5
2926.0	3.651171216035433e-5
2928.0	4.056856906706037e-5
2930.0	4.50761878522893e-5
2932.0	5.008465316921034e-5
2934.0	5.5649614632455935e-5
2936.0	6.183290514717326e-5
2938.0	6.870322794130363e-5
2940.0	7.633691993478182e-5
2942.0	8.481879992753536e-5
2944.0	9.424311103059485e-5
2946.0	0.00010471456781177206
2948.0	0.00011634951979085785
2950.0	0.0001292772442120643
2952.0	0.00014364138245784923
2954.0	0.00015960153606427694
2956.0	0.00017733504007141885
2958.0	0.00019703893341268763
2960.0	0.0002189321482363196
2962.0	5.7561427967868006e-5
2964.0	4.456816585102831e-5
2966.0	4.952018427892034e-5
2968.0	5.502242697657816e-5
2970.0	6.113602997397574e-5
2972.0	6.792892219330638e-5
2974.0	7.547658021478488e-5
2976.0	8.386286690531653e-5
2978.0	9.318096322812947e-5
2980.0	0.00010353440358681053
2982.0	0.00011503822620756725
2984.0	0.0001278202513417414
2986.0	0.00014202250149082378
2988.0	0.00015780277943424866
2990.0	0.00017533642159360964
2992.0	5.984053797815655e-5
2994.0	3.77432560794706e-5
2996.0	4.193695119941178e-5
2998.0	4.6596612443790864e-5
3000.0	5.17740138264343e-5
3002.0	5.752668202937144e-5
3004.0	6.391853558819049e-5
3006.0	7.102059509798944e-5
3008.0	7.891177233109937e-5
3010.0	8.767974703455486e-5
3012.0	9.74219411495054e-5
3014.0	0.00010824660127722824
3016.0	0.0001202740014191425
3018.0	0.00013363777935460278
3020.0	0.0001484864215051142
3022.0	0.00016498491278346024
3024.0	0.00018331656975940027
3026.0	0.00020368507751044476
3028.0	9.96568963594557e-5
3030.0	2.030726806937988e-5
3032.0	2.256363118819987e-5
3034.0	2.5070701320222076e-5
3036.0	2.7856334800246753e-5
3038.0	3.095148311138528e-5
3040.0	3.4390536790428094e-5
3042.0	3.8211707544920105e-5
3044.0	4.2457452827689005e-5
3046.0	4.717494758632112e-5
3048.0	5.2416608429245693e-5
3050.0	5.824067603249522e-5
3052.0	6.471186225832802e-5
3054.0	7.190206917592003e-5
3056.0	7.989118797324448e-5
3058.0	8.876798663693833e-5
3060.0	9.863109626326481e-5
3062.0	0.00010959010695918313
3064.0	0.00012176678551020349
3066.0	0.00013529642834467055
3068.0	0.00015032936482741173
3070.0	0.00016703262758601303
3072.0	0.0001855918084289034
3074.0	0.00020621312047655932
3076.0	0.00022912568941839927
3078.0	0.00025458409935377697
3080.0	0.0002828712215041966
3082.0	0.00031430135722688513
3084.0	0.0003492237302520946
3086.0	0.00038802636694677177
3088.0	4.4729125316796326e-5
3090.0	4.96990281297737e-5
3092.0	5.522114236641522e-5
3094.0	6.135682485157246e-5
3096.0	6.817424983508052e-5
3098.0	7.57491664834228e-5
3100.0	8.416574053713645e-5
3102.0	9.351748948570717e-5
3104.0	0.00010390832165078574
3106.0	0.00011545369072309528
3108.0	0.00012828187858121698
3110.0	0.00014253542064579665
3112.0	0.00010312798623495848
3114.0	2.039545401751446e-5
3116.0	2.2661615575016066e-5
3118.0	2.5179572861128963e-5
3120.0	2.7977303179032183e-5
3122.0	3.108589242114687e-5
3124.0	3.453988046794097e-5
3126.0	3.8377644964378856e-5
3128.0	4.264182773819873e-5
3130.0	4.737980859799859e-5
3132.0	5.264423177555399e-5
3134.0	5.8493590861726656e-5
3136.0	6.499287873525184e-5
3138.0	7.221430970583538e-5
3140.0	8.023812189537265e-5
3142.0	8.915346877263627e-5
3144.0	9.905940974737365e-5
3146.0	0.00011006601083041516
3148.0	0.0001222955675893502
3150.0	0.00013588396398816688
3152.0	0.00015098218220907432
3154.0	0.00016775798023230482
3156.0	0.00018639775581367202
3158.0	0.0002071086175707467
3160.0	0.00023012068618971857
3162.0	0.0002556896513219095
3164.0	0.00028409961257989946
3166.0	0.0003156662361998883
3168.0	8.071642084223316e-5
3170.0	4.07528235935949e-5
3172.0	3.78698865824196e-5
3174.0	4.2077651758244004e-5
3176.0	4.675294639804889e-5
3178.0	5.194771822005433e-5
3180.0	5.771968691117148e-5
3182.0	6.41329854568572e-5
3184.0	7.125887272984134e-5
3186.0	7.917652525537927e-5
3188.0	8.797391695042141e-5
3190.0	9.774879661157935e-5
3192.0	0.00010860977401286596
3194.0	0.00012067752668096219
3196.0	0.00013408614075662465
3198.0	0.00014898460084069405
3200.0	0.00016553844537854894
3202.0	0.0001839316059761655
3204.0	0.00020436845108462836
3206.0	0.000202035836125264
3208.0	3.080551716823082e-5
3210.0	3.422835240914536e-5
3212.0	3.8031502676828184e-5
3214.0	4.2257225196475764e-5
3216.0	4.695247244052863e-5
3218.0	5.2169413822809585e-5
3220.0	5.7966015358677316e-5
3222.0	6.440668373186368e-5
3224.0	7.156298192429298e-5
3226.0	7.951442436032554e-5
3228.0	8.834936040036171e-5
3230.0	9.816595600040191e-5
3232.0	0.00010907328444489101
3234.0	0.00012119253827210113
3236.0	0.00013465837585789015
3238.0	0.00014962041761987796
3240.0	0.00016624490846653108
3242.0	0.00018471656496281232
3244.0	0.00020524062773645814
3246.0	0.00022804514192939794
3248.0	0.0002533834910326644
3250.0	3.9679417288253564e-5
3252.0	4.408824143139285e-5
3254.0	4.898693492376984e-5
3256.0	5.44299276930776e-5
3258.0	6.047769743675289e-5
3260.0	6.71974415963921e-5
3262.0	7.466382399599123e-5
3264.0	8.295980443999026e-5
3266.0	9.217756048887807e-5
3268.0	0.00010241951165430896
3270.0	0.00011379945739367663
3272.0	0.0001264438415485296
3274.0	0.000140493157276144
3276.0	0.00015610350808460447
3278.0	0.0001734483423162272
3280.0	0.00010863987402946857
3282.0	1.6668059261687697e-5
3284.0	1.8520065846319664e-5
3286.0	2.0577850940355183e-5
3288.0	2.286427882261687e-5
3290.0	2.540475424735208e-5
3292.0	2.8227504719280092e-5
3294.0	3.136389413253344e-5
3296.0	3.484877125837049e-5
3298.0	3.8720856953744994e-5
3300.0	4.302317439304999e-5
3302.0	4.780352710338889e-5
3304.0	5.3115030114876544e-5
3306.0	5.901670012764061e-5
3308.0	6.557411125293401e-5
3310.0	7.286012361437113e-5
3312.0	8.095569290485681e-5
3314.0	8.995076989428535e-5
3316.0	9.994529988253927e-5
3318.0	0.00011105033320282142
3320.0	0.00012338925911424602
3322.0	0.0001370991767936067
3324.0	0.000152332418659563
3326.0	0.00016925824295507
3328.0	0.00018806471439452224
3330.0	0.0002089607937716914
3332.0	0.00023217865974632377
3334.0	0.00025797628860702645
3336.0	0.00028664032067447385
3338.0	0.0003184892451938598
3340.0	0.00035387693910428873
3342.0	0.0003931965990047653
3344.0	4.174213390128126e-5
3346.0	4.63801487792014e-5
3348.0	5.153349864355711e-5
3350.0	5.725944293728568e-5
3352.0	6.362160326365076e-5
3354.0	7.06906702929453e-5
3356.0	7.854518921438366e-5
3358.0	8.72724324604263e-5
3360.0	9.696936940047367e-5
3362.0	0.00010774374377830408
3364.0	0.00011971527086478232
3366.0	0.00013301696762753592
3368.0	0.00014779663069726214
3370.0	0.0001642184785525135
3372.0	0.00010157640148256775
3374.0	1.785074178129207e-5
3376.0	1.983415753476897e-5
3378.0	2.2037952816409965e-5
3380.0	2.448661424045552e-5
3382.0	2.7207349156061687e-5
3384.0	3.0230387951179655e-5
3386.0	3.358931994575517e-5
3388.0	3.732146660639464e-5
3390.0	4.146829622932738e-5
3392.0	4.607588469925265e-5
3394.0	5.119542744361405e-5
3396.0	5.688380827068228e-5
3398.0	6.32042314118692e-5
3400.0	7.022692379096578e-5
3402.0	7.802991532329532e-5
3404.0	8.669990591477258e-5
3406.0	9.633322879419176e-5
3408.0	0.0001070369208824353
3410.0	0.00011892991209159478
3412.0	0.00013214434676843864
3414.0	0.00014682705196493182
3416.0	0.00016314116884992425
3418.0	0.00018126796538880474
3420.0	0.0002014088504320053
3422.0	0.000223787611591117
3424.0	0.0002486529017679078
3426.0	0.00027628100196434196
3428.0	0.0003069788910714911
3430.0	0.0002134372207389256
3432.0	9.363290745481229e-6
3434.0	1.0403656383868032e-5
3436.0	1.1559618204297814e-5
3438.0	1.2844020226997572e-5
3440.0	1.4271133585552858e-5
3442.0	1.585681509505873e-5
3444.0	1.7618683438954145e-5
3446.0	1.9576314932171274e-5
3448.0	2.175146103574586e-5
3450.0	2.4168290039717625e-5
3452.0	2.6853655599686252e-5
3454.0	2.9837395110762504e-5
3456.0	3.315266123418056e-5
3458.0	3.6836290260200625e-5
3460.0	4.0929211400222916e-5
3462.0	4.547690155580324e-5
3464.0	5.052989061755916e-5
3466.0	5.6144322908399065e-5
3468.0	6.23825810093323e-5
3470.0	6.931397889925811e-5
3472.0	7.701553211028679e-5
3474.0	8.557281345587422e-5
3476.0	9.508090383986025e-5
3478.0	0.00010564544871095584
3480.0	0.00011738383190106205
3482.0	0.00013042647989006895
3484.0	0.00014491831098896552
3486.0	0.00016102034554329504
3488.0	0.0001789114950481056
3490.0	0.0001987905500534507
3492.0	0.00022087838894827854
3494.0	0.00024542043216475395
3496.0	0.00027268936907194884
3498.0	0.00030298818785772094
3500.0	0.0003366535420641344
3502.0	0.00036110979189074365
3504.0	2.390232213289529e-5
3506.0	2.655813570321699e-5
3508.0	2.95090396702411e-5
3510.0	3.2787821855823444e-5
3512.0	3.643091317313716e-5
3514.0	4.0478792414596845e-5
3516.0	4.497643601621872e-5
3518.0	4.997381779579858e-5
3520.0	5.552646421755398e-5
3522.0	6.169607135283776e-5
3524.0	6.855119039204195e-5
3526.0	7.616798932449105e-5
3528.0	8.463109924943451e-5
3530.0	9.403455472159391e-5
3532.0	0.0001044828385795488
3534.0	0.00011609204286616534
3536.0	0.00012899115874018372
3538.0	0.00014332350971131525
3540.0	0.00015924834412368361
3542.0	0.00017694260458187068
3544.0	0.00019660289397985633
3546.0	0.00021844765997761816
3548.0	0.00024271962219735353
3550.0	0.00026968846910817057
3552.0	0.000299653854564634
3554.0	0.000155570441327518
3556.0	1.311229605667707e-5
3558.0	1.45692178407523e-5
3560.0	1.6188019823058114e-5
3562.0	1.7986688692286793e-5
3564.0	1.998520965809644e-5
3566.0	2.2205788508996044e-5
3568.0	2.467309834332894e-5
3570.0	2.7414553714809933e-5
3572.0	3.0460615238677705e-5
3574.0	3.384512804297523e-5
3576.0	3.760569782552803e-5
3578.0	4.1784108695031144e-5
3580.0	4.642678743892349e-5
3582.0	5.158531937658166e-5
3584.0	5.731702152953518e-5
3586.0	6.368557947726131e-5
3588.0	7.07617549747348e-5
3590.0	7.862417219414978e-5
3592.0	8.73601913268331e-5
3594.0	9.706687925203677e-5
3596.0	0.00010785208805781864
3598.0	0.00011983565339757627
3600.0	0.000133150725997307
3602.0	0.00014794525110811888
3604.0	0.00016438361234235433
3606.0	0.0001826484581581715
3608.0	0.00020294273128685722
3610.0	0.00022549192365206358
3612.0	0.0002505465818356262
3614.0	0.0002783850909284736
3616.0	0.00030931676769830403
3618.0	0.00034368529744256004
3620.0	5.286398560848925e-5
3622.0	5.60503993591711e-5
3624.0	6.227822151019012e-5
3626.0	6.919802390021125e-5
3628.0	7.688669322245695e-5
3630.0	8.542965913606327e-5
3632.0	9.492184348451476e-5
3634.0	0.00010546871498279418
3636.0	0.00011718746109199353
3638.0	0.00012881578773682383
3640.0	7.442550523923498e-5
3642.0	2.4075527873782198e-5
3644.0	2.6750586526424664e-5
3646.0	2.9722873918249627e-5
3648.0	3.3025415464721806e-5
3650.0	3.669490607191312e-5
3652.0	4.0772117857681244e-5
3654.0	4.5302353175201386e-5
3656.0	5.033594797244599e-5
3658.0	5.5928831080495544e-5
3660.0	6.214314564499505e-5
3662.0	6.904793960555005e-5
3664.0	7.671993289505562e-5
3666.0	8.524436988339514e-5
3668.0	9.471596653710571e-5
3670.0	0.00010523996281900635
3672.0	0.00011693329202111817
3674.0	0.00012992588002346464
3676.0	0.00014436208891496072
3678.0	0.00016040232101662303
3680.0	0.00017822480112958115
3682.0	0.00019802755681064572
3684.0	0.00022003061867849525
3686.0	0.00024447846519832806
3688.0	0.0002716427391092534
3690.0	0.00030182526567694825
3692.0	0.0003353614063077203
3694.0	0.0001058906585215075
3696.0	3.0431446164689775e-5
3698.0	3.381271796076642e-5
3700.0	3.7569686623073806e-5
3702.0	4.1744096247859785e-5
3704.0	4.638232916428865e-5
3706.0	5.153592129365406e-5
3708.0	5.726213477072673e-5
3710.0	6.362459418969637e-5
3712.0	7.069399354410709e-5
3714.0	7.854888171567455e-5
3716.0	8.727653523963839e-5
3718.0	9.697392804404265e-5
3720.0	0.00010774880893782517
3722.0	0.00011972089881980575
3724.0	0.00013302322091089528
3726.0	0.00014780357878988365
3728.0	0.0001642261986554263
3730.0	0.00018247355406158478
3732.0	0.00020274839340176087
3734.0	0.0002252759926686232
3736.0	0.00025030665852069246
3738.0	5.9609559298238865e-5
3740.0	4.701511651113498e-5
3742.0	4.969138573800463e-5
3744.0	5.5212650820005146e-5
3746.0	6.134738980000572e-5
3748.0	6.81637664444508e-5
3750.0	7.5737518271612e-5
3752.0	8.415279807956889e-5
3754.0	9.350310897729877e-5
3756.0	0.00010389234330810975
3758.0	0.00011543593700901084
3760.0	0.00012826215223223428
3762.0	0.00014251350248026032
3764.0	0.00015834833608917813
3766.0	0.0001695359519327579
3768.0	5.114127977968853e-5
3770.0	4.728709804769528e-5
3772.0	5.254122005299476e-5
3774.0	5.83791333922164e-5
3776.0	6.486570376912934e-5
3778.0	7.20730041879215e-5
3780.0	8.008111576435721e-5
3782.0	8.897901751595246e-5
3784.0	9.886557501772496e-5
3786.0	0.00010985063890858329
3788.0	0.00012205626545398144
3790.0	0.00013561807272664605
3792.0	0.00015068674747405116
3794.0	0.0001674297194156124
3796.0	9.81444384573101e-5
3798.0	1.847231449900556e-5
3800.0	2.0524793887783954e-5
3802.0	2.2805326541982174e-5
3804.0	2.533925171331353e-5
3806.0	2.815472412590392e-5
3808.0	3.1283026806559914e-5
3810.0	3.475891867395546e-5
3812.0	3.86210207488394e-5
3814.0	4.2912245276488226e-5
3816.0	4.7680272529431366e-5
3818.0	5.2978080588257076e-5
3820.0	5.886453398695231e-5
3822.0	6.540503776328035e-5
3824.0	7.267226418142261e-5
3826.0	8.074696020158068e-5
3828.0	8.971884466842298e-5
3830.0	9.968760518713666e-5
3832.0	0.00011076400576348519
3834.0	0.00012307111751498354
3836.0	0.0001367456861277595
3838.0	0.00015193965125306612
3840.0	0.00016882183472562902
3842.0	0.00018757981636181002
3844.0	0.0002084220181797889
3846.0	0.00023158002019976547
3848.0	0.000257311133555295
3850.0	0.00028590125950588333
3852.0	0.00031766806611764815
3854.0	0.000352964517908498
3856.0	0.00011210881723416633
3858.0	2.9417391708632364e-5
3860.0	3.268599078736929e-5
3862.0	3.631776754152144e-5
3864.0	4.0353075046134933e-5
3866.0	4.483675005126104e-5
3868.0	4.9818611168067825e-5
3870.0	5.535401240896425e-5
3872.0	6.15044582321825e-5
3874.0	6.833828692464723e-5
3876.0	7.59314299162747e-5
3878.0	8.436825546252745e-5
3880.0	9.374250606947495e-5
3882.0	0.00010415834007719439
3884.0	0.00011573148897466044
3886.0	0.00012859054330517826
3888.0	0.00014287838145019807
3890.0	0.00015875375716688675
3892.0	0.00017639306351876306
3894.0	0.00019599229279862563
3896.0	0.00021776921422069515
3898.0	0.00024196579357855017
3900.0	0.00023491131354228393
3902.0	2.471660170038303e-5
3904.0	2.7462890778203365e-5
3906.0	3.051432308689263e-5
3908.0	3.39048034298807e-5
3910.0	3.767200381097856e-5
3912.0	4.18577820121984e-5
3914.0	4.650864668022045e-5
3916.0	5.1676274089133833e-5
3918.0	5.741808232125982e-5
3920.0	6.379786924584425e-5
3922.0	7.08865213842714e-5
3924.0	7.876280153807933e-5
3926.0	8.751422393119927e-5
3928.0	9.723802659022142e-5
3930.0	0.00010804225176691269
3932.0	0.00012004694640768078
3934.0	0.0001333854960085342
3936.0	0.00014820610667614913
3938.0	0.00016467345186238792
3940.0	0.00018297050206931992
3942.0	0.00020330055785479993
3944.0	0.0002258895087275555
3946.0	0.00025098834303061726
3948.0	0.00027887593670068586
3950.0	0.00023336337609086236
3952.0	1.3984142805369242e-5
3954.0	1.553793645041027e-5
3956.0	1.7264373833789187e-5
3958.0	1.9182637593099096e-5
3960.0	2.131404177011011e-5
3962.0	2.3682268633455678e-5
3964.0	2.6313631814950754e-5
3966.0	2.9237368683278617e-5
3968.0	3.248596520364291e-5
3970.0	3.609551689293657e-5
3972.0	4.0106129881040634e-5
3974.0	4.456236653448959e-5
3976.0	4.9513740593877326e-5
3978.0	5.5015267326530366e-5
3980.0	6.112807480725596e-5
3982.0	6.792008311917329e-5
3984.0	7.546675902130365e-5
3986.0	8.385195446811517e-5
3988.0	9.316883829790576e-5
3990.0	0.00010352093144211751
3992.0	0.00011502325715790836
3994.0	0.00012780361906434263
3996.0	0.00014200402118260292
3998.0	0.0001577822457584477
4000.0	0.00017531360639827523
4002.0	0.0001947928959980836


==> TeX/Tikz/plot_data/logreg/AdaPGM_MM_-a5a.jsonl.txt <==
4.0	0.11728960253955278
12.0	0.07244075752029666
20.0	0.02489772650782368
28.0	0.0207417192329456
36.0	0.012931663511493996
44.0	0.00999426391914282
52.0	0.007718646770174975
60.0	0.003953840170980327
68.0	0.003609661369534334
76.0	0.0024319381545995222
84.0	0.0021141503036866682
92.0	0.0017140044798323872
100.0	0.0009908978757151021
108.0	0.0009053313649888262
116.0	0.0005722840630850712
124.0	0.0002770823506476061
132.0	0.00024835753246282843
140.0	0.00014699944429025225
148.0	0.00010155126799538117
156.0	8.61572804062849e-5
164.0	4.258685005670282e-5
172.0	3.5759803792334566e-5
180.0	2.7681846090366058e-5
188.0	1.5836644487676743e-5
196.0	1.4637807821127335e-5
204.0	1.0761551504590017e-5
212.0	7.1153566399972945e-6
220.0	6.41443462173763e-6
228.0	3.1381401978114454e-6
236.0	1.7373326625103047e-6
244.0	1.59075330996572e-6
252.0	1.3152682140082916e-6
260.0	8.136286493987122e-7
268.0	7.521744264105124e-7
276.0	4.7418545567889936e-7
284.0	3.6401517000683725e-7
292.0	3.1413710283034746e-7
300.0	1.6767345656365507e-7
308.0	1.4206536225191968e-7
316.0	1.1602537031141225e-7
324.0	7.319312556042235e-8
332.0	6.787840767241704e-8
340.0	4.672264264371506e-8
348.0	3.2606499056342386e-8
356.0	2.993911035753527e-8
364.0	1.827445822444318e-8
372.0	1.5895303684398954e-8
380.0	1.354791290264501e-8
388.0	5.181677475984969e-9
396.0	4.248860652200648e-9
404.0	3.911856949478931e-9
412.0	2.4492587957780643e-9
420.0	1.9983670829226696e-9
428.0	1.7132992247148593e-9
436.0	7.657997569410213e-10
444.0	6.053591516952395e-10
452.0	4.884987414577324e-10
460.0	3.043468810304262e-10
468.0	2.820309541462507e-10
476.0	1.9119478222862085e-10
484.0	1.2925926995421833e-10
492.0	1.194307985841192e-10
500.0	7.793249379162148e-11
508.0	4.930877928188693e-11
516.0	4.575351209012979e-11
524.0	3.2338742794735253e-11
532.0	2.316036251670539e-11
540.0	2.1054158416689006e-11
548.0	1.179178976684625e-11
556.0	1.0493883539908211e-11
564.0	9.242384635399503e-12
572.0	5.55760992781984e-12
580.0	5.094924482307306e-12
588.0	4.046429857851308e-12
596.0	2.425171174991192e-12
604.0	2.2528090504181364e-12
612.0	1.6834866833903561e-12
620.0	1.1459722060180866e-12
628.0	1.0358935931265023e-12


==> TeX/Tikz/plot_data/logreg/AdaPGM_MM_-mushrooms.jsonl.txt <==
4.0	0.384955981884854
30.0	0.018992270457548477
56.0	0.006029898371655629
82.0	0.0037216809201673084
108.0	0.001662820384134095
134.0	0.00048749186131410993
160.0	0.000301451708705075
186.0	0.00021925686035714764
212.0	0.00016764375334712978
238.0	0.00012948567147055834
264.0	9.940460459853528e-5
290.0	7.287193453112129e-5
316.0	5.862975414464011e-5
342.0	4.8565157366758926e-5
368.0	3.992088524698567e-5
394.0	3.1610118375741125e-5
420.0	2.358627527307422e-5
446.0	1.7673315787364308e-5
472.0	1.3085642439986112e-5
498.0	1.0396318274624727e-5
524.0	8.628674856153706e-6
550.0	7.181966420632957e-6
576.0	5.940181092095598e-6
602.0	4.954825102182481e-6
628.0	3.960669123143079e-6
654.0	3.2239739015393898e-6
680.0	2.610625154664259e-6
706.0	2.1806600763729644e-6
732.0	1.6512057122719526e-6
758.0	1.3908292501307873e-6
784.0	1.1918745065619962e-6
810.0	9.707563185801238e-7
836.0	8.194167344377501e-7
862.0	6.683619925007545e-7
888.0	5.396744579833079e-7
914.0	4.606232229253937e-7
940.0	3.9264429296803627e-7
966.0	3.3404765859001984e-7
992.0	2.77958023237046e-7
1018.0	2.19803136719543e-7
1044.0	1.8617463376502386e-7
1070.0	1.5856758395216275e-7
1096.0	1.3533630879858372e-7
1122.0	1.141222552569765e-7
1148.0	9.329693487214463e-8
1174.0	7.552650024833518e-8
1200.0	6.42813208495685e-8
1226.0	5.4991548231742016e-8
1252.0	4.6664734160151156e-8
1278.0	3.8902509408300645e-8
1304.0	3.0934610206756474e-8
1330.0	2.600196188917714e-8
1356.0	2.2282163530951138e-8
1382.0	1.8935454842994304e-8
1408.0	1.5978680295569703e-8
1434.0	1.3068619714173835e-8
1460.0	1.0560991609009918e-8
1486.0	9.00824434491021e-9
1512.0	7.689077458072902e-9
1538.0	6.538603020134204e-9
1564.0	5.4478571376304075e-9
1590.0	4.311573459370166e-9
1616.0	3.65009636404956e-9
1642.0	3.1103686848332757e-9
1668.0	2.6574404621282355e-9
1694.0	2.2376388797429314e-9
1720.0	1.8252511446714692e-9
1746.0	1.478858341341649e-9
1772.0	1.257844800539587e-9
1798.0	1.0765748015284515e-9
1824.0	9.127042455148171e-10
1850.0	7.605512608588327e-10
1876.0	6.043820444112669e-10
1902.0	5.08308312108241e-10
1928.0	4.355186211668638e-10
1954.0	3.701982331794085e-10
1980.0	3.1244673515118393e-10
2006.0	2.5555488281092664e-10
2032.0	2.0628795893706808e-10
2058.0	1.7608300928451115e-10
2084.0	1.5005999220996102e-10
2110.0	1.276603545097288e-10
2136.0	1.0618098067460835e-10
2162.0	8.409414831156425e-11
2188.0	7.113667988001282e-11
2214.0	6.061831592241163e-11
2240.0	5.18008691496874e-11
2266.0	4.354058780187131e-11
2292.0	3.557959482591855e-11
2318.0	2.878833282871085e-11
2344.0	2.448366509533173e-11
2370.0	2.0934726174814955e-11
2396.0	1.774708158208682e-11
2422.0	1.4778095414058612e-11
2448.0	1.1734668792229286e-11
2474.0	9.84556880467835e-12
2500.0	8.418016284039709e-12


==> TeX/Tikz/plot_data/logreg/AdaPGM_MM_-phishing.jsonl.txt <==
4.0	0.16980070060266317
24.0	0.05333898363106171
44.0	0.020454453191026345
64.0	0.004702876261535205
84.0	0.0036655313789923927
104.0	0.0027363911412301434
124.0	0.002074869272093771
144.0	0.0014990013889707443
164.0	0.0010273828035126664
184.0	0.0006003750583286616
204.0	0.00028086428652429607
224.0	0.00018182521715226496
244.0	0.00011459204151209601
264.0	7.818542566273567e-5
284.0	5.341728814889368e-5
304.0	3.944857490878473e-5
324.0	2.8893563798204625e-5
344.0	2.1864374154412225e-5
364.0	1.7027513980472087e-5
384.0	1.3700702196084436e-5
404.0	1.0977869782324845e-5
424.0	9.034968862620119e-6
444.0	7.314010053049991e-6
464.0	6.0798713249488046e-6
484.0	4.9530602602709806e-6
504.0	4.091464129052369e-6
524.0	3.359366991584345e-6
544.0	2.8052684301060893e-6
564.0	2.2980474639888726e-6
584.0	1.924766167560321e-6
604.0	1.5766489666058092e-6
624.0	1.3068198306820378e-6
644.0	1.0754669665935523e-6
664.0	8.994100897385948e-7
684.0	7.376003252623775e-7
704.0	6.181774284685915e-7
724.0	5.06636591346421e-7
744.0	4.2010312795159876e-7
764.0	3.4571620921575175e-7
784.0	2.8919100103497186e-7
804.0	2.371871663520153e-7
824.0	1.987895186239541e-7
844.0	1.6293037063963567e-7
864.0	1.3510214402767673e-7
884.0	1.1119378828805537e-7
904.0	9.30116709207951e-8
924.0	7.628765164024998e-8
944.0	6.393943963178828e-8
964.0	5.240622480418011e-8
984.0	4.3456686249498944e-8
1004.0	3.576450535724973e-8
1024.0	2.991723468959151e-8
1044.0	2.4538021947684285e-8
1064.0	2.0566056413429123e-8
1084.0	1.6856490980821093e-8
1104.0	1.3977847990176429e-8
1124.0	1.1503841323978747e-8
1144.0	9.62300350515477e-9
1164.0	7.892781095364398e-9
1184.0	6.615198500092845e-9
1204.0	5.422000515231673e-9
1224.0	4.496086725147563e-9
1244.0	3.700257211747271e-9
1264.0	3.0952879148671286e-9
1284.0	2.538746435298833e-9
1304.0	2.127796050466202e-9
1324.0	1.7439938382324272e-9
1344.0	1.4461648545349703e-9
1364.0	1.1901789553903086e-9
1384.0	9.955837265707146e-10
1404.0	8.165662590542411e-10
1424.0	6.843792199617837e-10
1444.0	5.609248621141205e-10
1464.0	4.651248275422404e-10
1484.0	3.8278302749716886e-10
1504.0	3.2018920848031485e-10
1524.0	2.6260593699589663e-10
1544.0	2.200859494649876e-10
1564.0	1.8037538129789255e-10
1584.0	1.495600310263967e-10
1604.0	1.2307344032791434e-10
1624.0	1.029393237317322e-10
1644.0	8.441658483349102e-11
1664.0	7.073974739313371e-11
1684.0	5.7966631494821286e-11
1704.0	4.8054005219455576e-11
1724.0	3.9534153728482124e-11
1744.0	3.305800078123866e-11
1764.0	2.7099766874982834e-11
1784.0	2.2700619162208113e-11
1804.0	1.859179477037287e-11
1824.0	1.5403345265951884e-11
1844.0	1.266253768505976e-11
1864.0	1.0579426223955579e-11
1884.0	8.662848216545171e-12


==> TeX/Tikz/plot_data/logreg/AdaPGM_Ours_-a5a.jsonl.txt <==
4.0	0.11728960253955278
10.0	0.054672501401896334
16.0	0.02450283139363385
22.0	0.020152559714642804
28.0	0.013243980856303073
34.0	0.011161846456549773
40.0	0.009141305833003877
46.0	0.005189152665935448
52.0	0.004359837290467294
58.0	0.003820292676867343
64.0	0.002317219447376506
70.0	0.0014272843761748977
76.0	0.0012179917504713256
82.0	0.0009741582581572206
88.0	0.0004899567811788019
94.0	0.0003092679004127463
100.0	0.00026649681969609373
106.0	0.00014313209215177647
112.0	9.191098145705512e-5
118.0	8.496523504292197e-5
124.0	6.164192730429008e-5
130.0	3.6837699927738665e-5
136.0	3.471803831311959e-5
142.0	2.8121627343669076e-5
148.0	1.7353403976627657e-5
154.0	1.5281316586124305e-5
160.0	1.3357844800943042e-5
166.0	7.60430362534148e-6
172.0	6.038323260182388e-6
178.0	5.501525291329301e-6
184.0	3.766564543983275e-6
190.0	2.1559246826119427e-6
196.0	2.007208028231844e-6
202.0	1.615988908409971e-6
208.0	9.917580424678718e-7
214.0	9.117760418897447e-7
220.0	7.881806873277775e-7
226.0	4.2077572520726747e-7
232.0	3.6237731626531655e-7
238.0	3.351933337558677e-7
244.0	2.6533277652784903e-7
250.0	1.593594397553133e-7
256.0	1.3362349310375166e-7
262.0	1.208649765827019e-7
268.0	8.015590097221192e-8
274.0	5.4345426603319424e-8
280.0	5.078563175553441e-8
286.0	4.044115931023384e-8
292.0	2.1927371696151e-8
298.0	1.3564510126240492e-8
304.0	1.2344466726599279e-8
310.0	8.2749953000949e-9
316.0	5.657689094995533e-9
322.0	5.286142301663688e-9
328.0	4.2140979594762484e-9
334.0	2.4432053047362956e-9
340.0	1.6344151587688316e-9
346.0	1.470309207718401e-9
352.0	9.338189665974994e-10
358.0	7.593911055536751e-10
364.0	6.976978439432457e-10
370.0	4.916413942623876e-10
376.0	3.3223823692196675e-10
382.0	3.052096908540136e-10
388.0	2.5955243510011883e-10
394.0	1.553521755681686e-10
400.0	1.272060790036278e-10
406.0	1.1541123612346382e-10
412.0	7.598338624958956e-11
418.0	5.123884649904653e-11
424.0	4.764011407587532e-11
430.0	3.8271608104878396e-11
436.0	2.3464563625452683e-11
442.0	2.1454893417427456e-11
448.0	1.8758772313276495e-11
454.0	1.0755785151417285e-11
460.0	9.620693131040525e-12
466.0	8.832434783556664e-12
472.0	6.445954880973659e-12
478.0	4.698574862516125e-12
484.0	4.385769525327987e-12
490.0	3.4578451213462813e-12
496.0	2.0228818620182665e-12
502.0	1.8759993558603583e-12
508.0	1.63069557856943e-12
514.0	8.824052599720744e-13
520.0	6.292188992063075e-13


==> TeX/Tikz/plot_data/logreg/AdaPGM_Ours_-mushrooms.jsonl.txt <==
4.0	0.384955981884854
26.0	0.02568357701339649
48.0	0.008927092917013046
70.0	0.0043299777108344595
92.0	0.0022225471631242832
114.0	0.0009824694979081727
136.0	0.00039492819414926883
158.0	0.00025101042136976837
180.0	0.00018924851095630801
202.0	0.00014384784246904148
224.0	0.00010842686034381877
246.0	8.437380547252071e-5
268.0	6.941149985317807e-5
290.0	5.621310438649885e-5
312.0	4.690918420321988e-5
334.0	3.8171031011363654e-5
356.0	2.7147465030408213e-5
378.0	2.2739677168315264e-5
400.0	1.8018310126571846e-5
422.0	1.4358798790053973e-5
444.0	1.1569594872834488e-5
466.0	9.469970476044809e-6
488.0	7.816011535127787e-6
510.0	6.501620920529305e-6
532.0	5.381330452663979e-6
554.0	4.228616573676014e-6
576.0	3.470528399301953e-6
598.0	2.8668011070043242e-6
620.0	2.3347348949986912e-6
642.0	1.8483098975785595e-6
664.0	1.572129356669505e-6
686.0	1.342467931347846e-6
708.0	1.1474532120303582e-6
730.0	9.785811937168543e-7
752.0	8.384415354500963e-7
774.0	7.147167853938097e-7
796.0	6.062842581588956e-7
818.0	5.104555234891617e-7
840.0	4.194641414489997e-7
862.0	3.4887709557396285e-7
884.0	2.685614125252922e-7
906.0	2.1430249930176615e-7
928.0	1.7535697063864042e-7
950.0	1.4377617643668295e-7
972.0	1.1903272781332852e-7
994.0	9.75251454315984e-8
1016.0	7.739288890307172e-8
1038.0	6.656992299070019e-8
1060.0	5.510272202413624e-8
1082.0	4.420896779211425e-8
1104.0	3.733919926030005e-8
1126.0	3.088563807485123e-8
1148.0	2.565361015283152e-8
1170.0	2.0945688322671074e-8
1192.0	1.7495045218085536e-8
1214.0	1.3792873093665392e-8
1236.0	1.1591423737522533e-8
1258.0	9.187050786785278e-9
1280.0	7.720960426560453e-9
1302.0	6.3926800519809035e-9
1324.0	4.967555089496756e-9
1346.0	4.122967522945942e-9
1368.0	3.4664481840529504e-9
1390.0	2.90995630369828e-9
1412.0	2.2527224807777912e-9
1434.0	1.9366831749412228e-9
1456.0	1.655490161622808e-9
1478.0	1.1965562707327848e-9
1500.0	1.004971911244823e-9
1522.0	8.312584787173449e-10
1544.0	6.520930739828401e-10
1566.0	5.580688966499991e-10
1588.0	4.6537748654706945e-10
1610.0	3.85755843934632e-10
1632.0	3.290468175709549e-10
1654.0	2.789162234506648e-10
1676.0	2.369529850110297e-10
1698.0	2.0174817372264897e-10
1720.0	1.6824927562275604e-10
1742.0	1.4310289064844994e-10
1764.0	1.1968637192438791e-10
1786.0	1.0062414790290575e-10
1808.0	7.74425523708544e-11
1830.0	6.362527171788201e-11
1852.0	5.180036954932632e-11
1874.0	4.313949197864986e-11
1896.0	3.682235072410833e-11
1918.0	3.164932205201865e-11
1940.0	2.6405905240167726e-11
1962.0	2.1886797929582258e-11
1984.0	1.7918805328420717e-11
2006.0	1.4974493867114802e-11
2028.0	1.2391615511475607e-11
2050.0	9.421380342544694e-12


==> TeX/Tikz/plot_data/logreg/AdaPGM_Ours_-phishing.jsonl.txt <==
4.0	0.16980070060266317
22.0	0.08899701920906344
40.0	0.027150152090203883
58.0	0.018233801442291364
76.0	0.005893541388348411
94.0	0.003812329542602355
112.0	0.002946564863124279
130.0	0.002271652627576226
148.0	0.0017322351632328425
166.0	0.0011509341200443002
184.0	0.0007787296646170061
202.0	0.0003088666044998023
220.0	0.00021534279581858495
238.0	0.00013494612000741757
256.0	9.105954699051289e-5
274.0	5.9555504062669407e-5
292.0	4.3850238129805597e-5
310.0	2.963709294834249e-5
328.0	2.2482131556422758e-5
346.0	1.7426467786907374e-5
364.0	1.3972770424142134e-5
382.0	1.0706556629824782e-5
400.0	8.500146717049795e-6
418.0	7.080515921353836e-6
436.0	5.424388701658067e-6
454.0	4.457759371301329e-6
472.0	3.631311867535736e-6
490.0	2.790853988021702e-6
508.0	2.3056332699722404e-6
526.0	1.8712998663961145e-6
544.0	1.5679519738132086e-6
562.0	1.2497557658752712e-6
580.0	1.0426613427094722e-6
598.0	8.337253811774303e-7
616.0	6.960428098334859e-7
634.0	4.864414350214119e-7
652.0	3.663222352123796e-7
670.0	3.075566252785933e-7
688.0	2.408423569466578e-7
706.0	1.9665483663722227e-7
724.0	1.5853327572923348e-7
742.0	1.307478597611933e-7
760.0	1.0729016364230404e-7
778.0	8.981492050086359e-8
796.0	6.544994202162258e-8
814.0	5.6398133607693524e-8
832.0	4.4561154433075956e-8
850.0	3.159812000941287e-8
868.0	2.7342892727766355e-8
886.0	2.1871906286108356e-8
904.0	1.7711999755753993e-8
922.0	1.495602430789944e-8
940.0	1.1838745206382839e-8
958.0	1.0120185245376945e-8
976.0	7.944425228778584e-9
994.0	6.527706264414235e-9
1012.0	5.465269348192692e-9
1030.0	4.376487616752911e-9
1048.0	3.535148729305604e-9
1066.0	2.998222226047176e-9
1084.0	2.3778803370788637e-9
1102.0	2.0284255386471273e-9
1120.0	1.6091372678772586e-9
1138.0	1.3732597281546077e-9
1156.0	1.0898808522341596e-9
1174.0	9.28953025614021e-10
1192.0	7.37278127438401e-10
1210.0	6.302222077536612e-10
1228.0	4.994199498398189e-10
1246.0	4.2366521402215085e-10
1264.0	3.351376953730778e-10
1282.0	2.867266424289028e-10
1300.0	2.2286317236108744e-10
1318.0	1.8362011910966203e-10
1336.0	1.517816983209741e-10
1354.0	1.2535261717516732e-10
1372.0	1.036543073595908e-10
1390.0	8.554279506967077e-11
1408.0	7.07945924105502e-11
1426.0	5.832268001881857e-11
1444.0	4.840405853911989e-11
1462.0	3.96408461611486e-11
1480.0	3.3301361668236495e-11
1498.0	2.3877122501403392e-11
1516.0	2.0665802402675126e-11
1534.0	1.648003955523336e-11
1552.0	1.292466134117376e-11
1570.0	1.0570877506665965e-11
1588.0	8.727463196578356e-12
1606.0	7.197686890947352e-12


==> TeX/Tikz/plot_data/logreg/AdaPGM_p,nu,r__1.0,1,0.5_-a5a.jsonl.txt <==
4.0	0.11728960253955278
10.0	0.054672501401896334
16.0	0.02744596919115838
22.0	0.019913101791575682
28.0	0.012420203257059004
34.0	0.008338375736389458
40.0	0.003990906172575637
46.0	0.003211100997793759
52.0	0.002785691717003047
58.0	0.0022999224485281133
64.0	0.00205482326166484
70.0	0.001454550599785831
76.0	0.0011109870721091042
82.0	0.0009637032683275093
88.0	0.0005142374610895284
94.0	0.0002106586946610256
100.0	0.000172004446059415
106.0	0.00011798375730603938
112.0	0.00010263286761630352
118.0	8.474987628814823e-5
124.0	5.1822607966267586e-5
130.0	3.7898713285189345e-5
136.0	3.3043169208824e-5
142.0	1.847271632970937e-5
148.0	1.4776541561289935e-5
154.0	1.2897060642891311e-5
160.0	7.830972676148296e-6
166.0	6.664472616713102e-6
172.0	5.845368846457699e-6
178.0	3.904403062082729e-6
184.0	3.3042123969151405e-6
190.0	2.8634030347918227e-6
196.0	1.536125044721004e-6
202.0	4.581305725892548e-7
208.0	4.278903396048861e-7
214.0	3.322780103842682e-7
220.0	2.093545833914412e-7
226.0	1.6890053439189145e-7
232.0	1.4672763815060108e-7
238.0	8.261152539823513e-8
244.0	7.079122948949745e-8
250.0	6.348255510157941e-8
256.0	4.210536491688899e-8
262.0	3.4666533754723616e-8
268.0	3.096476913766466e-8
274.0	1.92636085416531e-8
280.0	1.544143235499007e-8
286.0	1.3811171484245932e-8
292.0	8.684048813378809e-9
298.0	7.277865199384337e-9
304.0	6.37969860273202e-9
310.0	3.707146367659675e-9
316.0	3.180913421552134e-9
322.0	2.8247842953632585e-9
328.0	1.8678414370754126e-9
334.0	1.606381194729778e-9
340.0	1.4116025570665158e-9
346.0	8.622327851703915e-10
352.0	7.419846403955432e-10
358.0	6.551305054003365e-10
364.0	4.5170295281948825e-10
370.0	3.8830394455402484e-10
376.0	3.3631536444644894e-10
382.0	1.8184320715874946e-10
388.0	1.4974288475855246e-10
394.0	1.343690714250556e-10
400.0	8.884770696937494e-11
406.0	7.784800581944751e-11
412.0	6.795891627220385e-11
418.0	3.828948269557486e-11
424.0	3.145766980239273e-11
430.0	2.8266999851922492e-11
436.0	1.851763187232791e-11
442.0	1.5868972802479675e-11
448.0	1.3846812585427415e-11
454.0	7.714051619700513e-12
460.0	4.771794070990154e-12
466.0	4.041877943450345e-12
472.0	3.46617179403097e-12
478.0	2.0299317782246362e-12
484.0	1.6426859872353816e-12
490.0	1.4567791417618992e-12
496.0	9.636735853746359e-13
502.0	8.22675261247241e-13


==> TeX/Tikz/plot_data/logreg/AdaPGM_p,nu,r__1.0,1,0.5_-mushrooms.jsonl.txt <==
4.0	0.384955981884854
24.0	0.025665641578141413
44.0	0.008552760533945797
64.0	0.004123726717657206
84.0	0.0024960124936030115
104.0	0.0013007012540016405
124.0	0.000514788083098211
144.0	0.0003518356890837848
164.0	0.00020769843977094804
184.0	0.00015685203217880028
204.0	0.00011884529814254474
224.0	9.422505539094517e-5
244.0	6.673234334383937e-5
264.0	5.3222587409085254e-5
284.0	4.2446770539772416e-5
304.0	3.598176424240984e-5
324.0	2.5755630735174728e-5
344.0	2.038428127607017e-5
364.0	1.723610034629064e-5
384.0	1.4558042375295566e-5
404.0	1.2143141491477438e-5
424.0	9.935940652433528e-6
444.0	8.425963426844651e-6
464.0	6.8332493870781885e-6
484.0	5.573464762070879e-6
504.0	4.7663906487527274e-6
524.0	3.784792727640207e-6
544.0	3.1277645039240465e-6
564.0	2.5910950236796015e-6
584.0	2.167356096455242e-6
604.0	1.806203810461593e-6
624.0	1.529665986904627e-6
644.0	1.3125940794000979e-6
664.0	1.0915173224435026e-6
684.0	9.282297291912656e-7
704.0	7.876766392189705e-7
724.0	6.537855749277899e-7
744.0	5.508853184177376e-7
764.0	4.151058441148603e-7
784.0	3.501393961158339e-7
804.0	2.963717665449561e-7
824.0	2.420270203973285e-7
844.0	2.044818000479509e-7
864.0	1.697730554472976e-7
884.0	1.4188645539037203e-7
904.0	1.1905456678840132e-7
924.0	9.827831862208036e-8
944.0	8.27832218608382e-8
964.0	5.807411943004048e-8
984.0	4.976556597369175e-8
1004.0	4.162512926009221e-8
1024.0	3.564358169727555e-8
1044.0	2.6652513612779316e-8
1064.0	2.2721749731724472e-8
1084.0	1.893640502736993e-8
1104.0	1.582329800520199e-8
1124.0	1.305502142501247e-8
1144.0	1.0945255951577693e-8
1164.0	9.308794984841384e-9
1184.0	7.953011776917762e-9
1204.0	6.592885209988353e-9
1224.0	5.572639349971098e-9
1244.0	4.690330374090834e-9
1264.0	4.01625169232922e-9
1284.0	3.3966470469604104e-9
1304.0	2.7901048971212816e-9
1324.0	2.359155010234204e-9
1344.0	1.9963400099687334e-9
1364.0	1.6618212916874597e-9
1384.0	1.406787047963931e-9
1404.0	1.1571400226895179e-9
1424.0	9.739253015172977e-10
1444.0	7.286769243552982e-10
1464.0	5.543181191836055e-10
1484.0	4.678162024429611e-10
1504.0	3.884582377988721e-10
1524.0	3.329536923946108e-10
1544.0	2.8254251716042234e-10
1564.0	2.3746490884768434e-10
1584.0	1.929824910984479e-10
1604.0	1.6640566702363913e-10
1624.0	1.3250919805862793e-10
1644.0	1.1403636368534364e-10
1664.0	9.294298664030975e-11
1684.0	7.793901635189115e-11
1704.0	6.528669271865795e-11
1724.0	4.952935284130433e-11
1744.0	4.1709274922752115e-11
1764.0	3.504499468398592e-11
1784.0	3.037145535067509e-11
1804.0	2.5769025802091505e-11
1824.0	2.1262436256108685e-11
1844.0	1.8271412161041667e-11
1864.0	1.3950840482834792e-11
1884.0	1.1718820358552762e-11
1904.0	9.896666819386724e-12
1924.0	8.53103698794655e-12


==> TeX/Tikz/plot_data/logreg/AdaPGM_p,nu,r__1.0,1,0.5_-phishing.jsonl.txt <==
4.0	0.16980070060266317
22.0	0.08240348853596102
40.0	0.02308889963479166
58.0	0.012166753193786906
76.0	0.005210061138682609
94.0	0.004054181474882235
112.0	0.002779931115516443
130.0	0.0021999738049629514
148.0	0.0016289528905936157
166.0	0.0011278540054567854
184.0	0.0006570857440758582
202.0	0.00026772690372334207
220.0	0.00017510499019635084
238.0	0.00010987783415661312
256.0	7.534972765455006e-5
274.0	5.3322620974016743e-5
292.0	3.866463789836683e-5
310.0	2.85623634133092e-5
328.0	2.1317839825729656e-5
346.0	1.6039205358975295e-5
364.0	1.3061814483017464e-5
382.0	1.0365498055109335e-5
400.0	8.52276956520015e-6
418.0	7.036531973314553e-6
436.0	5.800964887336946e-6
454.0	4.75436739910684e-6
472.0	3.8508634098155525e-6
490.0	3.077313888155686e-6
508.0	2.5901048178456065e-6
526.0	2.1117106294710197e-6
544.0	1.7650540542479831e-6
562.0	1.47406509809489e-6
580.0	1.225136685101269e-6
598.0	1.0098914233758194e-6
616.0	8.213122129063777e-7
634.0	6.58150788868106e-7
652.0	5.547471801925496e-7
670.0	4.5280458482732655e-7
688.0	3.7873143432509693e-7
706.0	3.164434447811004e-7
724.0	2.6309359413279054e-7
742.0	2.1692282636820437e-7
760.0	1.7644721028720056e-7
778.0	1.4141203641404587e-7
796.0	1.1920232112494489e-7
814.0	9.730308614397387e-8
832.0	8.138856599781974e-8
850.0	6.800496132886025e-8
868.0	5.654115486919409e-8
886.0	4.661951680251519e-8
904.0	3.792138336677908e-8
922.0	3.0392184657834775e-8
940.0	2.5619088295236736e-8
958.0	2.091269024617759e-8
976.0	1.7492405079977402e-8
994.0	1.4616022392388572e-8
1012.0	1.2152214901028913e-8
1030.0	1.0019831631069565e-8
1048.0	8.150391139771784e-9
1066.0	6.532172691642302e-9
1084.0	5.506301081759091e-9
1102.0	4.49476467156984e-9
1120.0	3.759643596445983e-9
1138.0	3.1414209011870753e-9
1156.0	2.6118708307265592e-9
1174.0	2.153552891570598e-9
1192.0	1.751748301970224e-9
1210.0	1.4039384099717722e-9
1228.0	1.1834430102553029e-9
1246.0	9.660287014767732e-10
1264.0	8.080249802588924e-10
1282.0	6.751469383559083e-10
1300.0	5.613273179605471e-10
1318.0	4.628181171639767e-10
1336.0	3.764553113683178e-10
1354.0	3.0169788889367055e-10
1372.0	2.5430535455228664e-10
1390.0	2.0757473517818426e-10
1408.0	1.7361356796641303e-10
1426.0	1.450527475910235e-10
1444.0	1.2058865017650078e-10
1462.0	9.941525380696703e-11
1480.0	8.085254687983934e-11
1498.0	6.478428904443945e-11
1516.0	5.459765972659625e-11
1534.0	4.455347202281246e-11
1552.0	3.725397768050698e-11
1570.0	3.111511048814464e-11
1588.0	2.5856650154310046e-11
1606.0	2.1305623931766604e-11
1624.0	1.731592647047364e-11
1642.0	1.3862355707772167e-11
1660.0	1.1672662836303971e-11
1678.0	9.513723142617891e-12
1696.0	7.944644941915158e-12


==> TeX/Tikz/plot_data/logreg/AdaPGM_p,nu,r__1.11,1,0.83_-a5a.jsonl.txt <==
4.0	0.11728960253955278
10.0	0.05677076040516443
16.0	0.02886926525533834
22.0	0.02150440925037339
28.0	0.01682806661919345
34.0	0.011140693127406398
40.0	0.009600529040943717
46.0	0.0063106189273989255
52.0	0.00526329634542011
58.0	0.004610481555929691
64.0	0.0029584337727948107
70.0	0.002646097196503605
76.0	0.0023987665628248944
82.0	0.0016461804537262203
88.0	0.0011299738165845286
94.0	0.0009667043018872779
100.0	0.0005122033845419427
106.0	0.0002641022844994678
112.0	0.00023367566683518692
118.0	0.00015995566903026504
124.0	0.00011186260847129148
130.0	0.00010305304336599708
136.0	8.110566936192498e-5
142.0	5.128645286101019e-5
148.0	3.985941157408357e-5
154.0	3.376064064997131e-5
160.0	2.3075827626506396e-5
166.0	2.0275258753255088e-5
172.0	1.6946977902221327e-5
178.0	1.1394343426229803e-5
184.0	1.0415893737736326e-5
190.0	8.961866746981517e-6
196.0	5.060965632242009e-6
202.0	4.514719825765567e-6
208.0	4.134515467657529e-6
214.0	3.0363196115157365e-6
220.0	2.2556139253060437e-6
226.0	2.1197938498418445e-6
232.0	1.7275901310620512e-6
238.0	1.1459218290932327e-6
244.0	9.329322965823117e-7
250.0	8.004411335971184e-7
256.0	5.634159979117648e-7
262.0	4.853134947246929e-7
268.0	4.0789084643222395e-7
274.0	2.7814879399734593e-7
280.0	2.596181279956866e-7
286.0	2.2693645768123716e-7
292.0	1.3261751680149203e-7
298.0	8.230127346298133e-8
304.0	7.76753864006885e-8
310.0	6.388192769213319e-8
316.0	4.2330056682082784e-8
322.0	3.59377269609773e-8
328.0	3.0911428972046906e-8
334.0	2.2212195749382602e-8
340.0	1.7633169868691567e-8
346.0	1.4638017242774026e-8
352.0	9.750008966857848e-9
358.0	9.194549621671655e-9
364.0	8.08695199694398e-9
370.0	4.867750313941599e-9
376.0	3.851741314786494e-9
382.0	3.438494433627426e-9
388.0	2.358681028269416e-9
394.0	2.136820387299565e-9
400.0	1.955580530843548e-9
406.0	1.3854728475592992e-9
412.0	6.912752037457892e-10
418.0	6.199946667173606e-10
424.0	5.542867831387355e-10
430.0	3.703662931897611e-10
436.0	3.3562508328088825e-10
442.0	3.079335675337802e-10
448.0	2.2101281915709592e-10
454.0	1.0928602467430437e-10
460.0	1.0239986636406684e-10
466.0	9.098327646839266e-11
472.0	5.798062030493156e-11
478.0	5.2153836804791354e-11
484.0	4.778311080144704e-11
490.0	3.451522401221041e-11
496.0	2.2970292334889564e-11
502.0	2.048322622627552e-11
508.0	1.6071977082532385e-11
514.0	1.2382095349039446e-11
520.0	1.156447160255425e-11
526.0	9.222178576351325e-12
532.0	5.74429392941056e-12
538.0	5.2481352597055775e-12
544.0	4.654832075345894e-12
550.0	2.9842794901924208e-12
556.0	2.697120304873124e-12
562.0	2.479239036290437e-12
568.0	1.8017809466641665e-12
574.0	1.2314038677629924e-12
580.0	1.1171064073778325e-12
586.0	8.775202786637237e-13
592.0	6.549205622263798e-13


==> TeX/Tikz/plot_data/logreg/AdaPGM_p,nu,r__1.11,1,0.83_-mushrooms.jsonl.txt <==
4.0	0.384955981884854
26.0	0.021772930091989467
48.0	0.008592334007894248
70.0	0.003955374369530668
92.0	0.0018934008499175703
114.0	0.0006053972544181885
136.0	0.0003723794773744238
158.0	0.00023601006574222594
180.0	0.000176167058404203
202.0	0.0001329271550479516
224.0	0.00010270927461264456
246.0	7.282758102275522e-5
268.0	6.15139586656599e-5
290.0	4.558243685684471e-5
312.0	3.859435918060483e-5
334.0	3.0895021138760415e-5
356.0	2.2091619384240202e-5
378.0	1.8010341580193545e-5
400.0	1.4594426985703457e-5
422.0	1.1840253839573434e-5
444.0	9.816246124477734e-6
466.0	8.184135150357541e-6
488.0	6.65156636592279e-6
510.0	5.776907821081201e-6
532.0	4.75489240861493e-6
554.0	4.072471668059574e-6
576.0	3.2703511269327468e-6
598.0	2.7057215611636654e-6
620.0	2.249350792155047e-6
642.0	1.7205709681444858e-6
664.0	1.4305332062536369e-6
686.0	1.1683917074123418e-6
708.0	9.79289611374723e-7
730.0	8.141794155813731e-7
752.0	6.448548676707411e-7
774.0	5.291998189937974e-7
796.0	4.261309827224835e-7
818.0	3.630877028759638e-7
840.0	2.630771213929517e-7
862.0	2.2049954592762155e-7
884.0	1.7649400294028617e-7
906.0	1.4868466602369068e-7
928.0	1.236866554454874e-7
950.0	1.0064068797777104e-7
972.0	8.363258705013088e-8
994.0	6.59211648323943e-8
1016.0	5.525200816314246e-8
1038.0	4.776561854380468e-8
1060.0	4.0703767495431364e-8
1082.0	3.426740510792392e-8
1104.0	2.7677978603479758e-8
1126.0	2.3281182648382526e-8
1148.0	1.9996046290993164e-8
1170.0	1.6078243986195062e-8
1192.0	1.3618977584561875e-8
1214.0	1.0959889135131462e-8
1236.0	9.039801712740214e-9
1258.0	7.445798061445075e-9
1280.0	5.555741117158064e-9
1302.0	4.6428363653649996e-9
1324.0	3.6722413443435187e-9
1346.0	3.0230455083657404e-9
1368.0	2.3783331970506083e-9
1390.0	2.0242595100139482e-9
1412.0	1.7246417072236397e-9
1434.0	1.4511672974393264e-9
1456.0	1.0825857155172258e-9
1478.0	9.038156334462144e-10
1500.0	7.699522963644512e-10
1522.0	6.473916680516112e-10
1544.0	5.431108618392244e-10
1566.0	4.496991112823423e-10
1588.0	3.5943650833480945e-10
1610.0	3.002710025068467e-10
1632.0	2.4505780737982263e-10
1654.0	2.0873666684018133e-10
1676.0	1.7474929836502895e-10
1698.0	1.4599124686931475e-10
1720.0	1.1994341631016425e-10
1742.0	1.0460607380302633e-10
1764.0	8.568898368643829e-11
1786.0	7.212150321400657e-11
1808.0	6.207537261992968e-11
1830.0	4.8802267782477315e-11
1852.0	4.0238784526636096e-11
1874.0	2.92112722899418e-11
1896.0	2.1780466319398784e-11
1918.0	1.791630732661531e-11
1940.0	1.5623224935978897e-11
1962.0	1.2853634823173365e-11
1984.0	1.0778156145363482e-11


==> TeX/Tikz/plot_data/logreg/AdaPGM_p,nu,r__1.11,1,0.83_-phishing.jsonl.txt <==
4.0	0.16980070060266317
24.0	0.08554731640302204
44.0	0.022596287206765542
64.0	0.01020438597356721
84.0	0.006206911897436496
104.0	0.004035965342924164
124.0	0.0028142704111354666
144.0	0.0017513981948961144
164.0	0.0009156410485832156
184.0	0.00045212202776057087
204.0	0.00023333580816498056
224.0	0.00014575946903616632
244.0	9.036960019659368e-5
264.0	5.873914404430636e-5
284.0	4.10881055753487e-5
304.0	3.024438956733544e-5
324.0	2.296682271440975e-5
344.0	1.819291663418543e-5
364.0	1.4465881993830365e-5
384.0	1.1639133269514268e-5
404.0	9.346407058408168e-6
424.0	7.4495697067744615e-6
444.0	5.880209091757571e-6
464.0	4.860719393540158e-6
484.0	3.979145368315784e-6
504.0	3.301923091170167e-6
524.0	2.7470836295728773e-6
544.0	2.278767038732532e-6
564.0	1.8821691605275248e-6
584.0	1.5418540300071726e-6
604.0	1.247272911730768e-6
624.0	9.919155439241933e-7
644.0	8.25678644678085e-7
664.0	6.775131169423076e-7
684.0	5.638270874630535e-7
704.0	4.6954911570029623e-7
724.0	3.9002652152397843e-7
744.0	3.223130392582263e-7
764.0	2.641939164105267e-7
784.0	2.1377948877798758e-7
804.0	1.7006241459505134e-7
824.0	1.415706286644891e-7
844.0	1.1618310924443875e-7
864.0	9.669161948888672e-8
884.0	8.052928268664772e-8
904.0	6.689215803490356e-8
924.0	5.528097224427597e-8
944.0	4.531353248182768e-8
964.0	3.6667353819908044e-8
984.0	2.9169515247673417e-8
1004.0	2.428276946186969e-8
1024.0	1.992835452213626e-8
1044.0	1.658518422598121e-8
1064.0	1.3812992194495166e-8
1084.0	1.1473911709636297e-8
1104.0	9.482300833418833e-9
1124.0	7.77262310069915e-9
1144.0	6.289564979944373e-9
1164.0	5.003466418962432e-9
1184.0	4.165244371634458e-9
1204.0	3.4183256225617242e-9
1224.0	2.8448660094326783e-9
1244.0	2.369345275532453e-9
1264.0	1.9681157814588346e-9
1284.0	1.6264876112614957e-9
1304.0	1.333219645793804e-9
1324.0	1.078823474998103e-9
1344.0	8.582125010647701e-10
1364.0	7.144275171455661e-10
1384.0	5.863041163678417e-10
1404.0	4.879349146946765e-10
1424.0	4.063658298747441e-10
1444.0	3.375401069760642e-10
1464.0	2.789382058665524e-10
1484.0	2.2863178017473729e-10
1504.0	1.8499368703572827e-10
1524.0	1.4715006990684287e-10
1544.0	1.2248546621407286e-10
1564.0	1.0050760224089572e-10
1584.0	8.363387760113028e-11
1604.0	6.964140375487204e-11
1624.0	5.7835070066403205e-11
1644.0	4.778277773453965e-11
1664.0	3.9153347231035696e-11
1684.0	3.1667557465198115e-11
1704.0	2.5175972417912362e-11
1724.0	2.0944801448763428e-11
1744.0	1.7174928146346247e-11
1764.0	1.4280354676543539e-11
1784.0	1.188005249730395e-11
1804.0	9.85478365578274e-12
1824.0	8.130607298539871e-12


==> TeX/Tikz/plot_data/logreg/AdaPGM_p,nu,r__1.5,1,0.75_-a5a.jsonl.txt <==
4.0	0.11728960253955278
10.0	0.06208886554731696
16.0	0.024826406532453993
22.0	0.015447745645937871
28.0	0.011139228338395646
34.0	0.009238165892031414
40.0	0.006165119618344095
46.0	0.005081482903193879
52.0	0.004413530171241575
58.0	0.0029320288561094365
64.0	0.0023150667578728523
70.0	0.0013218391360961812
76.0	0.0011265971074175818
82.0	0.0008719035346989035
88.0	0.0007758315927600679
94.0	0.0006104877081242188
100.0	0.0003246063725599879
106.0	0.00022665480776351554
112.0	0.00019870485614592592
118.0	0.00013034534026401534
124.0	8.124364301309583e-5
130.0	7.087168105501807e-5
136.0	6.266174359048637e-5
142.0	4.2814760356668646e-5
148.0	2.9404187310955177e-5
154.0	2.688396719985331e-5
160.0	2.2160228814682714e-5
166.0	1.2019412036323729e-5
172.0	6.1062930193922504e-6
178.0	3.7240184914688612e-6
184.0	3.3324951164148686e-6
190.0	2.4159261255429776e-6
196.0	1.833738828893594e-6
202.0	1.712518106655736e-6
208.0	1.4129116963079724e-6
214.0	7.75431106658786e-7
220.0	6.476469032179466e-7
226.0	5.91165936314475e-7
232.0	4.5701296585987095e-7
238.0	3.3220046935511505e-7
244.0	2.2222032103336176e-7
250.0	1.9287195157646764e-7
256.0	1.2472183658074343e-7
262.0	1.0538556188821602e-7
268.0	9.549626167615344e-8
274.0	7.088942510780072e-8
280.0	4.141797760315313e-8
286.0	3.894289640760107e-8
292.0	3.308017137992891e-8
298.0	1.9707988685446765e-8
304.0	1.3230287199128554e-8
310.0	1.2115772995979768e-8
316.0	1.0383033988148327e-8
322.0	6.618846248862553e-9
328.0	5.834169036766923e-9
334.0	5.367292277291824e-9
340.0	4.1900721226006965e-9
346.0	2.9555355385291193e-9
352.0	2.209080585124923e-9
358.0	1.938640137311154e-9
364.0	1.2887033107311652e-9
370.0	9.23001453045913e-10
376.0	8.631558245930648e-10
382.0	7.224144615847194e-10
388.0	4.087774563288349e-10
394.0	2.7469215790887347e-10
400.0	1.3054207714802146e-10
406.0	1.1688505718865372e-10
412.0	8.799638795409237e-11
418.0	6.623768200597624e-11
424.0	6.153311193912714e-11
430.0	5.1171566983754246e-11
436.0	2.8858082590232925e-11
442.0	2.4526380926204183e-11
448.0	2.2463697568753105e-11
454.0	1.7578216660041335e-11
460.0	1.1871781335770493e-11
466.0	1.0182132914593467e-11
472.0	9.084899499356425e-12
478.0	6.365463711688335e-12
484.0	4.5662917891320376e-12
490.0	4.210631843193369e-12
496.0	3.5608183068802646e-12
502.0	2.126521181367025e-12
508.0	1.8413603974920534e-12
514.0	1.6885937093036318e-12
520.0	1.3138379273414102e-12
526.0	9.20874487775336e-13
532.0	6.955547249276606e-13


==> TeX/Tikz/plot_data/logreg/AdaPGM_p,nu,r__1.5,1,0.75_-mushrooms.jsonl.txt <==
4.0	0.384955981884854
24.0	0.017653325582535767
44.0	0.008159222062713245
64.0	0.004065910391494093
84.0	0.001431877571957868
104.0	0.0005312157251628202
124.0	0.0003233342482602264
144.0	0.00023403607519692504
164.0	0.0001827925653246909
184.0	0.00013791277113486822
204.0	0.00010684278366382416
224.0	7.570055561875733e-5
244.0	5.8841093813238876e-5
264.0	4.8541163585796854e-5
284.0	4.060053349821957e-5
304.0	3.4830555855097645e-5
324.0	2.7279648844913407e-5
344.0	2.2932312119139375e-5
364.0	1.6553425957355206e-5
384.0	1.3011941952550954e-5
404.0	1.1311220391579946e-5
424.0	9.80783031204191e-6
444.0	8.25065150925064e-6
464.0	6.765490955212838e-6
484.0	5.4939751338578535e-6
504.0	4.593250568812879e-6
524.0	3.8974905560984485e-6
544.0	3.216185713722508e-6
564.0	2.7816033534577844e-6
584.0	2.3356435206178805e-6
604.0	1.994487388801147e-6
624.0	1.6314127706806847e-6
644.0	1.346656966633164e-6
664.0	1.1588725046529635e-6
684.0	9.7019770317619e-7
704.0	8.55106798730576e-7
724.0	6.893496983517711e-7
744.0	5.644155721407085e-7
764.0	4.661850523113298e-7
784.0	3.948528264074991e-7
804.0	3.2737544428118603e-7
824.0	2.8944421551213573e-7
844.0	2.519880318574419e-7
864.0	2.1450796186539556e-7
884.0	1.6742401223734937e-7
904.0	1.4402197992535726e-7
924.0	1.1882839628940545e-7
944.0	1.0089046065253626e-7
964.0	8.411043841971555e-8
984.0	6.569976915282716e-8
1004.0	5.488935611586143e-8
1024.0	4.5370900453312046e-8
1044.0	3.547567353767711e-8
1064.0	2.9145074326164533e-8
1084.0	2.466423978941812e-8
1104.0	2.069557936135169e-8
1124.0	1.809874591862659e-8
1144.0	1.504445049094194e-8
1164.0	1.255381701370517e-8
1184.0	1.040037764243884e-8
1204.0	8.706862675289528e-9
1224.0	7.484377534394682e-9
1244.0	6.630472920710062e-9
1264.0	5.209709552644881e-9
1284.0	4.377044060532853e-9
1304.0	3.7120650719923987e-9
1324.0	3.105136731074154e-9
1344.0	2.4352624639067955e-9
1364.0	2.038810648086198e-9
1384.0	1.7420732911777037e-9
1404.0	1.470991384255882e-9
1424.0	1.1303916136462533e-9
1444.0	8.861560096828924e-10
1464.0	7.42844535883691e-10
1484.0	5.807728464812811e-10
1504.0	4.864046942998357e-10
1524.0	4.0416622826278115e-10
1544.0	3.3366515106436623e-10
1564.0	2.829148859628816e-10
1584.0	2.4964344480515877e-10
1604.0	2.135100707345572e-10
1624.0	1.7595583323704034e-10
1644.0	1.4904541489890732e-10
1664.0	1.2553860728736765e-10
1684.0	9.844783321888428e-11
1704.0	8.244466220830304e-11
1724.0	7.092279541431878e-11
1744.0	5.975409056446779e-11
1764.0	4.975009293417543e-11
1784.0	4.1144976314910764e-11
1804.0	3.4060226861143406e-11
1824.0	2.9731633821583614e-11
1844.0	2.605524129783987e-11
1864.0	2.2079199579749798e-11
1884.0	1.832511919985791e-11
1904.0	1.5154294485952846e-11
1924.0	1.258107507062789e-11
1944.0	1.0969419816930781e-11
1964.0	9.62244173230431e-12


==> TeX/Tikz/plot_data/logreg/AdaPGM_p,nu,r__1.5,1,0.75_-phishing.jsonl.txt <==
4.0	0.16980070060266317
20.0	0.06991051439932372
36.0	0.027336340807763038
52.0	0.021196771419713767
68.0	0.01407817617511642
84.0	0.006387665672835996
100.0	0.0048526369969338345
116.0	0.0035528970833862417
132.0	0.0026874788748977307
148.0	0.0020570399269429496
164.0	0.0015614257865104175
180.0	0.001057945405029126
196.0	0.0005853691242424519
212.0	0.00029087492963852934
228.0	0.00015571371825973124
244.0	0.00010147788367775856
260.0	6.455424853502034e-5
276.0	4.191192566571633e-5
292.0	3.054332875029875e-5
308.0	2.399873943581543e-5
324.0	1.8890497757828584e-5
340.0	1.4256772717158306e-5
356.0	1.1042455064447232e-5
372.0	9.064961032811958e-6
388.0	7.552499605156804e-6
404.0	6.000244503034935e-6
420.0	4.552416823733196e-6
436.0	3.856760792286806e-6
452.0	3.318833025178769e-6
468.0	2.6808093881447448e-6
484.0	1.986813715215696e-6
500.0	1.651668704916176e-6
516.0	1.461499397392707e-6
532.0	1.1846235140611228e-6
548.0	8.777933745429678e-7
564.0	7.416203328114435e-7
580.0	6.328533640465039e-7
596.0	4.919008508297296e-7
612.0	3.938923475166334e-7
628.0	3.200805015479702e-7
644.0	2.8496960524648784e-7
660.0	2.3616454380981367e-7
676.0	1.7620295644782402e-7
692.0	1.3197640258422183e-7
708.0	1.0436708486327717e-7
724.0	7.965974357926342e-8
740.0	6.373328842457227e-8
756.0	5.3143132006105986e-8
772.0	4.516806029197795e-8
788.0	3.549175697781237e-8
804.0	2.9275453949928476e-8
820.0	2.6034568723076745e-8
836.0	1.9654353589082518e-8
852.0	1.5686476229070934e-8
868.0	1.2730187348708455e-8
884.0	1.0261473559758372e-8
900.0	8.308005283730324e-9
916.0	7.000798496470395e-9
932.0	5.868965091693212e-9
948.0	4.679472476176727e-9
964.0	3.6564618000056726e-9
980.0	3.1376065079413706e-9
996.0	2.6697241084505663e-9
1012.0	2.0639774334085814e-9
1028.0	1.6354203546953272e-9
1044.0	1.3965766321177853e-9
1060.0	1.2030259011197586e-9
1076.0	9.38622068957784e-10
1092.0	7.397013002119479e-10
1108.0	6.02495608958975e-10
1124.0	5.395599522728389e-10
1140.0	4.391155217220444e-10
1156.0	3.3110236774547275e-10
1172.0	2.882151184380177e-10
1188.0	2.3338764254532407e-10
1204.0	1.8682777547240903e-10
1220.0	1.5018308818781634e-10
1236.0	1.215105793761495e-10
1252.0	9.897305197625883e-11
1268.0	8.338307821986746e-11
1284.0	6.645228811663628e-11
1300.0	4.9793169587530883e-11
1316.0	4.2123415866512914e-11
1332.0	3.6785130497207774e-11
1348.0	2.52641241260676e-11
1364.0	1.8891666009324126e-11
1380.0	1.6060819341134902e-11
1396.0	1.3382517316529174e-11
1412.0	1.1163292512605949e-11
1428.0	8.963607633916126e-12


==> TeX/Tikz/plot_data/logreg/AdaPGM_p,nu,r__1.6,1,0.96_-a5a.jsonl.txt <==
4.0	0.11728960253955278
12.0	0.04779793338057903
20.0	0.02433281006702681
28.0	0.014831139785029868
36.0	0.010322731670151797
44.0	0.006293638252617473
52.0	0.00560788968526682
60.0	0.003756129397219865
68.0	0.002775896297427749
76.0	0.0024253582890038095
84.0	0.0013573966712656649
92.0	0.0008900733542214212
100.0	0.0007373893139374088
108.0	0.00042121282894996837
116.0	0.00033715418548729836
124.0	0.00023588113238559583
132.0	0.00016315100958991247
140.0	0.00013363286138173835
148.0	9.382585439998703e-5
156.0	8.153671518484895e-5
164.0	4.663212809247197e-5
172.0	2.54513394106759e-5
180.0	2.1841670420075232e-5
188.0	1.2794909491964379e-5
196.0	1.112424236965337e-5
204.0	9.37118768806755e-6
212.0	5.317025758455607e-6
220.0	4.112732305439071e-6
228.0	3.426994299560171e-6
236.0	1.7695938519524113e-6
244.0	1.4196388903320312e-6
252.0	1.2111620006360901e-6
260.0	6.47796655595112e-7
268.0	5.540111197577247e-7
276.0	4.7596782276615457e-7
284.0	2.520614903467333e-7
292.0	2.1592581789242615e-7
300.0	1.8502932042085973e-7
308.0	1.0281360918185101e-7
316.0	8.727931261054422e-8
324.0	7.471921364965439e-8
332.0	3.999334530213616e-8
340.0	3.4496024370334055e-8
348.0	2.9732647011115887e-8
356.0	1.5857138491170986e-8
364.0	1.326164628112636e-8
372.0	1.1285202550226359e-8
380.0	7.934146228905092e-9
388.0	5.151989890261888e-9
396.0	3.927906055967156e-9
404.0	1.912086433630833e-9
412.0	1.7198593105227644e-9
420.0	1.3817460509102375e-9
428.0	7.798565127004053e-10
436.0	6.882697745069777e-10
444.0	5.564003147107144e-10
452.0	3.266550363534293e-10
460.0	2.718384961575282e-10
468.0	2.1814833273126055e-10
476.0	1.1957046464061705e-10
484.0	1.1003209454685248e-10
492.0	8.696132702823434e-11
500.0	4.599837177821087e-11
508.0	4.202488357307743e-11
516.0	3.3479663485991296e-11
524.0	1.8219981079425907e-11
532.0	1.648214897898015e-11
540.0	1.3230194717550603e-11
548.0	7.465361662184478e-12
556.0	6.563138921222844e-12
564.0	5.3088644591525735e-12
572.0	3.12944115066216e-12
580.0	2.5813795545559515e-12
588.0	2.0657364707687975e-12
596.0	1.1152190282359697e-12
604.0	1.0337841693797145e-12
612.0	7.996936446375003e-13


==> TeX/Tikz/plot_data/logreg/AdaPGM_p,nu,r__1.6,1,0.96_-mushrooms.jsonl.txt <==
4.0	0.384955981884854
24.0	0.020065447345123028
44.0	0.009205068222158164
64.0	0.004533425257816803
84.0	0.00219382914689345
104.0	0.001173101130658799
124.0	0.0004746773234957924
144.0	0.00036080533846585827
164.0	0.00023828195125691343
184.0	0.00016606927218731915
204.0	0.00012414273200347936
224.0	9.559329378952541e-5
244.0	8.275430004517359e-5
264.0	6.5615384361839e-5
284.0	5.196402825702329e-5
304.0	3.910256392838929e-5
324.0	3.406471830921798e-5
344.0	2.3086246741216288e-5
364.0	1.8323412160126118e-5
384.0	1.5617582105859062e-5
404.0	1.3674481502690128e-5
424.0	1.2033225011337523e-5
444.0	9.496542342085634e-6
464.0	7.577910261929999e-6
484.0	6.160225888701687e-6
504.0	5.450192824690836e-6
524.0	4.536950508032822e-6
544.0	3.8710615119230685e-6
564.0	3.0619301326084702e-6
584.0	2.477903824515959e-6
604.0	2.093777893008575e-6
624.0	1.844695962677223e-6
644.0	1.5515964865986387e-6
664.0	1.1181588302211498e-6
684.0	9.651539301935852e-7
704.0	8.601147195308467e-7
724.0	6.183951943850019e-7
744.0	5.35707534859986e-7
764.0	4.4630560813718745e-7
784.0	3.980655806368194e-7
804.0	3.3923348288777966e-7
824.0	2.749290218539979e-7
844.0	2.354941691651291e-7
864.0	1.9038575790886192e-7
884.0	1.5435704012189966e-7
904.0	1.4132321182747098e-7
924.0	1.1885010553491782e-7
944.0	9.670081654866713e-8
964.0	7.733462972780991e-8
984.0	6.68456815455798e-8
1004.0	5.877025963108018e-8
1024.0	5.035422581678439e-8
1044.0	3.468289580532691e-8
1064.0	2.9005519014413395e-8
1084.0	2.4070164916789594e-8
1104.0	2.1736512506587147e-8
1124.0	1.8099938908777702e-8
1144.0	1.402962623853199e-8
1164.0	1.174856101293642e-8
1184.0	1.0112842840914738e-8
1204.0	8.937021400701184e-9
1224.0	7.508749316764707e-9
1244.0	5.396820962344506e-9
1264.0	4.3147190542658365e-9
1284.0	3.9180346744771555e-9
1304.0	3.324501923751555e-9
1324.0	2.579767260924015e-9
1344.0	2.162282269901894e-9
1364.0	1.869266547105397e-9
1384.0	1.6516833178936707e-9
1404.0	1.2287390271925602e-9
1424.0	1.058225895800291e-9
1444.0	8.778217319704851e-10
1464.0	7.578024041610121e-10
1484.0	6.659434947930976e-10
1504.0	5.34136512797545e-10
1524.0	4.3995315723854844e-10
1544.0	3.4795044623336935e-10
1564.0	2.959962552839812e-10
1584.0	2.518895370062779e-10
1604.0	2.0148330226454902e-10
1624.0	1.7621207271112382e-10
1644.0	1.4799925174280304e-10
1664.0	1.2638373680928794e-10
1684.0	9.228692809948313e-11
1704.0	7.669967438950209e-11
1724.0	6.85679568679376e-11
1744.0	5.3171633762616466e-11
1764.0	4.3472947464096023e-11
1784.0	3.529002090552069e-11
1804.0	3.1836283609365523e-11
1824.0	2.7424812421017464e-11
1844.0	2.2415930223118608e-11
1864.0	1.8409079816095186e-11
1884.0	1.5610485126771323e-11
1904.0	1.2185336073500252e-11
1924.0	1.063130139478119e-11
1944.0	8.790190797469677e-12


==> TeX/Tikz/plot_data/logreg/AdaPGM_p,nu,r__1.6,1,0.96_-phishing.jsonl.txt <==
4.0	0.16980070060266317
20.0	0.07464332193025214
36.0	0.02088973387976878
52.0	0.012867796627583084
68.0	0.010463216623565308
84.0	0.005129756192955859
100.0	0.003866203266319146
116.0	0.003431291635745737
132.0	0.0025302705047710594
148.0	0.0017777183801878094
164.0	0.0014031082309959864
180.0	0.0009140222944762355
196.0	0.0004668719548598377
212.0	0.0002206761369881738
228.0	0.00017458090555566574
244.0	0.00010017155023500646
260.0	6.046014904192987e-5
276.0	4.755487173890849e-5
292.0	3.618748121880788e-5
308.0	2.6649637124398495e-5
324.0	2.0346949121341495e-5
340.0	1.6564471429059147e-5
356.0	1.31032706703893e-5
372.0	1.0206286820135801e-5
388.0	8.821256327617988e-6
404.0	7.116603680024092e-6
420.0	5.1007703264494e-6
436.0	4.071910219338726e-6
452.0	3.6068417342827175e-6
468.0	2.8885422103108738e-6
484.0	2.2993108259594663e-6
500.0	1.9923005778466063e-6
516.0	1.5979909795404978e-6
532.0	1.0072460018273333e-6
548.0	8.466058410983024e-7
564.0	7.104875253682863e-7
580.0	5.578794619598426e-7
596.0	4.957132881955317e-7
612.0	3.9937071683038283e-7
628.0	3.3959259193583335e-7
644.0	2.573205224454256e-7
660.0	2.259122227066257e-7
676.0	1.9455812594326716e-7
692.0	1.5893926863519425e-7
708.0	1.2604842214436474e-7
724.0	1.1249151110614974e-7
740.0	8.811657070673107e-8
756.0	6.737614399732195e-8
772.0	6.047094724959123e-8
788.0	5.004863679047844e-8
804.0	4.034061273916478e-8
820.0	3.5292952560439517e-8
836.0	2.9115732491646895e-8
852.0	2.242523444717648e-8
868.0	1.892604839515144e-8
884.0	1.666651294751631e-8
900.0	1.3842511581430017e-8
916.0	1.1446750214361145e-8
932.0	9.333536499234185e-9
948.0	7.863780071559745e-9
964.0	6.347972703046878e-9
980.0	5.285517135078521e-9
996.0	4.534676967260509e-9
1012.0	3.5791155594822044e-9
1028.0	3.312203844529904e-9
1044.0	2.470867621617856e-9
1060.0	2.082824801519223e-9
1076.0	1.6465354635286644e-9
1092.0	1.3511370910990195e-9
1108.0	1.13730613815477e-9
1124.0	9.405956014063577e-10
1140.0	7.449312278140496e-10
1156.0	6.481954972770154e-10
1172.0	5.264295666052021e-10
1188.0	4.320144242342394e-10
1204.0	3.5379588148032326e-10
1220.0	3.220070876608361e-10
1236.0	2.536266752173333e-10
1252.0	2.0273982492824416e-10
1268.0	1.8048662564495999e-10
1284.0	1.5046996981737948e-10
1300.0	1.1386447340555605e-10
1316.0	9.972356274090544e-11
1332.0	8.63658033978254e-11
1348.0	7.048617245430933e-11
1364.0	5.901878985525855e-11
1380.0	4.9295900694801276e-11
1396.0	3.9762748649252444e-11
1412.0	3.075906196414735e-11
1428.0	2.5796142999467975e-11
1444.0	2.1603163702366146e-11
1460.0	1.6697421223454967e-11
1476.0	1.3636203277656023e-11
1492.0	1.2409961946957537e-11
1508.0	9.77140590663339e-12
1524.0	9.291123426180548e-12


==> TeX/Tikz/plot_data/logreg/AdaPGM_p,nu,r__1.67,1,0.83_-a5a.jsonl.txt <==
4.0	0.11728960253955278
10.0	0.06371478109896056
16.0	0.026945500151637436
22.0	0.01735176151794743
28.0	0.015622570387068935
34.0	0.012112764572376755
40.0	0.008390446994238798
46.0	0.006125652098454615
52.0	0.005395949615522144
58.0	0.003896807137400704
64.0	0.002817572069056584
70.0	0.002503058464746244
76.0	0.0020678623213955527
82.0	0.001494956872898301
88.0	0.001343941545391858
94.0	0.0011515486401271202
100.0	0.0007451101028094764
106.0	0.00043563156899595334
112.0	0.00037716724750791464
118.0	0.0002909688498815566
124.0	0.00020459402836203733
130.0	0.00018401124681066694
136.0	0.0001521386994794982
142.0	0.00010816576504213415
148.0	9.361663257134722e-5
154.0	8.363547370393576e-5
160.0	6.074149001367157e-5
166.0	2.458940418753608e-5
172.0	2.0792123007040697e-5
178.0	1.8755848791573992e-5
184.0	1.5545879911371685e-5
190.0	9.038075641953913e-6
196.0	7.191826436880877e-6
202.0	6.560739713779018e-6
208.0	5.1152325604708615e-6
214.0	2.4420278240677717e-6
220.0	1.4698460855111506e-6
226.0	1.3187185420315828e-6
232.0	1.1538203579242179e-6
238.0	7.820424549054295e-7
244.0	5.738142013766989e-7
250.0	5.387945589685472e-7
256.0	4.6236485112816084e-7
262.0	2.953547652562172e-7
268.0	2.0876420731008594e-7
274.0	1.957127686025295e-7
280.0	1.6884320119814333e-7
286.0	1.0961439472767509e-7
292.0	7.82465923165887e-8
298.0	7.348827391062684e-8
304.0	6.275978309266961e-8
310.0	3.946756321759892e-8
316.0	2.766433299106197e-8
322.0	2.5766215216993515e-8
328.0	2.248551483896577e-8
334.0	1.510117747516304e-8
340.0	1.1016267453811679e-8
346.0	1.0342267042773301e-8
352.0	8.933642325903435e-9
358.0	5.818608206364928e-9
364.0	4.163422273606443e-9
370.0	3.910471113588443e-9
376.0	3.359392819479723e-9
382.0	2.151542000117246e-9
388.0	1.5232126671094193e-9
394.0	1.4293976002832665e-9
400.0	1.23232934967632e-9
406.0	7.980183180933409e-10
412.0	5.687564863521288e-10
418.0	5.343097075893866e-10
424.0	4.573353362680166e-10
430.0	2.895409467740251e-10
436.0	2.0370444220318973e-10
442.0	1.904180702005931e-10
448.0	1.6558465709692882e-10
454.0	1.1004114286450317e-10
460.0	7.977440930062585e-11
466.0	7.496470111334474e-11
472.0	6.430872501184126e-11
478.0	4.099709460803069e-11
484.0	2.8954838526829008e-11
490.0	2.7122859513895037e-11
496.0	2.350591943311997e-11
502.0	1.5464240998852574e-11
508.0	1.1136203070805095e-11
514.0	1.04638520070921e-11
520.0	8.945510998614736e-12
526.0	5.640765632364264e-12
532.0	3.960165528837933e-12
538.0	3.68860497701462e-12
544.0	3.2204239275301916e-12
550.0	2.1649348980190553e-12
556.0	1.5797363417391352e-12
562.0	1.4827583605381278e-12
568.0	1.281252881568662e-12
574.0	8.348322033668865e-13
580.0	5.970779426434092e-13


==> TeX/Tikz/plot_data/logreg/AdaPGM_p,nu,r__1.67,1,0.83_-mushrooms.jsonl.txt <==
4.0	0.384955981884854
24.0	0.021524607801769097
44.0	0.009865232172419552
64.0	0.005052470483090543
84.0	0.0032175194573763888
104.0	0.0012844017561145227
124.0	0.000566705973762488
144.0	0.00031240337065086
164.0	0.00024481475093121596
184.0	0.00018829765097838624
204.0	0.00014082697444231518
224.0	0.00010425494200208552
244.0	7.665761389505366e-5
264.0	6.518241383129952e-5
284.0	5.4905157567591845e-5
304.0	4.156552293613225e-5
324.0	3.5541385242282564e-5
344.0	2.604273373554844e-5
364.0	2.276939881543094e-5
384.0	1.9491324674797417e-5
404.0	1.6914103704745997e-5
424.0	1.3724113187757458e-5
444.0	1.0525288844653868e-5
464.0	8.894794868152811e-6
484.0	7.888608493406002e-6
504.0	6.443952250939633e-6
524.0	5.408322147432143e-6
544.0	4.241278838051921e-6
564.0	3.646937761891955e-6
584.0	3.186147093464653e-6
604.0	2.6321237588111668e-6
624.0	2.1255957770860423e-6
644.0	1.7904927024636752e-6
664.0	1.5902818091828586e-6
684.0	1.2991640932769055e-6
704.0	1.0898804652381688e-6
724.0	8.592084314307247e-7
744.0	7.284528187045947e-7
764.0	6.441677471158425e-7
784.0	5.262032869157718e-7
804.0	4.461747283579509e-7
824.0	3.393991555300513e-7
844.0	2.8763685258614835e-7
864.0	2.4967921533058934e-7
884.0	2.1089490473413797e-7
904.0	1.7252020798053103e-7
924.0	1.4066897197073658e-7
944.0	1.2618872846648088e-7
964.0	1.0864153707212942e-7
984.0	8.913096086193839e-8
1004.0	7.288224074253336e-8
1024.0	6.234456709219849e-8
1044.0	5.045734838282634e-8
1064.0	4.2595218630037124e-8
1084.0	3.237384718635106e-8
1104.0	2.6568862415699e-8
1124.0	2.3233703877467704e-8
1144.0	1.7868531348996797e-8
1164.0	1.438004312848129e-8
1184.0	1.2294578827232172e-8
1204.0	1.078826139533362e-8
1224.0	8.757000125036996e-9
1244.0	7.347877195584829e-9
1264.0	5.776730732653945e-9
1284.0	5.110337791824904e-9
1304.0	4.464456609953871e-9
1324.0	3.4859126973874055e-9
1344.0	2.728658549111529e-9
1364.0	2.3221123635064345e-9
1384.0	2.0716764970174495e-9
1404.0	1.7002815544397976e-9
1424.0	1.3999642833883996e-9
1444.0	1.1341018402166725e-9
1464.0	9.592127647728432e-10
1484.0	8.678045226861997e-10
1504.0	6.966622001502998e-10
1524.0	5.863626251212395e-10
1544.0	4.5361242539954105e-10
1564.0	3.850800511795427e-10
1584.0	3.1312605286437645e-10
1604.0	2.5946098047846533e-10
1624.0	2.0427332048100766e-10
1644.0	1.7668214113975012e-10
1664.0	1.5747944615007725e-10
1684.0	1.205824606831385e-10
1704.0	1.0071146694379252e-10
1724.0	7.835704307623814e-11
1744.0	7.100034449258885e-11
1764.0	6.122782836293084e-11
1784.0	5.0862397626971756e-11
1804.0	4.1407877127142e-11
1824.0	3.3218178208116456e-11
1844.0	2.8202024049406305e-11
1864.0	2.437591795079186e-11
1884.0	1.9345219870459118e-11
1904.0	1.5766749017487314e-11
1924.0	1.413277828099524e-11
1944.0	1.2098128054915946e-11
1964.0	1.0021178331598435e-11


==> TeX/Tikz/plot_data/logreg/AdaPGM_p,nu,r__1.67,1,0.83_-phishing.jsonl.txt <==
4.0	0.16980070060266317
20.0	0.07769498472905811
36.0	0.026324938440198564
52.0	0.0169060979874337
68.0	0.013207032458211865
84.0	0.004405922359631442
100.0	0.0033351389784542773
116.0	0.0026758255518329888
132.0	0.0016842563254121368
148.0	0.001143314190049205
164.0	0.0007977965681861265
180.0	0.00040459571488848933
196.0	0.00022829040230276654
212.0	0.00013907605071483697
228.0	0.00011071757263825255
244.0	6.568210250479378e-5
260.0	4.537909425506026e-5
276.0	3.581762437077085e-5
292.0	2.6912867005068897e-5
308.0	1.9990319369389553e-5
324.0	1.671704814731889e-5
340.0	1.2955076192144865e-5
356.0	8.889899700936787e-6
372.0	6.49598167279386e-6
388.0	5.735828461306269e-6
404.0	4.5274297596487045e-6
420.0	3.6471113022962243e-6
436.0	3.1909829815157664e-6
452.0	2.6739560629041037e-6
468.0	2.1320616285791516e-6
484.0	1.7454570601094233e-6
500.0	1.5758320636161116e-6
516.0	1.2289748219096452e-6
532.0	9.399837963552926e-7
548.0	7.948550817538091e-7
564.0	6.302713327910325e-7
580.0	4.937857086551034e-7
596.0	4.09841396931121e-7
612.0	3.318567582955012e-7
628.0	2.7107657640801364e-7
644.0	2.3503371460176226e-7
660.0	1.8424736258904062e-7
676.0	1.5422130517084298e-7
692.0	1.201836223874153e-7
708.0	9.628586294940789e-8
724.0	8.650372340657242e-8
740.0	6.773765603984572e-8
756.0	5.478310671769293e-8
772.0	4.814295573307703e-8
788.0	4.079538196144483e-8
804.0	3.1082029394724486e-8
820.0	2.4677650256599293e-8
836.0	2.1517779558166694e-8
852.0	1.7830949050612332e-8
868.0	1.3737832094129487e-8
884.0	1.1972559166295582e-8
900.0	9.97629967525171e-9
916.0	7.405113855440959e-9
932.0	6.403037433599934e-9
948.0	5.389578117132032e-9
964.0	4.336388359504895e-9
980.0	3.3738488669499134e-9
996.0	3.0474373025057844e-9
1012.0	2.4117552399616216e-9
1028.0	2.113382358004401e-9
1044.0	1.672191829449332e-9
1060.0	1.3892419437055992e-9
1076.0	1.0651508564052392e-9
1092.0	9.151207569502162e-10
1108.0	8.020956121512768e-10
1124.0	6.323207513148077e-10
1140.0	5.267963842925383e-10
1156.0	4.4922410236125643e-10
1172.0	3.580027385652329e-10
1188.0	2.8977975574662196e-10
1204.0	2.491006290128439e-10
1220.0	1.8928725253886114e-10
1236.0	1.5265533281905164e-10
1252.0	1.3265888387792302e-10
1268.0	1.0827816421254965e-10
1284.0	8.675349327802451e-11
1300.0	7.249045808066512e-11
1316.0	6.270084451642788e-11
1332.0	5.003097935940559e-11
1348.0	3.9464875811745515e-11
1364.0	3.4086844458158794e-11
1380.0	2.9577895688248645e-11
1396.0	2.3365309687051194e-11
1412.0	1.9456547484253406e-11
1428.0	1.6512902156762266e-11
1444.0	1.3192447134713348e-11
1460.0	1.0431100427865658e-11
1476.0	8.930745032387222e-12


==> TeX/Tikz/plot_data/logreg/AdaPGM_p,nu,r__2.5,1,1.0_-a5a.jsonl.txt <==
4.0	0.11728960253955278
10.0	0.06893401914029973
16.0	0.03515846770490266
22.0	0.02269769784052128
28.0	0.017855150324316726
34.0	0.01535835676321795
40.0	0.011405536409791417
46.0	0.00823934716256608
52.0	0.007028029791223522
58.0	0.006208847020885644
64.0	0.004823731047400637
70.0	0.003454112474118587
76.0	0.003185868583993001
82.0	0.002785549604541304
88.0	0.002073137742487019
94.0	0.0010073615812596914
100.0	0.0006096855468746831
106.0	0.0003863720732318332
112.0	0.0003235497724991543
118.0	0.0002484456684658243
124.0	0.0001802775083719066
130.0	0.00016446819354809517
136.0	0.00013584070076150256
142.0	0.00010822953835520899
148.0	9.674184669888897e-5
154.0	8.018705045942376e-5
160.0	5.299601285890798e-5
166.0	5.240736968570303e-5
172.0	1.96739802857393e-5
178.0	1.8125328385076855e-5
184.0	1.5192267391661574e-5
190.0	1.020973846244111e-5
196.0	5.950142705546391e-6
202.0	5.58199477729282e-6
208.0	5.103977614384636e-6
214.0	4.185034467363291e-6
220.0	2.6697982606904702e-6
226.0	1.6159376710067619e-6
232.0	1.3423065694517788e-6
238.0	1.2553829587536036e-6
244.0	1.0899167981470725e-6
250.0	7.922577363039807e-7
256.0	4.1183411930711955e-7
262.0	3.5059569536421975e-7
268.0	3.3001473409566273e-7
274.0	2.9740063389738225e-7
280.0	2.3542712895840978e-7
286.0	1.3839231294277e-7
292.0	9.725270777583006e-8
298.0	9.196570704972373e-8
304.0	8.28884897385862e-8
310.0	6.566170990263132e-8
316.0	3.858101071951836e-8
322.0	2.703855989105719e-8
328.0	2.5011691551224402e-8
334.0	2.3115755198865884e-8
340.0	1.9415580254644738e-8
346.0	1.306714586535307e-8
352.0	7.595307216501368e-9
358.0	7.143762914552099e-9
364.0	6.551967968171368e-9
370.0	5.406467107338386e-9
376.0	3.492106936953121e-9
382.0	2.040312474527184e-9
388.0	1.7960047893339492e-9
394.0	1.6750352771488508e-9
400.0	1.4394790359695264e-9
406.0	1.0213937473579904e-9
412.0	7.085506625870153e-10
418.0	5.617007414748798e-10
424.0	5.255915702662151e-10
430.0	4.561463984309455e-10
436.0	3.310898222252945e-10
442.0	1.5954843002319308e-10
448.0	1.1560918888875449e-10
454.0	1.0742690070841832e-10
460.0	9.604583794953214e-11
466.0	7.466599560856935e-11
472.0	4.24929536002594e-11
478.0	3.5000446985122835e-11
484.0	3.291356076573493e-11
490.0	2.9363400599891065e-11
496.0	2.2713164682386378e-11
502.0	1.2802758853069918e-11
508.0	1.070388222501606e-11
514.0	1.0069778344501401e-11
520.0	9.008405132959751e-12
526.0	7.011724534322639e-12
532.0	3.963662731365503e-12
538.0	2.7164381855016018e-12
544.0	2.5499602429590595e-12
550.0	2.232936058277346e-12
556.0	1.6553425297161084e-12
562.0	8.308909116294672e-13
568.0	5.367373212550319e-13


==> TeX/Tikz/plot_data/logreg/AdaPGM_p,nu,r__2.5,1,1.0_-mushrooms.jsonl.txt <==
4.0	0.384955981884854
26.0	0.030673311688836608
48.0	0.01123501282687886
70.0	0.005434523735764113
92.0	0.0021734341788387512
114.0	0.0014736267056959795
136.0	0.0005972821822939622
158.0	0.00040519094461774485
180.0	0.00021955757427524758
202.0	0.0001736091549763008
224.0	0.00013819365782527515
246.0	9.849434654110589e-5
268.0	7.852953702405796e-5
290.0	6.738742150261268e-5
312.0	5.1752007305755354e-5
334.0	4.054292893987399e-5
356.0	3.699212643729077e-5
378.0	2.5582295867881966e-5
400.0	2.0876635014988043e-5
422.0	1.850256610194667e-5
444.0	1.1069291107307366e-5
466.0	8.856159999931501e-6
488.0	8.00235078399214e-6
510.0	5.8794687087526665e-6
532.0	4.739424788985369e-6
554.0	4.2968168713908295e-6
576.0	3.4689937957188555e-6
598.0	2.8840712981426098e-6
620.0	2.4192108506737586e-6
642.0	1.9981617786768435e-6
664.0	1.515049242367672e-6
686.0	1.3146132422925394e-6
708.0	1.1338206398758821e-6
730.0	9.026019435476318e-7
752.0	7.569037366039755e-7
774.0	6.763847631707787e-7
796.0	5.424946168397504e-7
818.0	4.2291018084728016e-7
840.0	3.856193674656172e-7
862.0	3.143065066824047e-7
884.0	2.5274774442807235e-7
906.0	2.2787549142089247e-7
928.0	1.8842363583293498e-7
950.0	1.4920271687590692e-7
972.0	1.327024443664726e-7
994.0	1.0841708045217224e-7
1016.0	8.601997417145846e-8
1038.0	7.542428540063817e-8
1060.0	6.464383334181534e-8
1082.0	5.1683422708226345e-8
1104.0	4.380156190531004e-8
1126.0	3.8407571761878145e-8
1148.0	2.9865812933849156e-8
1170.0	2.401984164346338e-8
1192.0	2.2051113823806645e-8
1214.0	1.7879958624789083e-8
1236.0	1.4238469986382896e-8
1258.0	1.3066632664759936e-8
1280.0	1.0716095150131721e-8
1302.0	8.20498677334136e-9
1324.0	7.336797586132704e-9
1346.0	6.178580785887178e-9
1368.0	4.896295452416766e-9
1390.0	4.27207383357775e-9
1412.0	3.6941008030311195e-9
1434.0	2.941964866165492e-9
1456.0	2.426387341047942e-9
1478.0	2.111780139646413e-9
1500.0	1.6986758943904334e-9
1522.0	1.3631424045090768e-9
1544.0	1.2509147884198768e-9
1566.0	1.0195729538420295e-9
1588.0	8.246753002705276e-10
1610.0	7.347904229515478e-10
1632.0	5.875140929312295e-10
1654.0	4.640990647342136e-10
1676.0	4.1893277735738366e-10
1698.0	3.5064434689147106e-10
1720.0	2.7872026908681846e-10
1742.0	2.453248715283962e-10
1764.0	2.090488060435547e-10
1786.0	1.6105064504223776e-10
1808.0	1.3448372970792377e-10
1830.0	1.2010240024729057e-10
1852.0	9.635822695308605e-11
1874.0	7.734260454306252e-11
1896.0	7.139711044601427e-11
1918.0	5.779762779489772e-11
1940.0	4.548514342950227e-11
1962.0	4.034891865067891e-11
1984.0	3.330039022308995e-11
2006.0	2.6335239544650335e-11
2028.0	2.3625573719598947e-11
2050.0	1.9906187809226594e-11
2072.0	1.5761197902364188e-11
2094.0	1.3573503432340317e-11
2116.0	1.1378981090715001e-11
2138.0	9.056616567804099e-12


==> TeX/Tikz/plot_data/logreg/AdaPGM_p,nu,r__2.5,1,1.0_-phishing.jsonl.txt <==
4.0	0.16980070060266317
20.0	0.10248950546743696
36.0	0.027804641363388005
52.0	0.021280020836774938
68.0	0.014209881284727666
84.0	0.009190102788510401
100.0	0.004962634369122809
116.0	0.004053056457721693
132.0	0.0032372943433019996
148.0	0.00241980618549964
164.0	0.0019959520982183454
180.0	0.0012553206572863962
196.0	0.0010500225046674583
212.0	0.0005389668048759733
228.0	0.00030441141815795714
244.0	0.00020990209660964876
260.0	0.00012180604127864925
276.0	7.221972789361875e-5
292.0	4.989463716187359e-5
308.0	4.016653748262211e-5
324.0	2.4924504353429633e-5
340.0	1.9688622507785247e-5
356.0	1.4165207405825164e-5
372.0	1.2807213871646184e-5
388.0	8.577998310110857e-6
404.0	7.696426364112163e-6
420.0	5.627612253089609e-6
436.0	4.930898917510085e-6
452.0	3.904982022517878e-6
468.0	3.3259701762711202e-6
484.0	2.800185498252894e-6
500.0	2.208199768261032e-6
516.0	1.9178908855499444e-6
532.0	1.4226918784165932e-6
548.0	1.2794701981233558e-6
564.0	9.585397227063197e-7
580.0	8.418096095752503e-7
596.0	6.200370874509531e-7
612.0	5.201729366133279e-7
628.0	3.9895959735858355e-7
644.0	3.1848235348963527e-7
660.0	2.4341634319302585e-7
676.0	1.9980731802426988e-7
692.0	1.7683519726308106e-7
708.0	1.5695653676761623e-7
724.0	1.2268983629049046e-7
740.0	9.083083785110802e-8
756.0	8.383351690621765e-8
772.0	6.556719478467699e-8
788.0	5.880267917035553e-8
804.0	4.534121955668269e-8
820.0	3.7230976968061213e-8
836.0	3.04350344926263e-8
852.0	2.4315985114320426e-8
868.0	1.9383487703805713e-8
884.0	1.6469394181761743e-8
900.0	1.341121003139989e-8
916.0	9.81594749926984e-9
932.0	9.050596827542279e-9
948.0	6.950547359885206e-9
964.0	6.3035171526948375e-9
980.0	4.956743571149502e-9
996.0	4.345241833014768e-9
1012.0	3.1725596594256444e-9
1028.0	2.6871900260516668e-9
1044.0	2.236564045077216e-9
1060.0	1.8152092051693103e-9
1076.0	1.6007031256037862e-9
1092.0	1.2906190560713071e-9
1108.0	1.091353118987115e-9
1124.0	8.118840044701869e-10
1140.0	7.153567738171773e-10
1156.0	5.291530547069101e-10
1172.0	4.3514314373993557e-10
1188.0	3.836850837046768e-10
1204.0	2.9158742087531664e-10
1220.0	2.684225064442103e-10
1236.0	2.1147139595001363e-10
1252.0	1.90494620078141e-10
1268.0	1.4167789164076794e-10
1284.0	1.262554505387925e-10
1300.0	1.0255973847961286e-10
1316.0	8.698508580096131e-11
1332.0	7.264056023359444e-11
1348.0	5.872469177603534e-11
1364.0	5.17023091006763e-11
1380.0	3.8589687001433504e-11
1396.0	3.540534532220363e-11
1412.0	2.7965740834190456e-11
1428.0	2.5228152900069745e-11
1444.0	1.8707924098748663e-11
1460.0	1.634048452103798e-11
1476.0	1.3073431226473531e-11
1492.0	1.0888512314011223e-11
1508.0	8.931855255411847e-12


==> TeX/Tikz/plot_data/logreg/Nesterov_fixed_-a5a.jsonl.txt <==
2.0	0.11728960253955278
22.0	0.02482412279607865
42.0	0.00969895160200751
62.0	0.003642636910877295
82.0	0.0014097143503454257
102.0	0.00034811641328813536
122.0	0.00012295381146254503
142.0	7.162459230014573e-5
162.0	7.592162699976424e-5
182.0	4.4450703218623655e-5
202.0	3.195495291741235e-5
222.0	1.660415704196616e-5
242.0	1.1534664783652282e-5
262.0	9.365490058810266e-6
282.0	8.039869310749737e-6
302.0	6.317142463352354e-6
322.0	5.493188056371334e-6
342.0	4.412998595493267e-6
362.0	2.4934413386246135e-6
382.0	1.1490543210257442e-6
402.0	1.7647770045314815e-6
422.0	2.5582381387168063e-6
442.0	1.9996473014094462e-6
462.0	8.064841987565075e-7
482.0	2.9800051387640636e-7
502.0	6.154680108338972e-7
522.0	1.0133055722283402e-6
542.0	9.095500101974352e-7
562.0	5.013131804121329e-7
582.0	2.142796886595022e-7
602.0	1.9642611970294155e-7
622.0	3.3484390982163603e-7
642.0	4.4430588824750927e-7
662.0	3.6277616410895774e-7
682.0	1.5755568655295704e-7
702.0	6.512206940367804e-8
722.0	1.327132623241134e-7
742.0	2.036529290205813e-7
762.0	1.9523311117763953e-7
782.0	1.322200759990011e-7
802.0	6.726106915877494e-8
822.0	5.009675368983224e-8
842.0	7.719421307728069e-8
862.0	1.0177361142726937e-7
882.0	9.49756463475282e-8
902.0	6.22632896907227e-8
922.0	3.297855394324145e-8
942.0	2.996628478690866e-8
962.0	4.391321373198309e-8
982.0	5.408246223082003e-8
1002.0	5.136323177890034e-8
1022.0	3.5414776944353576e-8
1042.0	1.593222670459582e-8
1062.0	1.106425678853995e-8
1082.0	2.569047147238379e-8
1102.0	3.965073180900447e-8
1122.0	3.239712254021754e-8
1142.0	1.1443885394868403e-8
1162.0	1.4752873367385178e-9
1182.0	1.1135060762335058e-8
1202.0	2.4502589679453735e-8
1222.0	2.4063537606977548e-8
1242.0	1.1552385881241634e-8
1262.0	2.126963605242338e-9
1282.0	4.331084491049353e-9
1302.0	1.2272583727046538e-8
1322.0	1.5344270520856185e-8
1342.0	1.064180843446394e-8
1362.0	4.398046093978536e-9
1382.0	2.853906999611411e-9
1402.0	5.40102101931339e-9
1422.0	7.75550479392706e-9
1442.0	7.775446397850772e-9
1462.0	6.002809305183376e-9
1482.0	3.651609015165036e-9
1502.0	2.15043038931384e-9
1522.0	2.7365928967348907e-9
1542.0	4.82253786904252e-9
1562.0	5.837982763878813e-9
1582.0	4.126270713999958e-9
1602.0	1.3478442806302837e-9
1622.0	5.834598360010546e-10
1642.0	2.4095103134946783e-9
1662.0	4.282340315686639e-9
1682.0	3.841841178520156e-9
1702.0	1.6473383213089221e-9
1722.0	1.9589863065050395e-10
1742.0	8.622743075115125e-10
1762.0	2.486119310418644e-9
1782.0	3.002996629142274e-9
1802.0	1.890871015319817e-9
1822.0	5.148882431527113e-10
1842.0	2.911652585702029e-10
1862.0	1.1406579014661133e-9
1882.0	1.8918367983289386e-9
1902.0	1.7321553635873954e-9
1922.0	9.278049994954074e-10
1942.0	3.163465600586335e-10
1962.0	3.990573982370904e-10
1982.0	9.367226994072553e-10


==> TeX/Tikz/plot_data/logreg/Nesterov_fixed_-mushrooms.jsonl.txt <==
2.0	0.384955981884854
22.0	0.07815466700815318
42.0	0.025329882759232175
62.0	0.012920047317097338
82.0	0.009000208502703777
102.0	0.006372925820395142
122.0	0.004800519461558461
142.0	0.0037154049912560827
162.0	0.0026839461058545677
182.0	0.0017142849067780241
202.0	0.000910515968490011
222.0	0.00044668775540715466
242.0	0.0003255960194133156
262.0	0.0002529956630772101
282.0	0.00022575543531080933
302.0	0.00019379921593706828
322.0	0.0001516802978026588
342.0	0.000114965557339336
362.0	7.617971487403064e-5
382.0	4.939556367988818e-5
402.0	3.91450475280275e-5
422.0	3.3795780578466106e-5
442.0	2.7267146505777218e-5
462.0	2.231260769089416e-5
482.0	1.752504396337895e-5
502.0	1.234861026694345e-5
522.0	8.471902652240626e-6
542.0	6.421838520676015e-6
562.0	7.446705912766971e-6
582.0	9.871124039523282e-6
602.0	1.0409876310540911e-5
622.0	8.926851814888837e-6
642.0	6.793446678587944e-6
662.0	5.027442733257503e-6
682.0	4.570465592185213e-6
702.0	5.2454632510634536e-6
722.0	6.020681964175045e-6
742.0	6.409200727780506e-6
762.0	6.051289266312265e-6
782.0	4.6834537210938e-6
802.0	2.767400269887421e-6
822.0	1.1336752448742882e-6
842.0	4.3515403230776073e-7
862.0	7.742758842965713e-7
882.0	1.5796053753069916e-6
902.0	2.15713288156949e-6
922.0	2.2390059485066782e-6
942.0	1.950996647182013e-6
962.0	1.584111645525077e-6
982.0	1.370860209765068e-6
1002.0	1.3746528165492489e-6
1022.0	1.5656828637189424e-6
1042.0	1.8771591380195574e-6
1062.0	2.037225112411223e-6
1082.0	1.811005459234627e-6
1102.0	1.3228886678040563e-6
1122.0	8.76369638497243e-7
1142.0	6.475864145483179e-7
1162.0	6.159031863128828e-7
1182.0	6.88451049529748e-7
1202.0	7.24228802956306e-7
1222.0	6.595283238153282e-7
1242.0	5.111022726433934e-7
1262.0	3.4451928518364205e-7
1282.0	2.3825872397242875e-7
1302.0	2.3979316837730025e-7
1322.0	3.498688755376733e-7
1342.0	5.070246152372171e-7
1362.0	6.167220580055588e-7
1382.0	6.235637398377403e-7
1402.0	5.409739264605751e-7
1422.0	4.333061382200132e-7
1442.0	3.5371100690073654e-7
1462.0	3.0838453443648994e-7
1482.0	2.7859948806274737e-7
1502.0	2.5253112276302225e-7
1522.0	2.2478347741494709e-7
1542.0	1.9363173339725925e-7
1562.0	1.683060119883617e-7
1582.0	1.6085182655278807e-7
1602.0	1.7502006058323083e-7
1622.0	2.015435007218791e-7
1642.0	2.202791604677401e-7
1662.0	2.1435159211491417e-7
1682.0	1.8675231597264919e-7
1702.0	1.5960665758485426e-7
1722.0	1.5432488456590399e-7
1742.0	1.737628868292429e-7
1762.0	2.0242635551115384e-7
1782.0	2.1975883759961512e-7
1802.0	2.1162940613828063e-7
1822.0	1.7575206254227815e-7
1842.0	1.231744922725042e-7
1862.0	7.389787989864338e-8
1882.0	4.7069395631149646e-8
1902.0	5.0408924784361986e-8
1922.0	7.505096752402629e-8
1942.0	1.0130392172347236e-7
1962.0	1.1262644583620585e-7
1982.0	1.0584950221881329e-7


==> TeX/Tikz/plot_data/logreg/Nesterov_fixed_-phishing.jsonl.txt <==
2.0	0.16980070060266317
22.0	0.11153402721119554
42.0	0.0530278765884421
62.0	0.02435771480957094
82.0	0.013152382367269788
102.0	0.006601159079723806
122.0	0.0035524165231337612
142.0	0.0012601823073880025
162.0	0.0002883799530163378
182.0	0.0002958600094614683
202.0	0.00023778527704454433
222.0	0.00011850714756200809
242.0	2.6475506017420436e-5
262.0	4.968510520564351e-6
282.0	2.4229278075438287e-5
302.0	3.858386613231346e-5
322.0	3.6041143430476374e-5
342.0	2.9891473237397825e-5
362.0	2.7482005052759106e-5
382.0	2.3101310876794123e-5
402.0	1.284493127384767e-5
422.0	2.730037467202351e-6
442.0	3.7086120530105404e-7
462.0	5.135472114115025e-6
482.0	1.003081099049119e-5
502.0	1.0491246582144953e-5
522.0	7.877472159356635e-6
542.0	5.36109093274284e-6
562.0	3.751461406742429e-6
582.0	2.208362143596432e-6
602.0	8.579114046947112e-7
622.0	8.542322369464728e-7
642.0	2.345122924629628e-6
662.0	3.82591430703183e-6
682.0	3.845056071427599e-6
702.0	2.5630030529022463e-6
722.0	1.2150475116046167e-6
742.0	5.798309082871711e-7
762.0	5.013746496862481e-7
782.0	6.127252138998784e-7
802.0	8.818098236051952e-7
822.0	1.3284751044784215e-6
842.0	1.6497359964784408e-6
862.0	1.4692275943639643e-6
882.0	8.39913776085055e-7
902.0	2.377133162534406e-7
922.0	4.9670673463175774e-8
942.0	2.3498177814662569e-7
962.0	5.083317623499894e-7
982.0	6.860928519758502e-7
1002.0	7.539441065906871e-7
1022.0	7.124204830510905e-7
1042.0	5.272528867950044e-7
1062.0	2.442774941213699e-7
1082.0	3.1137816880466573e-8
1102.0	2.982360014502916e-8
1122.0	2.0571157277604613e-7
1142.0	3.9119226991068956e-7
1162.0	4.56748488253389e-7
1182.0	3.990782312390806e-7
1202.0	2.826984967230217e-7
1222.0	1.5827583166316828e-7
1242.0	5.787509271826252e-8
1262.0	2.1525944360334393e-8
1282.0	7.566862514352124e-8
1302.0	1.8678258029147798e-7
1322.0	2.7140160741012664e-7
1342.0	2.6798409413775204e-7
1362.0	1.881412100557256e-7
1382.0	9.257001953866251e-8
1402.0	3.165867823451407e-8
1422.0	1.9006809570676353e-8
1442.0	4.621025739837137e-8
1462.0	9.801077360815924e-8
1482.0	1.4945674309263524e-7
1502.0	1.6822119830450788e-7
1522.0	1.372577870251135e-7
1542.0	7.424352754803465e-8
1562.0	1.963198614785e-8
1582.0	3.1404540079549292e-9
1602.0	2.4125366371308132e-8
1622.0	6.114348571895079e-8
1642.0	9.218318519632618e-8
1662.0	1.0398890148977102e-7
1682.0	9.145572277269309e-8
1702.0	5.875523567677732e-8
1722.0	2.165948265187012e-8
1742.0	9.934857381210804e-10
1762.0	7.67356167497013e-9
1782.0	3.387274416510877e-8
1802.0	6.016924947171987e-8
1822.0	7.085592845790245e-8
1842.0	6.254700335439622e-8
1862.0	4.1772518222238375e-8
1882.0	1.8803009482759592e-8
1902.0	3.7175006406542366e-9
1922.0	3.3659138809483125e-9
1942.0	1.7352821957139497e-8
1962.0	3.661138492372373e-8
1982.0	4.859865054829271e-8


==> TeX/Tikz/plot_data/logreg/PGM_backtracking_-_xi=1.5_-a5a.jsonl.txt <==
4.0	0.13295780132228774
12.0	0.04833342435095933
23.0	0.022185208965546266
32.0	0.014458551903562988
42.0	0.010487040505520684
53.0	0.0073387427288026386
64.0	0.005569219842691542
73.0	0.004062048259050377
83.0	0.0030959929381862428
94.0	0.0023253583753192197
104.0	0.0018243930958013466
115.0	0.00139472498538451
125.0	0.0010871408403883565
135.0	0.0008352840679224927
146.0	0.0006530474388456442
157.0	0.0003883048037197634
165.0	0.00024240598467861751
177.0	0.00018754287013378335
187.0	0.0001227571505655889
197.0	9.418028870666895e-5
208.0	7.245101117858699e-5
218.0	5.3114451331159884e-5
228.0	4.126439179097385e-5
239.0	3.1988678980354734e-5
250.0	2.4089808923932754e-5
258.0	1.8210159263509773e-5
269.0	1.3107817819602019e-5
280.0	9.248819611618053e-6
290.0	6.364233184785739e-6
301.0	4.9938705500851555e-6
312.0	3.7879008680796744e-6
320.0	2.8801470908224047e-6
331.0	2.082908668876726e-6
341.0	1.5622413707117033e-6
351.0	1.188238788474294e-6
362.0	9.465128272267975e-7
372.0	7.44854491918634e-7
382.0	5.679720789242282e-7
393.0	4.5246419377864555e-7
403.0	3.577993768488774e-7
414.0	2.297208208101864e-7
424.0	1.804858734688608e-7
434.0	1.3556071193354668e-7
444.0	1.0497087327143717e-7
455.0	8.434243248256479e-8
466.0	5.9038047339754485e-8
476.0	4.506830475481394e-8
486.0	3.525122493908128e-8
497.0	2.717158020804078e-8
507.0	2.1755452439542466e-8
517.0	1.697000873157606e-8
528.0	1.3679821830869798e-8
539.0	9.42257488700804e-9
547.0	6.739710955994127e-9
558.0	5.16498210867411e-9
569.0	3.830984085517741e-9
579.0	2.9746149987630588e-9
589.0	2.3516180114313556e-9
601.0	1.8561711057074604e-9
610.0	1.3995009040534967e-9
620.0	1.086066458988455e-9
631.0	8.184221078622045e-10
643.0	5.097597899350603e-10
651.0	3.997693287516313e-10
663.0	2.9050889471804453e-10
671.0	2.0141727175015944e-10
682.0	1.5439505229863926e-10
693.0	1.1523948462155431e-10
704.0	8.442008203601858e-11
712.0	5.09793318670404e-11
724.0	3.2008673489514194e-11
735.0	2.3342938693104998e-11
743.0	1.419259154644692e-11
756.0	1.1258050047757706e-11
767.0	8.714029497980391e-12
775.0	6.7483796328815515e-12
786.0	4.98434626905464e-12
797.0	3.602229625698783e-12
806.0	2.449540570381714e-12
817.0	2.025823953033523e-12
828.0	1.4187540031684875e-12
838.0	1.1044498648971057e-12
848.0	8.769651671514112e-13
859.0	6.636913241209186e-13
869.0	5.37403455069807e-13


==> TeX/Tikz/plot_data/logreg/PGM_backtracking_-_xi=1.5_-phishing.jsonl.txt <==
3.0	0.16761448301167992
26.0	0.053670400758428216
53.0	0.01970214605688969
78.0	0.012029043866044309
105.0	0.00717928665756018
130.0	0.005656476009100131
156.0	0.004538439703391073
182.0	0.003722169516836904
208.0	0.0028417893177615783
234.0	0.0018400500158823885
260.0	0.001402653145931132
285.0	0.0008648620826587905
312.0	0.0005320602414086162
337.0	0.0002271208626093424
364.0	0.00014870911579489832
390.0	8.83769622996855e-5
415.0	5.9422309347301194e-5
440.0	4.33837959253891e-5
467.0	3.302397282456404e-5
492.0	2.258700543422698e-5
518.0	1.7133207057651312e-5
545.0	1.2899025413348753e-5
570.0	1.0162156768633857e-5
595.0	8.108223936598158e-6
621.0	6.239107431915691e-6
646.0	5.08525621756295e-6
674.0	4.354799994832348e-6
699.0	3.7219800503862643e-6
725.0	3.0379992924656207e-6
749.0	2.4452998955704075e-6
777.0	2.075102031651177e-6
802.0	1.6770137817312403e-6
828.0	1.4398587785402484e-6
854.0	1.2034671184046886e-6
880.0	9.945790616638917e-7
907.0	8.521965744190396e-7
931.0	6.864867103661965e-7
958.0	5.771535639409464e-7
984.0	4.6767439487727103e-7
1009.0	3.995242742194094e-7
1036.0	3.226008707946093e-7
1062.0	2.677855471810986e-7
1086.0	2.160040332155333e-7
1113.0	1.8116943822921172e-7
1139.0	1.5510068074320316e-7
1165.0	1.253881741769547e-7
1190.0	1.0721044807482372e-7
1216.0	8.68254665942203e-8
1241.0	7.154855563573648e-8
1267.0	5.9031800891951036e-8
1293.0	4.91416752845808e-8
1320.0	4.0221914576754614e-8
1344.0	3.151366612108575e-8
1370.0	2.6535369679336895e-8
1398.0	1.9751299595860417e-8
1424.0	1.636001989435698e-8
1448.0	1.3197635984063538e-8
1475.0	1.0742451261869235e-8
1501.0	8.714250099295384e-9
1527.0	7.408544555609353e-9
1552.0	6.305911237625139e-9
1579.0	4.998805591682753e-9
1603.0	4.094831695944379e-9
1629.0	3.3211843275537944e-9
1656.0	2.7933395596591026e-9
1682.0	2.2595479931553086e-9
1707.0	1.913951774845657e-9
1734.0	1.6425876214753998e-9
1760.0	1.3237986262737422e-9
1785.0	1.1053478132794226e-9
1810.0	9.450281668321736e-10
1837.0	7.564094905987417e-10
1863.0	6.158880072604234e-10
1888.0	5.266562741468306e-10
1914.0	4.414892895709954e-10
1939.0	3.7060099433716687e-10
1966.0	3.088023170505494e-10
1991.0	2.616612482242431e-10
2019.0	2.0541590650680064e-10
2043.0	1.7172441246771086e-10
2069.0	1.4838985595844179e-10
2095.0	1.1644329944715537e-10
2119.0	9.518863475221906e-11
2147.0	7.932077217276401e-11
2173.0	6.79781786416811e-11
2198.0	5.805256275692727e-11
2223.0	4.8696491283806154e-11
2250.0	4.0658698630124945e-11
2277.0	3.3663627441171684e-11
2301.0	2.7786106748806105e-11
2327.0	2.3288593276049596e-11
2354.0	1.8418044867019034e-11
2378.0	1.4430789896380247e-11
2406.0	1.221722722988261e-11
2432.0	1.0088041513256485e-11
2457.0	8.315570454442422e-12
2483.0	7.118194922384191e-12


==> TeX/Tikz/plot_data/logreg/PGM_backtracking_-_xi=2.0_-mushrooms.jsonl.txt <==
3.0	0.31932432984436376
30.0	0.027992699590426412
58.0	0.007869274578892999
90.0	0.003736811340248475
119.0	0.002259407937041019
149.0	0.0011850893625461045
178.0	0.0004963800046291766
210.0	0.00031589889290137285
239.0	0.00022104513584586538
270.0	0.00015579401893103806
298.0	0.00011575735485155891
330.0	8.581801623511187e-5
358.0	6.661910396901782e-5
390.0	5.126997749507756e-5
419.0	4.010926948228022e-5
447.0	3.17221171678983e-5
479.0	2.5217124001858382e-5
507.0	1.9241656035812182e-5
539.0	1.5401181400392927e-5
570.0	1.3614967034863978e-5
598.0	1.1336308354675806e-5
630.0	8.886849158007415e-6
658.0	7.121112902214177e-6
690.0	5.611493720886207e-6
718.0	4.511688021319182e-6
749.0	3.5542868763449587e-6
779.0	2.905569796957108e-6
808.0	2.341259774746307e-6
838.0	1.909940564454038e-6
867.0	1.5068026339160046e-6
897.0	1.229951173464805e-6
929.0	1.0040436805580644e-6
959.0	8.196867396503826e-7
989.0	6.692033582278434e-7
1019.0	5.463576478181853e-7
1049.0	4.4606788932033403e-7
1077.0	3.64192587004597e-7
1107.0	2.973444203357989e-7
1137.0	2.427676873140161e-7
1168.0	2.0503815814643112e-7
1198.0	1.6743073696923183e-7
1229.0	1.3835908521664386e-7
1259.0	1.1298458801878297e-7
1290.0	9.22644956824481e-8
1320.0	7.534480683801803e-8
1349.0	6.133873978186877e-8
1379.0	5.007686101898834e-8
1407.0	4.0883614410569535e-8
1438.0	3.453241734230339e-8
1469.0	2.8537766677549925e-8
1499.0	2.3305077284652143e-8
1530.0	1.9031910658551254e-8
1559.0	1.5494569682861226e-8
1589.0	1.2649369662831589e-8
1617.0	1.0326992844200689e-8
1648.0	8.723518879483194e-9
1679.0	7.209278785058615e-9
1710.0	5.8874622677063115e-9
1739.0	4.793713898054719e-9
1769.0	3.913354557072424e-9
1797.0	3.1948106105073037e-9
1828.0	2.698659046229679e-9
1859.0	2.2302258095852068e-9
1890.0	1.8213158203828073e-9
1919.0	1.4829287797724078e-9
1949.0	1.210572864174253e-9
1977.0	9.882823448492672e-10
2008.0	8.348253477397094e-10
2039.0	6.899083804245976e-10
2070.0	5.634047395286501e-10
2099.0	4.586791779725985e-10
2129.0	3.744286825035914e-10
2157.0	3.056651876054417e-10
2188.0	2.582124514205475e-10
2219.0	2.1337923095110511e-10
2250.0	1.7424203746507771e-10
2279.0	1.418257455920724e-10
2307.0	1.1576503644583624e-10
2338.0	9.776313092402233e-11
2369.0	8.077846724852122e-11
2400.0	6.595202162174019e-11
2429.0	5.368613886780338e-11
2459.0	4.3809039729225674e-11
2487.0	3.574793239202734e-11
2518.0	3.018255090303512e-11
2549.0	2.4927809816333024e-11
2580.0	2.0340812367791727e-11
2609.0	1.654348880109069e-11
2639.0	1.3488404837502799e-11
2667.0	1.099495494649716e-11
2698.0	9.274442325235555e-12


==> TeX/Tikz/plot_data/logreg/gam/Nesterov_11055_69_1_1.txt <==
2.0	2.4295296530298263
4.0	2.4295296530298263
6.0	2.4295296530298263
8.0	2.4295296530298263
10.0	2.4295296530298263
12.0	2.4295296530298263
14.0	2.4295296530298263
16.0	2.4295296530298263
18.0	2.4295296530298263
20.0	2.4295296530298263
22.0	2.4295296530298263
24.0	2.4295296530298263
26.0	2.4295296530298263
28.0	2.4295296530298263
30.0	2.4295296530298263
32.0	2.4295296530298263
34.0	2.4295296530298263
36.0	2.4295296530298263
38.0	2.4295296530298263
40.0	2.4295296530298263
42.0	2.4295296530298263
44.0	2.4295296530298263
46.0	2.4295296530298263
48.0	2.4295296530298263
50.0	2.4295296530298263
52.0	2.4295296530298263
54.0	2.4295296530298263
56.0	2.4295296530298263
58.0	2.4295296530298263
60.0	2.4295296530298263
62.0	2.4295296530298263
64.0	2.4295296530298263
66.0	2.4295296530298263
68.0	2.4295296530298263
70.0	2.4295296530298263
72.0	2.4295296530298263
74.0	2.4295296530298263
76.0	2.4295296530298263
78.0	2.4295296530298263
80.0	2.4295296530298263
82.0	2.4295296530298263
84.0	2.4295296530298263
86.0	2.4295296530298263
88.0	2.4295296530298263
90.0	2.4295296530298263
92.0	2.4295296530298263
94.0	2.4295296530298263
96.0	2.4295296530298263
98.0	2.4295296530298263
100.0	2.4295296530298263
102.0	2.4295296530298263
104.0	2.4295296530298263
106.0	2.4295296530298263
108.0	2.4295296530298263
110.0	2.4295296530298263
112.0	2.4295296530298263
114.0	2.4295296530298263
116.0	2.4295296530298263
118.0	2.4295296530298263
120.0	2.4295296530298263
122.0	2.4295296530298263
124.0	2.4295296530298263
126.0	2.4295296530298263
128.0	2.4295296530298263
130.0	2.4295296530298263
132.0	2.4295296530298263
134.0	2.4295296530298263
136.0	2.4295296530298263
138.0	2.4295296530298263
140.0	2.4295296530298263
142.0	2.4295296530298263
144.0	2.4295296530298263
146.0	2.4295296530298263
148.0	2.4295296530298263
150.0	2.4295296530298263
152.0	2.4295296530298263
154.0	2.4295296530298263
156.0	2.4295296530298263
158.0	2.4295296530298263
160.0	2.4295296530298263
162.0	2.4295296530298263
164.0	2.4295296530298263
166.0	2.4295296530298263
168.0	2.4295296530298263
170.0	2.4295296530298263
172.0	2.4295296530298263
174.0	2.4295296530298263
176.0	2.4295296530298263
178.0	2.4295296530298263
180.0	2.4295296530298263
182.0	2.4295296530298263
184.0	2.4295296530298263
186.0	2.4295296530298263
188.0	2.4295296530298263
190.0	2.4295296530298263
192.0	2.4295296530298263
194.0	2.4295296530298263
196.0	2.4295296530298263
198.0	2.4295296530298263
200.0	2.4295296530298263
202.0	2.4295296530298263
204.0	2.4295296530298263
206.0	2.4295296530298263
208.0	2.4295296530298263
210.0	2.4295296530298263
212.0	2.4295296530298263
214.0	2.4295296530298263
216.0	2.4295296530298263
218.0	2.4295296530298263
220.0	2.4295296530298263
222.0	2.4295296530298263
224.0	2.4295296530298263
226.0	2.4295296530298263
228.0	2.4295296530298263
230.0	2.4295296530298263
232.0	2.4295296530298263
234.0	2.4295296530298263
236.0	2.4295296530298263
238.0	2.4295296530298263
240.0	2.4295296530298263
242.0	2.4295296530298263
244.0	2.4295296530298263
246.0	2.4295296530298263
248.0	2.4295296530298263
250.0	2.4295296530298263
252.0	2.4295296530298263
254.0	2.4295296530298263
256.0	2.4295296530298263
258.0	2.4295296530298263
260.0	2.4295296530298263
262.0	2.4295296530298263
264.0	2.4295296530298263
266.0	2.4295296530298263
268.0	2.4295296530298263
270.0	2.4295296530298263
272.0	2.4295296530298263
274.0	2.4295296530298263
276.0	2.4295296530298263
278.0	2.4295296530298263
280.0	2.4295296530298263
282.0	2.4295296530298263
284.0	2.4295296530298263
286.0	2.4295296530298263
288.0	2.4295296530298263
290.0	2.4295296530298263
292.0	2.4295296530298263
294.0	2.4295296530298263
296.0	2.4295296530298263
298.0	2.4295296530298263
300.0	2.4295296530298263
302.0	2.4295296530298263
304.0	2.4295296530298263
306.0	2.4295296530298263
308.0	2.4295296530298263
310.0	2.4295296530298263
312.0	2.4295296530298263
314.0	2.4295296530298263
316.0	2.4295296530298263
318.0	2.4295296530298263
320.0	2.4295296530298263
322.0	2.4295296530298263
324.0	2.4295296530298263
326.0	2.4295296530298263
328.0	2.4295296530298263
330.0	2.4295296530298263
332.0	2.4295296530298263
334.0	2.4295296530298263
336.0	2.4295296530298263
338.0	2.4295296530298263
340.0	2.4295296530298263
342.0	2.4295296530298263
344.0	2.4295296530298263
346.0	2.4295296530298263
348.0	2.4295296530298263
350.0	2.4295296530298263
352.0	2.4295296530298263
354.0	2.4295296530298263
356.0	2.4295296530298263
358.0	2.4295296530298263
360.0	2.4295296530298263
362.0	2.4295296530298263
364.0	2.4295296530298263
366.0	2.4295296530298263
368.0	2.4295296530298263
370.0	2.4295296530298263
372.0	2.4295296530298263
374.0	2.4295296530298263
376.0	2.4295296530298263
378.0	2.4295296530298263
380.0	2.4295296530298263
382.0	2.4295296530298263
384.0	2.4295296530298263
386.0	2.4295296530298263
388.0	2.4295296530298263
390.0	2.4295296530298263
392.0	2.4295296530298263
394.0	2.4295296530298263
396.0	2.4295296530298263
398.0	2.4295296530298263
400.0	2.4295296530298263
402.0	2.4295296530298263
404.0	2.4295296530298263
406.0	2.4295296530298263
408.0	2.4295296530298263
410.0	2.4295296530298263
412.0	2.4295296530298263
414.0	2.4295296530298263
416.0	2.4295296530298263
418.0	2.4295296530298263
420.0	2.4295296530298263
422.0	2.4295296530298263
424.0	2.4295296530298263
426.0	2.4295296530298263
428.0	2.4295296530298263
430.0	2.4295296530298263
432.0	2.4295296530298263
434.0	2.4295296530298263
436.0	2.4295296530298263
438.0	2.4295296530298263
440.0	2.4295296530298263
442.0	2.4295296530298263
444.0	2.4295296530298263
446.0	2.4295296530298263
448.0	2.4295296530298263
450.0	2.4295296530298263
452.0	2.4295296530298263
454.0	2.4295296530298263
456.0	2.4295296530298263
458.0	2.4295296530298263
460.0	2.4295296530298263
462.0	2.4295296530298263
464.0	2.4295296530298263
466.0	2.4295296530298263
468.0	2.4295296530298263
470.0	2.4295296530298263
472.0	2.4295296530298263
474.0	2.4295296530298263
476.0	2.4295296530298263
478.0	2.4295296530298263
480.0	2.4295296530298263
482.0	2.4295296530298263
484.0	2.4295296530298263
486.0	2.4295296530298263
488.0	2.4295296530298263
490.0	2.4295296530298263
492.0	2.4295296530298263
494.0	2.4295296530298263
496.0	2.4295296530298263
498.0	2.4295296530298263
500.0	2.4295296530298263
502.0	2.4295296530298263
504.0	2.4295296530298263
506.0	2.4295296530298263
508.0	2.4295296530298263
510.0	2.4295296530298263
512.0	2.4295296530298263
514.0	2.4295296530298263
516.0	2.4295296530298263
518.0	2.4295296530298263
520.0	2.4295296530298263
522.0	2.4295296530298263
524.0	2.4295296530298263
526.0	2.4295296530298263
528.0	2.4295296530298263
530.0	2.4295296530298263
532.0	2.4295296530298263
534.0	2.4295296530298263
536.0	2.4295296530298263
538.0	2.4295296530298263
540.0	2.4295296530298263
542.0	2.4295296530298263
544.0	2.4295296530298263
546.0	2.4295296530298263
548.0	2.4295296530298263
550.0	2.4295296530298263
552.0	2.4295296530298263
554.0	2.4295296530298263
556.0	2.4295296530298263
558.0	2.4295296530298263
560.0	2.4295296530298263
562.0	2.4295296530298263
564.0	2.4295296530298263
566.0	2.4295296530298263
568.0	2.4295296530298263
570.0	2.4295296530298263
572.0	2.4295296530298263
574.0	2.4295296530298263
576.0	2.4295296530298263
578.0	2.4295296530298263
580.0	2.4295296530298263
582.0	2.4295296530298263
584.0	2.4295296530298263
586.0	2.4295296530298263
588.0	2.4295296530298263
590.0	2.4295296530298263
592.0	2.4295296530298263
594.0	2.4295296530298263
596.0	2.4295296530298263
598.0	2.4295296530298263
600.0	2.4295296530298263
602.0	2.4295296530298263
604.0	2.4295296530298263
606.0	2.4295296530298263
608.0	2.4295296530298263
610.0	2.4295296530298263
612.0	2.4295296530298263
614.0	2.4295296530298263
616.0	2.4295296530298263
618.0	2.4295296530298263
620.0	2.4295296530298263
622.0	2.4295296530298263
624.0	2.4295296530298263
626.0	2.4295296530298263
628.0	2.4295296530298263
630.0	2.4295296530298263
632.0	2.4295296530298263
634.0	2.4295296530298263
636.0	2.4295296530298263
638.0	2.4295296530298263
640.0	2.4295296530298263
642.0	2.4295296530298263
644.0	2.4295296530298263
646.0	2.4295296530298263
648.0	2.4295296530298263
650.0	2.4295296530298263
652.0	2.4295296530298263
654.0	2.4295296530298263
656.0	2.4295296530298263
658.0	2.4295296530298263
660.0	2.4295296530298263
662.0	2.4295296530298263
664.0	2.4295296530298263
666.0	2.4295296530298263
668.0	2.4295296530298263
670.0	2.4295296530298263
672.0	2.4295296530298263
674.0	2.4295296530298263
676.0	2.4295296530298263
678.0	2.4295296530298263
680.0	2.4295296530298263
682.0	2.4295296530298263
684.0	2.4295296530298263
686.0	2.4295296530298263
688.0	2.4295296530298263
690.0	2.4295296530298263
692.0	2.4295296530298263
694.0	2.4295296530298263
696.0	2.4295296530298263
698.0	2.4295296530298263
700.0	2.4295296530298263
702.0	2.4295296530298263
704.0	2.4295296530298263
706.0	2.4295296530298263
708.0	2.4295296530298263
710.0	2.4295296530298263
712.0	2.4295296530298263
714.0	2.4295296530298263
716.0	2.4295296530298263
718.0	2.4295296530298263
720.0	2.4295296530298263
722.0	2.4295296530298263
724.0	2.4295296530298263
726.0	2.4295296530298263
728.0	2.4295296530298263
730.0	2.4295296530298263
732.0	2.4295296530298263
734.0	2.4295296530298263
736.0	2.4295296530298263
738.0	2.4295296530298263
740.0	2.4295296530298263
742.0	2.4295296530298263
744.0	2.4295296530298263
746.0	2.4295296530298263
748.0	2.4295296530298263
750.0	2.4295296530298263
752.0	2.4295296530298263
754.0	2.4295296530298263
756.0	2.4295296530298263
758.0	2.4295296530298263
760.0	2.4295296530298263
762.0	2.4295296530298263
764.0	2.4295296530298263
766.0	2.4295296530298263
768.0	2.4295296530298263
770.0	2.4295296530298263
772.0	2.4295296530298263
774.0	2.4295296530298263
776.0	2.4295296530298263
778.0	2.4295296530298263
780.0	2.4295296530298263
782.0	2.4295296530298263
784.0	2.4295296530298263
786.0	2.4295296530298263
788.0	2.4295296530298263
790.0	2.4295296530298263
792.0	2.4295296530298263
794.0	2.4295296530298263
796.0	2.4295296530298263
798.0	2.4295296530298263
800.0	2.4295296530298263
802.0	2.4295296530298263
804.0	2.4295296530298263
806.0	2.4295296530298263
808.0	2.4295296530298263
810.0	2.4295296530298263
812.0	2.4295296530298263
814.0	2.4295296530298263
816.0	2.4295296530298263
818.0	2.4295296530298263
820.0	2.4295296530298263
822.0	2.4295296530298263
824.0	2.4295296530298263
826.0	2.4295296530298263
828.0	2.4295296530298263
830.0	2.4295296530298263
832.0	2.4295296530298263
834.0	2.4295296530298263
836.0	2.4295296530298263
838.0	2.4295296530298263
840.0	2.4295296530298263
842.0	2.4295296530298263
844.0	2.4295296530298263
846.0	2.4295296530298263
848.0	2.4295296530298263
850.0	2.4295296530298263
852.0	2.4295296530298263
854.0	2.4295296530298263
856.0	2.4295296530298263
858.0	2.4295296530298263
860.0	2.4295296530298263
862.0	2.4295296530298263
864.0	2.4295296530298263
866.0	2.4295296530298263
868.0	2.4295296530298263
870.0	2.4295296530298263
872.0	2.4295296530298263
874.0	2.4295296530298263
876.0	2.4295296530298263
878.0	2.4295296530298263
880.0	2.4295296530298263
882.0	2.4295296530298263
884.0	2.4295296530298263
886.0	2.4295296530298263
888.0	2.4295296530298263
890.0	2.4295296530298263
892.0	2.4295296530298263
894.0	2.4295296530298263
896.0	2.4295296530298263
898.0	2.4295296530298263
900.0	2.4295296530298263
902.0	2.4295296530298263
904.0	2.4295296530298263
906.0	2.4295296530298263
908.0	2.4295296530298263
910.0	2.4295296530298263
912.0	2.4295296530298263
914.0	2.4295296530298263
916.0	2.4295296530298263
918.0	2.4295296530298263
920.0	2.4295296530298263
922.0	2.4295296530298263
924.0	2.4295296530298263
926.0	2.4295296530298263
928.0	2.4295296530298263
930.0	2.4295296530298263
932.0	2.4295296530298263
934.0	2.4295296530298263
936.0	2.4295296530298263
938.0	2.4295296530298263
940.0	2.4295296530298263
942.0	2.4295296530298263
944.0	2.4295296530298263
946.0	2.4295296530298263
948.0	2.4295296530298263
950.0	2.4295296530298263
952.0	2.4295296530298263
954.0	2.4295296530298263
956.0	2.4295296530298263
958.0	2.4295296530298263
960.0	2.4295296530298263
962.0	2.4295296530298263
964.0	2.4295296530298263
966.0	2.4295296530298263
968.0	2.4295296530298263
970.0	2.4295296530298263
972.0	2.4295296530298263
974.0	2.4295296530298263
976.0	2.4295296530298263
978.0	2.4295296530298263
980.0	2.4295296530298263
982.0	2.4295296530298263
984.0	2.4295296530298263
986.0	2.4295296530298263
988.0	2.4295296530298263
990.0	2.4295296530298263
992.0	2.4295296530298263
994.0	2.4295296530298263
996.0	2.4295296530298263
998.0	2.4295296530298263
1000.0	2.4295296530298263
1002.0	2.4295296530298263
1004.0	2.4295296530298263
1006.0	2.4295296530298263
1008.0	2.4295296530298263
1010.0	2.4295296530298263
1012.0	2.4295296530298263
1014.0	2.4295296530298263
1016.0	2.4295296530298263
1018.0	2.4295296530298263
1020.0	2.4295296530298263
1022.0	2.4295296530298263
1024.0	2.4295296530298263
1026.0	2.4295296530298263
1028.0	2.4295296530298263
1030.0	2.4295296530298263
1032.0	2.4295296530298263
1034.0	2.4295296530298263
1036.0	2.4295296530298263
1038.0	2.4295296530298263
1040.0	2.4295296530298263
1042.0	2.4295296530298263
1044.0	2.4295296530298263
1046.0	2.4295296530298263
1048.0	2.4295296530298263
1050.0	2.4295296530298263
1052.0	2.4295296530298263
1054.0	2.4295296530298263
1056.0	2.4295296530298263
1058.0	2.4295296530298263
1060.0	2.4295296530298263
1062.0	2.4295296530298263
1064.0	2.4295296530298263
1066.0	2.4295296530298263
1068.0	2.4295296530298263
1070.0	2.4295296530298263
1072.0	2.4295296530298263
1074.0	2.4295296530298263
1076.0	2.4295296530298263
1078.0	2.4295296530298263
1080.0	2.4295296530298263
1082.0	2.4295296530298263
1084.0	2.4295296530298263
1086.0	2.4295296530298263
1088.0	2.4295296530298263
1090.0	2.4295296530298263
1092.0	2.4295296530298263
1094.0	2.4295296530298263
1096.0	2.4295296530298263
1098.0	2.4295296530298263
1100.0	2.4295296530298263
1102.0	2.4295296530298263
1104.0	2.4295296530298263
1106.0	2.4295296530298263
1108.0	2.4295296530298263
1110.0	2.4295296530298263
1112.0	2.4295296530298263
1114.0	2.4295296530298263
1116.0	2.4295296530298263
1118.0	2.4295296530298263
1120.0	2.4295296530298263
1122.0	2.4295296530298263
1124.0	2.4295296530298263
1126.0	2.4295296530298263
1128.0	2.4295296530298263
1130.0	2.4295296530298263
1132.0	2.4295296530298263
1134.0	2.4295296530298263
1136.0	2.4295296530298263
1138.0	2.4295296530298263
1140.0	2.4295296530298263
1142.0	2.4295296530298263
1144.0	2.4295296530298263
1146.0	2.4295296530298263
1148.0	2.4295296530298263
1150.0	2.4295296530298263
1152.0	2.4295296530298263
1154.0	2.4295296530298263
1156.0	2.4295296530298263
1158.0	2.4295296530298263
1160.0	2.4295296530298263
1162.0	2.4295296530298263
1164.0	2.4295296530298263
1166.0	2.4295296530298263
1168.0	2.4295296530298263
1170.0	2.4295296530298263
1172.0	2.4295296530298263
1174.0	2.4295296530298263
1176.0	2.4295296530298263
1178.0	2.4295296530298263
1180.0	2.4295296530298263
1182.0	2.4295296530298263
1184.0	2.4295296530298263
1186.0	2.4295296530298263
1188.0	2.4295296530298263
1190.0	2.4295296530298263
1192.0	2.4295296530298263
1194.0	2.4295296530298263
1196.0	2.4295296530298263
1198.0	2.4295296530298263
1200.0	2.4295296530298263
1202.0	2.4295296530298263
1204.0	2.4295296530298263
1206.0	2.4295296530298263
1208.0	2.4295296530298263
1210.0	2.4295296530298263
1212.0	2.4295296530298263
1214.0	2.4295296530298263
1216.0	2.4295296530298263
1218.0	2.4295296530298263
1220.0	2.4295296530298263
1222.0	2.4295296530298263
1224.0	2.4295296530298263
1226.0	2.4295296530298263
1228.0	2.4295296530298263
1230.0	2.4295296530298263
1232.0	2.4295296530298263
1234.0	2.4295296530298263
1236.0	2.4295296530298263
1238.0	2.4295296530298263
1240.0	2.4295296530298263
1242.0	2.4295296530298263
1244.0	2.4295296530298263
1246.0	2.4295296530298263
1248.0	2.4295296530298263
1250.0	2.4295296530298263
1252.0	2.4295296530298263
1254.0	2.4295296530298263
1256.0	2.4295296530298263
1258.0	2.4295296530298263
1260.0	2.4295296530298263
1262.0	2.4295296530298263
1264.0	2.4295296530298263
1266.0	2.4295296530298263
1268.0	2.4295296530298263
1270.0	2.4295296530298263
1272.0	2.4295296530298263
1274.0	2.4295296530298263
1276.0	2.4295296530298263
1278.0	2.4295296530298263
1280.0	2.4295296530298263
1282.0	2.4295296530298263
1284.0	2.4295296530298263
1286.0	2.4295296530298263
1288.0	2.4295296530298263
1290.0	2.4295296530298263
1292.0	2.4295296530298263
1294.0	2.4295296530298263
1296.0	2.4295296530298263
1298.0	2.4295296530298263
1300.0	2.4295296530298263
1302.0	2.4295296530298263
1304.0	2.4295296530298263
1306.0	2.4295296530298263
1308.0	2.4295296530298263
1310.0	2.4295296530298263
1312.0	2.4295296530298263
1314.0	2.4295296530298263
1316.0	2.4295296530298263
1318.0	2.4295296530298263
1320.0	2.4295296530298263
1322.0	2.4295296530298263
1324.0	2.4295296530298263
1326.0	2.4295296530298263
1328.0	2.4295296530298263
1330.0	2.4295296530298263
1332.0	2.4295296530298263
1334.0	2.4295296530298263
1336.0	2.4295296530298263
1338.0	2.4295296530298263
1340.0	2.4295296530298263
1342.0	2.4295296530298263
1344.0	2.4295296530298263
1346.0	2.4295296530298263
1348.0	2.4295296530298263
1350.0	2.4295296530298263
1352.0	2.4295296530298263
1354.0	2.4295296530298263
1356.0	2.4295296530298263
1358.0	2.4295296530298263
1360.0	2.4295296530298263
1362.0	2.4295296530298263
1364.0	2.4295296530298263
1366.0	2.4295296530298263
1368.0	2.4295296530298263
1370.0	2.4295296530298263
1372.0	2.4295296530298263
1374.0	2.4295296530298263
1376.0	2.4295296530298263
1378.0	2.4295296530298263
1380.0	2.4295296530298263
1382.0	2.4295296530298263
1384.0	2.4295296530298263
1386.0	2.4295296530298263
1388.0	2.4295296530298263
1390.0	2.4295296530298263
1392.0	2.4295296530298263
1394.0	2.4295296530298263
1396.0	2.4295296530298263
1398.0	2.4295296530298263
1400.0	2.4295296530298263
1402.0	2.4295296530298263
1404.0	2.4295296530298263
1406.0	2.4295296530298263
1408.0	2.4295296530298263
1410.0	2.4295296530298263
1412.0	2.4295296530298263
1414.0	2.4295296530298263
1416.0	2.4295296530298263
1418.0	2.4295296530298263
1420.0	2.4295296530298263
1422.0	2.4295296530298263
1424.0	2.4295296530298263
1426.0	2.4295296530298263
1428.0	2.4295296530298263
1430.0	2.4295296530298263
1432.0	2.4295296530298263
1434.0	2.4295296530298263
1436.0	2.4295296530298263
1438.0	2.4295296530298263
1440.0	2.4295296530298263
1442.0	2.4295296530298263
1444.0	2.4295296530298263
1446.0	2.4295296530298263
1448.0	2.4295296530298263
1450.0	2.4295296530298263
1452.0	2.4295296530298263
1454.0	2.4295296530298263
1456.0	2.4295296530298263
1458.0	2.4295296530298263
1460.0	2.4295296530298263
1462.0	2.4295296530298263
1464.0	2.4295296530298263
1466.0	2.4295296530298263
1468.0	2.4295296530298263
1470.0	2.4295296530298263
1472.0	2.4295296530298263
1474.0	2.4295296530298263
1476.0	2.4295296530298263
1478.0	2.4295296530298263
1480.0	2.4295296530298263
1482.0	2.4295296530298263
1484.0	2.4295296530298263
1486.0	2.4295296530298263
1488.0	2.4295296530298263
1490.0	2.4295296530298263
1492.0	2.4295296530298263
1494.0	2.4295296530298263
1496.0	2.4295296530298263
1498.0	2.4295296530298263
1500.0	2.4295296530298263
1502.0	2.4295296530298263
1504.0	2.4295296530298263
1506.0	2.4295296530298263
1508.0	2.4295296530298263
1510.0	2.4295296530298263
1512.0	2.4295296530298263
1514.0	2.4295296530298263
1516.0	2.4295296530298263
1518.0	2.4295296530298263
1520.0	2.4295296530298263
1522.0	2.4295296530298263
1524.0	2.4295296530298263
1526.0	2.4295296530298263
1528.0	2.4295296530298263
1530.0	2.4295296530298263
1532.0	2.4295296530298263
1534.0	2.4295296530298263
1536.0	2.4295296530298263
1538.0	2.4295296530298263
1540.0	2.4295296530298263
1542.0	2.4295296530298263
1544.0	2.4295296530298263
1546.0	2.4295296530298263
1548.0	2.4295296530298263
1550.0	2.4295296530298263
1552.0	2.4295296530298263
1554.0	2.4295296530298263
1556.0	2.4295296530298263
1558.0	2.4295296530298263
1560.0	2.4295296530298263
1562.0	2.4295296530298263
1564.0	2.4295296530298263
1566.0	2.4295296530298263
1568.0	2.4295296530298263
1570.0	2.4295296530298263
1572.0	2.4295296530298263
1574.0	2.4295296530298263
1576.0	2.4295296530298263
1578.0	2.4295296530298263
1580.0	2.4295296530298263
1582.0	2.4295296530298263
1584.0	2.4295296530298263
1586.0	2.4295296530298263
1588.0	2.4295296530298263
1590.0	2.4295296530298263
1592.0	2.4295296530298263
1594.0	2.4295296530298263
1596.0	2.4295296530298263
1598.0	2.4295296530298263
1600.0	2.4295296530298263
1602.0	2.4295296530298263
1604.0	2.4295296530298263
1606.0	2.4295296530298263
1608.0	2.4295296530298263
1610.0	2.4295296530298263
1612.0	2.4295296530298263
1614.0	2.4295296530298263
1616.0	2.4295296530298263
1618.0	2.4295296530298263
1620.0	2.4295296530298263
1622.0	2.4295296530298263
1624.0	2.4295296530298263
1626.0	2.4295296530298263
1628.0	2.4295296530298263
1630.0	2.4295296530298263
1632.0	2.4295296530298263
1634.0	2.4295296530298263
1636.0	2.4295296530298263
1638.0	2.4295296530298263
1640.0	2.4295296530298263
1642.0	2.4295296530298263
1644.0	2.4295296530298263
1646.0	2.4295296530298263
1648.0	2.4295296530298263
1650.0	2.4295296530298263
1652.0	2.4295296530298263
1654.0	2.4295296530298263
1656.0	2.4295296530298263
1658.0	2.4295296530298263
1660.0	2.4295296530298263
1662.0	2.4295296530298263
1664.0	2.4295296530298263
1666.0	2.4295296530298263
1668.0	2.4295296530298263
1670.0	2.4295296530298263
1672.0	2.4295296530298263
1674.0	2.4295296530298263
1676.0	2.4295296530298263
1678.0	2.4295296530298263
1680.0	2.4295296530298263
1682.0	2.4295296530298263
1684.0	2.4295296530298263
1686.0	2.4295296530298263
1688.0	2.4295296530298263
1690.0	2.4295296530298263
1692.0	2.4295296530298263
1694.0	2.4295296530298263
1696.0	2.4295296530298263
1698.0	2.4295296530298263
1700.0	2.4295296530298263
1702.0	2.4295296530298263
1704.0	2.4295296530298263
1706.0	2.4295296530298263
1708.0	2.4295296530298263
1710.0	2.4295296530298263
1712.0	2.4295296530298263
1714.0	2.4295296530298263
1716.0	2.4295296530298263
1718.0	2.4295296530298263
1720.0	2.4295296530298263
1722.0	2.4295296530298263
1724.0	2.4295296530298263
1726.0	2.4295296530298263
1728.0	2.4295296530298263
1730.0	2.4295296530298263
1732.0	2.4295296530298263
1734.0	2.4295296530298263
1736.0	2.4295296530298263
1738.0	2.4295296530298263
1740.0	2.4295296530298263
1742.0	2.4295296530298263
1744.0	2.4295296530298263
1746.0	2.4295296530298263
1748.0	2.4295296530298263
1750.0	2.4295296530298263
1752.0	2.4295296530298263
1754.0	2.4295296530298263
1756.0	2.4295296530298263
1758.0	2.4295296530298263
1760.0	2.4295296530298263
1762.0	2.4295296530298263
1764.0	2.4295296530298263
1766.0	2.4295296530298263
1768.0	2.4295296530298263
1770.0	2.4295296530298263
1772.0	2.4295296530298263
1774.0	2.4295296530298263
1776.0	2.4295296530298263
1778.0	2.4295296530298263
1780.0	2.4295296530298263
1782.0	2.4295296530298263
1784.0	2.4295296530298263
1786.0	2.4295296530298263
1788.0	2.4295296530298263
1790.0	2.4295296530298263
1792.0	2.4295296530298263
1794.0	2.4295296530298263
1796.0	2.4295296530298263
1798.0	2.4295296530298263
1800.0	2.4295296530298263
1802.0	2.4295296530298263
1804.0	2.4295296530298263
1806.0	2.4295296530298263
1808.0	2.4295296530298263
1810.0	2.4295296530298263
1812.0	2.4295296530298263
1814.0	2.4295296530298263
1816.0	2.4295296530298263
1818.0	2.4295296530298263
1820.0	2.4295296530298263
1822.0	2.4295296530298263
1824.0	2.4295296530298263
1826.0	2.4295296530298263
1828.0	2.4295296530298263
1830.0	2.4295296530298263
1832.0	2.4295296530298263
1834.0	2.4295296530298263
1836.0	2.4295296530298263
1838.0	2.4295296530298263
1840.0	2.4295296530298263
1842.0	2.4295296530298263
1844.0	2.4295296530298263
1846.0	2.4295296530298263
1848.0	2.4295296530298263
1850.0	2.4295296530298263
1852.0	2.4295296530298263
1854.0	2.4295296530298263
1856.0	2.4295296530298263
1858.0	2.4295296530298263
1860.0	2.4295296530298263
1862.0	2.4295296530298263
1864.0	2.4295296530298263
1866.0	2.4295296530298263
1868.0	2.4295296530298263
1870.0	2.4295296530298263
1872.0	2.4295296530298263
1874.0	2.4295296530298263
1876.0	2.4295296530298263
1878.0	2.4295296530298263
1880.0	2.4295296530298263
1882.0	2.4295296530298263
1884.0	2.4295296530298263
1886.0	2.4295296530298263
1888.0	2.4295296530298263
1890.0	2.4295296530298263
1892.0	2.4295296530298263
1894.0	2.4295296530298263
1896.0	2.4295296530298263
1898.0	2.4295296530298263
1900.0	2.4295296530298263
1902.0	2.4295296530298263
1904.0	2.4295296530298263
1906.0	2.4295296530298263
1908.0	2.4295296530298263
1910.0	2.4295296530298263
1912.0	2.4295296530298263
1914.0	2.4295296530298263
1916.0	2.4295296530298263
1918.0	2.4295296530298263
1920.0	2.4295296530298263
1922.0	2.4295296530298263
1924.0	2.4295296530298263
1926.0	2.4295296530298263
1928.0	2.4295296530298263
1930.0	2.4295296530298263
1932.0	2.4295296530298263
1934.0	2.4295296530298263
1936.0	2.4295296530298263
1938.0	2.4295296530298263
1940.0	2.4295296530298263
1942.0	2.4295296530298263
1944.0	2.4295296530298263
1946.0	2.4295296530298263
1948.0	2.4295296530298263
1950.0	2.4295296530298263
1952.0	2.4295296530298263
1954.0	2.4295296530298263
1956.0	2.4295296530298263
1958.0	2.4295296530298263
1960.0	2.4295296530298263
1962.0	2.4295296530298263
1964.0	2.4295296530298263
1966.0	2.4295296530298263
1968.0	2.4295296530298263
1970.0	2.4295296530298263
1972.0	2.4295296530298263
1974.0	2.4295296530298263
1976.0	2.4295296530298263
1978.0	2.4295296530298263
1980.0	2.4295296530298263
1982.0	2.4295296530298263
1984.0	2.4295296530298263
1986.0	2.4295296530298263
1988.0	2.4295296530298263
1990.0	2.4295296530298263
1992.0	2.4295296530298263
1994.0	2.4295296530298263
1996.0	2.4295296530298263
1998.0	2.4295296530298263
2000.0	2.4295296530298263


==> TeX/Tikz/plot_data/logreg/gam/Nesterov_6414_123_1_1.txt <==
2.0	0.5372881666699417
4.0	0.5372881666699417
6.0	0.5372881666699417
8.0	0.5372881666699417
10.0	0.5372881666699417
12.0	0.5372881666699417
14.0	0.5372881666699417
16.0	0.5372881666699417
18.0	0.5372881666699417
20.0	0.5372881666699417
22.0	0.5372881666699417
24.0	0.5372881666699417
26.0	0.5372881666699417
28.0	0.5372881666699417
30.0	0.5372881666699417
32.0	0.5372881666699417
34.0	0.5372881666699417
36.0	0.5372881666699417
38.0	0.5372881666699417
40.0	0.5372881666699417
42.0	0.5372881666699417
44.0	0.5372881666699417
46.0	0.5372881666699417
48.0	0.5372881666699417
50.0	0.5372881666699417
52.0	0.5372881666699417
54.0	0.5372881666699417
56.0	0.5372881666699417
58.0	0.5372881666699417
60.0	0.5372881666699417
62.0	0.5372881666699417
64.0	0.5372881666699417
66.0	0.5372881666699417
68.0	0.5372881666699417
70.0	0.5372881666699417
72.0	0.5372881666699417
74.0	0.5372881666699417
76.0	0.5372881666699417
78.0	0.5372881666699417
80.0	0.5372881666699417
82.0	0.5372881666699417
84.0	0.5372881666699417
86.0	0.5372881666699417
88.0	0.5372881666699417
90.0	0.5372881666699417
92.0	0.5372881666699417
94.0	0.5372881666699417
96.0	0.5372881666699417
98.0	0.5372881666699417
100.0	0.5372881666699417
102.0	0.5372881666699417
104.0	0.5372881666699417
106.0	0.5372881666699417
108.0	0.5372881666699417
110.0	0.5372881666699417
112.0	0.5372881666699417
114.0	0.5372881666699417
116.0	0.5372881666699417
118.0	0.5372881666699417
120.0	0.5372881666699417
122.0	0.5372881666699417
124.0	0.5372881666699417
126.0	0.5372881666699417
128.0	0.5372881666699417
130.0	0.5372881666699417
132.0	0.5372881666699417
134.0	0.5372881666699417
136.0	0.5372881666699417
138.0	0.5372881666699417
140.0	0.5372881666699417
142.0	0.5372881666699417
144.0	0.5372881666699417
146.0	0.5372881666699417
148.0	0.5372881666699417
150.0	0.5372881666699417
152.0	0.5372881666699417
154.0	0.5372881666699417
156.0	0.5372881666699417
158.0	0.5372881666699417
160.0	0.5372881666699417
162.0	0.5372881666699417
164.0	0.5372881666699417
166.0	0.5372881666699417
168.0	0.5372881666699417
170.0	0.5372881666699417
172.0	0.5372881666699417
174.0	0.5372881666699417
176.0	0.5372881666699417
178.0	0.5372881666699417
180.0	0.5372881666699417
182.0	0.5372881666699417
184.0	0.5372881666699417
186.0	0.5372881666699417
188.0	0.5372881666699417
190.0	0.5372881666699417
192.0	0.5372881666699417
194.0	0.5372881666699417
196.0	0.5372881666699417
198.0	0.5372881666699417
200.0	0.5372881666699417
202.0	0.5372881666699417
204.0	0.5372881666699417
206.0	0.5372881666699417
208.0	0.5372881666699417
210.0	0.5372881666699417
212.0	0.5372881666699417
214.0	0.5372881666699417
216.0	0.5372881666699417
218.0	0.5372881666699417
220.0	0.5372881666699417
222.0	0.5372881666699417
224.0	0.5372881666699417
226.0	0.5372881666699417
228.0	0.5372881666699417
230.0	0.5372881666699417
232.0	0.5372881666699417
234.0	0.5372881666699417
236.0	0.5372881666699417
238.0	0.5372881666699417
240.0	0.5372881666699417
242.0	0.5372881666699417
244.0	0.5372881666699417
246.0	0.5372881666699417
248.0	0.5372881666699417
250.0	0.5372881666699417
252.0	0.5372881666699417
254.0	0.5372881666699417
256.0	0.5372881666699417
258.0	0.5372881666699417
260.0	0.5372881666699417
262.0	0.5372881666699417
264.0	0.5372881666699417
266.0	0.5372881666699417
268.0	0.5372881666699417
270.0	0.5372881666699417
272.0	0.5372881666699417
274.0	0.5372881666699417
276.0	0.5372881666699417
278.0	0.5372881666699417
280.0	0.5372881666699417
282.0	0.5372881666699417
284.0	0.5372881666699417
286.0	0.5372881666699417
288.0	0.5372881666699417
290.0	0.5372881666699417
292.0	0.5372881666699417
294.0	0.5372881666699417
296.0	0.5372881666699417
298.0	0.5372881666699417
300.0	0.5372881666699417
302.0	0.5372881666699417
304.0	0.5372881666699417
306.0	0.5372881666699417
308.0	0.5372881666699417
310.0	0.5372881666699417
312.0	0.5372881666699417
314.0	0.5372881666699417
316.0	0.5372881666699417
318.0	0.5372881666699417
320.0	0.5372881666699417
322.0	0.5372881666699417
324.0	0.5372881666699417
326.0	0.5372881666699417
328.0	0.5372881666699417
330.0	0.5372881666699417
332.0	0.5372881666699417
334.0	0.5372881666699417
336.0	0.5372881666699417
338.0	0.5372881666699417
340.0	0.5372881666699417
342.0	0.5372881666699417
344.0	0.5372881666699417
346.0	0.5372881666699417
348.0	0.5372881666699417
350.0	0.5372881666699417
352.0	0.5372881666699417
354.0	0.5372881666699417
356.0	0.5372881666699417
358.0	0.5372881666699417
360.0	0.5372881666699417
362.0	0.5372881666699417
364.0	0.5372881666699417
366.0	0.5372881666699417
368.0	0.5372881666699417
370.0	0.5372881666699417
372.0	0.5372881666699417
374.0	0.5372881666699417
376.0	0.5372881666699417
378.0	0.5372881666699417
380.0	0.5372881666699417
382.0	0.5372881666699417
384.0	0.5372881666699417
386.0	0.5372881666699417
388.0	0.5372881666699417
390.0	0.5372881666699417
392.0	0.5372881666699417
394.0	0.5372881666699417
396.0	0.5372881666699417
398.0	0.5372881666699417
400.0	0.5372881666699417
402.0	0.5372881666699417
404.0	0.5372881666699417
406.0	0.5372881666699417
408.0	0.5372881666699417
410.0	0.5372881666699417
412.0	0.5372881666699417
414.0	0.5372881666699417
416.0	0.5372881666699417
418.0	0.5372881666699417
420.0	0.5372881666699417
422.0	0.5372881666699417
424.0	0.5372881666699417
426.0	0.5372881666699417
428.0	0.5372881666699417
430.0	0.5372881666699417
432.0	0.5372881666699417
434.0	0.5372881666699417
436.0	0.5372881666699417
438.0	0.5372881666699417
440.0	0.5372881666699417
442.0	0.5372881666699417
444.0	0.5372881666699417
446.0	0.5372881666699417
448.0	0.5372881666699417
450.0	0.5372881666699417
452.0	0.5372881666699417
454.0	0.5372881666699417
456.0	0.5372881666699417
458.0	0.5372881666699417
460.0	0.5372881666699417
462.0	0.5372881666699417
464.0	0.5372881666699417
466.0	0.5372881666699417
468.0	0.5372881666699417
470.0	0.5372881666699417
472.0	0.5372881666699417
474.0	0.5372881666699417
476.0	0.5372881666699417
478.0	0.5372881666699417
480.0	0.5372881666699417
482.0	0.5372881666699417
484.0	0.5372881666699417
486.0	0.5372881666699417
488.0	0.5372881666699417
490.0	0.5372881666699417
492.0	0.5372881666699417
494.0	0.5372881666699417
496.0	0.5372881666699417
498.0	0.5372881666699417
500.0	0.5372881666699417
502.0	0.5372881666699417
504.0	0.5372881666699417
506.0	0.5372881666699417
508.0	0.5372881666699417
510.0	0.5372881666699417
512.0	0.5372881666699417
514.0	0.5372881666699417
516.0	0.5372881666699417
518.0	0.5372881666699417
520.0	0.5372881666699417
522.0	0.5372881666699417
524.0	0.5372881666699417
526.0	0.5372881666699417
528.0	0.5372881666699417
530.0	0.5372881666699417
532.0	0.5372881666699417
534.0	0.5372881666699417
536.0	0.5372881666699417
538.0	0.5372881666699417
540.0	0.5372881666699417
542.0	0.5372881666699417
544.0	0.5372881666699417
546.0	0.5372881666699417
548.0	0.5372881666699417
550.0	0.5372881666699417
552.0	0.5372881666699417
554.0	0.5372881666699417
556.0	0.5372881666699417
558.0	0.5372881666699417
560.0	0.5372881666699417
562.0	0.5372881666699417
564.0	0.5372881666699417
566.0	0.5372881666699417
568.0	0.5372881666699417
570.0	0.5372881666699417
572.0	0.5372881666699417
574.0	0.5372881666699417
576.0	0.5372881666699417
578.0	0.5372881666699417
580.0	0.5372881666699417
582.0	0.5372881666699417
584.0	0.5372881666699417
586.0	0.5372881666699417
588.0	0.5372881666699417
590.0	0.5372881666699417
592.0	0.5372881666699417
594.0	0.5372881666699417
596.0	0.5372881666699417
598.0	0.5372881666699417
600.0	0.5372881666699417
602.0	0.5372881666699417
604.0	0.5372881666699417
606.0	0.5372881666699417
608.0	0.5372881666699417
610.0	0.5372881666699417
612.0	0.5372881666699417
614.0	0.5372881666699417
616.0	0.5372881666699417
618.0	0.5372881666699417
620.0	0.5372881666699417
622.0	0.5372881666699417
624.0	0.5372881666699417
626.0	0.5372881666699417
628.0	0.5372881666699417
630.0	0.5372881666699417
632.0	0.5372881666699417
634.0	0.5372881666699417
636.0	0.5372881666699417
638.0	0.5372881666699417
640.0	0.5372881666699417
642.0	0.5372881666699417
644.0	0.5372881666699417
646.0	0.5372881666699417
648.0	0.5372881666699417
650.0	0.5372881666699417
652.0	0.5372881666699417
654.0	0.5372881666699417
656.0	0.5372881666699417
658.0	0.5372881666699417
660.0	0.5372881666699417
662.0	0.5372881666699417
664.0	0.5372881666699417
666.0	0.5372881666699417
668.0	0.5372881666699417
670.0	0.5372881666699417
672.0	0.5372881666699417
674.0	0.5372881666699417
676.0	0.5372881666699417
678.0	0.5372881666699417
680.0	0.5372881666699417
682.0	0.5372881666699417
684.0	0.5372881666699417
686.0	0.5372881666699417
688.0	0.5372881666699417
690.0	0.5372881666699417
692.0	0.5372881666699417
694.0	0.5372881666699417
696.0	0.5372881666699417
698.0	0.5372881666699417
700.0	0.5372881666699417
702.0	0.5372881666699417
704.0	0.5372881666699417
706.0	0.5372881666699417
708.0	0.5372881666699417
710.0	0.5372881666699417
712.0	0.5372881666699417
714.0	0.5372881666699417
716.0	0.5372881666699417
718.0	0.5372881666699417
720.0	0.5372881666699417
722.0	0.5372881666699417
724.0	0.5372881666699417
726.0	0.5372881666699417
728.0	0.5372881666699417
730.0	0.5372881666699417
732.0	0.5372881666699417
734.0	0.5372881666699417
736.0	0.5372881666699417
738.0	0.5372881666699417
740.0	0.5372881666699417
742.0	0.5372881666699417
744.0	0.5372881666699417
746.0	0.5372881666699417
748.0	0.5372881666699417
750.0	0.5372881666699417
752.0	0.5372881666699417
754.0	0.5372881666699417
756.0	0.5372881666699417
758.0	0.5372881666699417
760.0	0.5372881666699417
762.0	0.5372881666699417
764.0	0.5372881666699417
766.0	0.5372881666699417
768.0	0.5372881666699417
770.0	0.5372881666699417
772.0	0.5372881666699417
774.0	0.5372881666699417
776.0	0.5372881666699417
778.0	0.5372881666699417
780.0	0.5372881666699417
782.0	0.5372881666699417
784.0	0.5372881666699417
786.0	0.5372881666699417
788.0	0.5372881666699417
790.0	0.5372881666699417
792.0	0.5372881666699417
794.0	0.5372881666699417
796.0	0.5372881666699417
798.0	0.5372881666699417
800.0	0.5372881666699417
802.0	0.5372881666699417
804.0	0.5372881666699417
806.0	0.5372881666699417
808.0	0.5372881666699417
810.0	0.5372881666699417
812.0	0.5372881666699417
814.0	0.5372881666699417
816.0	0.5372881666699417
818.0	0.5372881666699417
820.0	0.5372881666699417
822.0	0.5372881666699417
824.0	0.5372881666699417
826.0	0.5372881666699417
828.0	0.5372881666699417
830.0	0.5372881666699417
832.0	0.5372881666699417
834.0	0.5372881666699417
836.0	0.5372881666699417
838.0	0.5372881666699417
840.0	0.5372881666699417
842.0	0.5372881666699417
844.0	0.5372881666699417
846.0	0.5372881666699417
848.0	0.5372881666699417
850.0	0.5372881666699417
852.0	0.5372881666699417
854.0	0.5372881666699417
856.0	0.5372881666699417
858.0	0.5372881666699417
860.0	0.5372881666699417
862.0	0.5372881666699417
864.0	0.5372881666699417
866.0	0.5372881666699417
868.0	0.5372881666699417
870.0	0.5372881666699417
872.0	0.5372881666699417
874.0	0.5372881666699417
876.0	0.5372881666699417
878.0	0.5372881666699417
880.0	0.5372881666699417
882.0	0.5372881666699417
884.0	0.5372881666699417
886.0	0.5372881666699417
888.0	0.5372881666699417
890.0	0.5372881666699417
892.0	0.5372881666699417
894.0	0.5372881666699417
896.0	0.5372881666699417
898.0	0.5372881666699417
900.0	0.5372881666699417
902.0	0.5372881666699417
904.0	0.5372881666699417
906.0	0.5372881666699417
908.0	0.5372881666699417
910.0	0.5372881666699417
912.0	0.5372881666699417
914.0	0.5372881666699417
916.0	0.5372881666699417
918.0	0.5372881666699417
920.0	0.5372881666699417
922.0	0.5372881666699417
924.0	0.5372881666699417
926.0	0.5372881666699417
928.0	0.5372881666699417
930.0	0.5372881666699417
932.0	0.5372881666699417
934.0	0.5372881666699417
936.0	0.5372881666699417
938.0	0.5372881666699417
940.0	0.5372881666699417
942.0	0.5372881666699417
944.0	0.5372881666699417
946.0	0.5372881666699417
948.0	0.5372881666699417
950.0	0.5372881666699417
952.0	0.5372881666699417
954.0	0.5372881666699417
956.0	0.5372881666699417
958.0	0.5372881666699417
960.0	0.5372881666699417
962.0	0.5372881666699417
964.0	0.5372881666699417
966.0	0.5372881666699417
968.0	0.5372881666699417
970.0	0.5372881666699417
972.0	0.5372881666699417
974.0	0.5372881666699417
976.0	0.5372881666699417
978.0	0.5372881666699417
980.0	0.5372881666699417
982.0	0.5372881666699417
984.0	0.5372881666699417
986.0	0.5372881666699417
988.0	0.5372881666699417
990.0	0.5372881666699417
992.0	0.5372881666699417
994.0	0.5372881666699417
996.0	0.5372881666699417
998.0	0.5372881666699417
1000.0	0.5372881666699417
1002.0	0.5372881666699417
1004.0	0.5372881666699417
1006.0	0.5372881666699417
1008.0	0.5372881666699417
1010.0	0.5372881666699417
1012.0	0.5372881666699417
1014.0	0.5372881666699417
1016.0	0.5372881666699417
1018.0	0.5372881666699417
1020.0	0.5372881666699417
1022.0	0.5372881666699417
1024.0	0.5372881666699417
1026.0	0.5372881666699417
1028.0	0.5372881666699417
1030.0	0.5372881666699417
1032.0	0.5372881666699417
1034.0	0.5372881666699417
1036.0	0.5372881666699417
1038.0	0.5372881666699417
1040.0	0.5372881666699417
1042.0	0.5372881666699417
1044.0	0.5372881666699417
1046.0	0.5372881666699417
1048.0	0.5372881666699417
1050.0	0.5372881666699417
1052.0	0.5372881666699417
1054.0	0.5372881666699417
1056.0	0.5372881666699417
1058.0	0.5372881666699417
1060.0	0.5372881666699417
1062.0	0.5372881666699417
1064.0	0.5372881666699417
1066.0	0.5372881666699417
1068.0	0.5372881666699417
1070.0	0.5372881666699417
1072.0	0.5372881666699417
1074.0	0.5372881666699417
1076.0	0.5372881666699417
1078.0	0.5372881666699417
1080.0	0.5372881666699417
1082.0	0.5372881666699417
1084.0	0.5372881666699417
1086.0	0.5372881666699417
1088.0	0.5372881666699417
1090.0	0.5372881666699417
1092.0	0.5372881666699417
1094.0	0.5372881666699417
1096.0	0.5372881666699417
1098.0	0.5372881666699417
1100.0	0.5372881666699417
1102.0	0.5372881666699417
1104.0	0.5372881666699417
1106.0	0.5372881666699417
1108.0	0.5372881666699417
1110.0	0.5372881666699417
1112.0	0.5372881666699417
1114.0	0.5372881666699417
1116.0	0.5372881666699417
1118.0	0.5372881666699417
1120.0	0.5372881666699417
1122.0	0.5372881666699417
1124.0	0.5372881666699417
1126.0	0.5372881666699417
1128.0	0.5372881666699417
1130.0	0.5372881666699417
1132.0	0.5372881666699417
1134.0	0.5372881666699417
1136.0	0.5372881666699417
1138.0	0.5372881666699417
1140.0	0.5372881666699417
1142.0	0.5372881666699417
1144.0	0.5372881666699417
1146.0	0.5372881666699417
1148.0	0.5372881666699417
1150.0	0.5372881666699417
1152.0	0.5372881666699417
1154.0	0.5372881666699417
1156.0	0.5372881666699417
1158.0	0.5372881666699417
1160.0	0.5372881666699417
1162.0	0.5372881666699417
1164.0	0.5372881666699417
1166.0	0.5372881666699417
1168.0	0.5372881666699417
1170.0	0.5372881666699417
1172.0	0.5372881666699417
1174.0	0.5372881666699417
1176.0	0.5372881666699417
1178.0	0.5372881666699417
1180.0	0.5372881666699417
1182.0	0.5372881666699417
1184.0	0.5372881666699417
1186.0	0.5372881666699417
1188.0	0.5372881666699417
1190.0	0.5372881666699417
1192.0	0.5372881666699417
1194.0	0.5372881666699417
1196.0	0.5372881666699417
1198.0	0.5372881666699417
1200.0	0.5372881666699417
1202.0	0.5372881666699417
1204.0	0.5372881666699417
1206.0	0.5372881666699417
1208.0	0.5372881666699417
1210.0	0.5372881666699417
1212.0	0.5372881666699417
1214.0	0.5372881666699417
1216.0	0.5372881666699417
1218.0	0.5372881666699417
1220.0	0.5372881666699417
1222.0	0.5372881666699417
1224.0	0.5372881666699417
1226.0	0.5372881666699417
1228.0	0.5372881666699417
1230.0	0.5372881666699417
1232.0	0.5372881666699417
1234.0	0.5372881666699417
1236.0	0.5372881666699417
1238.0	0.5372881666699417
1240.0	0.5372881666699417
1242.0	0.5372881666699417
1244.0	0.5372881666699417
1246.0	0.5372881666699417
1248.0	0.5372881666699417
1250.0	0.5372881666699417
1252.0	0.5372881666699417
1254.0	0.5372881666699417
1256.0	0.5372881666699417
1258.0	0.5372881666699417
1260.0	0.5372881666699417
1262.0	0.5372881666699417
1264.0	0.5372881666699417
1266.0	0.5372881666699417
1268.0	0.5372881666699417
1270.0	0.5372881666699417
1272.0	0.5372881666699417
1274.0	0.5372881666699417
1276.0	0.5372881666699417
1278.0	0.5372881666699417
1280.0	0.5372881666699417
1282.0	0.5372881666699417
1284.0	0.5372881666699417
1286.0	0.5372881666699417
1288.0	0.5372881666699417
1290.0	0.5372881666699417
1292.0	0.5372881666699417
1294.0	0.5372881666699417
1296.0	0.5372881666699417
1298.0	0.5372881666699417
1300.0	0.5372881666699417
1302.0	0.5372881666699417
1304.0	0.5372881666699417
1306.0	0.5372881666699417
1308.0	0.5372881666699417
1310.0	0.5372881666699417
1312.0	0.5372881666699417
1314.0	0.5372881666699417
1316.0	0.5372881666699417
1318.0	0.5372881666699417
1320.0	0.5372881666699417
1322.0	0.5372881666699417
1324.0	0.5372881666699417
1326.0	0.5372881666699417
1328.0	0.5372881666699417
1330.0	0.5372881666699417
1332.0	0.5372881666699417
1334.0	0.5372881666699417
1336.0	0.5372881666699417
1338.0	0.5372881666699417
1340.0	0.5372881666699417
1342.0	0.5372881666699417
1344.0	0.5372881666699417
1346.0	0.5372881666699417
1348.0	0.5372881666699417
1350.0	0.5372881666699417
1352.0	0.5372881666699417
1354.0	0.5372881666699417
1356.0	0.5372881666699417
1358.0	0.5372881666699417
1360.0	0.5372881666699417
1362.0	0.5372881666699417
1364.0	0.5372881666699417
1366.0	0.5372881666699417
1368.0	0.5372881666699417
1370.0	0.5372881666699417
1372.0	0.5372881666699417
1374.0	0.5372881666699417
1376.0	0.5372881666699417
1378.0	0.5372881666699417
1380.0	0.5372881666699417
1382.0	0.5372881666699417
1384.0	0.5372881666699417
1386.0	0.5372881666699417
1388.0	0.5372881666699417
1390.0	0.5372881666699417
1392.0	0.5372881666699417
1394.0	0.5372881666699417
1396.0	0.5372881666699417
1398.0	0.5372881666699417
1400.0	0.5372881666699417
1402.0	0.5372881666699417
1404.0	0.5372881666699417
1406.0	0.5372881666699417
1408.0	0.5372881666699417
1410.0	0.5372881666699417
1412.0	0.5372881666699417
1414.0	0.5372881666699417
1416.0	0.5372881666699417
1418.0	0.5372881666699417
1420.0	0.5372881666699417
1422.0	0.5372881666699417
1424.0	0.5372881666699417
1426.0	0.5372881666699417
1428.0	0.5372881666699417
1430.0	0.5372881666699417
1432.0	0.5372881666699417
1434.0	0.5372881666699417
1436.0	0.5372881666699417
1438.0	0.5372881666699417
1440.0	0.5372881666699417
1442.0	0.5372881666699417
1444.0	0.5372881666699417
1446.0	0.5372881666699417
1448.0	0.5372881666699417
1450.0	0.5372881666699417
1452.0	0.5372881666699417
1454.0	0.5372881666699417
1456.0	0.5372881666699417
1458.0	0.5372881666699417
1460.0	0.5372881666699417
1462.0	0.5372881666699417
1464.0	0.5372881666699417
1466.0	0.5372881666699417
1468.0	0.5372881666699417
1470.0	0.5372881666699417
1472.0	0.5372881666699417
1474.0	0.5372881666699417
1476.0	0.5372881666699417
1478.0	0.5372881666699417
1480.0	0.5372881666699417
1482.0	0.5372881666699417
1484.0	0.5372881666699417
1486.0	0.5372881666699417
1488.0	0.5372881666699417
1490.0	0.5372881666699417
1492.0	0.5372881666699417
1494.0	0.5372881666699417
1496.0	0.5372881666699417
1498.0	0.5372881666699417
1500.0	0.5372881666699417
1502.0	0.5372881666699417
1504.0	0.5372881666699417
1506.0	0.5372881666699417
1508.0	0.5372881666699417
1510.0	0.5372881666699417
1512.0	0.5372881666699417
1514.0	0.5372881666699417
1516.0	0.5372881666699417
1518.0	0.5372881666699417
1520.0	0.5372881666699417
1522.0	0.5372881666699417
1524.0	0.5372881666699417
1526.0	0.5372881666699417
1528.0	0.5372881666699417
1530.0	0.5372881666699417
1532.0	0.5372881666699417
1534.0	0.5372881666699417
1536.0	0.5372881666699417
1538.0	0.5372881666699417
1540.0	0.5372881666699417
1542.0	0.5372881666699417
1544.0	0.5372881666699417
1546.0	0.5372881666699417
1548.0	0.5372881666699417
1550.0	0.5372881666699417
1552.0	0.5372881666699417
1554.0	0.5372881666699417
1556.0	0.5372881666699417
1558.0	0.5372881666699417
1560.0	0.5372881666699417
1562.0	0.5372881666699417
1564.0	0.5372881666699417
1566.0	0.5372881666699417
1568.0	0.5372881666699417
1570.0	0.5372881666699417
1572.0	0.5372881666699417
1574.0	0.5372881666699417
1576.0	0.5372881666699417
1578.0	0.5372881666699417
1580.0	0.5372881666699417
1582.0	0.5372881666699417
1584.0	0.5372881666699417
1586.0	0.5372881666699417
1588.0	0.5372881666699417
1590.0	0.5372881666699417
1592.0	0.5372881666699417
1594.0	0.5372881666699417
1596.0	0.5372881666699417
1598.0	0.5372881666699417
1600.0	0.5372881666699417
1602.0	0.5372881666699417
1604.0	0.5372881666699417
1606.0	0.5372881666699417
1608.0	0.5372881666699417
1610.0	0.5372881666699417
1612.0	0.5372881666699417
1614.0	0.5372881666699417
1616.0	0.5372881666699417
1618.0	0.5372881666699417
1620.0	0.5372881666699417
1622.0	0.5372881666699417
1624.0	0.5372881666699417
1626.0	0.5372881666699417
1628.0	0.5372881666699417
1630.0	0.5372881666699417
1632.0	0.5372881666699417
1634.0	0.5372881666699417
1636.0	0.5372881666699417
1638.0	0.5372881666699417
1640.0	0.5372881666699417
1642.0	0.5372881666699417
1644.0	0.5372881666699417
1646.0	0.5372881666699417
1648.0	0.5372881666699417
1650.0	0.5372881666699417
1652.0	0.5372881666699417
1654.0	0.5372881666699417
1656.0	0.5372881666699417
1658.0	0.5372881666699417
1660.0	0.5372881666699417
1662.0	0.5372881666699417
1664.0	0.5372881666699417
1666.0	0.5372881666699417
1668.0	0.5372881666699417
1670.0	0.5372881666699417
1672.0	0.5372881666699417
1674.0	0.5372881666699417
1676.0	0.5372881666699417
1678.0	0.5372881666699417
1680.0	0.5372881666699417
1682.0	0.5372881666699417
1684.0	0.5372881666699417
1686.0	0.5372881666699417
1688.0	0.5372881666699417
1690.0	0.5372881666699417
1692.0	0.5372881666699417
1694.0	0.5372881666699417
1696.0	0.5372881666699417
1698.0	0.5372881666699417
1700.0	0.5372881666699417
1702.0	0.5372881666699417
1704.0	0.5372881666699417
1706.0	0.5372881666699417
1708.0	0.5372881666699417
1710.0	0.5372881666699417
1712.0	0.5372881666699417
1714.0	0.5372881666699417
1716.0	0.5372881666699417
1718.0	0.5372881666699417
1720.0	0.5372881666699417
1722.0	0.5372881666699417
1724.0	0.5372881666699417
1726.0	0.5372881666699417
1728.0	0.5372881666699417
1730.0	0.5372881666699417
1732.0	0.5372881666699417
1734.0	0.5372881666699417
1736.0	0.5372881666699417
1738.0	0.5372881666699417
1740.0	0.5372881666699417
1742.0	0.5372881666699417
1744.0	0.5372881666699417
1746.0	0.5372881666699417
1748.0	0.5372881666699417
1750.0	0.5372881666699417
1752.0	0.5372881666699417
1754.0	0.5372881666699417
1756.0	0.5372881666699417
1758.0	0.5372881666699417
1760.0	0.5372881666699417
1762.0	0.5372881666699417
1764.0	0.5372881666699417
1766.0	0.5372881666699417
1768.0	0.5372881666699417
1770.0	0.5372881666699417
1772.0	0.5372881666699417
1774.0	0.5372881666699417
1776.0	0.5372881666699417
1778.0	0.5372881666699417
1780.0	0.5372881666699417
1782.0	0.5372881666699417
1784.0	0.5372881666699417
1786.0	0.5372881666699417
1788.0	0.5372881666699417
1790.0	0.5372881666699417
1792.0	0.5372881666699417
1794.0	0.5372881666699417
1796.0	0.5372881666699417
1798.0	0.5372881666699417
1800.0	0.5372881666699417
1802.0	0.5372881666699417
1804.0	0.5372881666699417
1806.0	0.5372881666699417
1808.0	0.5372881666699417
1810.0	0.5372881666699417
1812.0	0.5372881666699417
1814.0	0.5372881666699417
1816.0	0.5372881666699417
1818.0	0.5372881666699417
1820.0	0.5372881666699417
1822.0	0.5372881666699417
1824.0	0.5372881666699417
1826.0	0.5372881666699417
1828.0	0.5372881666699417
1830.0	0.5372881666699417
1832.0	0.5372881666699417
1834.0	0.5372881666699417
1836.0	0.5372881666699417
1838.0	0.5372881666699417
1840.0	0.5372881666699417
1842.0	0.5372881666699417
1844.0	0.5372881666699417
1846.0	0.5372881666699417
1848.0	0.5372881666699417
1850.0	0.5372881666699417
1852.0	0.5372881666699417
1854.0	0.5372881666699417
1856.0	0.5372881666699417
1858.0	0.5372881666699417
1860.0	0.5372881666699417
1862.0	0.5372881666699417
1864.0	0.5372881666699417
1866.0	0.5372881666699417
1868.0	0.5372881666699417
1870.0	0.5372881666699417
1872.0	0.5372881666699417
1874.0	0.5372881666699417
1876.0	0.5372881666699417
1878.0	0.5372881666699417
1880.0	0.5372881666699417
1882.0	0.5372881666699417
1884.0	0.5372881666699417
1886.0	0.5372881666699417
1888.0	0.5372881666699417
1890.0	0.5372881666699417
1892.0	0.5372881666699417
1894.0	0.5372881666699417
1896.0	0.5372881666699417
1898.0	0.5372881666699417
1900.0	0.5372881666699417
1902.0	0.5372881666699417
1904.0	0.5372881666699417
1906.0	0.5372881666699417
1908.0	0.5372881666699417
1910.0	0.5372881666699417
1912.0	0.5372881666699417
1914.0	0.5372881666699417
1916.0	0.5372881666699417
1918.0	0.5372881666699417
1920.0	0.5372881666699417
1922.0	0.5372881666699417
1924.0	0.5372881666699417
1926.0	0.5372881666699417
1928.0	0.5372881666699417
1930.0	0.5372881666699417
1932.0	0.5372881666699417
1934.0	0.5372881666699417
1936.0	0.5372881666699417
1938.0	0.5372881666699417
1940.0	0.5372881666699417
1942.0	0.5372881666699417
1944.0	0.5372881666699417
1946.0	0.5372881666699417
1948.0	0.5372881666699417
1950.0	0.5372881666699417
1952.0	0.5372881666699417
1954.0	0.5372881666699417
1956.0	0.5372881666699417
1958.0	0.5372881666699417
1960.0	0.5372881666699417
1962.0	0.5372881666699417
1964.0	0.5372881666699417
1966.0	0.5372881666699417
1968.0	0.5372881666699417
1970.0	0.5372881666699417
1972.0	0.5372881666699417
1974.0	0.5372881666699417
1976.0	0.5372881666699417
1978.0	0.5372881666699417
1980.0	0.5372881666699417
1982.0	0.5372881666699417
1984.0	0.5372881666699417
1986.0	0.5372881666699417
1988.0	0.5372881666699417
1990.0	0.5372881666699417
1992.0	0.5372881666699417
1994.0	0.5372881666699417
1996.0	0.5372881666699417
1998.0	0.5372881666699417
2000.0	0.5372881666699417


==> TeX/Tikz/plot_data/logreg/gam/Nesterov_8124_113_1_1.txt <==
2.0	0.34251450341932216
4.0	0.34251450341932216
6.0	0.34251450341932216
8.0	0.34251450341932216
10.0	0.34251450341932216
12.0	0.34251450341932216
14.0	0.34251450341932216
16.0	0.34251450341932216
18.0	0.34251450341932216
20.0	0.34251450341932216
22.0	0.34251450341932216
24.0	0.34251450341932216
26.0	0.34251450341932216
28.0	0.34251450341932216
30.0	0.34251450341932216
32.0	0.34251450341932216
34.0	0.34251450341932216
36.0	0.34251450341932216
38.0	0.34251450341932216
40.0	0.34251450341932216
42.0	0.34251450341932216
44.0	0.34251450341932216
46.0	0.34251450341932216
48.0	0.34251450341932216
50.0	0.34251450341932216
52.0	0.34251450341932216
54.0	0.34251450341932216
56.0	0.34251450341932216
58.0	0.34251450341932216
60.0	0.34251450341932216
62.0	0.34251450341932216
64.0	0.34251450341932216
66.0	0.34251450341932216
68.0	0.34251450341932216
70.0	0.34251450341932216
72.0	0.34251450341932216
74.0	0.34251450341932216
76.0	0.34251450341932216
78.0	0.34251450341932216
80.0	0.34251450341932216
82.0	0.34251450341932216
84.0	0.34251450341932216
86.0	0.34251450341932216
88.0	0.34251450341932216
90.0	0.34251450341932216
92.0	0.34251450341932216
94.0	0.34251450341932216
96.0	0.34251450341932216
98.0	0.34251450341932216
100.0	0.34251450341932216
102.0	0.34251450341932216
104.0	0.34251450341932216
106.0	0.34251450341932216
108.0	0.34251450341932216
110.0	0.34251450341932216
112.0	0.34251450341932216
114.0	0.34251450341932216
116.0	0.34251450341932216
118.0	0.34251450341932216
120.0	0.34251450341932216
122.0	0.34251450341932216
124.0	0.34251450341932216
126.0	0.34251450341932216
128.0	0.34251450341932216
130.0	0.34251450341932216
132.0	0.34251450341932216
134.0	0.34251450341932216
136.0	0.34251450341932216
138.0	0.34251450341932216
140.0	0.34251450341932216
142.0	0.34251450341932216
144.0	0.34251450341932216
146.0	0.34251450341932216
148.0	0.34251450341932216
150.0	0.34251450341932216
152.0	0.34251450341932216
154.0	0.34251450341932216
156.0	0.34251450341932216
158.0	0.34251450341932216
160.0	0.34251450341932216
162.0	0.34251450341932216
164.0	0.34251450341932216
166.0	0.34251450341932216
168.0	0.34251450341932216
170.0	0.34251450341932216
172.0	0.34251450341932216
174.0	0.34251450341932216
176.0	0.34251450341932216
178.0	0.34251450341932216
180.0	0.34251450341932216
182.0	0.34251450341932216
184.0	0.34251450341932216
186.0	0.34251450341932216
188.0	0.34251450341932216
190.0	0.34251450341932216
192.0	0.34251450341932216
194.0	0.34251450341932216
196.0	0.34251450341932216
198.0	0.34251450341932216
200.0	0.34251450341932216
202.0	0.34251450341932216
204.0	0.34251450341932216
206.0	0.34251450341932216
208.0	0.34251450341932216
210.0	0.34251450341932216
212.0	0.34251450341932216
214.0	0.34251450341932216
216.0	0.34251450341932216
218.0	0.34251450341932216
220.0	0.34251450341932216
222.0	0.34251450341932216
224.0	0.34251450341932216
226.0	0.34251450341932216
228.0	0.34251450341932216
230.0	0.34251450341932216
232.0	0.34251450341932216
234.0	0.34251450341932216
236.0	0.34251450341932216
238.0	0.34251450341932216
240.0	0.34251450341932216
242.0	0.34251450341932216
244.0	0.34251450341932216
246.0	0.34251450341932216
248.0	0.34251450341932216
250.0	0.34251450341932216
252.0	0.34251450341932216
254.0	0.34251450341932216
256.0	0.34251450341932216
258.0	0.34251450341932216
260.0	0.34251450341932216
262.0	0.34251450341932216
264.0	0.34251450341932216
266.0	0.34251450341932216
268.0	0.34251450341932216
270.0	0.34251450341932216
272.0	0.34251450341932216
274.0	0.34251450341932216
276.0	0.34251450341932216
278.0	0.34251450341932216
280.0	0.34251450341932216
282.0	0.34251450341932216
284.0	0.34251450341932216
286.0	0.34251450341932216
288.0	0.34251450341932216
290.0	0.34251450341932216
292.0	0.34251450341932216
294.0	0.34251450341932216
296.0	0.34251450341932216
298.0	0.34251450341932216
300.0	0.34251450341932216
302.0	0.34251450341932216
304.0	0.34251450341932216
306.0	0.34251450341932216
308.0	0.34251450341932216
310.0	0.34251450341932216
312.0	0.34251450341932216
314.0	0.34251450341932216
316.0	0.34251450341932216
318.0	0.34251450341932216
320.0	0.34251450341932216
322.0	0.34251450341932216
324.0	0.34251450341932216
326.0	0.34251450341932216
328.0	0.34251450341932216
330.0	0.34251450341932216
332.0	0.34251450341932216
334.0	0.34251450341932216
336.0	0.34251450341932216
338.0	0.34251450341932216
340.0	0.34251450341932216
342.0	0.34251450341932216
344.0	0.34251450341932216
346.0	0.34251450341932216
348.0	0.34251450341932216
350.0	0.34251450341932216
352.0	0.34251450341932216
354.0	0.34251450341932216
356.0	0.34251450341932216
358.0	0.34251450341932216
360.0	0.34251450341932216
362.0	0.34251450341932216
364.0	0.34251450341932216
366.0	0.34251450341932216
368.0	0.34251450341932216
370.0	0.34251450341932216
372.0	0.34251450341932216
374.0	0.34251450341932216
376.0	0.34251450341932216
378.0	0.34251450341932216
380.0	0.34251450341932216
382.0	0.34251450341932216
384.0	0.34251450341932216
386.0	0.34251450341932216
388.0	0.34251450341932216
390.0	0.34251450341932216
392.0	0.34251450341932216
394.0	0.34251450341932216
396.0	0.34251450341932216
398.0	0.34251450341932216
400.0	0.34251450341932216
402.0	0.34251450341932216
404.0	0.34251450341932216
406.0	0.34251450341932216
408.0	0.34251450341932216
410.0	0.34251450341932216
412.0	0.34251450341932216
414.0	0.34251450341932216
416.0	0.34251450341932216
418.0	0.34251450341932216
420.0	0.34251450341932216
422.0	0.34251450341932216
424.0	0.34251450341932216
426.0	0.34251450341932216
428.0	0.34251450341932216
430.0	0.34251450341932216
432.0	0.34251450341932216
434.0	0.34251450341932216
436.0	0.34251450341932216
438.0	0.34251450341932216
440.0	0.34251450341932216
442.0	0.34251450341932216
444.0	0.34251450341932216
446.0	0.34251450341932216
448.0	0.34251450341932216
450.0	0.34251450341932216
452.0	0.34251450341932216
454.0	0.34251450341932216
456.0	0.34251450341932216
458.0	0.34251450341932216
460.0	0.34251450341932216
462.0	0.34251450341932216
464.0	0.34251450341932216
466.0	0.34251450341932216
468.0	0.34251450341932216
470.0	0.34251450341932216
472.0	0.34251450341932216
474.0	0.34251450341932216
476.0	0.34251450341932216
478.0	0.34251450341932216
480.0	0.34251450341932216
482.0	0.34251450341932216
484.0	0.34251450341932216
486.0	0.34251450341932216
488.0	0.34251450341932216
490.0	0.34251450341932216
492.0	0.34251450341932216
494.0	0.34251450341932216
496.0	0.34251450341932216
498.0	0.34251450341932216
500.0	0.34251450341932216
502.0	0.34251450341932216
504.0	0.34251450341932216
506.0	0.34251450341932216
508.0	0.34251450341932216
510.0	0.34251450341932216
512.0	0.34251450341932216
514.0	0.34251450341932216
516.0	0.34251450341932216
518.0	0.34251450341932216
520.0	0.34251450341932216
522.0	0.34251450341932216
524.0	0.34251450341932216
526.0	0.34251450341932216
528.0	0.34251450341932216
530.0	0.34251450341932216
532.0	0.34251450341932216
534.0	0.34251450341932216
536.0	0.34251450341932216
538.0	0.34251450341932216
540.0	0.34251450341932216
542.0	0.34251450341932216
544.0	0.34251450341932216
546.0	0.34251450341932216
548.0	0.34251450341932216
550.0	0.34251450341932216
552.0	0.34251450341932216
554.0	0.34251450341932216
556.0	0.34251450341932216
558.0	0.34251450341932216
560.0	0.34251450341932216
562.0	0.34251450341932216
564.0	0.34251450341932216
566.0	0.34251450341932216
568.0	0.34251450341932216
570.0	0.34251450341932216
572.0	0.34251450341932216
574.0	0.34251450341932216
576.0	0.34251450341932216
578.0	0.34251450341932216
580.0	0.34251450341932216
582.0	0.34251450341932216
584.0	0.34251450341932216
586.0	0.34251450341932216
588.0	0.34251450341932216
590.0	0.34251450341932216
592.0	0.34251450341932216
594.0	0.34251450341932216
596.0	0.34251450341932216
598.0	0.34251450341932216
600.0	0.34251450341932216
602.0	0.34251450341932216
604.0	0.34251450341932216
606.0	0.34251450341932216
608.0	0.34251450341932216
610.0	0.34251450341932216
612.0	0.34251450341932216
614.0	0.34251450341932216
616.0	0.34251450341932216
618.0	0.34251450341932216
620.0	0.34251450341932216
622.0	0.34251450341932216
624.0	0.34251450341932216
626.0	0.34251450341932216
628.0	0.34251450341932216
630.0	0.34251450341932216
632.0	0.34251450341932216
634.0	0.34251450341932216
636.0	0.34251450341932216
638.0	0.34251450341932216
640.0	0.34251450341932216
642.0	0.34251450341932216
644.0	0.34251450341932216
646.0	0.34251450341932216
648.0	0.34251450341932216
650.0	0.34251450341932216
652.0	0.34251450341932216
654.0	0.34251450341932216
656.0	0.34251450341932216
658.0	0.34251450341932216
660.0	0.34251450341932216
662.0	0.34251450341932216
664.0	0.34251450341932216
666.0	0.34251450341932216
668.0	0.34251450341932216
670.0	0.34251450341932216
672.0	0.34251450341932216
674.0	0.34251450341932216
676.0	0.34251450341932216
678.0	0.34251450341932216
680.0	0.34251450341932216
682.0	0.34251450341932216
684.0	0.34251450341932216
686.0	0.34251450341932216
688.0	0.34251450341932216
690.0	0.34251450341932216
692.0	0.34251450341932216
694.0	0.34251450341932216
696.0	0.34251450341932216
698.0	0.34251450341932216
700.0	0.34251450341932216
702.0	0.34251450341932216
704.0	0.34251450341932216
706.0	0.34251450341932216
708.0	0.34251450341932216
710.0	0.34251450341932216
712.0	0.34251450341932216
714.0	0.34251450341932216
716.0	0.34251450341932216
718.0	0.34251450341932216
720.0	0.34251450341932216
722.0	0.34251450341932216
724.0	0.34251450341932216
726.0	0.34251450341932216
728.0	0.34251450341932216
730.0	0.34251450341932216
732.0	0.34251450341932216
734.0	0.34251450341932216
736.0	0.34251450341932216
738.0	0.34251450341932216
740.0	0.34251450341932216
742.0	0.34251450341932216
744.0	0.34251450341932216
746.0	0.34251450341932216
748.0	0.34251450341932216
750.0	0.34251450341932216
752.0	0.34251450341932216
754.0	0.34251450341932216
756.0	0.34251450341932216
758.0	0.34251450341932216
760.0	0.34251450341932216
762.0	0.34251450341932216
764.0	0.34251450341932216
766.0	0.34251450341932216
768.0	0.34251450341932216
770.0	0.34251450341932216
772.0	0.34251450341932216
774.0	0.34251450341932216
776.0	0.34251450341932216
778.0	0.34251450341932216
780.0	0.34251450341932216
782.0	0.34251450341932216
784.0	0.34251450341932216
786.0	0.34251450341932216
788.0	0.34251450341932216
790.0	0.34251450341932216
792.0	0.34251450341932216
794.0	0.34251450341932216
796.0	0.34251450341932216
798.0	0.34251450341932216
800.0	0.34251450341932216
802.0	0.34251450341932216
804.0	0.34251450341932216
806.0	0.34251450341932216
808.0	0.34251450341932216
810.0	0.34251450341932216
812.0	0.34251450341932216
814.0	0.34251450341932216
816.0	0.34251450341932216
818.0	0.34251450341932216
820.0	0.34251450341932216
822.0	0.34251450341932216
824.0	0.34251450341932216
826.0	0.34251450341932216
828.0	0.34251450341932216
830.0	0.34251450341932216
832.0	0.34251450341932216
834.0	0.34251450341932216
836.0	0.34251450341932216
838.0	0.34251450341932216
840.0	0.34251450341932216
842.0	0.34251450341932216
844.0	0.34251450341932216
846.0	0.34251450341932216
848.0	0.34251450341932216
850.0	0.34251450341932216
852.0	0.34251450341932216
854.0	0.34251450341932216
856.0	0.34251450341932216
858.0	0.34251450341932216
860.0	0.34251450341932216
862.0	0.34251450341932216
864.0	0.34251450341932216
866.0	0.34251450341932216
868.0	0.34251450341932216
870.0	0.34251450341932216
872.0	0.34251450341932216
874.0	0.34251450341932216
876.0	0.34251450341932216
878.0	0.34251450341932216
880.0	0.34251450341932216
882.0	0.34251450341932216
884.0	0.34251450341932216
886.0	0.34251450341932216
888.0	0.34251450341932216
890.0	0.34251450341932216
892.0	0.34251450341932216
894.0	0.34251450341932216
896.0	0.34251450341932216
898.0	0.34251450341932216
900.0	0.34251450341932216
902.0	0.34251450341932216
904.0	0.34251450341932216
906.0	0.34251450341932216
908.0	0.34251450341932216
910.0	0.34251450341932216
912.0	0.34251450341932216
914.0	0.34251450341932216
916.0	0.34251450341932216
918.0	0.34251450341932216
920.0	0.34251450341932216
922.0	0.34251450341932216
924.0	0.34251450341932216
926.0	0.34251450341932216
928.0	0.34251450341932216
930.0	0.34251450341932216
932.0	0.34251450341932216
934.0	0.34251450341932216
936.0	0.34251450341932216
938.0	0.34251450341932216
940.0	0.34251450341932216
942.0	0.34251450341932216
944.0	0.34251450341932216
946.0	0.34251450341932216
948.0	0.34251450341932216
950.0	0.34251450341932216
952.0	0.34251450341932216
954.0	0.34251450341932216
956.0	0.34251450341932216
958.0	0.34251450341932216
960.0	0.34251450341932216
962.0	0.34251450341932216
964.0	0.34251450341932216
966.0	0.34251450341932216
968.0	0.34251450341932216
970.0	0.34251450341932216
972.0	0.34251450341932216
974.0	0.34251450341932216
976.0	0.34251450341932216
978.0	0.34251450341932216
980.0	0.34251450341932216
982.0	0.34251450341932216
984.0	0.34251450341932216
986.0	0.34251450341932216
988.0	0.34251450341932216
990.0	0.34251450341932216
992.0	0.34251450341932216
994.0	0.34251450341932216
996.0	0.34251450341932216
998.0	0.34251450341932216
1000.0	0.34251450341932216
1002.0	0.34251450341932216
1004.0	0.34251450341932216
1006.0	0.34251450341932216
1008.0	0.34251450341932216
1010.0	0.34251450341932216
1012.0	0.34251450341932216
1014.0	0.34251450341932216
1016.0	0.34251450341932216
1018.0	0.34251450341932216
1020.0	0.34251450341932216
1022.0	0.34251450341932216
1024.0	0.34251450341932216
1026.0	0.34251450341932216
1028.0	0.34251450341932216
1030.0	0.34251450341932216
1032.0	0.34251450341932216
1034.0	0.34251450341932216
1036.0	0.34251450341932216
1038.0	0.34251450341932216
1040.0	0.34251450341932216
1042.0	0.34251450341932216
1044.0	0.34251450341932216
1046.0	0.34251450341932216
1048.0	0.34251450341932216
1050.0	0.34251450341932216
1052.0	0.34251450341932216
1054.0	0.34251450341932216
1056.0	0.34251450341932216
1058.0	0.34251450341932216
1060.0	0.34251450341932216
1062.0	0.34251450341932216
1064.0	0.34251450341932216
1066.0	0.34251450341932216
1068.0	0.34251450341932216
1070.0	0.34251450341932216
1072.0	0.34251450341932216
1074.0	0.34251450341932216
1076.0	0.34251450341932216
1078.0	0.34251450341932216
1080.0	0.34251450341932216
1082.0	0.34251450341932216
1084.0	0.34251450341932216
1086.0	0.34251450341932216
1088.0	0.34251450341932216
1090.0	0.34251450341932216
1092.0	0.34251450341932216
1094.0	0.34251450341932216
1096.0	0.34251450341932216
1098.0	0.34251450341932216
1100.0	0.34251450341932216
1102.0	0.34251450341932216
1104.0	0.34251450341932216
1106.0	0.34251450341932216
1108.0	0.34251450341932216
1110.0	0.34251450341932216
1112.0	0.34251450341932216
1114.0	0.34251450341932216
1116.0	0.34251450341932216
1118.0	0.34251450341932216
1120.0	0.34251450341932216
1122.0	0.34251450341932216
1124.0	0.34251450341932216
1126.0	0.34251450341932216
1128.0	0.34251450341932216
1130.0	0.34251450341932216
1132.0	0.34251450341932216
1134.0	0.34251450341932216
1136.0	0.34251450341932216
1138.0	0.34251450341932216
1140.0	0.34251450341932216
1142.0	0.34251450341932216
1144.0	0.34251450341932216
1146.0	0.34251450341932216
1148.0	0.34251450341932216
1150.0	0.34251450341932216
1152.0	0.34251450341932216
1154.0	0.34251450341932216
1156.0	0.34251450341932216
1158.0	0.34251450341932216
1160.0	0.34251450341932216
1162.0	0.34251450341932216
1164.0	0.34251450341932216
1166.0	0.34251450341932216
1168.0	0.34251450341932216
1170.0	0.34251450341932216
1172.0	0.34251450341932216
1174.0	0.34251450341932216
1176.0	0.34251450341932216
1178.0	0.34251450341932216
1180.0	0.34251450341932216
1182.0	0.34251450341932216
1184.0	0.34251450341932216
1186.0	0.34251450341932216
1188.0	0.34251450341932216
1190.0	0.34251450341932216
1192.0	0.34251450341932216
1194.0	0.34251450341932216
1196.0	0.34251450341932216
1198.0	0.34251450341932216
1200.0	0.34251450341932216
1202.0	0.34251450341932216
1204.0	0.34251450341932216
1206.0	0.34251450341932216
1208.0	0.34251450341932216
1210.0	0.34251450341932216
1212.0	0.34251450341932216
1214.0	0.34251450341932216
1216.0	0.34251450341932216
1218.0	0.34251450341932216
1220.0	0.34251450341932216
1222.0	0.34251450341932216
1224.0	0.34251450341932216
1226.0	0.34251450341932216
1228.0	0.34251450341932216
1230.0	0.34251450341932216
1232.0	0.34251450341932216
1234.0	0.34251450341932216
1236.0	0.34251450341932216
1238.0	0.34251450341932216
1240.0	0.34251450341932216
1242.0	0.34251450341932216
1244.0	0.34251450341932216
1246.0	0.34251450341932216
1248.0	0.34251450341932216
1250.0	0.34251450341932216
1252.0	0.34251450341932216
1254.0	0.34251450341932216
1256.0	0.34251450341932216
1258.0	0.34251450341932216
1260.0	0.34251450341932216
1262.0	0.34251450341932216
1264.0	0.34251450341932216
1266.0	0.34251450341932216
1268.0	0.34251450341932216
1270.0	0.34251450341932216
1272.0	0.34251450341932216
1274.0	0.34251450341932216
1276.0	0.34251450341932216
1278.0	0.34251450341932216
1280.0	0.34251450341932216
1282.0	0.34251450341932216
1284.0	0.34251450341932216
1286.0	0.34251450341932216
1288.0	0.34251450341932216
1290.0	0.34251450341932216
1292.0	0.34251450341932216
1294.0	0.34251450341932216
1296.0	0.34251450341932216
1298.0	0.34251450341932216
1300.0	0.34251450341932216
1302.0	0.34251450341932216
1304.0	0.34251450341932216
1306.0	0.34251450341932216
1308.0	0.34251450341932216
1310.0	0.34251450341932216
1312.0	0.34251450341932216
1314.0	0.34251450341932216
1316.0	0.34251450341932216
1318.0	0.34251450341932216
1320.0	0.34251450341932216
1322.0	0.34251450341932216
1324.0	0.34251450341932216
1326.0	0.34251450341932216
1328.0	0.34251450341932216
1330.0	0.34251450341932216
1332.0	0.34251450341932216
1334.0	0.34251450341932216
1336.0	0.34251450341932216
1338.0	0.34251450341932216
1340.0	0.34251450341932216
1342.0	0.34251450341932216
1344.0	0.34251450341932216
1346.0	0.34251450341932216
1348.0	0.34251450341932216
1350.0	0.34251450341932216
1352.0	0.34251450341932216
1354.0	0.34251450341932216
1356.0	0.34251450341932216
1358.0	0.34251450341932216
1360.0	0.34251450341932216
1362.0	0.34251450341932216
1364.0	0.34251450341932216
1366.0	0.34251450341932216
1368.0	0.34251450341932216
1370.0	0.34251450341932216
1372.0	0.34251450341932216
1374.0	0.34251450341932216
1376.0	0.34251450341932216
1378.0	0.34251450341932216
1380.0	0.34251450341932216
1382.0	0.34251450341932216
1384.0	0.34251450341932216
1386.0	0.34251450341932216
1388.0	0.34251450341932216
1390.0	0.34251450341932216
1392.0	0.34251450341932216
1394.0	0.34251450341932216
1396.0	0.34251450341932216
1398.0	0.34251450341932216
1400.0	0.34251450341932216
1402.0	0.34251450341932216
1404.0	0.34251450341932216
1406.0	0.34251450341932216
1408.0	0.34251450341932216
1410.0	0.34251450341932216
1412.0	0.34251450341932216
1414.0	0.34251450341932216
1416.0	0.34251450341932216
1418.0	0.34251450341932216
1420.0	0.34251450341932216
1422.0	0.34251450341932216
1424.0	0.34251450341932216
1426.0	0.34251450341932216
1428.0	0.34251450341932216
1430.0	0.34251450341932216
1432.0	0.34251450341932216
1434.0	0.34251450341932216
1436.0	0.34251450341932216
1438.0	0.34251450341932216
1440.0	0.34251450341932216
1442.0	0.34251450341932216
1444.0	0.34251450341932216
1446.0	0.34251450341932216
1448.0	0.34251450341932216
1450.0	0.34251450341932216
1452.0	0.34251450341932216
1454.0	0.34251450341932216
1456.0	0.34251450341932216
1458.0	0.34251450341932216
1460.0	0.34251450341932216
1462.0	0.34251450341932216
1464.0	0.34251450341932216
1466.0	0.34251450341932216
1468.0	0.34251450341932216
1470.0	0.34251450341932216
1472.0	0.34251450341932216
1474.0	0.34251450341932216
1476.0	0.34251450341932216
1478.0	0.34251450341932216
1480.0	0.34251450341932216
1482.0	0.34251450341932216
1484.0	0.34251450341932216
1486.0	0.34251450341932216
1488.0	0.34251450341932216
1490.0	0.34251450341932216
1492.0	0.34251450341932216
1494.0	0.34251450341932216
1496.0	0.34251450341932216
1498.0	0.34251450341932216
1500.0	0.34251450341932216
1502.0	0.34251450341932216
1504.0	0.34251450341932216
1506.0	0.34251450341932216
1508.0	0.34251450341932216
1510.0	0.34251450341932216
1512.0	0.34251450341932216
1514.0	0.34251450341932216
1516.0	0.34251450341932216
1518.0	0.34251450341932216
1520.0	0.34251450341932216
1522.0	0.34251450341932216
1524.0	0.34251450341932216
1526.0	0.34251450341932216
1528.0	0.34251450341932216
1530.0	0.34251450341932216
1532.0	0.34251450341932216
1534.0	0.34251450341932216
1536.0	0.34251450341932216
1538.0	0.34251450341932216
1540.0	0.34251450341932216
1542.0	0.34251450341932216
1544.0	0.34251450341932216
1546.0	0.34251450341932216
1548.0	0.34251450341932216
1550.0	0.34251450341932216
1552.0	0.34251450341932216
1554.0	0.34251450341932216
1556.0	0.34251450341932216
1558.0	0.34251450341932216
1560.0	0.34251450341932216
1562.0	0.34251450341932216
1564.0	0.34251450341932216
1566.0	0.34251450341932216
1568.0	0.34251450341932216
1570.0	0.34251450341932216
1572.0	0.34251450341932216
1574.0	0.34251450341932216
1576.0	0.34251450341932216
1578.0	0.34251450341932216
1580.0	0.34251450341932216
1582.0	0.34251450341932216
1584.0	0.34251450341932216
1586.0	0.34251450341932216
1588.0	0.34251450341932216
1590.0	0.34251450341932216
1592.0	0.34251450341932216
1594.0	0.34251450341932216
1596.0	0.34251450341932216
1598.0	0.34251450341932216
1600.0	0.34251450341932216
1602.0	0.34251450341932216
1604.0	0.34251450341932216
1606.0	0.34251450341932216
1608.0	0.34251450341932216
1610.0	0.34251450341932216
1612.0	0.34251450341932216
1614.0	0.34251450341932216
1616.0	0.34251450341932216
1618.0	0.34251450341932216
1620.0	0.34251450341932216
1622.0	0.34251450341932216
1624.0	0.34251450341932216
1626.0	0.34251450341932216
1628.0	0.34251450341932216
1630.0	0.34251450341932216
1632.0	0.34251450341932216
1634.0	0.34251450341932216
1636.0	0.34251450341932216
1638.0	0.34251450341932216
1640.0	0.34251450341932216
1642.0	0.34251450341932216
1644.0	0.34251450341932216
1646.0	0.34251450341932216
1648.0	0.34251450341932216
1650.0	0.34251450341932216
1652.0	0.34251450341932216
1654.0	0.34251450341932216
1656.0	0.34251450341932216
1658.0	0.34251450341932216
1660.0	0.34251450341932216
1662.0	0.34251450341932216
1664.0	0.34251450341932216
1666.0	0.34251450341932216
1668.0	0.34251450341932216
1670.0	0.34251450341932216
1672.0	0.34251450341932216
1674.0	0.34251450341932216
1676.0	0.34251450341932216
1678.0	0.34251450341932216
1680.0	0.34251450341932216
1682.0	0.34251450341932216
1684.0	0.34251450341932216
1686.0	0.34251450341932216
1688.0	0.34251450341932216
1690.0	0.34251450341932216
1692.0	0.34251450341932216
1694.0	0.34251450341932216
1696.0	0.34251450341932216
1698.0	0.34251450341932216
1700.0	0.34251450341932216
1702.0	0.34251450341932216
1704.0	0.34251450341932216
1706.0	0.34251450341932216
1708.0	0.34251450341932216
1710.0	0.34251450341932216
1712.0	0.34251450341932216
1714.0	0.34251450341932216
1716.0	0.34251450341932216
1718.0	0.34251450341932216
1720.0	0.34251450341932216
1722.0	0.34251450341932216
1724.0	0.34251450341932216
1726.0	0.34251450341932216
1728.0	0.34251450341932216
1730.0	0.34251450341932216
1732.0	0.34251450341932216
1734.0	0.34251450341932216
1736.0	0.34251450341932216
1738.0	0.34251450341932216
1740.0	0.34251450341932216
1742.0	0.34251450341932216
1744.0	0.34251450341932216
1746.0	0.34251450341932216
1748.0	0.34251450341932216
1750.0	0.34251450341932216
1752.0	0.34251450341932216
1754.0	0.34251450341932216
1756.0	0.34251450341932216
1758.0	0.34251450341932216
1760.0	0.34251450341932216
1762.0	0.34251450341932216
1764.0	0.34251450341932216
1766.0	0.34251450341932216
1768.0	0.34251450341932216
1770.0	0.34251450341932216
1772.0	0.34251450341932216
1774.0	0.34251450341932216
1776.0	0.34251450341932216
1778.0	0.34251450341932216
1780.0	0.34251450341932216
1782.0	0.34251450341932216
1784.0	0.34251450341932216
1786.0	0.34251450341932216
1788.0	0.34251450341932216
1790.0	0.34251450341932216
1792.0	0.34251450341932216
1794.0	0.34251450341932216
1796.0	0.34251450341932216
1798.0	0.34251450341932216
1800.0	0.34251450341932216
1802.0	0.34251450341932216
1804.0	0.34251450341932216
1806.0	0.34251450341932216
1808.0	0.34251450341932216
1810.0	0.34251450341932216
1812.0	0.34251450341932216
1814.0	0.34251450341932216
1816.0	0.34251450341932216
1818.0	0.34251450341932216
1820.0	0.34251450341932216
1822.0	0.34251450341932216
1824.0	0.34251450341932216
1826.0	0.34251450341932216
1828.0	0.34251450341932216
1830.0	0.34251450341932216
1832.0	0.34251450341932216
1834.0	0.34251450341932216
1836.0	0.34251450341932216
1838.0	0.34251450341932216
1840.0	0.34251450341932216
1842.0	0.34251450341932216
1844.0	0.34251450341932216
1846.0	0.34251450341932216
1848.0	0.34251450341932216
1850.0	0.34251450341932216
1852.0	0.34251450341932216
1854.0	0.34251450341932216
1856.0	0.34251450341932216
1858.0	0.34251450341932216
1860.0	0.34251450341932216
1862.0	0.34251450341932216
1864.0	0.34251450341932216
1866.0	0.34251450341932216
1868.0	0.34251450341932216
1870.0	0.34251450341932216
1872.0	0.34251450341932216
1874.0	0.34251450341932216
1876.0	0.34251450341932216
1878.0	0.34251450341932216
1880.0	0.34251450341932216
1882.0	0.34251450341932216
1884.0	0.34251450341932216
1886.0	0.34251450341932216
1888.0	0.34251450341932216
1890.0	0.34251450341932216
1892.0	0.34251450341932216
1894.0	0.34251450341932216
1896.0	0.34251450341932216
1898.0	0.34251450341932216
1900.0	0.34251450341932216
1902.0	0.34251450341932216
1904.0	0.34251450341932216
1906.0	0.34251450341932216
1908.0	0.34251450341932216
1910.0	0.34251450341932216
1912.0	0.34251450341932216
1914.0	0.34251450341932216
1916.0	0.34251450341932216
1918.0	0.34251450341932216
1920.0	0.34251450341932216
1922.0	0.34251450341932216
1924.0	0.34251450341932216
1926.0	0.34251450341932216
1928.0	0.34251450341932216
1930.0	0.34251450341932216
1932.0	0.34251450341932216
1934.0	0.34251450341932216
1936.0	0.34251450341932216
1938.0	0.34251450341932216
1940.0	0.34251450341932216
1942.0	0.34251450341932216
1944.0	0.34251450341932216
1946.0	0.34251450341932216
1948.0	0.34251450341932216
1950.0	0.34251450341932216
1952.0	0.34251450341932216
1954.0	0.34251450341932216
1956.0	0.34251450341932216
1958.0	0.34251450341932216
1960.0	0.34251450341932216
1962.0	0.34251450341932216
1964.0	0.34251450341932216
1966.0	0.34251450341932216
1968.0	0.34251450341932216
1970.0	0.34251450341932216
1972.0	0.34251450341932216
1974.0	0.34251450341932216
1976.0	0.34251450341932216
1978.0	0.34251450341932216
1980.0	0.34251450341932216
1982.0	0.34251450341932216
1984.0	0.34251450341932216
1986.0	0.34251450341932216
1988.0	0.34251450341932216
1990.0	0.34251450341932216
1992.0	0.34251450341932216
1994.0	0.34251450341932216
1996.0	0.34251450341932216
1998.0	0.34251450341932216
2000.0	0.34251450341932216


==> TeX/Tikz/plot_data/logreg/gam/Nesterov_bt_11055_69_1_1.txt <==
3.0	2.4295296530298263
6.0	2.4295296530298263
9.0	2.4295296530298263
12.0	2.4295296530298263
15.0	2.4295296530298263
18.0	2.4295296530298263
21.0	2.4295296530298263
24.0	2.4295296530298263
27.0	2.4295296530298263
30.0	2.4295296530298263
33.0	2.4295296530298263
36.0	2.4295296530298263
39.0	2.4295296530298263
42.0	2.4295296530298263
45.0	2.4295296530298263
48.0	2.4295296530298263
51.0	2.4295296530298263
54.0	2.4295296530298263
57.0	2.4295296530298263
60.0	2.4295296530298263
63.0	2.4295296530298263
66.0	2.4295296530298263
69.0	2.4295296530298263
72.0	2.4295296530298263
75.0	2.4295296530298263
78.0	2.4295296530298263
81.0	2.4295296530298263
84.0	2.4295296530298263
87.0	2.4295296530298263
90.0	2.4295296530298263
93.0	2.4295296530298263
96.0	2.4295296530298263
99.0	2.4295296530298263
102.0	2.4295296530298263
105.0	2.4295296530298263
108.0	2.4295296530298263
111.0	2.4295296530298263
114.0	2.4295296530298263
117.0	2.4295296530298263
120.0	2.4295296530298263
123.0	2.4295296530298263
126.0	2.4295296530298263
129.0	2.4295296530298263
132.0	2.4295296530298263
135.0	2.4295296530298263
138.0	2.4295296530298263
141.0	2.4295296530298263
144.0	2.4295296530298263
147.0	2.4295296530298263
150.0	2.4295296530298263
153.0	2.4295296530298263
156.0	2.4295296530298263
159.0	2.4295296530298263
162.0	2.4295296530298263
165.0	2.4295296530298263
168.0	2.4295296530298263
171.0	2.4295296530298263
174.0	2.4295296530298263
177.0	2.4295296530298263
180.0	2.4295296530298263
183.0	2.4295296530298263
186.0	2.4295296530298263
189.0	2.4295296530298263
192.0	2.4295296530298263
195.0	2.4295296530298263
198.0	2.4295296530298263
201.0	2.4295296530298263
204.0	2.4295296530298263
207.0	2.4295296530298263
210.0	2.4295296530298263
213.0	2.4295296530298263
216.0	2.4295296530298263
219.0	2.4295296530298263
222.0	2.4295296530298263
225.0	2.4295296530298263
228.0	2.4295296530298263
231.0	2.4295296530298263
234.0	2.4295296530298263
237.0	2.4295296530298263
240.0	2.4295296530298263
243.0	2.4295296530298263
246.0	2.4295296530298263
249.0	2.4295296530298263
252.0	2.4295296530298263
255.0	2.4295296530298263
258.0	2.4295296530298263
261.0	2.4295296530298263
264.0	2.4295296530298263
267.0	2.4295296530298263
270.0	2.4295296530298263
273.0	2.4295296530298263
276.0	2.4295296530298263
279.0	2.4295296530298263
282.0	2.4295296530298263
285.0	2.4295296530298263
288.0	2.4295296530298263
291.0	2.4295296530298263
294.0	2.4295296530298263
297.0	2.4295296530298263
300.0	2.4295296530298263
303.0	2.4295296530298263
306.0	2.4295296530298263
309.0	2.4295296530298263
312.0	2.4295296530298263
315.0	2.4295296530298263
318.0	2.4295296530298263
321.0	2.4295296530298263
324.0	2.4295296530298263
327.0	2.4295296530298263
330.0	2.4295296530298263
333.0	2.4295296530298263
336.0	2.4295296530298263
339.0	2.4295296530298263
342.0	2.4295296530298263
345.0	2.4295296530298263
348.0	2.4295296530298263
351.0	2.4295296530298263
354.0	2.4295296530298263
357.0	2.4295296530298263
360.0	2.4295296530298263
363.0	2.4295296530298263
366.0	2.4295296530298263
369.0	2.4295296530298263
372.0	2.4295296530298263
375.0	2.4295296530298263
378.0	2.4295296530298263
381.0	2.4295296530298263
384.0	2.4295296530298263
387.0	2.4295296530298263
390.0	2.4295296530298263
393.0	2.4295296530298263
396.0	2.4295296530298263
399.0	2.4295296530298263
402.0	2.4295296530298263
405.0	2.4295296530298263
408.0	2.4295296530298263
411.0	2.4295296530298263
414.0	2.4295296530298263
417.0	2.4295296530298263
420.0	2.4295296530298263
423.0	2.4295296530298263
426.0	2.4295296530298263
429.0	2.4295296530298263
432.0	2.4295296530298263
435.0	2.4295296530298263
438.0	2.4295296530298263
441.0	2.4295296530298263
444.0	2.4295296530298263
447.0	2.4295296530298263
450.0	2.4295296530298263
453.0	2.4295296530298263
456.0	2.4295296530298263
459.0	2.4295296530298263
462.0	2.4295296530298263
465.0	2.4295296530298263
468.0	2.4295296530298263
471.0	2.4295296530298263
474.0	2.4295296530298263
477.0	2.4295296530298263
480.0	2.4295296530298263
483.0	2.4295296530298263
486.0	2.4295296530298263
489.0	2.4295296530298263
492.0	2.4295296530298263
495.0	2.4295296530298263
498.0	2.4295296530298263
501.0	2.4295296530298263
504.0	2.4295296530298263
507.0	2.4295296530298263
510.0	2.4295296530298263
513.0	2.4295296530298263
516.0	2.4295296530298263
519.0	2.4295296530298263
522.0	2.4295296530298263
525.0	2.4295296530298263
528.0	2.4295296530298263
531.0	2.4295296530298263
534.0	2.4295296530298263
537.0	2.4295296530298263
540.0	2.4295296530298263
543.0	2.4295296530298263
546.0	2.4295296530298263
549.0	2.4295296530298263
552.0	2.4295296530298263
555.0	2.4295296530298263
558.0	2.4295296530298263
561.0	2.4295296530298263
564.0	2.4295296530298263
567.0	2.4295296530298263
570.0	2.4295296530298263
573.0	2.4295296530298263
576.0	2.4295296530298263
579.0	2.4295296530298263
582.0	2.4295296530298263
585.0	2.4295296530298263
588.0	2.4295296530298263
591.0	2.4295296530298263
594.0	2.4295296530298263
597.0	2.4295296530298263
600.0	2.4295296530298263
603.0	2.4295296530298263
606.0	2.4295296530298263
609.0	2.4295296530298263
612.0	2.4295296530298263
615.0	2.4295296530298263
618.0	2.4295296530298263
621.0	2.4295296530298263
624.0	2.4295296530298263
627.0	2.4295296530298263
630.0	2.4295296530298263
633.0	2.4295296530298263
636.0	2.4295296530298263
639.0	2.4295296530298263
642.0	2.4295296530298263
645.0	2.4295296530298263
648.0	2.4295296530298263
651.0	2.4295296530298263
654.0	2.4295296530298263
657.0	2.4295296530298263
660.0	2.4295296530298263
663.0	2.4295296530298263
666.0	2.4295296530298263
669.0	2.4295296530298263
672.0	2.4295296530298263
675.0	2.4295296530298263
678.0	2.4295296530298263
681.0	2.4295296530298263
684.0	2.4295296530298263
687.0	2.4295296530298263
690.0	2.4295296530298263
693.0	2.4295296530298263
696.0	2.4295296530298263
699.0	2.4295296530298263
702.0	2.4295296530298263
705.0	2.4295296530298263
708.0	2.4295296530298263
711.0	2.4295296530298263
714.0	2.4295296530298263
717.0	2.4295296530298263
720.0	2.4295296530298263
723.0	2.4295296530298263
726.0	2.4295296530298263
729.0	2.4295296530298263
732.0	2.4295296530298263
735.0	2.4295296530298263
738.0	2.4295296530298263
741.0	2.4295296530298263
744.0	2.4295296530298263
747.0	2.4295296530298263
750.0	2.4295296530298263
753.0	2.4295296530298263
756.0	2.4295296530298263
759.0	2.4295296530298263
762.0	2.4295296530298263
765.0	2.4295296530298263
768.0	2.4295296530298263
771.0	2.4295296530298263
774.0	2.4295296530298263
777.0	2.4295296530298263
780.0	2.4295296530298263
783.0	2.4295296530298263
786.0	2.4295296530298263
789.0	2.4295296530298263
792.0	2.4295296530298263
795.0	2.4295296530298263
798.0	2.4295296530298263
801.0	2.4295296530298263
804.0	2.4295296530298263
807.0	2.4295296530298263
810.0	2.4295296530298263
813.0	2.4295296530298263
816.0	2.4295296530298263
819.0	2.4295296530298263
822.0	2.4295296530298263
825.0	2.4295296530298263
828.0	2.4295296530298263
831.0	2.4295296530298263
834.0	2.4295296530298263
837.0	2.4295296530298263
840.0	2.4295296530298263
843.0	2.4295296530298263
846.0	2.4295296530298263
849.0	2.4295296530298263
852.0	2.4295296530298263
855.0	2.4295296530298263
858.0	2.4295296530298263
861.0	2.4295296530298263
864.0	2.4295296530298263
867.0	2.4295296530298263
870.0	2.4295296530298263
873.0	2.4295296530298263
876.0	2.4295296530298263
879.0	2.4295296530298263
882.0	2.4295296530298263
885.0	2.4295296530298263
888.0	2.4295296530298263
891.0	2.4295296530298263
894.0	2.4295296530298263
897.0	2.4295296530298263
900.0	2.4295296530298263
903.0	2.4295296530298263
906.0	2.4295296530298263
909.0	2.4295296530298263
912.0	2.4295296530298263
915.0	2.4295296530298263
918.0	2.4295296530298263
921.0	2.4295296530298263
924.0	2.4295296530298263
927.0	2.4295296530298263
930.0	2.4295296530298263
933.0	2.4295296530298263
936.0	2.4295296530298263
939.0	2.4295296530298263
942.0	2.4295296530298263
945.0	2.4295296530298263
948.0	2.4295296530298263
951.0	2.4295296530298263
954.0	2.4295296530298263
957.0	2.4295296530298263
960.0	2.4295296530298263
963.0	2.4295296530298263
966.0	2.4295296530298263
969.0	2.4295296530298263
972.0	2.4295296530298263
975.0	2.4295296530298263
978.0	2.4295296530298263
981.0	2.4295296530298263
984.0	2.4295296530298263
987.0	2.4295296530298263
990.0	2.4295296530298263
993.0	2.4295296530298263
996.0	2.4295296530298263
999.0	2.4295296530298263
1002.0	2.4295296530298263
1005.0	2.4295296530298263
1008.0	2.4295296530298263
1011.0	2.4295296530298263
1014.0	2.4295296530298263
1017.0	2.4295296530298263
1020.0	2.4295296530298263
1023.0	2.4295296530298263
1026.0	2.4295296530298263
1029.0	2.4295296530298263
1032.0	2.4295296530298263
1035.0	2.4295296530298263
1038.0	2.4295296530298263
1041.0	2.4295296530298263
1044.0	2.4295296530298263
1047.0	2.4295296530298263
1050.0	2.4295296530298263
1053.0	2.4295296530298263
1056.0	2.4295296530298263
1059.0	2.4295296530298263
1062.0	2.4295296530298263
1065.0	2.4295296530298263
1068.0	2.4295296530298263
1071.0	2.4295296530298263
1074.0	2.4295296530298263
1077.0	2.4295296530298263
1080.0	2.4295296530298263
1083.0	2.4295296530298263
1086.0	2.4295296530298263
1089.0	2.4295296530298263
1092.0	2.4295296530298263
1095.0	2.4295296530298263
1098.0	2.4295296530298263
1101.0	2.4295296530298263
1104.0	2.4295296530298263
1107.0	2.4295296530298263
1110.0	2.4295296530298263
1113.0	2.4295296530298263
1116.0	2.4295296530298263
1119.0	2.4295296530298263
1122.0	2.4295296530298263
1125.0	2.4295296530298263
1128.0	2.4295296530298263
1131.0	2.4295296530298263
1134.0	2.4295296530298263
1137.0	2.4295296530298263
1140.0	2.4295296530298263
1143.0	2.4295296530298263
1146.0	2.4295296530298263
1149.0	2.4295296530298263
1152.0	2.4295296530298263
1155.0	2.4295296530298263
1158.0	2.4295296530298263
1161.0	2.4295296530298263
1164.0	2.4295296530298263
1167.0	2.4295296530298263
1170.0	2.4295296530298263
1173.0	2.4295296530298263
1176.0	2.4295296530298263
1179.0	2.4295296530298263
1182.0	2.4295296530298263
1185.0	2.4295296530298263
1188.0	2.4295296530298263
1191.0	2.4295296530298263
1194.0	2.4295296530298263
1197.0	2.4295296530298263
1200.0	2.4295296530298263
1203.0	2.4295296530298263
1206.0	2.4295296530298263
1209.0	2.4295296530298263
1212.0	2.4295296530298263
1215.0	2.4295296530298263
1218.0	2.4295296530298263
1221.0	2.4295296530298263
1224.0	2.4295296530298263
1227.0	2.4295296530298263
1230.0	2.4295296530298263
1233.0	2.4295296530298263
1236.0	2.4295296530298263
1239.0	2.4295296530298263
1242.0	2.4295296530298263
1245.0	2.4295296530298263
1248.0	2.4295296530298263
1251.0	2.4295296530298263
1254.0	2.4295296530298263
1257.0	2.4295296530298263
1260.0	2.4295296530298263
1263.0	2.4295296530298263
1266.0	2.4295296530298263
1269.0	2.4295296530298263
1272.0	2.4295296530298263
1275.0	2.4295296530298263
1278.0	2.4295296530298263
1281.0	2.4295296530298263
1284.0	2.4295296530298263
1287.0	2.4295296530298263
1290.0	2.4295296530298263
1293.0	2.4295296530298263
1296.0	2.4295296530298263
1299.0	2.4295296530298263
1302.0	2.4295296530298263
1305.0	2.4295296530298263
1308.0	2.4295296530298263
1311.0	2.4295296530298263
1314.0	2.4295296530298263
1317.0	2.4295296530298263
1320.0	2.4295296530298263
1323.0	2.4295296530298263
1326.0	2.4295296530298263
1329.0	2.4295296530298263
1332.0	2.4295296530298263
1335.0	2.4295296530298263
1338.0	2.4295296530298263
1341.0	2.4295296530298263
1344.0	2.4295296530298263
1347.0	2.4295296530298263
1350.0	2.4295296530298263
1353.0	2.4295296530298263
1356.0	2.4295296530298263
1359.0	2.4295296530298263
1362.0	2.4295296530298263
1365.0	2.4295296530298263
1368.0	2.4295296530298263
1371.0	2.4295296530298263
1374.0	2.4295296530298263
1377.0	2.4295296530298263
1380.0	2.4295296530298263
1383.0	2.4295296530298263
1386.0	2.4295296530298263
1389.0	2.4295296530298263
1392.0	2.4295296530298263
1395.0	2.4295296530298263
1398.0	2.4295296530298263
1401.0	2.4295296530298263
1404.0	2.4295296530298263
1407.0	2.4295296530298263
1410.0	2.4295296530298263
1413.0	2.4295296530298263
1416.0	2.4295296530298263
1419.0	2.4295296530298263
1422.0	2.4295296530298263
1425.0	2.4295296530298263
1428.0	2.4295296530298263
1431.0	2.4295296530298263
1434.0	2.4295296530298263
1437.0	2.4295296530298263
1440.0	2.4295296530298263
1443.0	2.4295296530298263
1446.0	2.4295296530298263
1449.0	2.4295296530298263
1452.0	2.4295296530298263
1455.0	2.4295296530298263
1458.0	2.4295296530298263
1461.0	2.4295296530298263
1464.0	2.4295296530298263
1467.0	2.4295296530298263
1470.0	2.4295296530298263
1473.0	2.4295296530298263
1476.0	2.4295296530298263
1479.0	2.4295296530298263
1482.0	2.4295296530298263
1485.0	2.4295296530298263
1488.0	2.4295296530298263
1491.0	2.4295296530298263
1494.0	2.4295296530298263
1497.0	2.4295296530298263
1500.0	2.4295296530298263
1503.0	2.4295296530298263
1506.0	2.4295296530298263
1509.0	2.4295296530298263
1512.0	2.4295296530298263
1515.0	2.4295296530298263
1518.0	2.4295296530298263
1521.0	2.4295296530298263
1524.0	2.4295296530298263
1527.0	2.4295296530298263
1530.0	2.4295296530298263
1533.0	2.4295296530298263
1536.0	2.4295296530298263
1539.0	2.4295296530298263
1542.0	2.4295296530298263
1545.0	2.4295296530298263
1548.0	2.4295296530298263
1551.0	2.4295296530298263
1554.0	2.4295296530298263
1557.0	2.4295296530298263
1560.0	2.4295296530298263
1563.0	2.4295296530298263
1566.0	2.4295296530298263
1569.0	2.4295296530298263
1572.0	2.4295296530298263
1575.0	2.4295296530298263
1578.0	2.4295296530298263
1581.0	2.4295296530298263
1584.0	2.4295296530298263
1587.0	2.4295296530298263
1590.0	2.4295296530298263
1593.0	2.4295296530298263
1596.0	2.4295296530298263
1599.0	2.4295296530298263
1602.0	2.4295296530298263
1605.0	2.4295296530298263
1608.0	2.4295296530298263
1611.0	2.4295296530298263
1614.0	2.4295296530298263
1617.0	2.4295296530298263
1620.0	2.4295296530298263
1623.0	2.4295296530298263
1626.0	2.4295296530298263
1629.0	2.4295296530298263
1632.0	2.4295296530298263
1635.0	2.4295296530298263
1638.0	2.4295296530298263
1641.0	2.4295296530298263
1644.0	2.4295296530298263
1647.0	2.4295296530298263
1650.0	2.4295296530298263
1653.0	2.4295296530298263
1656.0	2.4295296530298263
1659.0	2.4295296530298263
1662.0	2.4295296530298263
1665.0	2.4295296530298263
1668.0	2.4295296530298263
1671.0	2.4295296530298263
1674.0	2.4295296530298263
1677.0	2.4295296530298263
1680.0	2.4295296530298263
1683.0	2.4295296530298263
1686.0	2.4295296530298263
1689.0	2.4295296530298263
1692.0	2.4295296530298263
1695.0	2.4295296530298263
1698.0	2.4295296530298263
1701.0	2.4295296530298263
1704.0	2.4295296530298263
1707.0	2.4295296530298263
1710.0	2.4295296530298263
1713.0	2.4295296530298263
1716.0	2.4295296530298263
1719.0	2.4295296530298263
1722.0	2.4295296530298263
1725.0	2.4295296530298263
1728.0	2.4295296530298263
1731.0	2.4295296530298263
1734.0	2.4295296530298263
1737.0	2.4295296530298263
1740.0	2.4295296530298263
1743.0	2.4295296530298263
1746.0	2.4295296530298263
1749.0	2.4295296530298263
1752.0	2.4295296530298263
1755.0	2.4295296530298263
1758.0	2.4295296530298263
1761.0	2.4295296530298263
1764.0	2.4295296530298263
1767.0	2.4295296530298263
1770.0	2.4295296530298263
1773.0	2.4295296530298263
1776.0	2.4295296530298263
1779.0	2.4295296530298263
1782.0	2.4295296530298263
1785.0	2.4295296530298263
1788.0	2.4295296530298263
1791.0	2.4295296530298263
1794.0	2.4295296530298263
1797.0	2.4295296530298263
1800.0	2.4295296530298263
1803.0	2.4295296530298263
1806.0	2.4295296530298263
1809.0	2.4295296530298263
1812.0	2.4295296530298263
1815.0	2.4295296530298263
1818.0	2.4295296530298263
1821.0	2.4295296530298263
1824.0	2.4295296530298263
1827.0	2.4295296530298263
1830.0	2.4295296530298263
1833.0	2.4295296530298263
1836.0	2.4295296530298263
1839.0	2.4295296530298263
1842.0	2.4295296530298263
1845.0	2.4295296530298263
1848.0	2.4295296530298263
1851.0	2.4295296530298263
1854.0	2.4295296530298263
1857.0	2.4295296530298263
1860.0	2.4295296530298263
1863.0	2.4295296530298263
1866.0	2.4295296530298263
1869.0	2.4295296530298263
1872.0	2.4295296530298263
1875.0	2.4295296530298263
1878.0	2.4295296530298263
1881.0	2.4295296530298263
1884.0	2.4295296530298263
1887.0	2.4295296530298263
1890.0	2.4295296530298263
1893.0	2.4295296530298263
1896.0	2.4295296530298263
1899.0	2.4295296530298263
1902.0	2.4295296530298263
1905.0	2.4295296530298263
1908.0	2.4295296530298263
1911.0	2.4295296530298263
1914.0	2.4295296530298263
1917.0	2.4295296530298263
1920.0	2.4295296530298263
1923.0	2.4295296530298263
1926.0	2.4295296530298263
1929.0	2.4295296530298263
1932.0	2.4295296530298263
1935.0	2.4295296530298263
1938.0	2.4295296530298263
1941.0	2.4295296530298263
1944.0	2.4295296530298263
1947.0	2.4295296530298263
1950.0	2.4295296530298263
1953.0	2.4295296530298263
1956.0	2.4295296530298263
1959.0	2.4295296530298263
1962.0	2.4295296530298263
1965.0	2.4295296530298263
1968.0	2.4295296530298263
1971.0	2.4295296530298263
1974.0	2.4295296530298263
1977.0	2.4295296530298263
1980.0	2.4295296530298263
1983.0	2.4295296530298263
1986.0	2.4295296530298263
1989.0	2.4295296530298263
1992.0	2.4295296530298263
1995.0	2.4295296530298263
1998.0	2.4295296530298263
2001.0	2.4295296530298263
2004.0	2.4295296530298263
2007.0	2.4295296530298263
2010.0	2.4295296530298263
2013.0	2.4295296530298263
2016.0	2.4295296530298263
2019.0	2.4295296530298263
2022.0	2.4295296530298263
2025.0	2.4295296530298263
2028.0	2.4295296530298263
2031.0	2.4295296530298263
2034.0	2.4295296530298263
2037.0	2.4295296530298263
2040.0	2.4295296530298263
2043.0	2.4295296530298263
2046.0	2.4295296530298263
2049.0	2.4295296530298263
2052.0	2.4295296530298263
2055.0	2.4295296530298263
2058.0	2.4295296530298263
2061.0	2.4295296530298263
2064.0	2.4295296530298263
2067.0	2.4295296530298263
2070.0	2.4295296530298263
2073.0	2.4295296530298263
2076.0	2.4295296530298263
2079.0	2.4295296530298263
2082.0	2.4295296530298263
2085.0	2.4295296530298263
2088.0	2.4295296530298263
2091.0	2.4295296530298263
2094.0	2.4295296530298263
2097.0	2.4295296530298263
2100.0	2.4295296530298263
2103.0	2.4295296530298263
2106.0	2.4295296530298263
2109.0	2.4295296530298263
2112.0	2.4295296530298263
2115.0	2.4295296530298263
2118.0	2.4295296530298263
2121.0	2.4295296530298263
2124.0	2.4295296530298263
2127.0	2.4295296530298263
2130.0	2.4295296530298263
2133.0	2.4295296530298263
2136.0	2.4295296530298263
2139.0	2.4295296530298263
2142.0	2.4295296530298263
2145.0	2.4295296530298263
2148.0	2.4295296530298263
2151.0	2.4295296530298263
2154.0	2.4295296530298263
2157.0	2.4295296530298263
2160.0	2.4295296530298263
2163.0	2.4295296530298263
2166.0	2.4295296530298263
2169.0	2.4295296530298263
2172.0	2.4295296530298263
2175.0	2.4295296530298263
2178.0	2.4295296530298263
2181.0	2.4295296530298263
2184.0	2.4295296530298263
2187.0	2.4295296530298263
2190.0	2.4295296530298263
2193.0	2.4295296530298263
2196.0	2.4295296530298263
2199.0	2.4295296530298263
2202.0	2.4295296530298263
2205.0	2.4295296530298263
2208.0	2.4295296530298263
2211.0	2.4295296530298263
2214.0	2.4295296530298263
2217.0	2.4295296530298263
2220.0	2.4295296530298263
2223.0	2.4295296530298263
2226.0	2.4295296530298263
2229.0	2.4295296530298263
2232.0	2.4295296530298263
2235.0	2.4295296530298263
2238.0	2.4295296530298263
2241.0	2.4295296530298263
2244.0	2.4295296530298263
2247.0	2.4295296530298263
2250.0	2.4295296530298263
2253.0	2.4295296530298263
2256.0	2.4295296530298263
2259.0	2.4295296530298263
2262.0	2.4295296530298263
2265.0	2.4295296530298263
2268.0	2.4295296530298263
2271.0	2.4295296530298263
2274.0	2.4295296530298263
2277.0	2.4295296530298263
2280.0	2.4295296530298263
2283.0	2.4295296530298263
2286.0	2.4295296530298263
2289.0	2.4295296530298263
2292.0	2.4295296530298263
2295.0	2.4295296530298263
2298.0	2.4295296530298263
2301.0	2.4295296530298263
2304.0	2.4295296530298263
2307.0	2.4295296530298263
2310.0	2.4295296530298263
2313.0	2.4295296530298263
2316.0	2.4295296530298263
2319.0	2.4295296530298263
2322.0	2.4295296530298263
2325.0	2.4295296530298263
2328.0	2.4295296530298263
2331.0	2.4295296530298263
2334.0	2.4295296530298263
2337.0	2.4295296530298263
2340.0	2.4295296530298263
2343.0	2.4295296530298263
2346.0	2.4295296530298263
2349.0	2.4295296530298263
2352.0	2.4295296530298263
2355.0	2.4295296530298263
2358.0	2.4295296530298263
2361.0	2.4295296530298263
2364.0	2.4295296530298263
2367.0	2.4295296530298263
2370.0	2.4295296530298263
2373.0	2.4295296530298263
2376.0	2.4295296530298263
2379.0	2.4295296530298263
2382.0	2.4295296530298263
2385.0	2.4295296530298263
2388.0	2.4295296530298263
2391.0	2.4295296530298263
2394.0	2.4295296530298263
2397.0	2.4295296530298263
2400.0	2.4295296530298263
2403.0	2.4295296530298263
2406.0	2.4295296530298263
2409.0	2.4295296530298263
2412.0	2.4295296530298263
2415.0	2.4295296530298263
2418.0	2.4295296530298263
2421.0	2.4295296530298263
2424.0	2.4295296530298263
2427.0	2.4295296530298263
2430.0	2.4295296530298263
2433.0	2.4295296530298263
2436.0	2.4295296530298263
2439.0	2.4295296530298263
2442.0	2.4295296530298263
2445.0	2.4295296530298263
2448.0	2.4295296530298263
2451.0	2.4295296530298263
2454.0	2.4295296530298263
2457.0	2.4295296530298263
2460.0	2.4295296530298263
2463.0	2.4295296530298263
2466.0	2.4295296530298263
2469.0	2.4295296530298263
2472.0	2.4295296530298263
2475.0	2.4295296530298263
2478.0	2.4295296530298263
2481.0	2.4295296530298263
2484.0	2.4295296530298263
2487.0	2.4295296530298263
2490.0	2.4295296530298263
2493.0	2.4295296530298263
2496.0	2.4295296530298263
2499.0	2.4295296530298263
2502.0	2.4295296530298263
2505.0	2.4295296530298263
2508.0	2.4295296530298263
2511.0	2.4295296530298263
2514.0	2.4295296530298263
2517.0	2.4295296530298263
2520.0	2.4295296530298263
2523.0	2.4295296530298263
2526.0	2.4295296530298263
2529.0	2.4295296530298263
2532.0	2.4295296530298263
2535.0	2.4295296530298263
2538.0	2.4295296530298263
2541.0	2.4295296530298263
2544.0	2.4295296530298263
2547.0	2.4295296530298263
2550.0	2.4295296530298263
2553.0	2.4295296530298263
2556.0	2.4295296530298263
2559.0	2.4295296530298263
2562.0	2.4295296530298263
2565.0	2.4295296530298263
2568.0	2.4295296530298263
2571.0	2.4295296530298263
2574.0	2.4295296530298263
2577.0	2.4295296530298263
2580.0	2.4295296530298263
2583.0	2.4295296530298263
2586.0	2.4295296530298263
2589.0	2.4295296530298263
2592.0	2.4295296530298263
2595.0	2.4295296530298263
2598.0	2.4295296530298263
2601.0	2.4295296530298263
2604.0	2.4295296530298263
2607.0	2.4295296530298263
2610.0	2.4295296530298263
2613.0	2.4295296530298263
2616.0	2.4295296530298263
2619.0	2.4295296530298263
2622.0	2.4295296530298263
2625.0	2.4295296530298263
2628.0	2.4295296530298263
2631.0	2.4295296530298263
2634.0	2.4295296530298263
2637.0	2.4295296530298263
2640.0	2.4295296530298263
2643.0	2.4295296530298263
2646.0	2.4295296530298263
2649.0	2.4295296530298263
2652.0	2.4295296530298263
2655.0	2.4295296530298263
2658.0	2.4295296530298263
2661.0	2.4295296530298263
2664.0	2.4295296530298263
2667.0	2.4295296530298263
2670.0	2.4295296530298263
2673.0	2.4295296530298263
2676.0	2.4295296530298263
2679.0	2.4295296530298263
2682.0	2.4295296530298263
2685.0	2.4295296530298263
2688.0	2.4295296530298263
2691.0	2.4295296530298263
2694.0	2.4295296530298263
2697.0	2.4295296530298263
2700.0	2.4295296530298263
2703.0	2.4295296530298263
2706.0	2.4295296530298263
2709.0	2.4295296530298263
2712.0	2.4295296530298263
2715.0	2.4295296530298263
2718.0	2.4295296530298263
2721.0	2.4295296530298263
2724.0	2.4295296530298263
2727.0	2.4295296530298263
2730.0	2.4295296530298263
2733.0	2.4295296530298263
2736.0	2.4295296530298263
2739.0	2.4295296530298263
2742.0	2.4295296530298263
2745.0	2.4295296530298263
2748.0	2.4295296530298263
2751.0	2.4295296530298263
2754.0	2.4295296530298263
2757.0	2.4295296530298263
2760.0	2.4295296530298263
2763.0	2.4295296530298263
2766.0	2.4295296530298263
2769.0	2.4295296530298263
2772.0	2.4295296530298263
2775.0	2.4295296530298263
2778.0	2.4295296530298263
2781.0	2.4295296530298263
2784.0	2.4295296530298263
2787.0	2.4295296530298263
2790.0	2.4295296530298263
2793.0	2.4295296530298263
2796.0	2.4295296530298263
2799.0	2.4295296530298263
2802.0	2.4295296530298263
2805.0	2.4295296530298263
2808.0	2.4295296530298263
2811.0	2.4295296530298263
2814.0	2.4295296530298263
2817.0	2.4295296530298263
2820.0	2.4295296530298263
2823.0	2.4295296530298263
2826.0	2.4295296530298263
2829.0	2.4295296530298263
2832.0	2.4295296530298263
2835.0	2.4295296530298263
2838.0	2.4295296530298263
2841.0	2.4295296530298263
2844.0	2.4295296530298263
2847.0	2.4295296530298263
2850.0	2.4295296530298263
2853.0	2.4295296530298263
2856.0	2.4295296530298263
2859.0	2.4295296530298263
2862.0	2.4295296530298263
2865.0	2.4295296530298263
2868.0	2.4295296530298263
2871.0	2.4295296530298263
2874.0	2.4295296530298263
2877.0	2.4295296530298263
2880.0	2.4295296530298263
2883.0	2.4295296530298263
2886.0	2.4295296530298263
2889.0	2.4295296530298263
2892.0	2.4295296530298263
2895.0	2.4295296530298263
2898.0	2.4295296530298263
2901.0	2.4295296530298263
2904.0	2.4295296530298263
2907.0	2.4295296530298263
2910.0	2.4295296530298263
2913.0	2.4295296530298263
2916.0	2.4295296530298263
2919.0	2.4295296530298263
2922.0	2.4295296530298263
2925.0	2.4295296530298263
2928.0	2.4295296530298263
2931.0	2.4295296530298263
2934.0	2.4295296530298263
2937.0	2.4295296530298263
2940.0	2.4295296530298263
2943.0	2.4295296530298263
2946.0	2.4295296530298263
2949.0	2.4295296530298263
2952.0	2.4295296530298263
2955.0	2.4295296530298263
2958.0	2.4295296530298263
2961.0	2.4295296530298263
2964.0	2.4295296530298263
2967.0	2.4295296530298263
2970.0	2.4295296530298263
2973.0	2.4295296530298263
2976.0	2.4295296530298263
2979.0	2.4295296530298263
2982.0	2.4295296530298263
2985.0	2.4295296530298263
2988.0	2.4295296530298263
2991.0	2.4295296530298263
2994.0	2.4295296530298263
2997.0	2.4295296530298263
3000.0	2.4295296530298263


==> TeX/Tikz/plot_data/logreg/gam/Nesterov_bt_6414_123_1_1.txt <==
3.0	0.5372881666699417
6.0	0.5372881666699417
9.0	0.5372881666699417
12.0	0.5372881666699417
15.0	0.5372881666699417
18.0	0.5372881666699417
21.0	0.5372881666699417
24.0	0.5372881666699417
27.0	0.5372881666699417
30.0	0.5372881666699417
33.0	0.5372881666699417
36.0	0.5372881666699417
39.0	0.5372881666699417
42.0	0.5372881666699417
45.0	0.5372881666699417
48.0	0.5372881666699417
51.0	0.5372881666699417
54.0	0.5372881666699417
57.0	0.5372881666699417
60.0	0.5372881666699417
63.0	0.5372881666699417
66.0	0.5372881666699417
69.0	0.5372881666699417
72.0	0.5372881666699417
75.0	0.5372881666699417
78.0	0.5372881666699417
81.0	0.5372881666699417
84.0	0.5372881666699417
87.0	0.5372881666699417
90.0	0.5372881666699417
93.0	0.5372881666699417
96.0	0.5372881666699417
99.0	0.5372881666699417
102.0	0.5372881666699417
105.0	0.5372881666699417
108.0	0.5372881666699417
111.0	0.5372881666699417
114.0	0.5372881666699417
117.0	0.5372881666699417
120.0	0.5372881666699417
123.0	0.5372881666699417
126.0	0.5372881666699417
129.0	0.5372881666699417
132.0	0.5372881666699417
135.0	0.5372881666699417
138.0	0.5372881666699417
141.0	0.5372881666699417
144.0	0.5372881666699417
147.0	0.5372881666699417
150.0	0.5372881666699417
153.0	0.5372881666699417
156.0	0.5372881666699417
159.0	0.5372881666699417
162.0	0.5372881666699417
165.0	0.5372881666699417
168.0	0.5372881666699417
171.0	0.5372881666699417
174.0	0.5372881666699417
177.0	0.5372881666699417
180.0	0.5372881666699417
183.0	0.5372881666699417
186.0	0.5372881666699417
189.0	0.5372881666699417
192.0	0.5372881666699417
195.0	0.5372881666699417
198.0	0.5372881666699417
201.0	0.5372881666699417
204.0	0.5372881666699417
207.0	0.5372881666699417
210.0	0.5372881666699417
213.0	0.5372881666699417
216.0	0.5372881666699417
219.0	0.5372881666699417
222.0	0.5372881666699417
225.0	0.5372881666699417
228.0	0.5372881666699417
231.0	0.5372881666699417
234.0	0.5372881666699417
237.0	0.5372881666699417
240.0	0.5372881666699417
243.0	0.5372881666699417
246.0	0.5372881666699417
249.0	0.5372881666699417
252.0	0.5372881666699417
255.0	0.5372881666699417
258.0	0.5372881666699417
261.0	0.5372881666699417
264.0	0.5372881666699417
267.0	0.5372881666699417
270.0	0.5372881666699417
273.0	0.5372881666699417
276.0	0.5372881666699417
279.0	0.5372881666699417
282.0	0.5372881666699417
285.0	0.5372881666699417
288.0	0.5372881666699417
291.0	0.5372881666699417
294.0	0.5372881666699417
297.0	0.5372881666699417
300.0	0.5372881666699417
303.0	0.5372881666699417
306.0	0.5372881666699417
309.0	0.5372881666699417
312.0	0.5372881666699417
315.0	0.5372881666699417
318.0	0.5372881666699417
321.0	0.5372881666699417
324.0	0.5372881666699417
327.0	0.5372881666699417
330.0	0.5372881666699417
333.0	0.5372881666699417
336.0	0.5372881666699417
339.0	0.5372881666699417
342.0	0.5372881666699417
345.0	0.5372881666699417
348.0	0.5372881666699417
351.0	0.5372881666699417
354.0	0.5372881666699417
357.0	0.5372881666699417
360.0	0.5372881666699417
363.0	0.5372881666699417
366.0	0.5372881666699417
369.0	0.5372881666699417
372.0	0.5372881666699417
375.0	0.5372881666699417
378.0	0.5372881666699417
381.0	0.5372881666699417
384.0	0.5372881666699417
387.0	0.5372881666699417
390.0	0.5372881666699417
393.0	0.5372881666699417
396.0	0.5372881666699417
399.0	0.5372881666699417
402.0	0.5372881666699417
405.0	0.5372881666699417
408.0	0.5372881666699417
411.0	0.5372881666699417
414.0	0.5372881666699417
417.0	0.5372881666699417
420.0	0.5372881666699417
423.0	0.5372881666699417
426.0	0.5372881666699417
429.0	0.5372881666699417
432.0	0.5372881666699417
435.0	0.5372881666699417
438.0	0.5372881666699417
441.0	0.5372881666699417
444.0	0.5372881666699417
447.0	0.5372881666699417
450.0	0.5372881666699417
453.0	0.5372881666699417
456.0	0.5372881666699417
459.0	0.5372881666699417
462.0	0.5372881666699417
465.0	0.5372881666699417
468.0	0.5372881666699417
471.0	0.5372881666699417
474.0	0.5372881666699417
477.0	0.5372881666699417
480.0	0.5372881666699417
483.0	0.5372881666699417
486.0	0.5372881666699417
489.0	0.5372881666699417
492.0	0.5372881666699417
495.0	0.5372881666699417
498.0	0.5372881666699417
501.0	0.5372881666699417
504.0	0.5372881666699417
507.0	0.5372881666699417
510.0	0.5372881666699417
513.0	0.5372881666699417
516.0	0.5372881666699417
519.0	0.5372881666699417
522.0	0.5372881666699417
525.0	0.5372881666699417
528.0	0.5372881666699417
531.0	0.5372881666699417
534.0	0.5372881666699417
537.0	0.5372881666699417
540.0	0.5372881666699417
543.0	0.5372881666699417
546.0	0.5372881666699417
549.0	0.5372881666699417
552.0	0.5372881666699417
555.0	0.5372881666699417
558.0	0.5372881666699417
561.0	0.5372881666699417
564.0	0.5372881666699417
567.0	0.5372881666699417
570.0	0.5372881666699417
573.0	0.5372881666699417
576.0	0.5372881666699417
579.0	0.5372881666699417
582.0	0.5372881666699417
585.0	0.5372881666699417
588.0	0.5372881666699417
591.0	0.5372881666699417
594.0	0.5372881666699417
597.0	0.5372881666699417
600.0	0.5372881666699417
603.0	0.5372881666699417
606.0	0.5372881666699417
609.0	0.5372881666699417
612.0	0.5372881666699417
615.0	0.5372881666699417
618.0	0.5372881666699417
621.0	0.5372881666699417
624.0	0.5372881666699417
627.0	0.5372881666699417
630.0	0.5372881666699417
633.0	0.5372881666699417
636.0	0.5372881666699417
639.0	0.5372881666699417
642.0	0.5372881666699417
645.0	0.5372881666699417
648.0	0.5372881666699417
651.0	0.5372881666699417
654.0	0.5372881666699417
657.0	0.5372881666699417
660.0	0.5372881666699417
663.0	0.5372881666699417
666.0	0.5372881666699417
669.0	0.5372881666699417
672.0	0.5372881666699417
675.0	0.5372881666699417
678.0	0.5372881666699417
681.0	0.5372881666699417
684.0	0.5372881666699417
687.0	0.5372881666699417
690.0	0.5372881666699417
693.0	0.5372881666699417
696.0	0.5372881666699417
699.0	0.5372881666699417
702.0	0.5372881666699417
705.0	0.5372881666699417
708.0	0.5372881666699417
711.0	0.5372881666699417
714.0	0.5372881666699417
717.0	0.5372881666699417
720.0	0.5372881666699417
723.0	0.5372881666699417
726.0	0.5372881666699417
729.0	0.5372881666699417
732.0	0.5372881666699417
735.0	0.5372881666699417
738.0	0.5372881666699417
741.0	0.5372881666699417
744.0	0.5372881666699417
747.0	0.5372881666699417
750.0	0.5372881666699417
753.0	0.5372881666699417
756.0	0.5372881666699417
759.0	0.5372881666699417
762.0	0.5372881666699417
765.0	0.5372881666699417
768.0	0.5372881666699417
771.0	0.5372881666699417
774.0	0.5372881666699417
777.0	0.5372881666699417
780.0	0.5372881666699417
783.0	0.5372881666699417
786.0	0.5372881666699417
789.0	0.5372881666699417
792.0	0.5372881666699417
795.0	0.5372881666699417
798.0	0.5372881666699417
801.0	0.5372881666699417
804.0	0.5372881666699417
807.0	0.5372881666699417
810.0	0.5372881666699417
813.0	0.5372881666699417
816.0	0.5372881666699417
819.0	0.5372881666699417
822.0	0.5372881666699417
825.0	0.5372881666699417
828.0	0.5372881666699417
831.0	0.5372881666699417
834.0	0.5372881666699417
837.0	0.5372881666699417
840.0	0.5372881666699417
843.0	0.5372881666699417
846.0	0.5372881666699417
849.0	0.5372881666699417
852.0	0.5372881666699417
855.0	0.5372881666699417
858.0	0.5372881666699417
861.0	0.5372881666699417
864.0	0.5372881666699417
867.0	0.5372881666699417
870.0	0.5372881666699417
873.0	0.5372881666699417
876.0	0.5372881666699417
879.0	0.5372881666699417
882.0	0.5372881666699417
885.0	0.5372881666699417
888.0	0.5372881666699417
891.0	0.5372881666699417
894.0	0.5372881666699417
897.0	0.5372881666699417
900.0	0.5372881666699417
903.0	0.5372881666699417
906.0	0.5372881666699417
909.0	0.5372881666699417
912.0	0.5372881666699417
915.0	0.5372881666699417
918.0	0.5372881666699417
921.0	0.5372881666699417
924.0	0.5372881666699417
927.0	0.5372881666699417
930.0	0.5372881666699417
933.0	0.5372881666699417
936.0	0.5372881666699417
939.0	0.5372881666699417
942.0	0.5372881666699417
945.0	0.5372881666699417
948.0	0.5372881666699417
951.0	0.5372881666699417
954.0	0.5372881666699417
957.0	0.5372881666699417
960.0	0.5372881666699417
963.0	0.5372881666699417
966.0	0.5372881666699417
969.0	0.5372881666699417
972.0	0.5372881666699417
975.0	0.5372881666699417
978.0	0.5372881666699417
981.0	0.5372881666699417
984.0	0.5372881666699417
987.0	0.5372881666699417
990.0	0.5372881666699417
993.0	0.5372881666699417
996.0	0.5372881666699417
999.0	0.5372881666699417
1002.0	0.5372881666699417
1005.0	0.5372881666699417
1008.0	0.5372881666699417
1011.0	0.5372881666699417
1014.0	0.5372881666699417
1017.0	0.5372881666699417
1020.0	0.5372881666699417
1023.0	0.5372881666699417
1026.0	0.5372881666699417
1029.0	0.5372881666699417
1032.0	0.5372881666699417
1035.0	0.5372881666699417
1038.0	0.5372881666699417
1041.0	0.5372881666699417
1044.0	0.5372881666699417
1047.0	0.5372881666699417
1050.0	0.5372881666699417
1053.0	0.5372881666699417
1056.0	0.5372881666699417
1059.0	0.5372881666699417
1062.0	0.5372881666699417
1065.0	0.5372881666699417
1068.0	0.5372881666699417
1071.0	0.5372881666699417
1074.0	0.5372881666699417
1077.0	0.5372881666699417
1080.0	0.5372881666699417
1083.0	0.5372881666699417
1086.0	0.5372881666699417
1089.0	0.5372881666699417
1092.0	0.5372881666699417
1095.0	0.5372881666699417
1098.0	0.5372881666699417
1101.0	0.5372881666699417
1104.0	0.5372881666699417
1107.0	0.5372881666699417
1110.0	0.5372881666699417
1113.0	0.5372881666699417
1116.0	0.5372881666699417
1119.0	0.5372881666699417
1122.0	0.5372881666699417
1125.0	0.5372881666699417
1128.0	0.5372881666699417
1131.0	0.5372881666699417
1134.0	0.5372881666699417
1137.0	0.5372881666699417
1140.0	0.5372881666699417
1143.0	0.5372881666699417
1146.0	0.5372881666699417
1149.0	0.5372881666699417
1152.0	0.5372881666699417
1155.0	0.5372881666699417
1158.0	0.5372881666699417
1161.0	0.5372881666699417
1164.0	0.5372881666699417
1167.0	0.5372881666699417
1170.0	0.5372881666699417
1173.0	0.5372881666699417
1176.0	0.5372881666699417
1179.0	0.5372881666699417
1182.0	0.5372881666699417
1185.0	0.5372881666699417
1188.0	0.5372881666699417
1191.0	0.5372881666699417
1194.0	0.5372881666699417
1197.0	0.5372881666699417
1200.0	0.5372881666699417
1203.0	0.5372881666699417
1206.0	0.5372881666699417
1209.0	0.5372881666699417
1212.0	0.5372881666699417
1215.0	0.5372881666699417
1218.0	0.5372881666699417
1221.0	0.5372881666699417
1224.0	0.5372881666699417
1227.0	0.5372881666699417
1230.0	0.5372881666699417
1233.0	0.5372881666699417
1236.0	0.5372881666699417
1239.0	0.5372881666699417
1242.0	0.5372881666699417
1245.0	0.5372881666699417
1248.0	0.5372881666699417
1251.0	0.5372881666699417
1254.0	0.5372881666699417
1257.0	0.5372881666699417
1260.0	0.5372881666699417
1263.0	0.5372881666699417
1266.0	0.5372881666699417
1269.0	0.5372881666699417
1272.0	0.5372881666699417
1275.0	0.5372881666699417
1278.0	0.5372881666699417
1281.0	0.5372881666699417
1284.0	0.5372881666699417
1287.0	0.5372881666699417
1290.0	0.5372881666699417
1293.0	0.5372881666699417
1296.0	0.5372881666699417
1299.0	0.5372881666699417
1302.0	0.5372881666699417
1305.0	0.5372881666699417
1308.0	0.5372881666699417
1311.0	0.5372881666699417
1314.0	0.5372881666699417
1317.0	0.5372881666699417
1320.0	0.5372881666699417
1323.0	0.5372881666699417
1326.0	0.5372881666699417
1329.0	0.5372881666699417
1332.0	0.5372881666699417
1335.0	0.5372881666699417
1338.0	0.5372881666699417
1341.0	0.5372881666699417
1344.0	0.5372881666699417
1347.0	0.5372881666699417
1350.0	0.5372881666699417
1353.0	0.5372881666699417
1356.0	0.5372881666699417
1359.0	0.5372881666699417
1362.0	0.5372881666699417
1365.0	0.5372881666699417
1368.0	0.5372881666699417
1371.0	0.5372881666699417
1374.0	0.5372881666699417
1377.0	0.5372881666699417
1380.0	0.5372881666699417
1383.0	0.5372881666699417
1386.0	0.5372881666699417
1389.0	0.5372881666699417
1392.0	0.5372881666699417
1395.0	0.5372881666699417
1398.0	0.5372881666699417
1401.0	0.5372881666699417
1404.0	0.5372881666699417
1407.0	0.5372881666699417
1410.0	0.5372881666699417
1413.0	0.5372881666699417
1416.0	0.5372881666699417
1419.0	0.5372881666699417
1422.0	0.5372881666699417
1425.0	0.5372881666699417
1428.0	0.5372881666699417
1431.0	0.5372881666699417
1434.0	0.5372881666699417
1437.0	0.5372881666699417
1440.0	0.5372881666699417
1443.0	0.5372881666699417
1446.0	0.5372881666699417
1449.0	0.5372881666699417
1452.0	0.5372881666699417
1455.0	0.5372881666699417
1458.0	0.5372881666699417
1461.0	0.5372881666699417
1464.0	0.5372881666699417
1467.0	0.5372881666699417
1470.0	0.5372881666699417
1473.0	0.5372881666699417
1476.0	0.5372881666699417
1479.0	0.5372881666699417
1482.0	0.5372881666699417
1485.0	0.5372881666699417
1488.0	0.5372881666699417
1491.0	0.5372881666699417
1494.0	0.5372881666699417
1497.0	0.5372881666699417
1500.0	0.5372881666699417
1503.0	0.5372881666699417
1506.0	0.5372881666699417
1509.0	0.5372881666699417
1512.0	0.5372881666699417
1515.0	0.5372881666699417
1518.0	0.5372881666699417
1521.0	0.5372881666699417
1524.0	0.5372881666699417
1527.0	0.5372881666699417
1530.0	0.5372881666699417
1533.0	0.5372881666699417
1536.0	0.5372881666699417
1539.0	0.5372881666699417
1542.0	0.5372881666699417
1545.0	0.5372881666699417
1548.0	0.5372881666699417
1551.0	0.5372881666699417
1554.0	0.5372881666699417
1557.0	0.5372881666699417
1560.0	0.5372881666699417
1563.0	0.5372881666699417
1566.0	0.5372881666699417
1569.0	0.5372881666699417
1572.0	0.5372881666699417
1575.0	0.5372881666699417
1578.0	0.5372881666699417
1581.0	0.5372881666699417
1584.0	0.5372881666699417
1587.0	0.5372881666699417
1590.0	0.5372881666699417
1593.0	0.5372881666699417
1596.0	0.5372881666699417
1599.0	0.5372881666699417
1602.0	0.5372881666699417
1605.0	0.5372881666699417
1608.0	0.5372881666699417
1611.0	0.5372881666699417
1614.0	0.5372881666699417
1617.0	0.5372881666699417
1620.0	0.5372881666699417
1623.0	0.5372881666699417
1626.0	0.5372881666699417
1629.0	0.5372881666699417
1632.0	0.5372881666699417
1635.0	0.5372881666699417
1638.0	0.5372881666699417
1641.0	0.5372881666699417
1644.0	0.5372881666699417
1647.0	0.5372881666699417
1650.0	0.5372881666699417
1653.0	0.5372881666699417
1656.0	0.5372881666699417
1659.0	0.5372881666699417
1662.0	0.5372881666699417
1665.0	0.5372881666699417
1668.0	0.5372881666699417
1671.0	0.5372881666699417
1674.0	0.5372881666699417
1677.0	0.5372881666699417
1680.0	0.5372881666699417
1683.0	0.5372881666699417
1686.0	0.5372881666699417
1689.0	0.5372881666699417
1692.0	0.5372881666699417
1695.0	0.5372881666699417
1698.0	0.5372881666699417
1701.0	0.5372881666699417
1704.0	0.5372881666699417
1707.0	0.5372881666699417
1710.0	0.5372881666699417
1713.0	0.5372881666699417
1716.0	0.5372881666699417
1719.0	0.5372881666699417
1722.0	0.5372881666699417
1725.0	0.5372881666699417
1728.0	0.5372881666699417
1731.0	0.5372881666699417
1734.0	0.5372881666699417
1737.0	0.5372881666699417
1740.0	0.5372881666699417
1743.0	0.5372881666699417
1746.0	0.5372881666699417
1749.0	0.5372881666699417
1752.0	0.5372881666699417
1755.0	0.5372881666699417
1758.0	0.5372881666699417
1761.0	0.5372881666699417
1764.0	0.5372881666699417
1767.0	0.5372881666699417
1770.0	0.5372881666699417
1773.0	0.5372881666699417
1776.0	0.5372881666699417
1779.0	0.5372881666699417
1782.0	0.5372881666699417
1785.0	0.5372881666699417
1788.0	0.5372881666699417
1791.0	0.5372881666699417
1794.0	0.5372881666699417
1797.0	0.5372881666699417
1800.0	0.5372881666699417
1803.0	0.5372881666699417
1806.0	0.5372881666699417
1809.0	0.5372881666699417
1812.0	0.5372881666699417
1815.0	0.5372881666699417
1818.0	0.5372881666699417
1821.0	0.5372881666699417
1824.0	0.5372881666699417
1827.0	0.5372881666699417
1830.0	0.5372881666699417
1833.0	0.5372881666699417
1836.0	0.5372881666699417
1839.0	0.5372881666699417
1842.0	0.5372881666699417
1845.0	0.5372881666699417
1848.0	0.5372881666699417
1851.0	0.5372881666699417
1854.0	0.5372881666699417
1857.0	0.5372881666699417
1860.0	0.5372881666699417
1863.0	0.5372881666699417
1866.0	0.5372881666699417
1869.0	0.5372881666699417
1872.0	0.5372881666699417
1875.0	0.5372881666699417
1878.0	0.5372881666699417
1881.0	0.5372881666699417
1884.0	0.5372881666699417
1887.0	0.5372881666699417
1890.0	0.5372881666699417
1893.0	0.5372881666699417
1896.0	0.5372881666699417
1899.0	0.5372881666699417
1902.0	0.5372881666699417
1905.0	0.5372881666699417
1908.0	0.5372881666699417
1911.0	0.5372881666699417
1914.0	0.5372881666699417
1917.0	0.5372881666699417
1920.0	0.5372881666699417
1923.0	0.5372881666699417
1926.0	0.5372881666699417
1929.0	0.5372881666699417
1932.0	0.5372881666699417
1935.0	0.5372881666699417
1938.0	0.5372881666699417
1941.0	0.5372881666699417
1944.0	0.5372881666699417
1947.0	0.5372881666699417
1950.0	0.5372881666699417
1953.0	0.5372881666699417
1956.0	0.5372881666699417
1959.0	0.5372881666699417
1962.0	0.5372881666699417
1965.0	0.5372881666699417
1968.0	0.5372881666699417
1971.0	0.5372881666699417
1974.0	0.5372881666699417
1977.0	0.5372881666699417
1980.0	0.5372881666699417
1983.0	0.5372881666699417
1986.0	0.5372881666699417
1989.0	0.5372881666699417
1992.0	0.5372881666699417
1995.0	0.5372881666699417
1998.0	0.5372881666699417
2001.0	0.5372881666699417
2004.0	0.5372881666699417
2007.0	0.5372881666699417
2010.0	0.5372881666699417
2013.0	0.5372881666699417
2016.0	0.5372881666699417
2019.0	0.5372881666699417
2022.0	0.5372881666699417
2025.0	0.5372881666699417
2028.0	0.5372881666699417
2031.0	0.5372881666699417
2034.0	0.5372881666699417
2037.0	0.5372881666699417
2040.0	0.5372881666699417
2043.0	0.5372881666699417
2046.0	0.5372881666699417
2049.0	0.5372881666699417
2052.0	0.5372881666699417
2055.0	0.5372881666699417
2058.0	0.5372881666699417
2061.0	0.5372881666699417
2064.0	0.5372881666699417
2067.0	0.5372881666699417
2070.0	0.5372881666699417
2073.0	0.5372881666699417
2076.0	0.5372881666699417
2079.0	0.5372881666699417
2082.0	0.5372881666699417
2085.0	0.5372881666699417
2088.0	0.5372881666699417
2091.0	0.5372881666699417
2094.0	0.5372881666699417
2097.0	0.5372881666699417
2100.0	0.5372881666699417
2103.0	0.5372881666699417
2106.0	0.5372881666699417
2109.0	0.5372881666699417
2112.0	0.5372881666699417
2115.0	0.5372881666699417
2118.0	0.5372881666699417
2121.0	0.5372881666699417
2124.0	0.5372881666699417
2127.0	0.5372881666699417
2130.0	0.5372881666699417
2133.0	0.5372881666699417
2136.0	0.5372881666699417
2139.0	0.5372881666699417
2142.0	0.5372881666699417
2145.0	0.5372881666699417
2148.0	0.5372881666699417
2151.0	0.5372881666699417
2154.0	0.5372881666699417
2157.0	0.5372881666699417
2160.0	0.5372881666699417
2163.0	0.5372881666699417
2166.0	0.5372881666699417
2169.0	0.5372881666699417
2172.0	0.5372881666699417
2175.0	0.5372881666699417
2178.0	0.5372881666699417
2181.0	0.5372881666699417
2184.0	0.5372881666699417
2187.0	0.5372881666699417
2190.0	0.5372881666699417
2193.0	0.5372881666699417
2196.0	0.5372881666699417
2199.0	0.5372881666699417
2202.0	0.5372881666699417
2205.0	0.5372881666699417
2208.0	0.5372881666699417
2211.0	0.5372881666699417
2214.0	0.5372881666699417
2217.0	0.5372881666699417
2220.0	0.5372881666699417
2223.0	0.5372881666699417
2226.0	0.5372881666699417
2229.0	0.5372881666699417
2232.0	0.5372881666699417
2235.0	0.5372881666699417
2238.0	0.5372881666699417
2241.0	0.5372881666699417
2244.0	0.5372881666699417
2247.0	0.5372881666699417
2250.0	0.5372881666699417
2253.0	0.5372881666699417
2256.0	0.5372881666699417
2259.0	0.5372881666699417
2262.0	0.5372881666699417
2265.0	0.5372881666699417
2268.0	0.5372881666699417
2271.0	0.5372881666699417
2274.0	0.5372881666699417
2277.0	0.5372881666699417
2280.0	0.5372881666699417
2283.0	0.5372881666699417
2286.0	0.5372881666699417
2289.0	0.5372881666699417
2292.0	0.5372881666699417
2295.0	0.5372881666699417
2298.0	0.5372881666699417
2301.0	0.5372881666699417
2304.0	0.5372881666699417
2307.0	0.5372881666699417
2310.0	0.5372881666699417
2313.0	0.5372881666699417
2316.0	0.5372881666699417
2319.0	0.5372881666699417
2322.0	0.5372881666699417
2325.0	0.5372881666699417
2328.0	0.5372881666699417
2331.0	0.5372881666699417
2334.0	0.5372881666699417
2337.0	0.5372881666699417
2340.0	0.5372881666699417
2343.0	0.5372881666699417
2346.0	0.5372881666699417
2349.0	0.5372881666699417
2352.0	0.5372881666699417
2355.0	0.5372881666699417
2358.0	0.5372881666699417
2361.0	0.5372881666699417
2364.0	0.5372881666699417
2367.0	0.5372881666699417
2370.0	0.5372881666699417
2373.0	0.5372881666699417
2376.0	0.5372881666699417
2379.0	0.5372881666699417
2382.0	0.5372881666699417
2385.0	0.5372881666699417
2388.0	0.5372881666699417
2391.0	0.5372881666699417
2394.0	0.5372881666699417
2397.0	0.5372881666699417
2400.0	0.5372881666699417
2403.0	0.5372881666699417
2406.0	0.5372881666699417
2409.0	0.5372881666699417
2412.0	0.5372881666699417
2415.0	0.5372881666699417
2418.0	0.5372881666699417
2421.0	0.5372881666699417
2424.0	0.5372881666699417
2427.0	0.5372881666699417
2430.0	0.5372881666699417
2433.0	0.5372881666699417
2436.0	0.5372881666699417
2439.0	0.5372881666699417
2442.0	0.5372881666699417
2445.0	0.5372881666699417
2448.0	0.5372881666699417
2451.0	0.5372881666699417
2454.0	0.5372881666699417
2457.0	0.5372881666699417
2460.0	0.5372881666699417
2463.0	0.5372881666699417
2466.0	0.5372881666699417
2469.0	0.5372881666699417
2472.0	0.5372881666699417
2475.0	0.5372881666699417
2478.0	0.5372881666699417
2481.0	0.5372881666699417
2484.0	0.5372881666699417
2487.0	0.5372881666699417
2490.0	0.5372881666699417
2493.0	0.5372881666699417
2496.0	0.5372881666699417
2499.0	0.5372881666699417
2502.0	0.5372881666699417
2505.0	0.5372881666699417
2508.0	0.5372881666699417
2511.0	0.5372881666699417
2514.0	0.5372881666699417
2517.0	0.5372881666699417
2520.0	0.5372881666699417
2523.0	0.5372881666699417
2526.0	0.5372881666699417
2529.0	0.5372881666699417
2532.0	0.5372881666699417
2535.0	0.5372881666699417
2538.0	0.5372881666699417
2541.0	0.5372881666699417
2544.0	0.5372881666699417
2547.0	0.5372881666699417
2550.0	0.5372881666699417
2553.0	0.5372881666699417
2556.0	0.5372881666699417
2559.0	0.5372881666699417
2562.0	0.5372881666699417
2565.0	0.5372881666699417
2568.0	0.5372881666699417
2571.0	0.5372881666699417
2574.0	0.5372881666699417
2577.0	0.5372881666699417
2580.0	0.5372881666699417
2583.0	0.5372881666699417
2586.0	0.5372881666699417
2589.0	0.5372881666699417
2592.0	0.5372881666699417
2595.0	0.5372881666699417
2598.0	0.5372881666699417
2601.0	0.5372881666699417
2604.0	0.5372881666699417
2607.0	0.5372881666699417
2610.0	0.5372881666699417
2613.0	0.5372881666699417
2616.0	0.5372881666699417
2619.0	0.5372881666699417
2622.0	0.5372881666699417
2625.0	0.5372881666699417
2628.0	0.5372881666699417
2631.0	0.5372881666699417
2634.0	0.5372881666699417
2637.0	0.5372881666699417
2640.0	0.5372881666699417
2643.0	0.5372881666699417
2646.0	0.5372881666699417
2649.0	0.5372881666699417
2652.0	0.5372881666699417
2655.0	0.5372881666699417
2658.0	0.5372881666699417
2661.0	0.5372881666699417
2664.0	0.5372881666699417
2667.0	0.5372881666699417
2670.0	0.5372881666699417
2673.0	0.5372881666699417
2676.0	0.5372881666699417
2679.0	0.5372881666699417
2682.0	0.5372881666699417
2685.0	0.5372881666699417
2688.0	0.5372881666699417
2691.0	0.5372881666699417
2694.0	0.5372881666699417
2697.0	0.5372881666699417
2700.0	0.5372881666699417
2703.0	0.5372881666699417
2706.0	0.5372881666699417
2709.0	0.5372881666699417
2712.0	0.5372881666699417
2715.0	0.5372881666699417
2718.0	0.5372881666699417
2721.0	0.5372881666699417
2724.0	0.5372881666699417
2727.0	0.5372881666699417
2730.0	0.5372881666699417
2733.0	0.5372881666699417
2736.0	0.5372881666699417
2739.0	0.5372881666699417
2742.0	0.5372881666699417
2745.0	0.5372881666699417
2748.0	0.5372881666699417
2751.0	0.5372881666699417
2754.0	0.5372881666699417
2757.0	0.5372881666699417
2760.0	0.5372881666699417
2763.0	0.5372881666699417
2766.0	0.5372881666699417
2769.0	0.5372881666699417
2772.0	0.5372881666699417
2775.0	0.5372881666699417
2778.0	0.5372881666699417
2781.0	0.5372881666699417
2784.0	0.5372881666699417
2787.0	0.5372881666699417
2790.0	0.5372881666699417
2793.0	0.5372881666699417
2796.0	0.5372881666699417
2799.0	0.5372881666699417
2802.0	0.5372881666699417
2805.0	0.5372881666699417
2808.0	0.5372881666699417
2811.0	0.5372881666699417
2814.0	0.5372881666699417
2817.0	0.5372881666699417
2820.0	0.5372881666699417
2823.0	0.5372881666699417
2826.0	0.5372881666699417
2829.0	0.5372881666699417
2832.0	0.5372881666699417
2835.0	0.5372881666699417
2838.0	0.5372881666699417
2841.0	0.5372881666699417
2844.0	0.5372881666699417
2847.0	0.5372881666699417
2850.0	0.5372881666699417
2853.0	0.5372881666699417
2856.0	0.5372881666699417
2859.0	0.5372881666699417
2862.0	0.5372881666699417
2865.0	0.5372881666699417
2868.0	0.5372881666699417
2871.0	0.5372881666699417
2874.0	0.5372881666699417
2877.0	0.5372881666699417
2880.0	0.5372881666699417
2883.0	0.5372881666699417
2886.0	0.5372881666699417
2889.0	0.5372881666699417
2892.0	0.5372881666699417
2895.0	0.5372881666699417
2898.0	0.5372881666699417
2901.0	0.5372881666699417
2904.0	0.5372881666699417
2907.0	0.5372881666699417
2910.0	0.5372881666699417
2913.0	0.5372881666699417
2916.0	0.5372881666699417
2919.0	0.5372881666699417
2922.0	0.5372881666699417
2925.0	0.5372881666699417
2928.0	0.5372881666699417
2931.0	0.5372881666699417
2934.0	0.5372881666699417
2937.0	0.5372881666699417
2940.0	0.5372881666699417
2943.0	0.5372881666699417
2946.0	0.5372881666699417
2949.0	0.5372881666699417
2952.0	0.5372881666699417
2955.0	0.5372881666699417
2958.0	0.5372881666699417
2961.0	0.5372881666699417
2964.0	0.5372881666699417
2967.0	0.5372881666699417
2970.0	0.5372881666699417
2973.0	0.5372881666699417
2976.0	0.5372881666699417
2979.0	0.5372881666699417
2982.0	0.5372881666699417
2985.0	0.5372881666699417
2988.0	0.5372881666699417
2991.0	0.5372881666699417
2994.0	0.5372881666699417
2997.0	0.5372881666699417
3000.0	0.5372881666699417


==> TeX/Tikz/plot_data/logreg/gam/Nesterov_bt_8124_113_1_1.txt <==
3.0	0.34251450341932216
6.0	0.34251450341932216
9.0	0.34251450341932216
12.0	0.34251450341932216
15.0	0.34251450341932216
18.0	0.34251450341932216
21.0	0.34251450341932216
24.0	0.34251450341932216
27.0	0.34251450341932216
30.0	0.34251450341932216
33.0	0.34251450341932216
36.0	0.34251450341932216
39.0	0.34251450341932216
42.0	0.34251450341932216
45.0	0.34251450341932216
48.0	0.34251450341932216
51.0	0.34251450341932216
54.0	0.34251450341932216
57.0	0.34251450341932216
60.0	0.34251450341932216
63.0	0.34251450341932216
66.0	0.34251450341932216
69.0	0.34251450341932216
72.0	0.34251450341932216
75.0	0.34251450341932216
78.0	0.34251450341932216
81.0	0.34251450341932216
84.0	0.34251450341932216
87.0	0.34251450341932216
90.0	0.34251450341932216
93.0	0.34251450341932216
96.0	0.34251450341932216
99.0	0.34251450341932216
102.0	0.34251450341932216
105.0	0.34251450341932216
108.0	0.34251450341932216
111.0	0.34251450341932216
114.0	0.34251450341932216
117.0	0.34251450341932216
120.0	0.34251450341932216
123.0	0.34251450341932216
126.0	0.34251450341932216
129.0	0.34251450341932216
132.0	0.34251450341932216
135.0	0.34251450341932216
138.0	0.34251450341932216
141.0	0.34251450341932216
144.0	0.34251450341932216
147.0	0.34251450341932216
150.0	0.34251450341932216
153.0	0.34251450341932216
156.0	0.34251450341932216
159.0	0.34251450341932216
162.0	0.34251450341932216
165.0	0.34251450341932216
168.0	0.34251450341932216
171.0	0.34251450341932216
174.0	0.34251450341932216
177.0	0.34251450341932216
180.0	0.34251450341932216
183.0	0.34251450341932216
186.0	0.34251450341932216
189.0	0.34251450341932216
192.0	0.34251450341932216
195.0	0.34251450341932216
198.0	0.34251450341932216
201.0	0.34251450341932216
204.0	0.34251450341932216
207.0	0.34251450341932216
210.0	0.34251450341932216
213.0	0.34251450341932216
216.0	0.34251450341932216
219.0	0.34251450341932216
222.0	0.34251450341932216
225.0	0.34251450341932216
228.0	0.34251450341932216
231.0	0.34251450341932216
234.0	0.34251450341932216
237.0	0.34251450341932216
240.0	0.34251450341932216
243.0	0.34251450341932216
246.0	0.34251450341932216
249.0	0.34251450341932216
252.0	0.34251450341932216
255.0	0.34251450341932216
258.0	0.34251450341932216
261.0	0.34251450341932216
264.0	0.34251450341932216
267.0	0.34251450341932216
270.0	0.34251450341932216
273.0	0.34251450341932216
276.0	0.34251450341932216
279.0	0.34251450341932216
282.0	0.34251450341932216
285.0	0.34251450341932216
288.0	0.34251450341932216
291.0	0.34251450341932216
294.0	0.34251450341932216
297.0	0.34251450341932216
300.0	0.34251450341932216
303.0	0.34251450341932216
306.0	0.34251450341932216
309.0	0.34251450341932216
312.0	0.34251450341932216
315.0	0.34251450341932216
318.0	0.34251450341932216
321.0	0.34251450341932216
324.0	0.34251450341932216
327.0	0.34251450341932216
330.0	0.34251450341932216
333.0	0.34251450341932216
336.0	0.34251450341932216
339.0	0.34251450341932216
342.0	0.34251450341932216
345.0	0.34251450341932216
348.0	0.34251450341932216
351.0	0.34251450341932216
354.0	0.34251450341932216
357.0	0.34251450341932216
360.0	0.34251450341932216
363.0	0.34251450341932216
366.0	0.34251450341932216
369.0	0.34251450341932216
372.0	0.34251450341932216
375.0	0.34251450341932216
378.0	0.34251450341932216
381.0	0.34251450341932216
384.0	0.34251450341932216
387.0	0.34251450341932216
390.0	0.34251450341932216
393.0	0.34251450341932216
396.0	0.34251450341932216
399.0	0.34251450341932216
402.0	0.34251450341932216
405.0	0.34251450341932216
408.0	0.34251450341932216
411.0	0.34251450341932216
414.0	0.34251450341932216
417.0	0.34251450341932216
420.0	0.34251450341932216
423.0	0.34251450341932216
426.0	0.34251450341932216
429.0	0.34251450341932216
432.0	0.34251450341932216
435.0	0.34251450341932216
438.0	0.34251450341932216
441.0	0.34251450341932216
444.0	0.34251450341932216
447.0	0.34251450341932216
450.0	0.34251450341932216
453.0	0.34251450341932216
456.0	0.34251450341932216
459.0	0.34251450341932216
462.0	0.34251450341932216
465.0	0.34251450341932216
468.0	0.34251450341932216
471.0	0.34251450341932216
474.0	0.34251450341932216
477.0	0.34251450341932216
480.0	0.34251450341932216
483.0	0.34251450341932216
486.0	0.34251450341932216
489.0	0.34251450341932216
492.0	0.34251450341932216
495.0	0.34251450341932216
498.0	0.34251450341932216
501.0	0.34251450341932216
504.0	0.34251450341932216
507.0	0.34251450341932216
510.0	0.34251450341932216
513.0	0.34251450341932216
516.0	0.34251450341932216
519.0	0.34251450341932216
522.0	0.34251450341932216
525.0	0.34251450341932216
528.0	0.34251450341932216
531.0	0.34251450341932216
534.0	0.34251450341932216
537.0	0.34251450341932216
540.0	0.34251450341932216
543.0	0.34251450341932216
546.0	0.34251450341932216
549.0	0.34251450341932216
552.0	0.34251450341932216
555.0	0.34251450341932216
558.0	0.34251450341932216
561.0	0.34251450341932216
564.0	0.34251450341932216
567.0	0.34251450341932216
570.0	0.34251450341932216
573.0	0.34251450341932216
576.0	0.34251450341932216
579.0	0.34251450341932216
582.0	0.34251450341932216
585.0	0.34251450341932216
588.0	0.34251450341932216
591.0	0.34251450341932216
594.0	0.34251450341932216
597.0	0.34251450341932216
600.0	0.34251450341932216
603.0	0.34251450341932216
606.0	0.34251450341932216
609.0	0.34251450341932216
612.0	0.34251450341932216
615.0	0.34251450341932216
618.0	0.34251450341932216
621.0	0.34251450341932216
624.0	0.34251450341932216
627.0	0.34251450341932216
630.0	0.34251450341932216
633.0	0.34251450341932216
636.0	0.34251450341932216
639.0	0.34251450341932216
642.0	0.34251450341932216
645.0	0.34251450341932216
648.0	0.34251450341932216
651.0	0.34251450341932216
654.0	0.34251450341932216
657.0	0.34251450341932216
660.0	0.34251450341932216
663.0	0.34251450341932216
666.0	0.34251450341932216
669.0	0.34251450341932216
672.0	0.34251450341932216
675.0	0.34251450341932216
678.0	0.34251450341932216
681.0	0.34251450341932216
684.0	0.34251450341932216
687.0	0.34251450341932216
690.0	0.34251450341932216
693.0	0.34251450341932216
696.0	0.34251450341932216
699.0	0.34251450341932216
702.0	0.34251450341932216
705.0	0.34251450341932216
708.0	0.34251450341932216
711.0	0.34251450341932216
714.0	0.34251450341932216
717.0	0.34251450341932216
720.0	0.34251450341932216
723.0	0.34251450341932216
726.0	0.34251450341932216
729.0	0.34251450341932216
732.0	0.34251450341932216
735.0	0.34251450341932216
738.0	0.34251450341932216
741.0	0.34251450341932216
744.0	0.34251450341932216
747.0	0.34251450341932216
750.0	0.34251450341932216
753.0	0.34251450341932216
756.0	0.34251450341932216
759.0	0.34251450341932216
762.0	0.34251450341932216
765.0	0.34251450341932216
768.0	0.34251450341932216
771.0	0.34251450341932216
774.0	0.34251450341932216
777.0	0.34251450341932216
780.0	0.34251450341932216
783.0	0.34251450341932216
786.0	0.34251450341932216
789.0	0.34251450341932216
792.0	0.34251450341932216
795.0	0.34251450341932216
798.0	0.34251450341932216
801.0	0.34251450341932216
804.0	0.34251450341932216
807.0	0.34251450341932216
810.0	0.34251450341932216
813.0	0.34251450341932216
816.0	0.34251450341932216
819.0	0.34251450341932216
822.0	0.34251450341932216
825.0	0.34251450341932216
828.0	0.34251450341932216
831.0	0.34251450341932216
834.0	0.34251450341932216
837.0	0.34251450341932216
840.0	0.34251450341932216
843.0	0.34251450341932216
846.0	0.34251450341932216
849.0	0.34251450341932216
852.0	0.34251450341932216
855.0	0.34251450341932216
858.0	0.34251450341932216
861.0	0.34251450341932216
864.0	0.34251450341932216
867.0	0.34251450341932216
870.0	0.34251450341932216
873.0	0.34251450341932216
876.0	0.34251450341932216
879.0	0.34251450341932216
882.0	0.34251450341932216
885.0	0.34251450341932216
888.0	0.34251450341932216
891.0	0.34251450341932216
894.0	0.34251450341932216
897.0	0.34251450341932216
900.0	0.34251450341932216
903.0	0.34251450341932216
906.0	0.34251450341932216
909.0	0.34251450341932216
912.0	0.34251450341932216
915.0	0.34251450341932216
918.0	0.34251450341932216
921.0	0.34251450341932216
924.0	0.34251450341932216
927.0	0.34251450341932216
930.0	0.34251450341932216
933.0	0.34251450341932216
936.0	0.34251450341932216
939.0	0.34251450341932216
942.0	0.34251450341932216
945.0	0.34251450341932216
948.0	0.34251450341932216
951.0	0.34251450341932216
954.0	0.34251450341932216
957.0	0.34251450341932216
960.0	0.34251450341932216
963.0	0.34251450341932216
966.0	0.34251450341932216
969.0	0.34251450341932216
972.0	0.34251450341932216
975.0	0.34251450341932216
978.0	0.34251450341932216
981.0	0.34251450341932216
984.0	0.34251450341932216
987.0	0.34251450341932216
990.0	0.34251450341932216
993.0	0.34251450341932216
996.0	0.34251450341932216
999.0	0.34251450341932216
1002.0	0.34251450341932216
1005.0	0.34251450341932216
1008.0	0.34251450341932216
1011.0	0.34251450341932216
1014.0	0.34251450341932216
1017.0	0.34251450341932216
1020.0	0.34251450341932216
1023.0	0.34251450341932216
1026.0	0.34251450341932216
1029.0	0.34251450341932216
1032.0	0.34251450341932216
1035.0	0.34251450341932216
1038.0	0.34251450341932216
1041.0	0.34251450341932216
1044.0	0.34251450341932216
1047.0	0.34251450341932216
1050.0	0.34251450341932216
1053.0	0.34251450341932216
1056.0	0.34251450341932216
1059.0	0.34251450341932216
1062.0	0.34251450341932216
1065.0	0.34251450341932216
1068.0	0.34251450341932216
1071.0	0.34251450341932216
1074.0	0.34251450341932216
1077.0	0.34251450341932216
1080.0	0.34251450341932216
1083.0	0.34251450341932216
1086.0	0.34251450341932216
1089.0	0.34251450341932216
1092.0	0.34251450341932216
1095.0	0.34251450341932216
1098.0	0.34251450341932216
1101.0	0.34251450341932216
1104.0	0.34251450341932216
1107.0	0.34251450341932216
1110.0	0.34251450341932216
1113.0	0.34251450341932216
1116.0	0.34251450341932216
1119.0	0.34251450341932216
1122.0	0.34251450341932216
1125.0	0.34251450341932216
1128.0	0.34251450341932216
1131.0	0.34251450341932216
1134.0	0.34251450341932216
1137.0	0.34251450341932216
1140.0	0.34251450341932216
1143.0	0.34251450341932216
1146.0	0.34251450341932216
1149.0	0.34251450341932216
1152.0	0.34251450341932216
1155.0	0.34251450341932216
1158.0	0.34251450341932216
1161.0	0.34251450341932216
1164.0	0.34251450341932216
1167.0	0.34251450341932216
1170.0	0.34251450341932216
1173.0	0.34251450341932216
1176.0	0.34251450341932216
1179.0	0.34251450341932216
1182.0	0.34251450341932216
1185.0	0.34251450341932216
1188.0	0.34251450341932216
1191.0	0.34251450341932216
1194.0	0.34251450341932216
1197.0	0.34251450341932216
1200.0	0.34251450341932216
1203.0	0.34251450341932216
1206.0	0.34251450341932216
1209.0	0.34251450341932216
1212.0	0.34251450341932216
1215.0	0.34251450341932216
1218.0	0.34251450341932216
1221.0	0.34251450341932216
1224.0	0.34251450341932216
1227.0	0.34251450341932216
1230.0	0.34251450341932216
1233.0	0.34251450341932216
1236.0	0.34251450341932216
1239.0	0.34251450341932216
1242.0	0.34251450341932216
1245.0	0.34251450341932216
1248.0	0.34251450341932216
1251.0	0.34251450341932216
1254.0	0.34251450341932216
1257.0	0.34251450341932216
1260.0	0.34251450341932216
1263.0	0.34251450341932216
1266.0	0.34251450341932216
1269.0	0.34251450341932216
1272.0	0.34251450341932216
1275.0	0.34251450341932216
1278.0	0.34251450341932216
1281.0	0.34251450341932216
1284.0	0.34251450341932216
1287.0	0.34251450341932216
1290.0	0.34251450341932216
1293.0	0.34251450341932216
1296.0	0.34251450341932216
1299.0	0.34251450341932216
1302.0	0.34251450341932216
1305.0	0.34251450341932216
1308.0	0.34251450341932216
1311.0	0.34251450341932216
1314.0	0.34251450341932216
1317.0	0.34251450341932216
1320.0	0.34251450341932216
1323.0	0.34251450341932216
1326.0	0.34251450341932216
1329.0	0.34251450341932216
1332.0	0.34251450341932216
1335.0	0.34251450341932216
1338.0	0.34251450341932216
1341.0	0.34251450341932216
1344.0	0.34251450341932216
1347.0	0.34251450341932216
1350.0	0.34251450341932216
1353.0	0.34251450341932216
1356.0	0.34251450341932216
1359.0	0.34251450341932216
1362.0	0.34251450341932216
1365.0	0.34251450341932216
1368.0	0.34251450341932216
1371.0	0.34251450341932216
1374.0	0.34251450341932216
1377.0	0.34251450341932216
1380.0	0.34251450341932216
1383.0	0.34251450341932216
1386.0	0.34251450341932216
1389.0	0.34251450341932216
1392.0	0.34251450341932216
1395.0	0.34251450341932216
1398.0	0.34251450341932216
1401.0	0.34251450341932216
1404.0	0.34251450341932216
1407.0	0.34251450341932216
1410.0	0.34251450341932216
1413.0	0.34251450341932216
1416.0	0.34251450341932216
1419.0	0.34251450341932216
1422.0	0.34251450341932216
1425.0	0.34251450341932216
1428.0	0.34251450341932216
1431.0	0.34251450341932216
1434.0	0.34251450341932216
1437.0	0.34251450341932216
1440.0	0.34251450341932216
1443.0	0.34251450341932216
1446.0	0.34251450341932216
1449.0	0.34251450341932216
1452.0	0.34251450341932216
1455.0	0.34251450341932216
1458.0	0.34251450341932216
1461.0	0.34251450341932216
1464.0	0.34251450341932216
1467.0	0.34251450341932216
1470.0	0.34251450341932216
1473.0	0.34251450341932216
1476.0	0.34251450341932216
1479.0	0.34251450341932216
1482.0	0.34251450341932216
1485.0	0.34251450341932216
1488.0	0.34251450341932216
1491.0	0.34251450341932216
1494.0	0.34251450341932216
1497.0	0.34251450341932216
1500.0	0.34251450341932216
1503.0	0.34251450341932216
1506.0	0.34251450341932216
1509.0	0.34251450341932216
1512.0	0.34251450341932216
1515.0	0.34251450341932216
1518.0	0.34251450341932216
1521.0	0.34251450341932216
1524.0	0.34251450341932216
1527.0	0.34251450341932216
1530.0	0.34251450341932216
1533.0	0.34251450341932216
1536.0	0.34251450341932216
1539.0	0.34251450341932216
1542.0	0.34251450341932216
1545.0	0.34251450341932216
1548.0	0.34251450341932216
1551.0	0.34251450341932216
1554.0	0.34251450341932216
1557.0	0.34251450341932216
1560.0	0.34251450341932216
1563.0	0.34251450341932216
1566.0	0.34251450341932216
1569.0	0.34251450341932216
1572.0	0.34251450341932216
1575.0	0.34251450341932216
1578.0	0.34251450341932216
1581.0	0.34251450341932216
1584.0	0.34251450341932216
1587.0	0.34251450341932216
1590.0	0.34251450341932216
1593.0	0.34251450341932216
1596.0	0.34251450341932216
1599.0	0.34251450341932216
1602.0	0.34251450341932216
1605.0	0.34251450341932216
1608.0	0.34251450341932216
1611.0	0.34251450341932216
1614.0	0.34251450341932216
1617.0	0.34251450341932216
1620.0	0.34251450341932216
1623.0	0.34251450341932216
1626.0	0.34251450341932216
1629.0	0.34251450341932216
1632.0	0.34251450341932216
1635.0	0.34251450341932216
1638.0	0.34251450341932216
1641.0	0.34251450341932216
1644.0	0.34251450341932216
1647.0	0.34251450341932216
1650.0	0.34251450341932216
1653.0	0.34251450341932216
1656.0	0.34251450341932216
1659.0	0.34251450341932216
1662.0	0.34251450341932216
1665.0	0.34251450341932216
1668.0	0.34251450341932216
1671.0	0.34251450341932216
1674.0	0.34251450341932216
1677.0	0.34251450341932216
1680.0	0.34251450341932216
1683.0	0.34251450341932216
1686.0	0.34251450341932216
1689.0	0.34251450341932216
1692.0	0.34251450341932216
1695.0	0.34251450341932216
1698.0	0.34251450341932216
1701.0	0.34251450341932216
1704.0	0.34251450341932216
1707.0	0.34251450341932216
1710.0	0.34251450341932216
1713.0	0.34251450341932216
1716.0	0.34251450341932216
1719.0	0.34251450341932216
1722.0	0.34251450341932216
1725.0	0.34251450341932216
1728.0	0.34251450341932216
1731.0	0.34251450341932216
1734.0	0.34251450341932216
1737.0	0.34251450341932216
1740.0	0.34251450341932216
1743.0	0.34251450341932216
1746.0	0.34251450341932216
1749.0	0.34251450341932216
1752.0	0.34251450341932216
1755.0	0.34251450341932216
1758.0	0.34251450341932216
1761.0	0.34251450341932216
1764.0	0.34251450341932216
1767.0	0.34251450341932216
1770.0	0.34251450341932216
1773.0	0.34251450341932216
1776.0	0.34251450341932216
1779.0	0.34251450341932216
1782.0	0.34251450341932216
1785.0	0.34251450341932216
1788.0	0.34251450341932216
1791.0	0.34251450341932216
1794.0	0.34251450341932216
1797.0	0.34251450341932216
1800.0	0.34251450341932216
1803.0	0.34251450341932216
1806.0	0.34251450341932216
1809.0	0.34251450341932216
1812.0	0.34251450341932216
1815.0	0.34251450341932216
1818.0	0.34251450341932216
1821.0	0.34251450341932216
1824.0	0.34251450341932216
1827.0	0.34251450341932216
1830.0	0.34251450341932216
1833.0	0.34251450341932216
1836.0	0.34251450341932216
1839.0	0.34251450341932216
1842.0	0.34251450341932216
1845.0	0.34251450341932216
1848.0	0.34251450341932216
1851.0	0.34251450341932216
1854.0	0.34251450341932216
1857.0	0.34251450341932216
1860.0	0.34251450341932216
1863.0	0.34251450341932216
1866.0	0.34251450341932216
1869.0	0.34251450341932216
1872.0	0.34251450341932216
1875.0	0.34251450341932216
1878.0	0.34251450341932216
1881.0	0.34251450341932216
1884.0	0.34251450341932216
1887.0	0.34251450341932216
1890.0	0.34251450341932216
1893.0	0.34251450341932216
1896.0	0.34251450341932216
1899.0	0.34251450341932216
1902.0	0.34251450341932216
1905.0	0.34251450341932216
1908.0	0.34251450341932216
1911.0	0.34251450341932216
1914.0	0.34251450341932216
1917.0	0.34251450341932216
1920.0	0.34251450341932216
1923.0	0.34251450341932216
1926.0	0.34251450341932216
1929.0	0.34251450341932216
1932.0	0.34251450341932216
1935.0	0.34251450341932216
1938.0	0.34251450341932216
1941.0	0.34251450341932216
1944.0	0.34251450341932216
1947.0	0.34251450341932216
1950.0	0.34251450341932216
1953.0	0.34251450341932216
1956.0	0.34251450341932216
1959.0	0.34251450341932216
1962.0	0.34251450341932216
1965.0	0.34251450341932216
1968.0	0.34251450341932216
1971.0	0.34251450341932216
1974.0	0.34251450341932216
1977.0	0.34251450341932216
1980.0	0.34251450341932216
1983.0	0.34251450341932216
1986.0	0.34251450341932216
1989.0	0.34251450341932216
1992.0	0.34251450341932216
1995.0	0.34251450341932216
1998.0	0.34251450341932216
2001.0	0.34251450341932216
2004.0	0.34251450341932216
2007.0	0.34251450341932216
2010.0	0.34251450341932216
2013.0	0.34251450341932216
2016.0	0.34251450341932216
2019.0	0.34251450341932216
2022.0	0.34251450341932216
2025.0	0.34251450341932216
2028.0	0.34251450341932216
2031.0	0.34251450341932216
2034.0	0.34251450341932216
2037.0	0.34251450341932216
2040.0	0.34251450341932216
2043.0	0.34251450341932216
2046.0	0.34251450341932216
2049.0	0.34251450341932216
2052.0	0.34251450341932216
2055.0	0.34251450341932216
2058.0	0.34251450341932216
2061.0	0.34251450341932216
2064.0	0.34251450341932216
2067.0	0.34251450341932216
2070.0	0.34251450341932216
2073.0	0.34251450341932216
2076.0	0.34251450341932216
2079.0	0.34251450341932216
2082.0	0.34251450341932216
2085.0	0.34251450341932216
2088.0	0.34251450341932216
2091.0	0.34251450341932216
2094.0	0.34251450341932216
2097.0	0.34251450341932216
2100.0	0.34251450341932216
2103.0	0.34251450341932216
2106.0	0.34251450341932216
2109.0	0.34251450341932216
2112.0	0.34251450341932216
2115.0	0.34251450341932216
2118.0	0.34251450341932216
2121.0	0.34251450341932216
2124.0	0.34251450341932216
2127.0	0.34251450341932216
2130.0	0.34251450341932216
2133.0	0.34251450341932216
2136.0	0.34251450341932216
2139.0	0.34251450341932216
2142.0	0.34251450341932216
2145.0	0.34251450341932216
2148.0	0.34251450341932216
2151.0	0.34251450341932216
2154.0	0.34251450341932216
2157.0	0.34251450341932216
2160.0	0.34251450341932216
2163.0	0.34251450341932216
2166.0	0.34251450341932216
2169.0	0.34251450341932216
2172.0	0.34251450341932216
2175.0	0.34251450341932216
2178.0	0.34251450341932216
2181.0	0.34251450341932216
2184.0	0.34251450341932216
2187.0	0.34251450341932216
2190.0	0.34251450341932216
2193.0	0.34251450341932216
2196.0	0.34251450341932216
2199.0	0.34251450341932216
2202.0	0.34251450341932216
2205.0	0.34251450341932216
2208.0	0.34251450341932216
2211.0	0.34251450341932216
2214.0	0.34251450341932216
2217.0	0.34251450341932216
2220.0	0.34251450341932216
2223.0	0.34251450341932216
2226.0	0.34251450341932216
2229.0	0.34251450341932216
2232.0	0.34251450341932216
2235.0	0.34251450341932216
2238.0	0.34251450341932216
2241.0	0.34251450341932216
2244.0	0.34251450341932216
2247.0	0.34251450341932216
2250.0	0.34251450341932216
2253.0	0.34251450341932216
2256.0	0.34251450341932216
2259.0	0.34251450341932216
2262.0	0.34251450341932216
2265.0	0.34251450341932216
2268.0	0.34251450341932216
2271.0	0.34251450341932216
2274.0	0.34251450341932216
2277.0	0.34251450341932216
2280.0	0.34251450341932216
2283.0	0.34251450341932216
2286.0	0.34251450341932216
2289.0	0.34251450341932216
2292.0	0.34251450341932216
2295.0	0.34251450341932216
2298.0	0.34251450341932216
2301.0	0.34251450341932216
2304.0	0.34251450341932216
2307.0	0.34251450341932216
2310.0	0.34251450341932216
2313.0	0.34251450341932216
2316.0	0.34251450341932216
2319.0	0.34251450341932216
2322.0	0.34251450341932216
2325.0	0.34251450341932216
2328.0	0.34251450341932216
2331.0	0.34251450341932216
2334.0	0.34251450341932216
2337.0	0.34251450341932216
2340.0	0.34251450341932216
2343.0	0.34251450341932216
2346.0	0.34251450341932216
2349.0	0.34251450341932216
2352.0	0.34251450341932216
2355.0	0.34251450341932216
2358.0	0.34251450341932216
2361.0	0.34251450341932216
2364.0	0.34251450341932216
2367.0	0.34251450341932216
2370.0	0.34251450341932216
2373.0	0.34251450341932216
2376.0	0.34251450341932216
2379.0	0.34251450341932216
2382.0	0.34251450341932216
2385.0	0.34251450341932216
2388.0	0.34251450341932216
2391.0	0.34251450341932216
2394.0	0.34251450341932216
2397.0	0.34251450341932216
2400.0	0.34251450341932216
2403.0	0.34251450341932216
2406.0	0.34251450341932216
2409.0	0.34251450341932216
2412.0	0.34251450341932216
2415.0	0.34251450341932216
2418.0	0.34251450341932216
2421.0	0.34251450341932216
2424.0	0.34251450341932216
2427.0	0.34251450341932216
2430.0	0.34251450341932216
2433.0	0.34251450341932216
2436.0	0.34251450341932216
2439.0	0.34251450341932216
2442.0	0.34251450341932216
2445.0	0.34251450341932216
2448.0	0.34251450341932216
2451.0	0.34251450341932216
2454.0	0.34251450341932216
2457.0	0.34251450341932216
2460.0	0.34251450341932216
2463.0	0.34251450341932216
2466.0	0.34251450341932216
2469.0	0.34251450341932216
2472.0	0.34251450341932216
2475.0	0.34251450341932216
2478.0	0.34251450341932216
2481.0	0.34251450341932216
2484.0	0.34251450341932216
2487.0	0.34251450341932216
2490.0	0.34251450341932216
2493.0	0.34251450341932216
2496.0	0.34251450341932216
2499.0	0.34251450341932216
2502.0	0.34251450341932216
2505.0	0.34251450341932216
2508.0	0.34251450341932216
2511.0	0.34251450341932216
2514.0	0.34251450341932216
2517.0	0.34251450341932216
2520.0	0.34251450341932216
2523.0	0.34251450341932216
2526.0	0.34251450341932216
2529.0	0.34251450341932216
2532.0	0.34251450341932216
2535.0	0.34251450341932216
2538.0	0.34251450341932216
2541.0	0.34251450341932216
2544.0	0.34251450341932216
2547.0	0.34251450341932216
2550.0	0.34251450341932216
2553.0	0.34251450341932216
2556.0	0.34251450341932216
2559.0	0.34251450341932216
2562.0	0.34251450341932216
2565.0	0.34251450341932216
2568.0	0.34251450341932216
2571.0	0.34251450341932216
2574.0	0.34251450341932216
2577.0	0.34251450341932216
2580.0	0.34251450341932216
2583.0	0.34251450341932216
2586.0	0.34251450341932216
2589.0	0.34251450341932216
2592.0	0.34251450341932216
2595.0	0.34251450341932216
2598.0	0.34251450341932216
2601.0	0.34251450341932216
2604.0	0.34251450341932216
2607.0	0.34251450341932216
2610.0	0.34251450341932216
2613.0	0.34251450341932216
2616.0	0.34251450341932216
2619.0	0.34251450341932216
2622.0	0.34251450341932216
2625.0	0.34251450341932216
2628.0	0.34251450341932216
2631.0	0.34251450341932216
2634.0	0.34251450341932216
2637.0	0.34251450341932216
2640.0	0.34251450341932216
2643.0	0.34251450341932216
2646.0	0.34251450341932216
2649.0	0.34251450341932216
2652.0	0.34251450341932216
2655.0	0.34251450341932216
2658.0	0.34251450341932216
2661.0	0.34251450341932216
2664.0	0.34251450341932216
2667.0	0.34251450341932216
2670.0	0.34251450341932216
2673.0	0.34251450341932216
2676.0	0.34251450341932216
2679.0	0.34251450341932216
2682.0	0.34251450341932216
2685.0	0.34251450341932216
2688.0	0.34251450341932216
2691.0	0.34251450341932216
2694.0	0.34251450341932216
2697.0	0.34251450341932216
2700.0	0.34251450341932216
2703.0	0.34251450341932216
2706.0	0.34251450341932216
2709.0	0.34251450341932216
2712.0	0.34251450341932216
2715.0	0.34251450341932216
2718.0	0.34251450341932216
2721.0	0.34251450341932216
2724.0	0.34251450341932216
2727.0	0.34251450341932216
2730.0	0.34251450341932216
2733.0	0.34251450341932216
2736.0	0.34251450341932216
2739.0	0.34251450341932216
2742.0	0.34251450341932216
2745.0	0.34251450341932216
2748.0	0.34251450341932216
2751.0	0.34251450341932216
2754.0	0.34251450341932216
2757.0	0.34251450341932216
2760.0	0.34251450341932216
2763.0	0.34251450341932216
2766.0	0.34251450341932216
2769.0	0.34251450341932216
2772.0	0.34251450341932216
2775.0	0.34251450341932216
2778.0	0.34251450341932216
2781.0	0.34251450341932216
2784.0	0.34251450341932216
2787.0	0.34251450341932216
2790.0	0.34251450341932216
2793.0	0.34251450341932216
2796.0	0.34251450341932216
2799.0	0.34251450341932216
2802.0	0.34251450341932216
2805.0	0.34251450341932216
2808.0	0.34251450341932216
2811.0	0.34251450341932216
2814.0	0.34251450341932216
2817.0	0.34251450341932216
2820.0	0.34251450341932216
2823.0	0.34251450341932216
2826.0	0.34251450341932216
2829.0	0.34251450341932216
2832.0	0.34251450341932216
2835.0	0.34251450341932216
2838.0	0.34251450341932216
2841.0	0.34251450341932216
2844.0	0.34251450341932216
2847.0	0.34251450341932216
2850.0	0.34251450341932216
2853.0	0.34251450341932216
2856.0	0.34251450341932216
2859.0	0.34251450341932216
2862.0	0.34251450341932216
2865.0	0.34251450341932216
2868.0	0.34251450341932216
2871.0	0.34251450341932216
2874.0	0.34251450341932216
2877.0	0.34251450341932216
2880.0	0.34251450341932216
2883.0	0.34251450341932216
2886.0	0.34251450341932216
2889.0	0.34251450341932216
2892.0	0.34251450341932216
2895.0	0.34251450341932216
2898.0	0.34251450341932216
2901.0	0.34251450341932216
2904.0	0.34251450341932216
2907.0	0.34251450341932216
2910.0	0.34251450341932216
2913.0	0.34251450341932216
2916.0	0.34251450341932216
2919.0	0.34251450341932216
2922.0	0.34251450341932216
2925.0	0.34251450341932216
2928.0	0.34251450341932216
2931.0	0.34251450341932216
2934.0	0.34251450341932216
2937.0	0.34251450341932216
2940.0	0.34251450341932216
2943.0	0.34251450341932216
2946.0	0.34251450341932216
2949.0	0.34251450341932216
2952.0	0.34251450341932216
2955.0	0.34251450341932216
2958.0	0.34251450341932216
2961.0	0.34251450341932216
2964.0	0.34251450341932216
2967.0	0.34251450341932216
2970.0	0.34251450341932216
2973.0	0.34251450341932216
2976.0	0.34251450341932216
2979.0	0.34251450341932216
2982.0	0.34251450341932216
2985.0	0.34251450341932216
2988.0	0.34251450341932216
2991.0	0.34251450341932216
2994.0	0.34251450341932216
2997.0	0.34251450341932216
3000.0	0.34251450341932216


==> TeX/Tikz/plot_data/logreg/gam/PGM_MM_11055_69_1_1.txt <==
4.0	1.831401205127159
6.0	2.4253512117451144
8.0	3.6976183628186265
10.0	5.875107493613597
12.0	9.45306372349931
14.0	15.268973747648065
16.0	24.692535443755325
18.0	39.94677306378726
20.0	31.740091683085932
22.0	42.51939918017664
24.0	65.03677749814267
26.0	103.43871879558986
28.0	19.67175164596527
30.0	3.1299280934075897
32.0	3.369739002062163
34.0	4.855954860945172
36.0	7.586872399506963
38.0	12.144649779348104
40.0	19.585465602111068
42.0	31.65754467362222
44.0	51.206795113680286
46.0	82.84624302743616
48.0	54.159380593686954
50.0	34.6745453079186
52.0	44.4082192220342
54.0	67.06545759684089
56.0	106.25597875942906
58.0	170.3010105278654
60.0	54.19892567076645
62.0	7.458251021432294
64.0	2.491942080663199
66.0	2.878294318161875
68.0	4.225352349346186
70.0	6.637981015122362
72.0	10.6435399428276
74.0	17.17351020524608
76.0	27.76333043802529
78.0	44.910024658244595
80.0	34.09673798586908
82.0	5.200974975002608
84.0	2.3647564729336317
86.0	2.852131214148589
88.0	4.236254407451708
90.0	6.678377294544403
92.0	10.719745550648465
94.0	17.30215498501873
96.0	27.97414058388657
98.0	45.25245001421579
100.0	73.21467313032635
102.0	17.792388356771628
104.0	2.6216081484665437
106.0	2.313215432954169
108.0	2.5217697452549603
110.0	3.0065582562282662
112.0	4.289246983622747
114.0	6.681636712401346
116.0	10.685949985137682
118.0	17.228261118122884
120.0	27.84502141099818
122.0	45.03876021108366
124.0	23.60379581341349
126.0	3.964229070721534
128.0	2.449928811760304
130.0	3.1163334190785434
132.0	4.69730776288719
134.0	7.437959152472816
136.0	11.955120219674214
138.0	19.304139205355114
140.0	31.21496190244454
142.0	50.49697888989686
144.0	20.046958616553017
146.0	3.3164585842245553
148.0	2.432366469780446
150.0	3.202441943183216
152.0	4.6042623458940435
154.0	7.1887485530420525
156.0	11.504973230466893
158.0	18.552688521440395
160.0	29.987595463405587
162.0	48.50531991255158
164.0	17.95263685703194
166.0	3.2158825682050174
168.0	2.4802582258958012
170.0	3.300936467159208
172.0	4.868595071200725
174.0	7.659204215101405
176.0	12.286246234400377
178.0	19.826648849133623
180.0	32.05379370804139
182.0	51.85093786551389
184.0	15.155406191052004
186.0	2.8807210401167795
188.0	2.4942067078988592
190.0	3.1349004534486333
192.0	4.487330640146596
194.0	6.997086605711689
196.0	11.193803923061694
198.0	18.048705172968365
200.0	29.17188682108011
202.0	47.185352986127185
204.0	12.951771502803389
206.0	2.670998041901939
208.0	2.515637979060427
210.0	3.0639728384243288
212.0	4.312053518933814
214.0	6.690412834506236
216.0	10.687001497427406
218.0	17.223523021669315
220.0	27.83415580112599
222.0	45.019582838814586
224.0	25.650469115301117
226.0	4.177023476746812
228.0	2.467647611594828
230.0	3.1123356479857325
232.0	4.680166509554222
234.0	7.405537008150194
236.0	11.900408579288818
238.0	19.214502002133163
240.0	31.0693720281334
242.0	50.26113293545742
244.0	20.08169777825161
246.0	3.3131712196066583
248.0	2.4662610454084173
250.0	3.1583664546927093
252.0	4.420276404433895
254.0	6.847213800720766
256.0	10.932079209719177
258.0	17.615828319356478
260.0	28.46681145446315
262.0	46.0421891679226
264.0	24.608489153529543
266.0	4.03794600954529
268.0	2.4910895766809027
270.0	3.167623881076693
272.0	4.774168991828898
274.0	7.559451091533414
276.0	12.150290204414794
278.0	19.61923106746546
280.0	31.724441993671864
282.0	51.321160469061276
284.0	17.79343452773918
286.0	3.1144539676434815
288.0	2.501137150333555
290.0	3.1337533664511086
292.0	4.373390512043714
294.0	6.768979851574749
296.0	10.804455550744057
298.0	17.408831073287566
300.0	28.131637208660752
302.0	45.49974351204915
304.0	28.157547136074033
306.0	4.562128076261324
308.0	2.5012803014055263
310.0	3.112331041134398
312.0	4.662574383559071
314.0	7.369371299707661
316.0	11.838194833451364
318.0	19.112013019561104
320.0	30.902632407766973
322.0	49.990888628056815
324.0	28.631520884152096
326.0	4.279647405936056
328.0	2.467223431327335
330.0	3.0978164679658255
332.0	4.652491462941707
334.0	7.358973208709362
336.0	11.824217602848705
338.0	19.090804309822136
340.0	30.869016898806905
342.0	49.9368476499142
344.0	21.351025290971382
346.0	3.5454508637898856
348.0	2.5078882683553645
350.0	3.276951028015631
352.0	4.935655516477253
354.0	7.813585582853872
356.0	12.557989631530388
358.0	20.277165196011843
360.0	32.78813491899711
362.0	53.041818631669486
364.0	13.598249005241449
366.0	2.7991792787467067
368.0	2.592668206489122
370.0	3.232583728686257
372.0	4.659187885816524
374.0	7.279852617997216
376.0	11.653387495870062
378.0	18.793313807741733
380.0	30.377175832757032
382.0	49.13579404534422
384.0	18.80222562241752
386.0	3.3592533344826205
388.0	2.549343454521787
390.0	3.381030957991312
392.0	5.029023160189583
394.0	7.931557139048841
396.0	12.732944994968072
398.0	20.552379355641296
400.0	33.22952036424814
402.0	53.75403728810354
404.0	14.489731442842436
406.0	2.8592567429568523
408.0	2.5711615731309103
410.0	3.1939296611750265
412.0	4.547296994932525
414.0	7.079385106518781
416.0	11.320009124557481
418.0	18.24949160662664
420.0	29.495066372927212
422.0	47.70742004223255
424.0	22.34703730048397
426.0	3.8182944741998774
428.0	2.5406837645044393
430.0	3.2787595779187337
432.0	4.962208270381216
434.0	7.8670029310997425
436.0	12.649454442556637
438.0	20.42764610466669
440.0	33.032857545936245
442.0	53.43840717256185
444.0	16.436513884359353
446.0	3.021441833355323
448.0	2.543810932351767
450.0	3.187131643885416
452.0	4.502675071551222
454.0	6.994043332442241
456.0	11.175834499345354
458.0	18.01323878313118
460.0	29.111325391342852
462.0	47.085777811623096
464.0	24.60587933315928
466.0	4.128609030618201
468.0	2.5370856579540426
470.0	3.223709952231496
472.0	4.857688121712268
474.0	7.691214051913354
476.0	12.361835239094956
478.0	19.960697473101728
480.0	32.276536733773575
482.0	52.214263894148914
484.0	20.50485347560391
486.0	3.418513217523607
488.0	2.514506395719073
490.0	3.3126229389700517
492.0	4.742910585963673
494.0	7.396156457441868
496.0	11.832493537198312
498.0	19.078649447014797
500.0	30.836637989613088
502.0	49.878110884445185
504.0	18.867461177805723
506.0	3.362563789614782
508.0	2.5532274535848285
510.0	3.38657470083015
512.0	5.0406641449776
514.0	7.9515186766415775
516.0	12.765777306583686
518.0	20.60576572144282
520.0	33.31603193591836
522.0	53.894081157284454
524.0	14.711632699457656
526.0	2.8861084931056835
528.0	2.574817489186005
530.0	3.212992179860755
532.0	4.5888005854152905
534.0	7.150584709676468
536.0	11.437066379848702
538.0	18.439796318320568
540.0	29.803433129770728
542.0	48.20659098670221
544.0	21.503162149843792
546.0	3.7155053919368557
548.0	2.5481519735809095
550.0	3.308494176769626
552.0	5.015823019512924
554.0	7.956120043826152
556.0	12.79477761960978
558.0	20.66334004481022
560.0	33.41449514070545
562.0	54.05604797218696
564.0	15.66690072976534
566.0	2.9542287314162428
568.0	2.555064152447149
570.0	3.185440358278498
572.0	4.507727590633332
574.0	7.0052805182495455
576.0	11.195438395756934
578.0	18.045653348669596
580.0	29.164118210017943
582.0	47.171370485128406
584.0	24.49437359757641
586.0	4.119913734058632
588.0	2.540148473171526
590.0	3.2296405085886715
592.0	4.86748472862585
594.0	7.707134428214033
596.0	12.387625161622017
598.0	20.002440898771976
600.0	32.34408614280479
602.0	52.32356468226232
604.0	20.477512069138392
606.0	3.4170106983390913
608.0	2.5160175215885783
610.0	3.3153447748433176
612.0	4.748458610411211
614.0	7.405566266158936
616.0	11.84791703709233
618.0	19.10370154551946
620.0	30.877220900569856
622.0	49.94379923246274
624.0	18.85114212590551
626.0	3.3618807988068977
628.0	2.5544533099295332
630.0	3.388700287759069
632.0	5.045934324568865
634.0	7.960826350385763
636.0	12.781208765114753
638.0	20.630917185918964
640.0	33.356818848312095
642.0	53.960121195278916
644.0	14.719478186294177
646.0	2.886986050171294
648.0	2.5752755369357487
650.0	3.2138444504217794
652.0	4.590317270821949
654.0	7.1530853581647005
656.0	11.441132920704344
658.0	18.44638589852127
660.0	29.814100119406845
662.0	48.223852941017896
664.0	21.515159354926794
666.0	3.7179206194019345
668.0	2.5487383766905922
670.0	3.308973074012642
672.0	5.016428094096527
674.0	7.957022014548351
676.0	12.79619963435321
678.0	20.665622380838027
680.0	33.41817879799713
682.0	54.062003638925184
684.0	15.708255752710958
686.0	2.9581539226494145
688.0	2.5549295371599112
690.0	3.1864520648046115
692.0	4.509346144629302
694.0	7.0078809389074515
696.0	11.199635611175783
698.0	18.052439247354496
700.0	29.175095331045103
702.0	47.18913048945622
704.0	24.475649139540007
706.0	4.117610934289948
708.0	2.5404915560312937
710.0	3.230504419835682
712.0	4.8689671832178565
714.0	7.709567606433744
716.0	12.391578290500657
718.0	20.008845113333855
720.0	32.35445231332485
722.0	52.34033946146571
724.0	20.450794355514972
726.0	3.414475605402744
728.0	2.516363460231201
730.0	3.3151183544438463
732.0	4.747026616262222
734.0	7.402824428564018
736.0	11.84328261216253
738.0	19.096105992558908
740.0	30.864882913362987
742.0	49.923811937420226
744.0	18.89687813375067
746.0	3.3675505732286655
748.0	2.554399338374669
750.0	3.387381369789812
752.0	5.05345000697262
754.0	7.977164328336427
756.0	12.809642146160485
758.0	20.677908748710834
760.0	33.43334340437078
762.0	54.0841855122134
764.0	14.613424484436951
766.0	2.8767926033309084
768.0	2.5764867985175615
770.0	3.212148022859713
772.0	4.587669728200094
774.0	7.1488567947838995
776.0	11.434319342159425
778.0	18.4353755932931
780.0	29.796292235448075
782.0	48.195042764003134
784.0	21.58166657893842
786.0	3.726985684110254
788.0	2.5486543133127766
790.0	3.307204748154215
792.0	5.013037156793829
794.0	7.951304015166007
796.0	12.786836815703184
798.0	20.650418290661786
800.0	33.39355080792701
802.0	54.022141103218914
804.0	15.792215279951503
806.0	2.965646787171113
808.0	2.553973716019827
810.0	3.1871588931025587
812.0	4.50985669984514
814.0	7.008451429879592
816.0	11.200438941352667
818.0	18.05368037955468
820.0	29.177074364494644
822.0	47.19231808037314
824.0	24.480287766807056
826.0	4.118076167589405
828.0	2.5404913371376616
830.0	3.230434459626977
832.0	4.868832345639433
834.0	7.709340113651245
836.0	12.391205750756637
838.0	20.008240138870924
840.0	32.3534723527142
842.0	52.33875330695849
844.0	20.458694380167692
846.0	3.4153607274527595
848.0	2.51635565940889
850.0	3.3156491393297665
852.0	4.748090083703591
854.0	7.404622179790164
856.0	11.846226612573197
858.0	19.10088658303104
860.0	30.872626545320596
862.0	49.9363456226649
864.0	18.881871444060504
866.0	3.3656492352064125
868.0	2.554461035649376
870.0	3.387893538414965
872.0	5.050920286399897
874.0	7.971615448033411
876.0	12.79996734684521
878.0	20.66191103354758
880.0	33.40728749663768
882.0	54.04194074834863
884.0	14.6517871517931
886.0	2.8805427262622487
888.0	2.576108462183558
890.0	3.2129135051562288
892.0	4.588933735472277
894.0	7.150904708704337
896.0	11.4376330148203
898.0	18.440737081637902
900.0	29.804967204299988
902.0	48.20907910336439
904.0	21.55436826994887
906.0	3.7232859553231905
908.0	2.5487309242649796
910.0	3.3079916263565794
912.0	5.014524213717005
914.0	7.953803311542352
916.0	12.790925399882521
918.0	20.65705578289045
920.0	33.40430146278515
922.0	54.0395415046298
924.0	15.759181959941456
926.0	2.9627373694612307
928.0	2.554379398720569
930.0	3.1869701127062493
932.0	4.50982694409887
934.0	7.008513261075465
936.0	11.200590301550896
938.0	18.0539504019203
940.0	29.177523745660007
942.0	47.193051419596564
944.0	24.476818616086728
946.0	4.117646384618187
948.0	2.540514040208667
950.0	3.2305331593140454
952.0	4.869010561551654
954.0	7.70963632189497
956.0	12.39168875145674
958.0	20.00902348340568
960.0	32.354740742714526
962.0	52.340806060344164
964.0	20.45289538149549
966.0	3.414761912264062
968.0	2.5163881932284826
970.0	3.315385059247237
972.0	4.747551485099081
974.0	7.403708582014287
976.0	11.844729101433003
978.0	19.09845418258764
980.0	30.86868619050452
982.0	49.92996767669064
984.0	18.891451158543507
986.0	3.366859322295545
988.0	2.5544327677895255
990.0	3.3875852539023255
992.0	5.052557385402579
994.0	7.975189865202704
996.0	12.806193681812676
998.0	20.67220386403018
1000.0	33.42405039216459
1002.0	54.06911798540376
1004.0	14.627977506491622
1006.0	2.8782405849726254
1008.0	2.5763574606679733
1010.0	3.212495335751297
1012.0	4.588260349597123
1014.0	7.1498204903136156
1016.0	11.435881849987878
1018.0	18.437905273554343
1020.0	29.80038607085232
1022.0	48.20166708944793
1024.0	21.570586263782555
1026.0	3.7254737259799557
1028.0	2.5486909234801285
1030.0	3.3075344446020987
1032.0	5.013657704663489
1034.0	7.952346002887863
1036.0	12.788540946958435
1038.0	20.653184592197235
1040.0	33.39803123896381
1042.0	54.02939282063494
1044.0	15.779205596921058
1046.0	2.9645233442445025
1048.0	2.5541418310048014
1050.0	3.187132952487895
1052.0	4.509942214697144
1054.0	7.008639967449064
1056.0	11.200767304344984
1058.0	18.054223071000024
1060.0	29.177958112229945
1062.0	47.19375083536756
1064.0	24.47749469362996
1066.0	4.117688769089812
1068.0	2.540505791762377
1070.0	3.2305143254832753
1072.0	4.868978655149452
1074.0	7.709584125568297
1076.0	12.391604031100591
1078.0	20.008886273589457
1080.0	32.35451866833692
1082.0	52.34044670440972
1084.0	20.45372309854115
1086.0	3.4148630003226015
1088.0	2.516386228596873
1090.0	3.3154575116562106
1092.0	4.7476982389526565
1094.0	7.403957185649241
1096.0	11.8451364498014
1098.0	19.09911576555628
1100.0	30.869757883283487
1102.0	49.93170232491408
1104.0	18.889451422482903
1106.0	3.3666037164975164
1108.0	2.554438039081272
1110.0	3.3876492295943406
1112.0	5.052213845059414
1114.0	7.974440231546114
1116.0	12.80488803322302
1118.0	20.670045548034555
1120.0	33.42053539323322
1122.0	54.06341922727825
1124.0	14.633122193408859
1126.0	2.8787465663033847
1128.0	2.5763058639046923
1130.0	3.2126039584276675
1132.0	4.588443103111169
1134.0	7.150117926846433
1136.0	11.436363753359059
1138.0	18.438685296956432
1140.0	29.80164831388492
1142.0	48.20370951013197
1144.0	21.566726948139515
1146.0	3.7249490145373643
1148.0	2.5487002200126496
1150.0	3.3076435902851538
1152.0	5.01386470873862
1154.0	7.952694197643294
1156.0	12.789110688423403
1158.0	20.654109586759418
1160.0	33.399529471956846
1162.0	54.03181779173
1164.0	15.774587478396619
1166.0	2.9641192775542082
1168.0	2.5541980685557624
1170.0	3.1871119257560685
1172.0	4.509949623009569
1174.0	7.008668399546747
1176.0	11.200820968971245
1178.0	18.05431364967199
1180.0	29.178106532737225
1182.0	47.19399191342303
1184.0	24.476783215785108
1186.0	4.117594737987501
1188.0	2.540508641399912
1190.0	3.230532714913003
1192.0	4.869012600345951
1194.0	7.709640839240755
1196.0	12.391696647151015
1198.0	20.00903654871473
1200.0	32.35476202720647
1202.0	52.34084057148342
1204.0	20.452499544725914
1206.0	3.414738929317626
1208.0	2.5163926242423305
1210.0	3.315406495089309
1212.0	4.747594565325298
1214.0	7.4037814507744795
1216.0	11.844848450894322
1218.0	19.098647996643766
1220.0	30.869000136460844
1222.0	49.93047582556101
1224.0	18.891353600172117
1226.0	3.366843686025211
1228.0	2.5544317364163605
1230.0	3.3875869846120934
1232.0	5.052539151755285
1234.0	7.975151250243295
1236.0	12.806126842245696
1238.0	20.67209356525164
1240.0	33.423870854470934
1242.0	54.06882695274947
1244.0	14.628405469241741
1246.0	2.8782919237107008
1248.0	2.57635515784663
1250.0	3.212523936628859
1252.0	4.588315877117569
1254.0	7.149913744757757
1256.0	11.43603428389605
1258.0	18.43815266587173
1260.0	29.800786730997977
1262.0	48.202315556116474
1264.0	21.569848518597183
1266.0	3.7253699176762796
1268.0	2.548692230547633
1270.0	3.3075552049962145
1272.0	5.0136973345657605
1274.0	7.952412760810065
1276.0	12.788650226564151
1278.0	20.653362033582496
1280.0	33.39831865552716
1282.0	54.02985802539411
1284.0	15.778476986228624
1286.0	2.964467452009101
1288.0	2.554151973092963
1290.0	3.18714618853504
1292.0	4.50997768753152
1294.0	7.00870271658884
1296.0	11.20087129234265
1298.0	18.054392523869847
1300.0	29.17823288622336
1302.0	47.194195725021906
1304.0	24.476795883755063
1306.0	4.117585727397004
1308.0	2.5405071375011983
1310.0	3.230531786422307
1312.0	4.869011615986644
1314.0	7.709639478131143
1316.0	12.391694556740296
1318.0	20.009033221727066
1320.0	32.354756671621224
1322.0	52.34083191974752
1324.0	20.452438868814582
1326.0	3.4147367258685404
1328.0	2.5163933992386913
1330.0	3.315412444640884
1332.0	4.747606729214167
1334.0	7.403802093275488
1336.0	11.844882291018255
1338.0	19.098702965060244
1340.0	30.869089183288995
1342.0	49.93061995924643
1344.0	18.891272850456833
1346.0	3.3668329384650635
1348.0	2.5544316692237663
1350.0	3.3875892088155206
1352.0	5.052525607326755
1354.0	7.975121904708831
1356.0	12.806075805093169
1358.0	20.672009231869158
1360.0	33.42373352709974
1362.0	54.06860431641564
1364.0	14.62863644220195
1366.0	2.87831635043752
1368.0	2.576353153235
1370.0	3.2125324058030267
1372.0	4.588331512392724
1374.0	7.149939730901586
1376.0	11.436076637884772
1378.0	18.43822134448899
1380.0	29.800897928734848
1382.0	48.20249551440925
1384.0	21.569596059708218
1386.0	3.725335084487962
1388.0	2.548692739457965
1390.0	3.3075622812199765
1392.0	5.013710807302863
1394.0	7.952435442742184
1396.0	12.788687349629209
1398.0	20.653422308659852
1400.0	33.39841628657481
1402.0	54.03001604764405
1404.0	15.778205414701533
1406.0	2.9644451563673844
1408.0	2.5541554904541806
1410.0	3.1871480293349217
1412.0	4.509984475395886
1414.0	7.008715169684243
1416.0	11.20089212005862
1418.0	18.054426554554986
1420.0	29.17828811312292
1422.0	47.19428516587405
1424.0	24.476644886950613
1426.0	4.1175638968156285
1428.0	2.5405074693528715
1430.0	3.230535556595072
1432.0	4.869018710767461
1434.0	7.7096513842934975
1436.0	12.391714024614956
1438.0	20.009064821558653
1440.0	32.35480785106716
1442.0	52.34091475471732
1444.0	20.452166328533398
1446.0	3.4147098532505593
1448.0	2.516394901637886
1450.0	3.315402696568523
1452.0	4.7475869613487935
1454.0	7.403768598721424
1456.0	11.844827405330712
1458.0	19.098613822456038
1460.0	30.86894478112152
1462.0	49.930386228651514
1464.0	18.891661902474127
1466.0	3.366881968648995
1468.0	2.5544303246239863
1470.0	3.387576400178836
1472.0	5.052592383402173
1474.0	7.97526788175917
1476.0	12.806330150641363
1478.0	20.67242972407934
1480.0	33.42441835528194
1482.0	54.069714617550524
1484.0	14.627676070387972
1486.0	2.8782242099713367
1488.0	2.576363269954409
1490.0	3.2125170020678313
1492.0	4.588307446378057
1494.0	7.149901282567997
1496.0	11.43601468003286
1498.0	18.43812122202308
1500.0	29.80073599105647
1502.0	48.20223352570214
1504.0	21.570212957424925
1506.0	3.7254181192073466
1508.0	2.548691131390325
1510.0	3.3075447966024445
1512.0	5.013677712343984
1514.0	7.9523798000594965
1516.0	12.788596314792843
1518.0	20.653274516269665
1520.0	33.39817690701252
1522.0	54.029628600306474
1524.0	15.778983176660311
1526.0	2.964515175758172
1528.0	2.55414633724208
1530.0	3.187155709461388
1532.0	4.5099918241969466
1534.0	7.008724987918991
1536.0	11.200907031988498
1538.0	18.05445020454515
1540.0	29.17832614199305
1542.0	47.1943465792837
1544.0	24.476615642953032
1546.0	4.117557421816287
1548.0	2.540507227688945
1550.0	3.230536159871219
1552.0	4.869020004143782
1554.0	7.709653615055808
1556.0	12.391717700166971
1558.0	20.009070801339575
1560.0	32.354817542795146
1562.0	52.34093044437186
1564.0	20.4520971461161
1566.0	3.414703804384318
1568.0	2.5163953722846975
1570.0	3.315401890329569
1572.0	4.747585290931129
1574.0	7.403765756877419
1576.0	11.844822743399082
1578.0	19.098606248280312
1580.0	30.868932510471833
1582.0	49.9303663666553
1584.0	18.8917296671851
1586.0	3.3668903331104616
1588.0	2.554430004561195
1590.0	3.38757406888891
1592.0	5.052603828242489
1594.0	7.975292996914425
1596.0	12.806373944521303
1598.0	20.672502141144612
1600.0	33.424536303837115
1602.0	54.069905849460945
1604.0	14.627517602218996
1606.0	2.8782094821667754
1608.0	2.576365043866638
1610.0	3.2125154643193055
1612.0	4.588305527220576
1614.0	7.149898418979426
1616.0	11.436010161694222
1618.0	18.43811396786008
1620.0	29.80072428177414
1622.0	48.202214593765135
1624.0	21.570292095076496
1626.0	3.725428601093008
1628.0	2.5486908967626305
1630.0	3.307542540087297
1632.0	5.013673456258006
1634.0	7.952372650047462
1636.0	12.788584619616016
1638.0	20.6532555308046
1640.0	33.39814615687716
1642.0	54.029578830058256
1644.0	15.779093259436047
1646.0	2.9645255121383864
1648.0	2.5541450964410664
1650.0	3.187157702501446
1652.0	4.509994669713038
1654.0	7.008729421476252
1656.0	11.200914123014732
1658.0	18.05446163715756
1660.0	29.178344619955386
1662.0	47.1943764670677
1664.0	24.476583822675366
1666.0	4.117552315943628
1668.0	2.540507229595201
1670.0	3.2305369270295072
1672.0	4.869021482996886
1674.0	7.709656110222658
1676.0	12.391721786273113
1678.0	20.0090774368693
1680.0	32.35482829128976
1682.0	52.340947841784214
1684.0	20.45203675964711
1686.0	3.4146980693760396
1688.0	2.5163957272619384
1690.0	3.3154001980398005
1692.0	4.747581947057218
1694.0	7.403760119528219
1696.0	11.844813518564878
1698.0	19.098591271953694
1700.0	30.868908253375157
1702.0	49.93032710543734
1704.0	18.89180376212245
1706.0	3.366899682570115
1708.0	2.554429742901033
1710.0	3.387571617998838
1712.0	5.052616826429928
1714.0	7.97532138216756
1716.0	12.806423391536697
1718.0	20.67258388372409
1720.0	33.42466943028993
1722.0	54.070121684117076
1724.0	14.627334993250818
1726.0	2.8781920778582024
1728.0	2.576366972283423
1730.0	3.2125127771394504
1732.0	4.5883014374767805
1734.0	7.1498919306100674
1736.0	11.43599972757487
1738.0	18.43809711720286
1740.0	29.800697032882972
1742.0	48.20217051215454
1744.0	21.570407102909556
1746.0	3.725444045160915
1748.0	2.548690598596092
1750.0	3.3075392895619866
1752.0	5.013667303220407
1754.0	7.9523623047581165
1756.0	12.788567694013247
1758.0	20.653228052547192
1760.0	33.39810165028283
1762.0	54.02950679398503
1764.0	15.779241108243408
1766.0	2.964538960952857
1768.0	2.554143392990219
1770.0	3.187159425454646
1772.0	4.509996691819973
1774.0	7.00873237453969
1776.0	11.20091875033936
1778.0	18.054469050175335
1780.0	29.178356577587664
1782.0	47.19439579651162
1784.0	24.476563651330384
1786.0	4.11754895936209
1788.0	2.5405072115226286
1790.0	3.230537402094105
1792.0	4.869022409108127
1794.0	7.709657676629414
1796.0	12.391724353210465
1798.0	20.009081606250742
1800.0	32.35483504545027
1802.0	52.34095877421988
1804.0	20.451993880203077
1806.0	3.414693984372592
1808.0	2.516395991949259
1810.0	3.3153989638452543
1812.0	4.747579290505421
1814.0	7.403755568433035
1816.0	11.844806038573573
1818.0	19.09857911249296
1820.0	30.86888855089283
1822.0	49.93029521215568
1824.0	18.891860579128043
1826.0	3.366906820520284
1828.0	2.5544295471452143
1830.0	3.387569753313987
1832.0	5.052626570333281
1834.0	7.975342680107073
1836.0	12.806460499352253
1838.0	20.672645231096926
1840.0	33.42476934252468
1842.0	54.07028367013793
1844.0	14.627198298992779
1846.0	2.8781789289789064
1848.0	2.5763683861268087
1850.0	3.2125105057686545
1852.0	4.588297967171961
1854.0	7.149886419216292
1856.0	11.435990861798562
1858.0	18.43808279799233
1860.0	29.800673876870782
1862.0	48.20213305141812
1864.0	21.57050259266702
1866.0	3.7254567444658857
1868.0	2.5486903106848353
1870.0	3.3075365500212586
1872.0	5.013662137786592
1874.0	7.95235362774117
1876.0	12.788553501439983
1878.0	20.65320501306143
1880.0	33.39806433405713
1882.0	54.029446396310114
1884.0	15.779356394678917
1886.0	2.964549451222359
1888.0	2.5541420596772233
1890.0	3.187160798230844
1892.0	4.5099981495715
1894.0	7.008734419230127
1896.0	11.200921910721299
1898.0	18.054474091112525


==> TeX/Tikz/plot_data/logreg/gam/PGM_MM_6414_123_1_1.txt <==
4.0	0.31114523344067896
6.0	0.3909924694040556
8.0	0.587351339848561
10.0	0.9290937058746445
12.0	1.492876474859696
14.0	2.4103411281680946
16.0	3.569940930812394
18.0	3.4976413651085747
20.0	1.1367030169040973
22.0	0.5068164190258222
24.0	0.6094170377908494
26.0	0.9044129486201625
28.0	1.4254369996597642
30.0	2.2878556388265205
32.0	3.6926163818463404
34.0	5.970182605361303
36.0	6.2187282159098904
38.0	1.3566787444122148
40.0	0.6220594344579154
42.0	0.7512552802263325
44.0	1.116237564370439
46.0	1.7599176147055087
48.0	2.8250112285791937
50.0	4.559742411888221
52.0	7.372218965191273
54.0	11.925703036188862
56.0	9.30027667826934
58.0	1.37013544202785
60.0	0.5372942860711888
62.0	0.6339496190987399
64.0	0.9359923650803077
66.0	1.472945695029232
68.0	2.3629982446375695
70.0	3.813345514853211
72.0	6.165100880554228
74.0	9.972833610148289
76.0	5.315530154738608
78.0	1.0750221561177933
80.0	0.680133937560349
82.0	0.8690476940012739
84.0	1.3115883728484383
86.0	2.077625885933256
88.0	3.3397817031339603
90.0	5.39299680710435
92.0	8.720619652085308
94.0	14.107544188375874
96.0	5.963305989457
98.0	0.8719300850670019
100.0	0.6216746667392037
102.0	0.7868109605879181
104.0	1.0104774292659937
106.0	1.5272154224432637
108.0	2.4202293351279214
110.0	3.8910283993370762
112.0	6.283391182311686
114.0	10.160538356914794
116.0	16.436996934757016
118.0	11.26769058692272
120.0	1.0651713420339723
122.0	0.631082578865537
124.0	0.7820984257148003
126.0	0.8147578615957453
128.0	1.1245759617982656
130.0	1.7350052857188079
132.0	2.7666716784458885
134.0	4.45650488477858
136.0	7.200782448764394
138.0	11.646119641374963
140.0	18.84132276755071
142.0	2.569493139686807
144.0	0.7908440410180214
146.0	0.9043958148690812
148.0	1.3241241235202212
150.0	2.078536655772657
152.0	3.3319821531536906
154.0	5.375802169269383
156.0	8.690520268543162
158.0	14.057704885013042
160.0	22.743918609229965
162.0	13.977490825653168
164.0	1.5907462822520453
166.0	0.7758347396657084
168.0	0.9463013343119924
170.0	1.406578939048045
172.0	2.1414504829110084
174.0	3.4011014592180233
176.0	5.47167703498704
178.0	8.837724951296028
180.0	14.291933795421981
182.0	23.12093366776966
184.0	5.675588942803761
186.0	0.9101028987769842
188.0	0.8172922653338207
190.0	0.9408480438450393
192.0	1.16405567263458
194.0	1.6779302590361749
196.0	2.6217905399173524
198.0	4.196924600017687
200.0	6.768359914962317
202.0	10.940264290358135
204.0	17.696138236377575
206.0	12.312687122414642
208.0	1.8381679610331867
210.0	0.8193356190331824
212.0	0.9851586352564875
214.0	1.4620189525036797
216.0	2.30426626434104
218.0	3.6983904850922547
220.0	5.9692282711793005
222.0	9.650983285187811
224.0	15.611905925347573
226.0	25.258738262153123
228.0	40.86856900164774
230.0	5.295716952106166
232.0	0.7736808392297863
234.0	0.7575581004012986
236.0	0.7839444389945879
238.0	0.8378569928049175
240.0	0.9511592420639611
242.0	1.192111654880794
244.0	1.740176303877397
246.0	2.7292171524586206
248.0	4.373868895950012
250.0	7.056189783565962
252.0	11.406741574017136
254.0	18.451292919814485
256.0	8.792528406396176
258.0	1.3690098142200877
260.0	0.833232316212706
262.0	1.0568062132505371
264.0	1.591650221659421
266.0	2.519685703626865
268.0	4.049617796773998
270.0	6.538837035887675
272.0	10.573281375653329
274.0	17.10454087723304
276.0	17.243805353383497
278.0	2.7278808083859385
280.0	0.8212208070616877
282.0	0.9367128245850511
284.0	1.3704958709423605
286.0	2.1508887014348717
288.0	3.4477502697582336
290.0	5.562474889119025
292.0	8.992241971729213
294.0	14.545740445236609
296.0	23.533496549740494
298.0	13.768108124025582
300.0	1.4977487234120288
302.0	0.7749240617847305
304.0	0.9545707505487037
306.0	1.2568659296959275
308.0	1.8705673241952883
310.0	2.9506852898552403
312.0	4.737139383803348
314.0	7.646390134255679
316.0	12.362906734830144
318.0	19.999000000034865
320.0	5.864505540836614
322.0	0.9959730794240452
324.0	0.8512333348966632
326.0	1.047412857924033
328.0	1.3826602030447992
330.0	2.106037877558073
332.0	3.3453390461471986
334.0	5.382204021155509
336.0	8.693328419964748
338.0	14.058481856183025
340.0	22.743293716928253
342.0	5.698130579482171
344.0	0.9208086399186549
346.0	0.8240004722252703
348.0	0.9569980780284835
350.0	1.1967010615344205
352.0	1.757182271018861
354.0	2.760709081186094
356.0	4.426700388946121
358.0	7.142594591628666
360.0	11.547005785028908
362.0	18.67847393792702
364.0	8.272900562392616
366.0	1.270965091473338
368.0	0.8315440049391893
370.0	1.0695162003928107
372.0	1.508283114512176
374.0	2.3416055422682125
376.0	3.7410747640323048
378.0	6.029579344859351
380.0	9.744299867758716
382.0	15.760732155664885
384.0	25.49846312786743
386.0	36.392893450459674
388.0	4.312600753778909
390.0	0.7692514518452003
392.0	0.7802859064132082
394.0	0.8316964283768091
396.0	0.9379272310645902
398.0	1.163783212610227
400.0	1.6741317719451976
402.0	2.6142871307800135
404.0	4.184148276886358
406.0	6.747375997209906
408.0	10.906156875374172
410.0	17.640874068052373
412.0	13.27496065566381
414.0	1.9403937925195434
416.0	0.8164928526593113
418.0	0.9732331736778779
420.0	1.4409004833338392
422.0	2.2693746042710177
424.0	3.64160009882342
426.0	5.877176146396367
428.0	9.50195873946259
430.0	15.37073869739226
432.0	24.86850128060041
434.0	29.451592609337855
436.0	2.847761156747061
438.0	0.7613853049351292
440.0	0.857146315612996
442.0	1.2497217021615443
444.0	1.9593160479641747
446.0	3.1396790334176856
448.0	5.064951621634016
450.0	8.18770511275408
452.0	13.244208728683818
454.0	21.427692115403683
456.0	4.698183241650654
458.0	0.8911361359057342
460.0	0.8767936274264821
462.0	1.0651645494770405
464.0	1.432967227137844
466.0	2.1944999627449615
468.0	3.4915574743325886
470.0	5.620268031090186
472.0	9.079253185469785
474.0	14.683284307671089
476.0	23.754426621998014
478.0	7.494809207383697
480.0	1.0277863609117948
482.0	0.7966675917570476
484.0	0.9166742006734196
486.0	1.1080313456935706
488.0	1.5457500843482732
490.0	2.392190883485205
492.0	3.8182186296461715
494.0	6.152094473569119
496.0	9.941387409880338
498.0	16.079054529274263
500.0	26.013233730513207
502.0	10.819926098801734
504.0	1.1560614225472507
506.0	0.7705522954932169
508.0	0.8648588333412418
510.0	1.000063568030449
512.0	1.3014479502269227
514.0	1.9743292372813324
516.0	3.1323000118554303
518.0	5.037565753504452
520.0	8.135729719547768
522.0	13.156287786165171
524.0	21.283522946878826
526.0	5.01526712855319
528.0	0.905485343946219
530.0	0.8606507375384342
532.0	1.0350926302051942
534.0	1.365740699936843
536.0	2.079982348794602
538.0	3.3038149000881254
540.0	5.315329977851495
542.0	8.585280073470674
544.0	13.883733932581595
546.0	22.46058460978708
548.0	5.4008995598062555
550.0	0.9077401518754341
552.0	0.8337791391446762
554.0	0.975659208144773
556.0	1.2371259130683434
558.0	1.8569127754285144
560.0	2.9366177682532237
562.0	4.7182333890979855
564.0	7.617703832936002
566.0	12.317439825594246
568.0	19.92590668849743
570.0	5.802317433784611
572.0	0.9920798956437883
574.0	0.8537554019888802
576.0	1.0518585930065822
578.0	1.392680423615366
580.0	2.123104046073872
582.0	3.3733131881132414
584.0	5.427637964750842
586.0	8.766926080300141
588.0	14.177607151993067
590.0	22.9360633508452
592.0	5.941354254536684
594.0	0.9309647012201769
596.0	0.8175627453562149
598.0	0.9444433289354282
600.0	1.1697048756365045
602.0	1.6920701674871488
604.0	2.6466588465375094
606.0	4.238088712660168
608.0	6.835417899699998
610.0	11.048991370995108
612.0	17.87217460187238
614.0	11.74213448174763
616.0	1.720250989237189
618.0	0.8191503874460982
620.0	0.9952528003242794
622.0	1.481216317922939
624.0	2.336513217063341
626.0	3.751125349825391
628.0	6.054829049317548
630.0	9.789624457117547
632.0	15.836300034753746


==> TeX/Tikz/plot_data/logreg/gam/PGM_MM_8124_113_1_1.txt <==
4.0	0.8336629498750149
6.0	1.1973897634550668
8.0	1.5308862813680773
10.0	1.855194536871511
12.0	1.673637070901994
14.0	1.0889036165392882
16.0	0.8932715229878735
18.0	1.2052018273341114
20.0	1.847224865684142
22.0	2.9397641988838354
24.0	4.732425995866021
26.0	7.645172047706059
28.0	8.622100951321805
30.0	7.666218480302169
32.0	2.9077602425109084
34.0	1.7116871385036645
36.0	2.15744683598057
38.0	3.243656024203796
40.0	5.132228283457242
42.0	8.24715020184676
44.0	13.315849904466027
46.0	21.531363432306396
48.0	23.695430705811905
50.0	9.92785914744112
52.0	1.869606158227685
54.0	1.5388913232624082
56.0	2.0778508713043626
58.0	3.1854381401959113
60.0	5.069797318861065
62.0	8.16151422648006
64.0	13.184901541431756
66.0	21.323279621602723
68.0	24.306520232795357
70.0	7.4977775887357865
72.0	1.8813565162672428
74.0	2.104196035327786
76.0	3.0626327122369634
78.0	4.799144776903135
80.0	7.689122271499413
82.0	12.403547947318495
84.0	20.050553890945316
86.0	32.43308100673409
88.0	39.17042827754857
90.0	6.195760168835698
92.0	1.4236478792155316
94.0	1.5787592294836055
96.0	2.2927114482896602
98.0	3.5902892231485097
100.0	5.751143243274314
102.0	9.276757545319498
104.0	14.995752829015014
106.0	24.256465477203715
108.0	18.36852485920267
110.0	4.667413274367089
112.0	1.9817999475118218
114.0	2.365412099405951
116.0	3.5033402598615577
118.0	5.51825550336541
120.0	8.855280589198074
122.0	14.291678443937078
124.0	23.106227461946947
126.0	37.377570429039
128.0	59.96140702352331
130.0	10.01078080698178
132.0	1.4783922491316681
134.0	1.4394034304950216
136.0	1.619070609305777
138.0	1.8898332419330868
140.0	2.2294736928197065
142.0	3.1184211799678745
144.0	4.829754169783685
146.0	7.71065657078524
148.0	12.424666143896513
150.0	20.07790268947242
152.0	32.473928074389995
154.0	52.53752105502319
156.0	16.091029269903384
158.0	2.0395881471614805
160.0	1.5152299878317168
162.0	1.7762845316709686
164.0	2.122402876370709
166.0	2.8377916232181795
168.0	4.338263658982063
170.0	6.898720969035137
172.0	11.102876305195386
174.0	17.935221001128497
176.0	29.005012695007313
178.0	46.923707328744804
180.0	12.03529255073208
182.0	1.9096205137820599
184.0	1.6873172175007836
186.0	2.094838195659801
188.0	2.7291853926362055
190.0	4.141546173118591
192.0	6.571242270049942
194.0	10.568600695501063
196.0	17.0685712495598
198.0	27.601661456413392
200.0	44.65249675407535
202.0	14.24437878702602
204.0	2.1852574261761295
206.0	1.6703234273851135
208.0	2.1629673853424247
210.0	2.82831276630547
212.0	4.296436740370201
214.0	6.819138398352575
216.0	10.968349064564443
218.0	17.714700509134694
220.0	28.646782091347664
222.0	46.34336824919182
224.0	13.558219828690518
226.0	2.076931916693111
228.0	1.6724654235595513
230.0	2.1173351167565655
232.0	2.750326943096753
234.0	4.17013133372733
236.0	6.614926126386914
238.0	10.638033746882321
240.0	17.18029712903679
242.0	27.78212896136003
244.0	44.944345053619436
246.0	14.720239869158684
248.0	2.235216635594615
250.0	1.6709537956819778
252.0	2.1763331355973143
254.0	2.8448952055849746
256.0	4.321241834313244
258.0	6.858323866831396
260.0	11.031286652849264
262.0	17.81630414366254
264.0	28.811064678273524
266.0	46.60912531806622
268.0	13.820551591815839
270.0	2.1021866108699188
272.0	1.6737848915263327
274.0	2.1232199639067257
276.0	2.7562223691536776
278.0	4.178321497958681
280.0	6.627560131739037
282.0	10.65817515243068
284.0	17.21273741604036
286.0	27.834544041346536
288.0	45.029117260191626
290.0	15.013551795615124
292.0	2.2677981387193813
294.0	1.6726459228090773
296.0	2.188150280845522
298.0	2.8616448139844843
300.0	4.3472441679820335
302.0	6.899860939995815
304.0	11.09822941917119
306.0	17.924487334228182
308.0	28.9860425689448
310.0	46.89221240609412
312.0	13.951110409868251
314.0	2.111211425967919
316.0	1.6744651146122598
318.0	2.1233344624620316
320.0	2.753568736413751
322.0	4.173099939373126
324.0	6.618705106382217
326.0	10.643652439386882
328.0	17.189142918499684
330.0	27.796319404833813
332.0	44.96724455955548
334.0	15.35712628950633
336.0	2.307974974475113
338.0	1.6730116431309021
340.0	2.197246465406538
342.0	2.8824230824093724
344.0	4.382642743268279
346.0	6.957880784966355
348.0	11.192458694855992
350.0	18.077125988103425
352.0	29.23310286307259
354.0	47.29200716776401
356.0	14.499870084154644
358.0	2.65092218826243
360.0	2.0999247847420928
362.0	2.8111936957793153
364.0	4.299115433569057
366.0	6.837194939433141
368.0	11.004215139651999
370.0	17.776026090008468
372.0	28.747650589764785
374.0	46.50739696426075
376.0	19.43022073378511
378.0	3.5107038073043055
380.0	1.9571779517065508
382.0	2.4425461424338666
384.0	3.6621855177687817
386.0	5.7896490888435865
388.0	9.301224528242583
390.0	15.016585675747622
392.0	24.280820950440884
394.0	39.278935790264654
396.0	63.5505249932046
398.0	20.265807991506982
400.0	2.629781910381862
402.0	1.5647289968877278
404.0	1.9761500969500443
406.0	2.9727330494876716
408.0	4.200230849920952
410.0	6.524459313941532
412.0	10.42558237685619
414.0	16.804029911613412
416.0	27.157138842879636
418.0	43.92501361057116
420.0	71.0640874535505
422.0	92.29970986273891
424.0	19.12802331037501
426.0	1.9965692312734504
428.0	1.4793693790579232
430.0	1.641365268007532
432.0	1.859713678923703
434.0	2.2829787927274965
436.0	3.1366085929429492
438.0	4.83272965196926
440.0	7.703240677468662
442.0	12.406697527124516
444.0	20.04586627443903
446.0	32.42061417848848
448.0	52.45051894069847
450.0	52.37578580055964
452.0	6.368490618520985
454.0	1.552342695360895
456.0	1.7312300538204937
458.0	2.517875795347122
460.0	3.9446246699232512
462.0	6.319588916176267
464.0	10.194098503609844
466.0	16.478832573989084
468.0	26.65553476512334
470.0	43.125673979850355
472.0	52.278318340435526
474.0	11.279389102989333
476.0	1.9946258789780438
478.0	1.9943818424072406
480.0	2.705280108307981
482.0	4.00189241709403
484.0	6.301283633579051
486.0	10.110715361230243
488.0	16.31729295595173
490.0	26.38088654044643
492.0	42.674654136794885
494.0	21.54814932195704
496.0	3.224318617103184
498.0	1.6785295469438597
500.0	2.0698279013442766
502.0	3.0930735077372824
504.0	4.885061534788768
506.0	7.8455900162750805
508.0	12.665312384337797
510.0	20.47837469915707
512.0	33.12744504548168
514.0	53.59770209069358
516.0	18.961937459308285
518.0	2.320282318109791
520.0	1.551073032171301
522.0	1.8861578407428923
524.0	2.2908351043571824
526.0	3.1723843616749248
528.0	4.899065084693327
530.0	7.814407855037079
532.0	12.588430061628937
534.0	20.34083720008501
536.0	32.89834659088574
538.0	53.22373573162307
540.0	17.746906894393423
542.0	2.240272269342313
544.0	1.565316915110363
546.0	1.8976116215407979
548.0	2.315089917849207
550.0	3.2233647489417936
552.0	4.985627451438133
554.0	7.956279264321151
556.0	12.818855130988513
558.0	20.714103946251793
560.0	33.5025196806979
562.0	54.20141561133322
564.0	21.37815817116132
566.0	2.485381974589563
568.0	1.532351426545716
570.0	1.8836853036639278
572.0	2.2785771543624116
574.0	3.1476711590249606
576.0	4.857438574479253
578.0	7.746335179974247
580.0	12.477940931838022
582.0	20.16189162505886
584.0	32.608721703421146
586.0	52.75507043951446
588.0	16.553946762710982
590.0	2.1649003855871367
592.0	1.5835801138238925
594.0	1.9179395354911364
596.0	2.3556658061494153
598.0	3.3101703123992885
600.0	5.133641116716415
602.0	8.199164465883566
604.0	13.213492385578768
606.0	21.353452262144614
608.0	34.53741158533952
610.0	55.87610798455399
612.0	39.017690764706835
614.0	3.7693698013119588
616.0	1.4780313201372255
618.0	1.7438992685389818
620.0	2.574765415406894
622.0	4.0518346293327685
624.0	6.500223028028231
626.0	10.489891103302961
628.0	16.959185828310776
630.0	27.43363658792559
632.0	44.38510591640275
634.0	15.892955427694318
636.0	2.396327951708359
638.0	1.6908779322073753
640.0	2.2082710898932545
642.0	2.994867040743533
644.0	4.5971008435587075
646.0	7.319348714096812
648.0	11.784301973028953
650.0	19.038197492457854
652.0	30.78986772288444
654.0	49.6152817013005
656.0	13.56057911820307
658.0	2.0201408748603495
660.0	1.6730496155086425
662.0	2.0691385129356714
664.0	2.6503819094014855
666.0	3.9816406153799537
668.0	6.298408504789395
670.0	10.12039330949241
672.0	16.340024702362122
674.0	26.421189362431694
676.0	42.74162433190283
678.0	21.005025906643016
680.0	3.008197179350508
682.0	1.6457177030266907
684.0	2.046969676009018
686.0	3.06623198506473
688.0	4.846137873962164
690.0	7.784783712575771
692.0	12.568000448699786
694.0	20.321456202953442
696.0	32.87381306285268
698.0	53.1874506171824
700.0	14.738699238345216
702.0	2.0219249317467547
704.0	1.608802026246085
706.0	1.9307324987073287
708.0	2.3864677904157063
710.0	3.373227482027062
712.0	5.240438091389526
714.0	8.37411234361974
716.0	13.4976026219441
718.0	21.813666312790897
720.0	35.28230976552833
722.0	57.081506535114826
724.0	92.35658307928733
726.0	10.215786228937878
728.0	1.5035140879943798
730.0	1.513847398482523
732.0	1.6378994081981821
734.0	1.8582187080709929
736.0	2.2737896790192
738.0	3.1060225714546514
740.0	4.777635595743778
742.0	7.611576395285321
744.0	12.257162444301688
746.0	19.80331005645665
748.0	32.02784924141148
750.0	51.8148617038804
752.0	14.074954841420189
754.0	2.1466547819393544
756.0	1.678259604500641
758.0	2.1269222187375765
760.0	2.742906732592642
762.0	4.150420409766278
764.0	6.5796230693132065
766.0	10.579270227368621
768.0	17.084404283016127
770.0	27.626566798943916
772.0	44.69243827320494
774.0	15.313464462593576
776.0	2.545925000606202
778.0	1.7581056905719294
780.0	2.2859138370750376
782.0	3.44102540969546
784.0	5.446521713415424
786.0	8.75318802969185
788.0	14.133390926437379
790.0	22.853550584482146
792.0	36.97044747956758
794.0	59.81575415804849
796.0	25.290686334237257
798.0	2.57094427258995
800.0	1.4902037953130602
802.0	1.774546121741796
804.0	2.0814878068730382
806.0	2.7267345525845967
808.0	4.131809009160594
810.0	6.552918373920265
812.0	10.537712898451003
814.0	17.017981025254496
816.0	27.51949944316494
818.0	44.519403330296235
820.0	16.697257718719566
822.0	2.470438839335183
824.0	1.6770138898763036
826.0	2.172902946433707
828.0	2.9808889745209277
830.0	4.590807436652826
832.0	7.316658285614331
834.0	11.783597622927028
836.0	19.03886747986088
838.0	30.791854339726363
840.0	48.163050539435716
842.0	13.135029373502283
844.0	2.024999771867257
846.0	1.7081321183546427
848.0	2.1426021681116243
850.0	2.7918834904535017
852.0	4.236892705100536
854.0	6.72262178245936
856.0	10.81211366941695
858.0	17.461874906514286
860.0	28.237686373773833
862.0	45.68142988736326
864.0	15.449287679734171
866.0	2.3043970323953578
868.0	1.6840379990677041
870.0	2.205270752897999
872.0	2.8817167183405985
874.0	4.376739124060705
876.0	6.946197665668079
878.0	11.172525345421557
880.0	18.04436372011848
882.0	29.179838513132744
884.0	47.20569682354938
886.0	14.580657183294193
888.0	2.173997479304017
890.0	1.6820065057462303
892.0	2.1444146211165687
894.0	2.779283306582213
896.0	4.211377179477656
898.0	6.679082919599009
900.0	10.740583593279458
902.0	17.345602121609616
904.0	28.049286733066733
906.0	45.376459861464724
908.0	15.908062982864324
910.0	2.3591234516780606
912.0	1.6796017662463871
914.0	2.197622747508252
916.0	2.901836669882582
918.0	4.420368379156289
920.0	7.02171057666952
922.0	11.297078926946604
924.0	18.24706784521588
926.0	29.5084047250661
928.0	47.73761982981548
930.0	14.115771464985576
932.0	2.1181708517856577
934.0	1.6864270790224996
936.0	2.1316804977968693
938.0	2.7603844922801524
940.0	4.181716937504415
942.0	6.631554143893503
944.0	10.66391191674285
946.0	17.221660519493685
948.0	27.848802900231068
950.0	45.05209915230376
952.0	16.264272009562944
954.0	2.4062139089114196
956.0	1.6778766594134154
958.0	2.1859518850541124
960.0	2.929784377918408
962.0	4.481975034289694
964.0	7.128731546607467
966.0	11.473789257993994
968.0	18.534745967981532
970.0	29.974752254116982
972.0	48.08086892035199
974.0	13.589467871604228
976.0	2.064762238963775
978.0	1.6962835119222996
980.0	2.132033040826893
982.0	2.766510359518856
984.0	4.193424377210518
986.0	6.651280274728589
988.0	10.696204691849855
990.0	17.274096480027904
992.0	27.933738265896658
994.0	45.18957350231168
996.0	16.056616742613024
998.0	2.380936779015744
1000.0	1.679949004518748
1002.0	2.1939794439929488
1004.0	2.919023789340809
1006.0	4.456145789190252
1008.0	7.083152284853306
1010.0	11.398208041157941
1012.0	18.41154599389077
1014.0	29.77495842499489
1016.0	48.169123786994966
1018.0	13.832375503207238
1020.0	2.082418873409971
1022.0	1.6884896652650017
1024.0	2.121832571054468
1026.0	2.744750885128317
1028.0	4.156803218397005
1030.0	6.5914573632750955
1032.0	10.599144374211837
1034.0	17.116920111569936
1036.0	27.67935727079169
1038.0	44.777944330987125
1040.0	16.622421564182893
1042.0	2.4525722080466563
1044.0	1.6759178661521488
1046.0	2.1743900490355856
1048.0	2.95648516240677
1050.0	4.541535402281945
1052.0	7.232495393113541
1054.0	11.64526557921483
1056.0	18.813974712561368
1058.0	30.427438323972464
1060.0	47.767705172390095
1062.0	13.226972210610109
1064.0	2.0437368916269127
1066.0	1.712281870017092
1068.0	2.1574610038509787
1070.0	2.8183949647918243
1072.0	4.2802021159853725
1074.0	6.792812284942483
1076.0	10.925728568336329
1078.0	17.645727876150662
1080.0	28.5351765315409
1082.0	46.16278393019823
1084.0	15.054130588874331
1086.0	2.2514444025194296
1088.0	1.6867948696779311
1090.0	2.1868988002550487
1092.0	2.8520679069594426
1094.0	4.329285861000023
1096.0	6.869727224504909
1098.0	11.048955830724793
1100.0	17.844506215073537
1102.0	28.856503520910973
1104.0	46.682550462787454
1106.0	14.846529078426956
1108.0	2.215028390905185
1110.0	1.6842054864439315
1112.0	2.165207833370401
1114.0	2.814398066556528
1116.0	4.268086527571713
1118.0	6.770695346008485
1120.0	10.888730298015417
1122.0	17.585263968477282
1124.0	28.43704517825565
1126.0	46.003854876037146
1128.0	15.337821946153104
1130.0	2.283017128878691
1132.0	1.683105198952166
1134.0	2.191883397597019
1136.0	2.8579753503006198
1138.0	4.337998229132623
1140.0	6.8834301713038455
1142.0	11.070934906540089
1144.0	17.879973368120726
1146.0	28.913842809048905
1148.0	46.77530350956662
1150.0	14.817985750202233
1152.0	2.2094935574160495
1154.0	1.6837024356047383
1156.0	2.161579426434502
1158.0	2.8079618427295903
1160.0	4.257589180533942
1162.0	6.753690759333777
1164.0	10.861209636014133
1166.0	17.540731735009942
1168.0	28.364989148525545
1170.0	45.887265100599826
1172.0	15.443010407308478
1174.0	2.297023430195019
1176.0	1.6826981644845653
1178.0	2.196991689740304
1180.0	2.8660961202343134
1182.0	4.350951817066305
1184.0	6.904284730961942
1186.0	11.104624300151357
1188.0	17.93445671794814
1190.0	29.0019850675524
1192.0	46.91791384741509
1194.0	14.747942609441228
1196.0	2.1986969141356476
1198.0	1.6834462817056373
1200.0	2.156371649074359
1202.0	2.79905642567091
1204.0	4.243170033216939
1206.0	6.730380256216645
1208.0	10.82350602901132
1210.0	17.479733330160727
1212.0	28.266295392641734
1214.0	45.72757712964129
1216.0	15.591630809167237
1218.0	2.316783697942199
1220.0	1.682048157701061
1222.0	2.204190380021762
1224.0	2.877531602526904
1226.0	4.369190708061247
1228.0	6.933647524009016
1230.0	11.152057900108238
1232.0	18.011167366268506
1234.0	29.126086189146164
1236.0	47.11870401509713
1238.0	14.659520928349297
1240.0	2.1845173260255146
1242.0	1.6828267053696377
1244.0	2.149014552793726
1246.0	2.786365552653929
1248.0	4.222588078081042
1250.0	6.697091990822792
1252.0	10.769656781932419
1254.0	17.392610357192794
1256.0	28.125331051620154
1258.0	45.4994938485118
1260.0	15.821546225124601
1262.0	2.347024638640013
1264.0	1.6808458866417857
1266.0	2.201946801013938
1268.0	2.894582896770897
1270.0	4.403721648341565
1272.0	6.992586625452934
1274.0	11.24889905097316
1276.0	18.16858876517926
1278.0	29.38116258890698
1280.0	47.531607706422925
1282.0	14.316652154327329
1284.0	2.1421466244720273
1286.0	1.6854687549864305
1288.0	2.137774021757512
1290.0	2.769095992429002
1292.0	4.1952649161911095
1294.0	6.653206746226427
1296.0	10.698813168144914
1298.0	17.278065365446132
1300.0	27.940034596112078
1302.0	45.19969850926577
1304.0	16.137463787712505
1306.0	2.388838116696263
1308.0	1.6792252970655888
1310.0	2.1913384807615723
1312.0	2.9191249688597103
1314.0	4.457877173977667
1316.0	7.08666183440678
1318.0	11.40422974670772
1320.0	18.421459233582905
1322.0	29.791083087860276
1324.0	48.19525635251309
1326.0	13.79418047361438
1328.0	2.0791106951662788
1330.0	1.6900710128753045
1332.0	2.12315378530444
1334.0	2.7472420385860548
1336.0	4.160910041677791
1338.0	6.5981291138111935
1340.0	10.609951299135545
1342.0	17.13441174930912
1344.0	27.707662131834116
1346.0	44.82374395094025
1348.0	16.58400409860909
1350.0	2.4474554897131284
1352.0	1.6767058756958944
1354.0	2.1765432921685903
1356.0	2.9537584138181074
1358.0	4.5348483655895935
1360.0	7.22064173738795
1362.0	11.625584108679414
1364.0	18.78188077884549
1366.0	30.375385276005375
1368.0	47.76458441949398
1370.0	13.271183723820073
1372.0	2.0479590007374604
1374.0	1.7117141200569912
1376.0	2.157236058180126
1378.0	2.8171154560089255
1380.0	4.277835170300173
1382.0	6.788853115147388
1384.0	10.919260514818914
1386.0	17.635231762221757
1388.0	28.518178233213852
1390.0	46.13527250076965
1392.0	15.097372402486195
1394.0	2.2568274748814785
1396.0	1.6869366477734635
1398.0	2.1888004181574674
1400.0	2.8548017265366057
1402.0	4.333544689816521
1404.0	6.876537304342609
1406.0	11.059934580234142
1408.0	17.862250145947936
1410.0	28.885203780339626
1412.0	46.72898344699633
1414.0	14.833872482474385
1416.0	2.2128145217627373
1418.0	1.6844985298481714
1420.0	2.1642576883252764
1422.0	2.812523198186366
1424.0	4.264969099674915
1426.0	6.765618966307814
1428.0	10.880501764295682
1430.0	17.57194273599299
1432.0	28.415487409974254
1434.0	45.96897189838067
1436.0	15.382156234599385
1438.0	2.2887918780925864
1440.0	1.6832745470772228
1442.0	2.1941570717079757
1444.0	2.8614088973075362
1446.0	4.343411302633082
1448.0	6.892115853877111
1450.0	11.08495201526485
1452.0	17.9026351883763
1454.0	28.9505012312632
1456.0	46.83461349544194
1458.0	14.797201340460404
1460.0	2.2060996030346858
1462.0	1.6839167386459557
1464.0	2.160061241661774
1466.0	2.8051597714418333
1468.0	4.252985110283711
1470.0	6.746217605012325
1472.0	10.849107627047353
1474.0	17.521145419842263
1476.0	28.33329543530895
1478.0	45.835982406321975
1480.0	15.501979126129783
1482.0	2.3047515351051127
1484.0	1.6827347749192714
1486.0	2.199940681625411
1488.0	2.870624365147222
1490.0	4.358118757550828
1492.0	6.91579757775026
1494.0	11.123210260991357
1496.0	17.964508258171794
1498.0	29.050598882675853
1500.0	46.99656735183685
1502.0	14.719102425291728
1504.0	2.193957376417897
1506.0	1.6835117148274703
1508.0	2.154057663466975
1510.0	2.79489623557629
1512.0	4.236368501971483
1514.0	6.719355378537523
1516.0	10.80565966516307
1518.0	17.450853760324886
1520.0	28.219565543077636
1522.0	45.651965790356385
1524.0	15.676518993227253
1526.0	2.3278888582374773
1528.0	1.6818733899743203
1530.0	2.207351468790321
1532.0	2.883880089123728
1534.0	4.379785874984429
1536.0	6.950918738801902
1538.0	11.180062487941886
1540.0	18.056508612738117
1542.0	29.199464193054986
1544.0	47.237439265552226
1546.0	14.604414649757013
1548.0	2.17625118236769
1550.0	1.6829065732056
1552.0	2.1454004872425267
1554.0	2.7800933673972876
1556.0	4.212404663923525
1558.0	6.680616941008727
1560.0	10.7430033348377
1562.0	17.34948645180984
1564.0	28.05555630810293
1566.0	45.38659655207901
1568.0	15.952290127707073
1570.0	2.36406306769407
1572.0	1.6803293901978604
1574.0	2.197817060880539
1576.0	2.90420380202885
1578.0	4.42488954844373
1580.0	7.029331362035534
1582.0	11.309556551313557
1584.0	18.26732966374963
1586.0	29.541225201891685
1588.0	47.790742539170836
1590.0	14.09948275036347
1592.0	2.1162943609805756
1594.0	1.6877749078073003
1596.0	2.1323107207303376
1598.0	2.7610473164249
1600.0	4.182655547026763
1602.0	6.633011345867962
1604.0	10.666239752049643
1606.0	17.225412171104068
1608.0	27.854865785719554
1610.0	45.061905402732954
1612.0	16.300606514125636
1614.0	2.4103442986786177
1616.0	1.6785499985842074
1618.0	2.1862392276300953
1620.0	2.93198786465605
1622.0	4.486142894860196
1624.0	7.135743996334131
1626.0	11.485265302431047
1628.0	18.553378719400786
1630.0	30.004932631002013
1632.0	48.0123725740201
1634.0	13.57852775363401
1636.0	2.0666748120008323
1638.0	1.6990246751589129
1640.0	2.1373374381959445
1642.0	2.7759908671967177
1644.0	4.208907474587008
1646.0	6.676370154656878
1648.0	10.736815067567404
1650.0	17.33981178418684
1652.0	28.04007092049148
1654.0	45.36162486419525
1656.0	15.893325184678915
1658.0	2.359555460009265
1660.0	1.6818604799780361
1662.0	2.2011094884278015
1664.0	2.907779767668993
1666.0	4.430002096890583
1668.0	7.0372920554561205
1670.0	11.32228508077017
1672.0	18.287849338517507
1674.0	29.574389058785442
1676.0	47.84438396276376
1678.0	14.104883540529359
1680.0	2.1152109445406233
1682.0	1.6869560506840078
1684.0	2.130036346620171
1686.0	2.756735669358543
1688.0	4.175540088462729
1690.0	6.621448565477633
1692.0	10.647508698679417
1694.0	17.195094066668087
1696.0	27.805804814464278
1698.0	44.98252046966724
1700.0	16.405522076801212
1702.0	2.4237648024297513
1704.0	1.6778589790618579
1706.0	2.182670257102739
1708.0	2.939271973798182
1710.0	4.502596675547949
1712.0	7.164471505079147
1714.0	11.532766642008898
1716.0	18.630742115987715
1718.0	30.130360773898893
1720.0	47.8903623611295
1722.0	13.460152861085293
1724.0	2.0603166639891284
1726.0	1.7043198394108643
1728.0	2.146136021540617
1730.0	2.7938442329642017
1732.0	4.238734097762836
1734.0	6.725001229454551
1736.0	10.815673108523859
1738.0	17.467490327472586
1740.0	28.2467005975312
1742.0	45.69597938229363
1744.0	15.524715260727707
1746.0	2.312254890380378
1748.0	1.6844244346455386
1750.0	2.207204338542419
1752.0	2.8835716050695126
1754.0	4.379267371045295
1756.0	6.950071923684438
1758.0	11.178688641710036
1760.0	18.054283886432888
1762.0	29.195863618033606
1764.0	47.23161296758513
1766.0	14.608614453249658
1768.0	2.176900104190996
1770.0	1.6830097824913135
1772.0	2.1457778462064696
1774.0	2.780698457552254
1776.0	4.2133711429958245
1778.0	6.6821734334375105
1780.0	10.745518002273233
1782.0	17.353553353502676
1784.0	28.062135732284762
1786.0	45.39724180305492
1788.0	15.943677319531323
1790.0	2.3629323827956497
1792.0	1.680452696347588
1794.0	2.198230335758928
1796.0	2.9036121824308965
1798.0	4.423494950463138
1800.0	7.026879428574055
1802.0	11.305494864372656
1804.0	18.26071103298541
1806.0	29.53049276813512
1808.0	47.77336547639386
1810.0	14.115928546472476
1812.0	2.1182725574917254
1814.0	1.6876955417035922
1816.0	2.1328150500363154
1818.0	2.761772335777325
1820.0	4.183784629108454
1822.0	6.634816580568666
1824.0	10.669149912343018
1826.0	17.230115533152954
1828.0	27.862473298693416
1830.0	45.07421327417397
1832.0	16.289186023055564
1834.0	2.4088324304926325
1836.0	1.678675299415822
1838.0	2.1867175920664916
1840.0	2.9311200322053677
1842.0	4.484153858573199
1844.0	7.132262225626367
1846.0	11.479504142217202
1848.0	18.543993831185013
1850.0	29.98971609252262
1852.0	48.02867147294846
1854.0	13.59443163402289
1856.0	2.0676051910893363
1858.0	1.6984267091003964
1860.0	2.1363369542920805
1862.0	2.7738995769930073
1864.0	4.205397617994085
1866.0	6.670640612238145
1868.0	10.727521009937872
1870.0	17.324762218144155
1872.0	28.015714519530192
1874.0	45.32221254009952
1876.0	15.942450220712058
1878.0	2.365828924894633
1880.0	1.6815667373185252
1882.0	2.199430637786004
1884.0	2.9110356534536255
1886.0	4.437339454973363
1888.0	7.050088192171708
1890.0	11.34343580456592
1892.0	18.3222925985345
1894.0	29.630229390930733
1896.0	47.934790444715965
1898.0	14.031894791448787
1900.0	2.1065313207078726
1902.0	1.6876932627046393
1904.0	2.128196078931273
1906.0	2.7540286304521238
1908.0	4.171300847232195
1910.0	6.6146597314322495
1912.0	10.636559303252259
1914.0	17.17739515083155
1916.0	27.777176155107682
1918.0	44.936202719629534
1920.0	16.463019514072144
1922.0	2.4313201645063844
1924.0	1.677577956474268
1926.0	2.1808425972807393
1928.0	2.9438038246657863
1930.0	4.512618896587684
1932.0	7.181902181053524
1934.0	11.561558401590256
1936.0	18.677619472817696
1938.0	30.206355147703686
1940.0	47.83834014218616
1942.0	13.397776433606852
1944.0	2.0566534817838074
1946.0	1.707044184992577
1948.0	2.1504412144627696
1950.0	2.8026450292340517
1952.0	4.253459019932357
1954.0	6.749019661893466
1956.0	10.854625262755054
1958.0	17.53055994310546
1960.0	28.348771071336024
1962.0	45.8611436993694
1964.0	15.359843466786376
1966.0	2.290954560181971
1968.0	1.6855425190263313
1970.0	2.2002245421829634
1972.0	2.8726597223761012
1974.0	4.361924658632943
1976.0	6.92217955931319
1978.0	11.133643854476992
1980.0	17.981443135385405
1982.0	29.07802646690069
1984.0	47.040959287517325
1986.0	14.686263959661453
1988.0	2.1898272293717866
1990.0	1.6838751591133763
1992.0	2.1529701589719923
1994.0	2.7931492462571823
1996.0	4.233576726586921
1998.0	6.714858613952143
2000.0	10.798394364016795
2002.0	17.439103624819417
2004.0	28.20055611800774
2006.0	45.62120924267921
2008.0	15.710174083671443
2010.0	2.3323800538393367
2012.0	1.6818431969155858
2014.0	2.206411967788024
2016.0	2.886616170602435
2018.0	4.385648042939386
2020.0	6.9610392126870195
2022.0	11.196743639477189
2024.0	18.083650448248164
2026.0	29.243455915828097
2028.0	47.30865698144829
2030.0	14.539016406831658
2032.0	2.1685050841634315
2034.0	1.6836595101301335
2036.0	2.1437832306571303
2038.0	2.7777082907027144
2040.0	4.208667061242627
2042.0	6.674630227666046
2044.0	10.733347043333962
2046.0	17.33387744782391
2048.0	28.030308010509465
2050.0	45.34574774902036
2052.0	15.997894480734653
2054.0	2.370149913122441
2056.0	1.6802187715602117
2058.0	2.1964696291407626
2060.0	2.9079384391912066
2062.0	4.4329751853973605
2064.0	7.043325399339889
2066.0	11.332639150005772
2068.0	18.30489558635731
2070.0	29.6021165211246
2072.0	47.88932089653423
2074.0	14.024615524169908
2076.0	2.107270442594297
2078.0	1.6885359549738184
2080.0	2.130301959133164
2082.0	2.7580162085902673
2084.0	4.177880016109759
2086.0	6.625350362112233
2088.0	10.65387719978314
2090.0	17.20542575778039
2092.0	27.8225354018569
2094.0	45.00959789948997
2096.0	16.366182852173836
2098.0	2.418951959741447
2100.0	1.6782694440730592
2102.0	2.184201908465918
2104.0	2.9371128484423554
2106.0	4.497435837635206
2108.0	7.155367838344908
2110.0	11.51767159526648
2112.0	18.606137074881886
2114.0	30.090458880109345
2116.0	47.93651426991073
2118.0	13.50130641062196
2120.0	2.0625154261274763
2122.0	1.7025226532562483
2124.0	2.1430780333162094
2126.0	2.7875827127267563
2128.0	4.228256558219871
2130.0	6.707910592080567
2132.0	10.78795607611413
2134.0	17.422612080161077
2136.0	28.174070610040186
2138.0	45.57845388272454
2140.0	15.651552218434
2142.0	2.328584217546702
2144.0	1.6836274548993622
2146.0	2.2099983166643398
2148.0	2.891984834539623
2150.0	4.394096089603212
2152.0	6.974587698111245
2154.0	11.2186050260604
2156.0	18.118992632459083
2158.0	29.30062562690189
2160.0	47.40115194451905
2162.0	14.510560846688527
2164.0	2.1631660248012747
2166.0	1.683089729635789
2168.0	2.140331443595501
2170.0	2.7716095511886256
2172.0	4.198731506457199
2174.0	6.6585412356422955
2176.0	10.70731095851106
2178.0	17.291748839788966
2180.0	27.96214188869682
2182.0	45.235452356282714
2184.0	16.125299953126518
2186.0	2.386662582603425
2188.0	1.679427548895941
2190.0	2.192069207015621
2192.0	2.917030580289168
2194.0	4.4533419514832815
2196.0	7.078810276111911
2198.0	11.391277560066579
2200.0	18.400379407855645
2202.0	29.756914039394797
2204.0	48.139939114558565
2206.0	13.833405012867512
2208.0	2.0842423942647366
2210.0	1.6902275351709204
2212.0	2.1250466506492978
2214.0	2.7501825227621852
2216.0	4.165573496327603
2218.0	6.60562437632953
2220.0	10.622053282569516
2222.0	17.15398030446611
2224.0	27.739318277015393
2226.0	44.87496144725038
2228.0	16.53035149812992
2230.0	2.440462477009382
2232.0	1.677318132121585
2234.0	2.1787679423341064
2236.0	2.9498381181448337
2238.0	4.525768815666031
2240.0	7.204709975998792
2242.0	11.599204079063504
2244.0	18.73889884417979
2246.0	30.3056903996268
2248.0	47.79539317921276
2250.0	13.325996657726826
2252.0	2.0519400214940093
2254.0	1.7099463410688696
2256.0	2.1547137612724456
2258.0	2.8115295221030028
2260.0	4.2683679555035505
2262.0	6.7733576986908375
2264.0	10.89410512859491
2266.0	17.594488651316404
2268.0	28.452234196594517
2270.0	46.02856267780375
2272.0	15.201839053175636
2274.0	2.2704422128579362
2276.0	1.686553580159191
2278.0	2.193478120328301
2280.0	2.8620701333811835
2282.0	4.3450797136305805
2284.0	6.895081252763452
2286.0	11.089878281480058
2288.0	17.91066940872461
2290.0	28.963532439375527
2292.0	46.85571419929391
2294.0	14.773335586295746
2296.0	2.2035489758409463
2298.0	1.6844621566442362
2300.0	2.159954194210522
2302.0	2.8051014418953115
2304.0	4.252931232615655
2306.0	6.746148657808854
2308.0	10.849004892735415
2310.0	17.52098356078442
2312.0	28.333035719414653
2314.0	45.83556326492401
2316.0	15.506610291158399
2318.0	2.3054362473857464
2320.0	1.6829162157326922
2322.0	2.2003827045919304
2324.0	2.8712763545838946
2326.0	4.3591409152937315
2328.0	6.9174350774913504
2330.0	11.125851605367293
2332.0	17.96877795161511
2334.0	29.057505346251048
2336.0	47.00774122191072
2338.0	14.717423975323783
2340.0	2.193659594506946
2342.0	1.6836495784156926
2344.0	2.15399759142172
2346.0	2.7947028308589403
2348.0	4.236025932131143
2350.0	6.7187884124991655
2352.0	10.804736260588509
2354.0	17.44935668897695
2356.0	28.21714175208797
2358.0	45.6480432759022
2360.0	15.686070787118906
2362.0	2.329140686116246
2364.0	1.681972071334916
2366.0	2.2072592963904505
2368.0	2.8846797681789704
2370.0	4.38139622969513
2372.0	6.95366387277164
2374.0	11.184571299244945
2376.0	18.06383716526612
2378.0	29.211338549613266
2380.0	47.256660623268424
2382.0	14.590187839116593
2384.0	2.1745937376609334
2386.0	1.6831954492456154
2388.0	2.145168902957825
2390.0	2.779726585578841
2392.0	4.211820400032667
2394.0	6.6796767125364225
2396.0	10.741484650076174
2398.0	17.347030497308268
2400.0	28.051583156396376
2402.0	45.380168190900804
2404.0	15.96381078769539
2406.0	2.3655931569275905
2408.0	1.6804017240327964
2410.0	2.1976359724619767
2412.0	2.9051958665220123
2414.0	4.42693523337413
2416.0	7.032837297548676
2418.0	11.315323761027173
2420.0	18.27670792175283
2422.0	29.556422819599238
2424.0	47.81534442745899
2426.0	14.083292690552224
2428.0	2.1143665776794456
2430.0	1.688047486854513
2432.0	2.1319810213641555
2434.0	2.760524448810055
2436.0	4.1818224582317285
2438.0	6.631670616596509
2440.0	10.664074129463673
2442.0	17.221909997135896
2444.0	27.849200090062112
2446.0	45.05273858538226
2448.0	16.316116595326996
2450.0	2.412378456346904
2452.0	1.6785729566789307
2454.0	2.1858968390125417
2456.0	2.933249788896842
2458.0	4.488828382204113
2460.0	7.140378599731757
2462.0	11.49290426405944
2464.0	18.565808118482046
2466.0	30.025078362187102
2468.0	47.996033739926176
2470.0	13.561810705375782
2472.0	2.065878883185282
2474.0	1.6999122647086973
2476.0	2.13878666053353
2478.0	2.7788300497111633
2480.0	4.213622177264754
2482.0	6.684044795431628
2484.0	10.749253926148265
2486.0	17.359948491662767
2488.0	28.072657856957715
2490.0	45.41435415751013
2492.0	15.835963790778806
2494.0	2.352224157035315
2496.0	1.682362449585269
2498.0	2.203330948275282
2500.0	2.904089562025048
2502.0	4.421513411058841
2504.0	7.022433453751457


==> TeX/Tikz/plot_data/logreg/gam/PGM_bt-1.5_11055_69_1_1.txt <==
3.0	3.6442944795447394
5.0	5.466441719317109
7.0	8.199662578975662
9.0	12.299493868463493
11.0	18.44924080269524
13.0	27.673861204042858
15.0	41.51079180606429
20.0	7.783273463637054
22.0	11.674910195455581
24.0	17.51236529318337
26.0	26.268547939775058
28.0	39.402821909662585
30.0	59.10423286449388
32.0	88.65634929674081
37.0	16.623065493138903
39.0	24.934598239708354
43.0	9.350474339890633
45.0	14.02571150983595
48.0	10.519283632376963
50.0	15.778925448565445
53.0	11.834194086424084
55.0	17.751291129636126
58.0	13.313468347227094
60.0	19.97020252084064
63.0	14.97765189063048
65.0	22.466477835945717
68.0	16.84985837695929
70.0	25.274787565438935
73.0	18.9560906740792
75.0	28.4341360111188
78.0	21.3256020083391
80.0	31.98840301250865
82.0	47.98260451876297
84.0	71.97390677814445
90.0	6.7475537604510425
92.0	10.121330640676565
94.0	15.181995961014847
96.0	22.77299394152227
100.0	8.53987272807085
102.0	12.809809092106276
105.0	9.607356819079707
108.0	7.20551761430978
110.0	10.80827642146467
112.0	16.212414632197007
115.0	12.159310974147754
118.0	9.119483230610815
120.0	13.679224845916222
123.0	10.259418634437166
126.0	7.694563975827874
128.0	11.54184596374181
130.0	17.312768945612717
134.0	6.492288354604769
136.0	9.738432531907154
138.0	14.607648797860731
140.0	21.911473196791096
144.0	8.216802448796662
146.0	12.325203673194991
148.0	18.487805509792487
152.0	6.932927066172183
154.0	10.399390599258274
156.0	15.59908589888741
159.0	11.699314424165557
162.0	8.774485818124168
164.0	13.16172872718625
166.0	19.742593090779376
170.0	7.403472409042266
172.0	11.105208613563399
174.0	16.657812920345098
178.0	6.246679845129412
180.0	9.370019767694117
182.0	14.055029651541176
184.0	21.082544477311764
186.0	31.623816715967646
191.0	5.929465634243933
193.0	8.8941984513659
195.0	13.34129767704885
197.0	20.011946515573275
199.0	30.017919773359914
204.0	5.628359957504983
206.0	8.442539936257475
208.0	12.663809904386213
210.0	18.99571485657932
212.0	28.49357228486898
214.0	42.74035842730347
216.0	64.1105376409552
222.0	6.01036290383955
224.0	9.015544355759324
226.0	13.523316533638987
228.0	20.28497480045848
231.0	15.213731100343859
234.0	11.410298325257894
237.0	8.55772374394342
239.0	12.83658561591513
241.0	19.254878423872697
245.0	7.220579408952261
247.0	10.830869113428392
249.0	16.246303670142588
252.0	12.18472775260694
255.0	9.138545814455206
257.0	13.70781872168281
260.0	10.280864041262106
262.0	15.421296061893159
266.0	5.782986023209935
268.0	8.674479034814901
270.0	13.011718552222352
272.0	19.51757782833353
274.0	29.276366742500294
276.0	43.91455011375044
281.0	8.233978146328207
283.0	12.350967219492311
285.0	18.526450829238467
289.0	6.947419060964425
291.0	10.421128591446637
293.0	15.631692887169955
295.0	23.447539330754932
299.0	8.792827249033099
301.0	13.189240873549648
304.0	9.891930655162236
306.0	14.837895982743355
310.0	5.564210993528758
312.0	8.346316490293137
314.0	12.519474735439706
316.0	18.77921210315956
318.0	28.168818154739338
320.0	42.253227232109005
325.0	7.922480106020439
327.0	11.88372015903066
329.0	17.82558023854599
333.0	6.684592589454746
335.0	10.026888884182119
337.0	15.040333326273178
339.0	22.560499989409767
343.0	8.460187496028663
345.0	12.690281244042994
347.0	19.035421866064492
351.0	7.138283199774184
353.0	10.707424799661275
355.0	16.061137199491913
357.0	24.09170579923787
362.0	4.517194837357101
364.0	6.775792256035651
366.0	10.163688384053478
368.0	15.245532576080215
370.0	22.868298864120323
372.0	34.302448296180486
377.0	6.431709055533841
379.0	9.647563583300762
381.0	14.471345374951143
383.0	21.707018062426716
385.0	32.560527093640076
390.0	6.105098830057514
392.0	9.157648245086271
394.0	13.736472367629407
396.0	20.604708551444112
398.0	30.90706282716617
402.0	11.590148560187313
405.0	8.692611420140484
407.0	13.038917130210725
409.0	19.558375695316087
413.0	7.334390885743533
415.0	11.0015863286153
417.0	16.502379492922948
420.0	12.376784619692211
423.0	9.282588464769159
425.0	13.923882697153738
428.0	10.442912022865304
430.0	15.664368034297956
433.0	11.748276025723467
436.0	8.811207019292599
438.0	13.216810528938899
440.0	19.825215793408347
444.0	7.43445592252813
446.0	11.151683883792195
448.0	16.727525825688293
451.0	12.54564436926622
454.0	9.409233276949665
456.0	14.113849915424499
459.0	10.585387436568375
461.0	15.878081154852563
465.0	5.9542804330697106
467.0	8.931420649604565
469.0	13.397130974406847
471.0	20.09569646161027
473.0	30.143544692415404
475.0	45.215317038623105
480.0	8.477871944741832
482.0	12.716807917112748
484.0	19.075211875669122
488.0	7.1532044533759205
490.0	10.72980668006388
492.0	16.09471002009582
494.0	24.142065030143733
499.0	4.5266371931519505
501.0	6.789955789727926
503.0	10.184933684591888
505.0	15.277400526887831
507.0	22.916100790331747
509.0	34.374151185497624
514.0	6.4451533472808045
516.0	9.667730020921207
518.0	14.501595031381811
520.0	21.752392547072716
522.0	32.628588820609075
527.0	6.117860403864201
529.0	9.176790605796302
531.0	13.765185908694454
533.0	20.64777886304168
535.0	30.97166829456252
538.0	23.22875122092189
543.0	4.355390853922854
545.0	6.533086280884281
547.0	9.799629421326422
549.0	14.699444131989633
551.0	22.049166197984448
553.0	33.07374929697667
557.0	12.402655986366252
560.0	9.301991989774688
562.0	13.952987984662032
564.0	20.92948197699305
568.0	7.848555741372394
570.0	11.77283361205859
572.0	17.659250418087886
576.0	6.622218906782957
578.0	9.933328360174436
580.0	14.899992540261653
582.0	22.34998881039248
584.0	33.52498321558872
589.0	6.285934352922885
591.0	9.428901529384326
593.0	14.14335229407649
595.0	21.215028441114733
597.0	31.8225426616721
602.0	5.966726749063518
604.0	8.950090123595277
606.0	13.425135185392916
608.0	20.137702778089373
610.0	30.20655416713406
612.0	45.30983125070109
617.0	8.495593359506454
619.0	12.743390039259682
621.0	19.115085058889523
625.0	7.168156897083572
627.0	10.752235345625358
629.0	16.128353018438037
631.0	24.192529527657058
636.0	4.536099286435698
638.0	6.804148929653548
640.0	10.206223394480322
642.0	15.309335091720483
644.0	22.964002637580723
646.0	34.44600395637109
650.0	12.917251483639157
653.0	9.687938612729369
655.0	14.531907919094053
658.0	10.89893093932054
661.0	8.174198204490406
663.0	12.261297306735608
665.0	18.391945960103413
668.0	13.79395947007756
671.0	10.34546960255817
674.0	7.759102201918628
676.0	11.638653302877941
678.0	17.45797995431691
681.0	13.093484965737684
684.0	9.820113724303262
686.0	14.730170586454893
689.0	11.04762793984117
691.0	16.571441909761756
695.0	6.214290716160658
697.0	9.321436074240987
699.0	13.982154111361481
701.0	20.973231167042222
703.0	31.459846750563333
707.0	11.79744253146125
709.0	17.696163797191875
713.0	6.636061423946954
715.0	9.95409213592043
717.0	14.931138203880645
719.0	22.396707305820968
722.0	16.797530479365726
725.0	12.598147859524294
728.0	9.44861089464322
730.0	14.17291634196483
733.0	10.629687256473623
735.0	15.944530884710435
739.0	5.979199081766414
741.0	8.96879862264962
743.0	13.45319793397443
745.0	20.179796900961644
747.0	30.269695351442465
749.0	45.4045430271637
754.0	8.513351817593193
756.0	12.77002772638979
758.0	19.155041589584684
762.0	7.1831405960942565
764.0	10.774710894141386
766.0	16.16206634121208
768.0	24.243099511818116
772.0	9.091162316931793
774.0	13.63674347539769
777.0	10.227557606548267
779.0	15.3413364098224
783.0	5.7530011536834
785.0	8.6295017305251
787.0	12.944252595787649
789.0	19.416378893681475
791.0	29.124568340522213
793.0	43.68685251078332
798.0	8.191284845771872
800.0	12.286927268657807
802.0	18.430390902986712
805.0	13.822793177240033
808.0	10.367094882930026
811.0	7.775321162197519
813.0	11.662981743296278
815.0	17.494472614944417
818.0	13.120854461208314
821.0	9.840640845906236
823.0	14.760961268859354
826.0	11.070720951644516
828.0	16.606081427466773
832.0	6.227280535300039
834.0	9.340920802950059
836.0	14.011381204425088
838.0	21.01707180663763
840.0	31.525607709956446
844.0	11.822102891233667
846.0	17.7331543368505
850.0	6.649932876318937
852.0	9.974899314478407
854.0	14.96234897171761
856.0	22.443523457576415
859.0	16.83264259318231
863.0	6.312240972443366
865.0	9.468361458665049
867.0	14.202542187997572
869.0	21.30381328199636
871.0	31.95571992299454
875.0	11.983394971122951
878.0	8.987546228342215
880.0	13.481319342513322
882.0	20.22197901376998
886.0	7.583242130163743
888.0	11.374863195245615
890.0	17.06229479286842
893.0	12.796721094651316
896.0	9.597540820988486
898.0	14.39631123148273
901.0	10.797233423612049
903.0	16.195850135418073
907.0	6.073443800781778
909.0	9.110165701172667
911.0	13.665248551759
913.0	20.4978728276385
915.0	30.746809241457747
917.0	46.12021386218662
923.0	4.323770049579995
925.0	6.485655074369992
927.0	9.728482611554988
929.0	14.592723917332481
931.0	21.889085875998724
933.0	32.83362881399809
937.0	12.312610805249284
940.0	9.234458103936962
942.0	13.851687155905443
944.0	20.777530733858164
948.0	7.7915740251968115
950.0	11.687361037795217
952.0	17.531041556692827
956.0	6.57414058375981
958.0	9.861210875639715
960.0	14.791816313459574
962.0	22.18772447018936
964.0	33.28158670528404
969.0	6.240297507240758
971.0	9.360446260861137
973.0	14.040669391291704
975.0	21.061004086937558
977.0	31.591506130406337
981.0	11.846814798902376
984.0	8.885111099176783
986.0	13.327666648765174
988.0	19.99149997314776
992.0	7.49681248993041
994.0	11.245218734895616
996.0	16.867828102343424
999.0	12.650871076757568
1002.0	9.488153307568176
1004.0	14.232229961352264
1007.0	10.674172471014199
1009.0	16.011258706521296
1013.0	6.004222014945486
1015.0	9.006333022418229
1017.0	13.509499533627343
1019.0	20.264249300441016
1021.0	30.396373950661523
1023.0	45.59456092599228
1028.0	8.548980173623553
1030.0	12.823470260435329
1032.0	19.235205390652993
1036.0	7.213202021494872
1038.0	10.819803032242309
1040.0	16.229704548363465
1042.0	24.344556822545197
1047.0	4.564604404227224
1049.0	6.846906606340836
1051.0	10.270359909511253
1053.0	15.40553986426688
1055.0	23.10830979640032
1057.0	34.66246469460048
1062.0	6.49921213023759
1064.0	9.748818195356385
1066.0	14.623227293034578
1068.0	21.93484093955187
1070.0	32.90226140932781
1075.0	6.169174014248964
1077.0	9.253761021373446
1079.0	13.880641532060169
1081.0	20.820962298090254
1083.0	31.231443447135383
1086.0	23.42358258535154
1091.0	4.391921734753414
1093.0	6.5878826021301204
1095.0	9.88182390319518
1097.0	14.82273585479277
1099.0	22.234103782189155
1101.0	33.351155673283735
1105.0	12.506683377481401
1108.0	9.380012533111051
1110.0	14.070018799666578
1113.0	10.552514099749933
1115.0	15.828771149624899
1118.0	11.871578362218674
1121.0	8.903683771664006
1123.0	13.35552565749601
1125.0	20.033288486244015
1129.0	7.512483182341505
1131.0	11.268724773512258
1133.0	16.903087160268385
1136.0	12.677315370201288
1139.0	9.507986527650967
1141.0	14.26197979147645
1144.0	10.696484843607339
1146.0	16.04472726541101
1150.0	6.016772724529128
1152.0	9.025159086793693
1154.0	13.537738630190539
1156.0	20.30660794528581
1158.0	30.459911917928714
1160.0	45.689867876893075
1165.0	8.566850226917452
1167.0	12.850275340376179
1169.0	19.275413010564268
1173.0	7.228279878961601
1175.0	10.842419818442401
1177.0	16.263629727663602
1179.0	24.395444591495405
1184.0	4.574145860905388
1186.0	6.861218791358082
1188.0	10.291828187037122
1190.0	15.437742280555684
1192.0	23.156613420833526
1194.0	34.73492013125029
1199.0	6.51279752460943
1201.0	9.769196286914145
1203.0	14.653794430371217
1205.0	21.980691645556824
1207.0	32.97103746833524
1212.0	6.1820695253128575
1214.0	9.273104287969286
1216.0	13.909656431953929
1218.0	20.864484647930894
1220.0	31.29672697189634
1224.0	11.736272614461129
1227.0	8.802204460845847
1229.0	13.20330669126877
1231.0	19.804960036903154
1235.0	7.426860013838683
1237.0	11.140290020758023
1239.0	16.710435031137035
1241.0	25.06565254670555
1246.0	4.699809852507291
1248.0	7.049714778760936
1250.0	10.574572168141405
1252.0	15.861858252212107
1254.0	23.79278737831816
1256.0	35.689181067477236
1261.0	6.691721450151982
1263.0	10.037582175227973
1265.0	15.056373262841959
1267.0	22.584559894262938
1270.0	16.938419920697203
1274.0	6.351907470261452
1276.0	9.527861205392178
1278.0	14.291791808088266
1280.0	21.4376877121324
1282.0	32.1565315681986
1287.0	6.029349669037238
1289.0	9.044024503555857
1291.0	13.566036755333785
1293.0	20.34905513300068
1295.0	30.52358269950102
1297.0	45.78537404925153
1302.0	8.584757634234663
1304.0	12.877136451351994
1307.0	9.657852338513996
1309.0	14.486778507770993
1312.0	10.865083880828244
1314.0	16.297625821242367
1318.0	6.111609682965888
1320.0	9.167414524448832
1322.0	13.751121786673249
1324.0	20.62668268000987
1326.0	30.940024020014807
1328.0	46.41003603002221
1334.0	4.350940877814582
1336.0	6.526411316721873
1338.0	9.78961697508281
1340.0	14.684425462624215
1342.0	22.02663819393632
1344.0	33.03995729090448
1348.0	12.38998398408918
1351.0	9.292487988066885
1353.0	13.938731982100327
1356.0	10.454048986575245
1358.0	15.681073479862867
1362.0	5.880402554948575
1364.0	8.820603832422863
1366.0	13.230905748634296
1368.0	19.846358622951442
1370.0	29.769537934427163
1372.0	44.654306901640744
1374.0	66.98146035246111
1378.0	25.118047632172917
1383.0	4.709633931032422
1385.0	7.0644508965486335
1387.0	10.59667634482295
1389.0	15.895014517234424
1391.0	23.842521775851637
1393.0	35.763782663777455
1398.0	6.705709249458273
1400.0	10.05856387418741
1402.0	15.087845811281115
1404.0	22.631768716921673
1407.0	16.973826537691256
1411.0	6.365184951634221
1413.0	9.547777427451333
1415.0	14.321666141177
1417.0	21.4824992117655
1419.0	32.22374881764825
1424.0	6.041952903309047
1426.0	9.062929354963572
1428.0	13.594394032445358
1430.0	20.391591048668037
1432.0	30.587386573002057
1434.0	45.88107985950309
1440.0	4.301351236828415
1442.0	6.4520268552426225
1444.0	9.678040282863934
1446.0	14.517060424295902
1448.0	21.77559063644385
1450.0	32.66338595466578
1453.0	24.49753946599933
1458.0	4.593288649874875
1460.0	6.889932974812313
1462.0	10.33489946221847
1464.0	15.502349193327705
1466.0	23.253523789991558
1468.0	34.880285684987335
1473.0	6.540053565935125
1475.0	9.810080348902687
1477.0	14.715120523354031
1479.0	22.072680785031046
1481.0	33.109021177546566
1486.0	6.207941470789981
1488.0	9.31191220618497
1490.0	13.967868309277456
1492.0	20.951802463916184
1494.0	31.42770369587428
1498.0	11.785388885952855
1501.0	8.839041664464641
1503.0	13.258562496696962
1505.0	19.887843745045444
1509.0	7.457941404392042
1511.0	11.186912106588062
1513.0	16.780368159882094
1516.0	12.58527611991157
1519.0	9.438957089933679
1521.0	14.158435634900517
1523.0	21.237653452350777
1527.0	7.964120044631541
1529.0	11.946180066947312
1531.0	17.919270100420967
1535.0	6.7197262876578625
1537.0	10.079589431486793
1539.0	15.119384147230189
1541.0	22.679076220845282
1544.0	17.009307165633963
1548.0	6.378490187112736
1550.0	9.567735280669105
1552.0	14.351602921003657
1554.0	21.527404381505484
1556.0	32.29110657225823
1561.0	6.054582482298418
1563.0	9.081873723447627
1565.0	13.62281058517144
1567.0	20.43421587775716
1569.0	30.651323816635742
1571.0	45.976985724953614
1577.0	4.310342411714402
1579.0	6.465513617571602
1581.0	9.698270426357404
1583.0	14.547405639536105
1585.0	21.821108459304156
1587.0	32.731662688956234
1590.0	24.548747016717176
1595.0	4.602890065634471
1597.0	6.904335098451706
1599.0	10.356502647677559
1601.0	15.534753971516338
1603.0	23.302130957274507
1605.0	34.953196435911764
1610.0	6.553724331733456
1612.0	9.830586497600184
1614.0	14.745879746400275
1616.0	22.118819619600412
1618.0	33.178229429400616
1623.0	6.220918018012616
1625.0	9.331377027018924
1627.0	13.997065540528386
1629.0	20.99559831079258
1631.0	31.49339746618887
1635.0	11.810024049820827
1638.0	8.85751803736562
1640.0	13.28627705604843
1642.0	19.929415584072643
1646.0	7.473530844027241
1648.0	11.210296266040862
1650.0	16.815444399061292
1653.0	12.611583299295969
1656.0	9.458687474471976
1658.0	14.188031211707964
1661.0	10.641023408780972
1663.0	15.961535113171458
1667.0	5.985575667439297
1669.0	8.978363501158945
1671.0	13.467545251738418
1673.0	20.20131787760763
1675.0	30.301976816411443
1677.0	45.45296522461717
1682.0	8.522430979615718
1684.0	12.783646469423577
1686.0	19.175469704135367
1690.0	7.1908011390507625
1692.0	10.786201708576144
1694.0	16.179302562864216
1696.0	24.268953844296323
1700.0	9.100857691611122
1702.0	13.651286537416683
1705.0	10.238464903062512
1707.0	15.357697354593768
1710.0	11.518273015945326
1713.0	8.638704761958994
1715.0	12.958057142938491
1717.0	19.437085714407736
1721.0	7.288907142902901
1723.0	10.933360714354352
1725.0	16.40004107153153
1727.0	24.60006160729729
1732.0	4.612511551368242
1734.0	6.918767327052363
1736.0	10.378150990578543
1738.0	15.567226485867815
1740.0	23.350839728801724
1742.0	35.02625959320258
1747.0	6.567423673725484
1749.0	9.851135510588225
1751.0	14.776703265882338
1753.0	22.165054898823506
1755.0	33.247582348235255
1760.0	6.23392169029411
1762.0	9.350882535441166
1764.0	14.026323803161748
1766.0	21.039485704742624
1768.0	31.559228557113936
1772.0	11.834710708917726
1775.0	8.876033031688294
1777.0	13.314049547532441
1779.0	19.971074321298662
1783.0	7.489152870486999
1785.0	11.233729305730499
1787.0	16.85059395859575
1790.0	12.63794546894681
1793.0	9.478459101710108
1795.0	14.217688652565162
1798.0	10.663266489423872
1800.0	15.994899734135808
1804.0	5.998087400300928
1806.0	8.997131100451393
1808.0	13.49569665067709
1810.0	20.243544976015635
1812.0	30.365317464023452
1814.0	45.54797619603518
1819.0	8.540245536756597
1821.0	12.810368305134896
1823.0	19.215552457702344
1827.0	7.205832171638379
1829.0	10.80874825745757
1831.0	16.213122386186356
1833.0	24.319683579279534
1837.0	9.119881342229824
1839.0	13.679822013344737
1842.0	10.259866510008553
1844.0	15.38979976501283
1848.0	5.771174911879811
1850.0	8.656762367819717
1852.0	12.985143551729575
1854.0	19.47771532759436
1856.0	29.21657299139154
1858.0	43.82485948708731
1863.0	8.21716115382887
1865.0	12.325741730743307
1867.0	18.48861259611496
1870.0	13.866459447086221
1873.0	10.399844585314666
1876.0	7.799883438985999
1878.0	11.699825158478998
1880.0	17.549737737718495
1883.0	13.162303303288871
1886.0	9.871727477466653
1888.0	14.80759121619998
1891.0	11.105693412149984
1893.0	16.658540118224977
1897.0	6.246952544334366
1899.0	9.37042881650155
1901.0	14.055643224752323
1903.0	21.083464837128485
1905.0	31.625197255692726
1909.0	11.859448970884772
1912.0	8.89458672816358
1914.0	13.341880092245368
1916.0	20.012820138368053
1920.0	7.504807551888019
1922.0	11.257211327832028
1924.0	16.885816991748044
1926.0	25.328725487622066
1931.0	4.749136028929137
1933.0	7.123704043393706
1935.0	10.685556065090559
1937.0	16.028334097635838
1939.0	24.04250114645376
1941.0	36.06375171968064
1946.0	6.76195344744012
1948.0	10.14293017116018
1950.0	15.214395256740268
1952.0	22.8215928851104
1956.0	8.5580973319164
1958.0	12.8371459978746
1960.0	19.2557189968119
1964.0	7.220894623804463
1966.0	10.831341935706694
1968.0	16.24701290356004
1970.0	24.37051935534006
1974.0	9.138944758252523
1976.0	13.708417137378785
1979.0	10.281312853034088
1981.0	15.421969279551131
1985.0	5.783238479831674
1987.0	8.67485771974751
1989.0	13.012286579621266
1991.0	19.5184298694319
1993.0	29.277644804147847
1995.0	43.91646720622177
1999.0	16.468675202333163
2003.0	6.1757532008749365
2005.0	9.263629801312405
2007.0	13.895444701968607
2009.0	20.84316705295291
2011.0	31.264750579429368
2014.0	23.448562934572024
2019.0	4.3966055502322545
2021.0	6.594908325348381
2023.0	9.892362488022572
2025.0	14.838543732033859
2027.0	22.25781559805079
2029.0	33.38672339707618
2033.0	12.520021273903568
2036.0	9.390015955427677
2038.0	14.085023933141514
2041.0	10.563767949856135
2043.0	15.845651924784203
2046.0	11.884238943588151
2049.0	8.913179207691114
2051.0	13.36976881153667
2054.0	10.027326608652501
2056.0	15.040989912978752
2059.0	11.280742434734064
2061.0	16.921113652101095
2065.0	6.34541761953791
2067.0	9.518126429306864
2069.0	14.277189643960297
2071.0	21.415784465940444
2073.0	32.123676698910664
2078.0	6.02318938104575
2080.0	9.034784071568625
2082.0	13.552176107352938
2084.0	20.32826416102941
2086.0	30.492396241544114
2088.0	45.73859436231617
2093.0	8.575986442934282
2095.0	12.863979664401423
2098.0	9.647984748301067
2100.0	14.4719771224516
2103.0	10.8539828418387
2105.0	16.28097426275805
2109.0	6.105365348534269
2111.0	9.158048022801403
2113.0	13.737072034202104
2115.0	20.605608051303157
2117.0	30.908412076954736
2119.0	46.362618115432106
2125.0	4.34649544832176
2127.0	6.51974317248264
2129.0	9.779614758723959
2131.0	14.669422138085938
2133.0	22.00413320712891
2135.0	33.00619981069336
2139.0	12.37732492901001
2142.0	9.282993696757508
2144.0	13.924490545136262
2147.0	10.443367908852196
2149.0	15.665051863278293
2152.0	11.74878889745872
2155.0	8.81159167309404
2157.0	13.217387509641059
2159.0	19.82608126446159
2163.0	7.434780474173095
2165.0	11.152170711259643
2167.0	16.728256066889465
2170.0	12.546192050167098
2173.0	9.409644037625323
2175.0	14.114466056437985
2178.0	10.58584954232849
2180.0	15.878774313492734
2183.0	11.90908073511955
2186.0	8.931810551339662
2188.0	13.397715827009494
2190.0	20.09657374051424
2194.0	7.53621515269284
2196.0	11.30432272903926
2198.0	16.956484093558892
2201.0	12.717363070169169
2204.0	9.538022302626876
2206.0	14.307033453940313
2209.0	10.730275090455235
2211.0	16.09541263568285
2215.0	6.03577973838107
2217.0	9.053669607571605
2219.0	13.580504411357406
2221.0	20.370756617036108
2223.0	30.55613492555416
2225.0	45.83420238833124
2230.0	8.593912947812107
2232.0	12.890869421718161
2235.0	9.66815206628862
2237.0	14.50222809943293
2240.0	10.876671074574698
2242.0	16.315006611862046
2246.0	6.118127479448267
2248.0	9.1771912191724
2250.0	13.7657868287586
2252.0	20.6486802431379
2254.0	30.973020364706848
2257.0	23.229765273530134
2261.0	8.7111619775738
2263.0	13.0667429663607
2266.0	9.800057224770525
2268.0	14.700085837155786
2271.0	11.02506437786684
2273.0	16.53759656680026
2277.0	6.201598712550098
2279.0	9.302398068825147
2281.0	13.953597103237719
2283.0	20.93039565485658
2285.0	31.395593482284866
2288.0	23.54669511171365
2293.0	4.4150053334463095
2295.0	6.622508000169464
2297.0	9.933762000254196
2299.0	14.900643000381294
2301.0	22.35096450057194
2303.0	33.526446750857914
2307.0	12.572417531571718
2310.0	9.429313148678789
2312.0	14.143969723018184
2315.0	10.607977292263637
2317.0	15.911965938395456
2321.0	5.966987226898296
2323.0	8.950480840347444
2325.0	13.425721260521165
2327.0	20.138581890781747
2329.0	30.20787283617262
2331.0	45.31180925425893
2335.0	16.991928470347098
2339.0	6.371973176380162
2341.0	9.557959764570242
2343.0	14.336939646855363
2345.0	21.505409470283045
2347.0	32.25811420542457
2352.0	6.048396413517107
2354.0	9.07259462027566
2356.0	13.608891930413492
2358.0	20.413337895620238
2360.0	30.620006843430357
2362.0	45.93001026514553
2368.0	4.3059384623573935
2370.0	6.458907693536091
2372.0	9.688361540304136
2374.0	14.532542310456204
2376.0	21.798813465684304
2378.0	32.69822019852646
2382.0	12.261832574447421
2384.0	18.39274886167113
2388.0	6.897280823126674
2390.0	10.34592123469001
2392.0	15.518881852035015
2394.0	23.278322778052523
2398.0	8.729371041769696
2400.0	13.094056562654544
2402.0	19.641084843981815
2406.0	7.365406816493181
2408.0	11.048110224739771
2410.0	16.572165337109656
2412.0	24.858248005664485
2417.0	4.6609215010620915
2419.0	6.991382251593137
2421.0	10.487073377389706
2423.0	15.730610066084559
2425.0	23.595915099126838
2427.0	35.393872648690255
2432.0	6.636351121629422
2434.0	9.954526682444133
2436.0	14.9317900236662
2438.0	22.3976850354993
2441.0	16.798263776624474
2445.0	6.299348916234178
2447.0	9.449023374351267
2449.0	14.1735350615269
2451.0	21.26030259229035
2453.0	31.890453888435527
2457.0	11.958920208163322
2460.0	8.969190156122492
2462.0	13.453785234183737
2464.0	20.180677851275604
2468.0	7.5677541942283515
2470.0	11.351631291342528
2472.0	17.027446937013792
2475.0	12.770585202760344
2478.0	9.577938902070258
2480.0	14.366908353105387
2483.0	10.77518126482904
2485.0	16.16277189724356
2489.0	6.0610394614663345
2491.0	9.091559192199501


==> TeX/Tikz/plot_data/logreg/gam/PGM_bt-1.5_6414_123_1_1.txt <==
4.0	0.4029661250024563
6.0	0.6044491875036845
8.0	0.9066737812555268
10.0	1.3600106718832903
12.0	2.0400160078249354
14.0	3.0600240117374033
16.0	4.590036017606105
21.0	0.8606317533011446
23.0	1.2909476299517169
25.0	1.9364214449275754
27.0	2.9046321673913633
29.0	4.356948251087045
32.0	3.267711188315284
36.0	1.2253916956182316
38.0	1.8380875434273474
40.0	2.757131315141021
42.0	4.135696972711532
44.0	6.203545459067298
48.0	2.3263295471502365
50.0	3.489494320725355
53.0	2.617120740544016
56.0	1.9628405554080122
58.0	2.9442608331120184
60.0	4.4163912496680275
64.0	1.6561467186255103
66.0	2.4842200779382653
68.0	3.726330116907398
70.0	5.589495175361097
73.0	4.192121381520822
77.0	1.5720455180703083
79.0	2.3580682771054624
81.0	3.5371024156581936
83.0	5.305653623487291
85.0	7.9584804352309355
89.0	2.984430163211601
92.0	2.2383226224087007
94.0	3.357483933613051
96.0	5.036225900419577
100.0	1.8885847126573414
102.0	2.8328770689860123
104.0	4.249315603479019
106.0	6.373973405218528
110.0	2.390240026956948
112.0	3.5853600404354222
115.0	2.689020030326567
117.0	4.03353004548985
120.0	3.0251475341173872
123.0	2.2688606505880404
125.0	3.4032909758820606
127.0	5.1049364638230905
131.0	1.914351173933659
133.0	2.8715267609004886
135.0	4.307290141350733
137.0	6.460935212026099
142.0	1.2114253522548935
144.0	1.8171380283823402
146.0	2.7257070425735104
148.0	4.088560563860265
150.0	6.132840845790398
152.0	9.199261268685596
157.0	1.7248614878785493
159.0	2.587292231817824
161.0	3.8809383477267363
163.0	5.821407521590104
165.0	8.732111282385157
169.0	3.274541730894434
171.0	4.911812596341651
175.0	1.8419297236281191
177.0	2.7628945854421785
179.0	4.144341878163267
181.0	6.216512817244901
183.0	9.324769225867351
187.0	3.496788459700257
189.0	5.2451826895503855
192.0	3.933887017162789
194.0	5.900830525744183
197.0	4.4256228943081375
200.0	3.319217170731103
202.0	4.978825756096654
204.0	7.468238634144981
208.0	2.800589487804368
210.0	4.200884231706552
212.0	6.301326347559828
214.0	9.45198952133974
218.0	3.5444960705024027
220.0	5.316744105753604
223.0	3.9875580793152032
225.0	5.981337118972805
228.0	4.486002839229604
231.0	3.364502129422203
233.0	5.046753194133305
235.0	7.570129791199957
239.0	2.838798671699984
241.0	4.258198007549976
243.0	6.387297011324964
245.0	9.580945516987446
250.0	1.796427284435146
252.0	2.694640926652719
254.0	4.041961389979079
256.0	6.062942084968618
258.0	9.094413127452928
260.0	13.641619691179391
265.0	2.557803692096136
267.0	3.8367055381442037
269.0	5.755058307216306
271.0	8.632587460824459
273.0	12.948881191236687
278.0	2.427915223356879
280.0	3.6418728350353184
282.0	5.462809252552978
284.0	8.194213878829466
286.0	12.291320818244198
290.0	4.609245306841574
293.0	3.4569339801311805
295.0	5.1854009701967705
297.0	7.778101455295156
301.0	2.916788045735683
303.0	4.375182068603525
305.0	6.562773102905288
307.0	9.84415965435793
312.0	1.845779935192112
314.0	2.768669902788168
316.0	4.153004854182251
318.0	6.229507281273377
320.0	9.344260921910065
322.0	14.016391382865098
327.0	2.628073384287206
329.0	3.9421100764308092
331.0	5.913165114646214
333.0	8.869747671969321
337.0	3.3261553769884955
339.0	4.989233065482743
341.0	7.483849598224115
345.0	2.806443599334043
347.0	4.209665399001064
349.0	6.314498098501597
351.0	9.471747147752396
355.0	3.5519051804071484
357.0	5.327857770610723
360.0	3.9958933279580418
362.0	5.993839991937063
365.0	4.495379993952797
368.0	3.371534995464598
370.0	5.057302493196897
372.0	7.585953739795345
376.0	2.8447326524232546
378.0	4.267098978634882
380.0	6.4006484679523235
382.0	9.600972701928486
386.0	3.6003647632231823
388.0	5.400547144834773
391.0	4.050410358626079
393.0	6.075615537939119
397.0	2.2783558267271697
399.0	3.4175337400907546
401.0	5.126300610136132
403.0	7.6894509152041985
405.0	11.534176372806298
407.0	17.301264559209447
412.0	3.2439871048517714
414.0	4.865980657277657
416.0	7.298970985916485
420.0	2.737114119718682
422.0	4.105671179578023
424.0	6.158506769367034
426.0	9.237760154050552
430.0	3.464160057768957
432.0	5.196240086653435
434.0	7.794360129980152
438.0	2.922885048742557
440.0	4.384327573113835
442.0	6.576491359670753
444.0	9.864737039506128
449.0	1.849638194907399
451.0	2.7744572923610984
453.0	4.161685938541647
455.0	6.242528907812471
457.0	9.363793361718706
459.0	14.045690042578059
464.0	2.633566882983386
466.0	3.950350324475079
468.0	5.925525486712619
470.0	8.888288230068929
474.0	3.333108086275848
476.0	4.999662129413772
478.0	7.499493194120658
482.0	2.8123099477952467
484.0	4.2184649216928705
486.0	6.327697382539306
488.0	9.491546073808959
492.0	3.5593297776783595
494.0	5.338994666517539
497.0	4.0042459998881546
499.0	6.006368999832231
502.0	4.504776749874173
505.0	3.37858256240563
507.0	5.067873843608445
509.0	7.601810765412667
513.0	2.8506790370297503
515.0	4.276018555544626
517.0	6.414027833316939
519.0	9.621041749975408
524.0	1.803945328120389
526.0	2.7059179921805834
528.0	4.058876988270875
530.0	6.088315482406312
532.0	9.132473223609468
534.0	13.698709835414203
539.0	2.568508094140163
541.0	3.852762141210244
543.0	5.7791432118153665
545.0	8.66871481772305
547.0	13.003072226584575
552.0	2.4380760424846075
554.0	3.6571140637269113
556.0	5.485671095590367
558.0	8.22850664338555
560.0	12.342759965078326
564.0	4.628534986904372
567.0	3.471401240178279
569.0	5.207101860267418
571.0	7.810652790401127
575.0	2.9289947964004224
577.0	4.393492194600634
579.0	6.590238291900951
582.0	4.942678718925713
585.0	3.7070090391942845
587.0	5.560513558791427
589.0	8.34077033818714
593.0	3.127788876820177
595.0	4.691683315230266
597.0	7.037524972845399
601.0	2.6390718648170246
603.0	3.958607797225537
605.0	5.937911695838306
607.0	8.906867543757459
610.0	6.6801506578180945
614.0	2.505056496681785
616.0	3.757584745022678
618.0	5.636377117534017
620.0	8.454565676301025
622.0	12.681848514451538
627.0	2.3778465964596633
629.0	3.566769894689495
631.0	5.350154842034242
633.0	8.025232263051363
635.0	12.037848394577043
637.0	18.056772591865567
643.0	1.692822430487397
645.0	2.5392336457310956
647.0	3.8088504685966433
649.0	5.713275702894965
651.0	8.569913554342447
653.0	12.85487033151367
656.0	9.641152748635253
661.0	1.80771614036911
663.0	2.711574210553665
665.0	4.067361315830498
667.0	6.101041973745747
669.0	9.15156296061862
671.0	13.72734444092793
676.0	2.5738770826739867
678.0	3.8608156240109803
680.0	5.7912234360164705
682.0	8.686835154024706
684.0	13.03025273103706
689.0	2.4431723870694486
691.0	3.6647585806041727
693.0	5.4971378709062595
695.0	8.24570680635939
697.0	12.368560209539085
702.0	2.3191050392885786
704.0	3.478657558932868
706.0	5.217986338399302
708.0	7.826979507598953
710.0	11.74046926139843
712.0	17.610703892097643
714.0	26.416055838146463
720.0	2.476505234826231
722.0	3.7147578522393463
724.0	5.572136778359019
726.0	8.358205167538529
728.0	12.537307751307793
733.0	2.350745203370211
735.0	3.526117805055317
737.0	5.289176707582975
739.0	7.933765061374462
741.0	11.900647592061693
743.0	17.85097138809254
748.0	3.347057135267351
750.0	5.020585702901027
752.0	7.53087855435154
756.0	2.824079457881828
758.0	4.236119186822742
760.0	6.354178780234113
762.0	9.531268170351169
767.0	1.787112781940844
769.0	2.680669172911266
771.0	4.0210037593668995
773.0	6.03150563905035
775.0	9.047258458575524
777.0	13.570887687863285
782.0	2.544541441474366
784.0	3.816812162211549
786.0	5.7252182433173235
788.0	8.587827364975986
790.0	12.88174104746398
795.0	2.4153264463994963
797.0	3.6229896695992445
799.0	5.434484504398867
801.0	8.1517267565983
803.0	12.22759013489745
806.0	9.170692601173087
811.0	1.7195048627199538
813.0	2.5792572940799308
815.0	3.8688859411198964
817.0	5.803328911679845
819.0	8.704993367519767
821.0	13.05749005127965
825.0	4.896558769229869
828.0	3.6724190769224014
830.0	5.508628615383602
832.0	8.262942923075403
836.0	3.0986035961532763
838.0	4.647905394229914
840.0	6.971858091344871
844.0	2.614446784254327
846.0	3.9216701763814905
848.0	5.882505264572236
850.0	8.823757896858353
853.0	6.617818422643765
856.0	4.963363816982824
859.0	3.722522862737118
861.0	5.583784294105676
864.0	4.187838220579257
867.0	3.140878665434443
869.0	4.711317998151665


==> TeX/Tikz/plot_data/logreg/gam/PGM_bt-1.5_8124_113_1_1.txt <==
3.0	0.5137717551289832
5.0	0.7706576326934749
7.0	1.1559864490402123
9.0	1.7339796735603183
11.0	2.6009695103404775
14.0	1.9507271327553581
17.0	1.4630453495665185
19.0	2.1945680243497776
21.0	3.2918520365246664
25.0	1.23444451369675
27.0	1.8516667705451249
29.0	2.7775001558176875
31.0	4.166250233726531
33.0	6.249375350589797
37.0	2.3435157564711737
39.0	3.5152736347067606
41.0	5.272910452060141
43.0	7.909365678090211
45.0	11.864048517135316
47.0	17.796072775702974
52.0	3.3367636454443077
54.0	5.005145468166462
56.0	7.507718202249693
58.0	11.26157730337454
60.0	16.892365955061813
65.0	3.16731861657409
67.0	4.750977924861135
69.0	7.126466887291702
71.0	10.689700330937553
73.0	16.03455049640633
75.0	24.051825744609495
80.0	4.509717327114281
82.0	6.764575990671421
84.0	10.146863986007132
86.0	15.220295979010697
88.0	22.830443968516043
92.0	8.561416488193515
95.0	6.4210623661451365
97.0	9.631593549217705
99.0	14.447390323826557
103.0	5.417771371434959
105.0	8.126657057152439
107.0	12.189985585728659
109.0	18.28497837859299
114.0	3.4284334459861854
116.0	5.142650168979278
118.0	7.713975253468917
120.0	11.570962880203377
122.0	17.356444320305066
124.0	26.0346664804576
127.0	19.525999860343198
132.0	3.6611249738143496
134.0	5.491687460721525
136.0	8.237531191082287
138.0	12.35629678662343
140.0	18.534445179935144
142.0	27.801667769902714
146.0	10.425625413713519
149.0	7.819219060285139
151.0	11.728828590427709
153.0	17.593242885641562
158.0	3.298733041057793
160.0	4.948099561586689
162.0	7.422149342380034
164.0	11.13322401357005
166.0	16.699836020355075
168.0	25.04975403053261
170.0	37.57463104579892
172.0	56.36194656869837
178.0	5.283932490815472
180.0	7.925898736223208
182.0	11.888848104334812
184.0	17.83327215650222
186.0	26.749908234753327
189.0	20.062431176064997
193.0	7.523411691024374
195.0	11.28511753653656
198.0	8.46383815240242
200.0	12.69575722860363
203.0	9.521817921452723
205.0	14.282726882179084
209.0	5.356022580817156
211.0	8.034033871225734
213.0	12.051050806838601
215.0	18.0765762102579
217.0	27.114864315386853
219.0	40.67229647308028
225.0	3.8130277943512763
227.0	5.719541691526914
229.0	8.579312537290372
231.0	12.868968805935559
233.0	19.30345320890334
235.0	28.95517981335501
239.0	10.858192430008128
242.0	8.143644322506095
244.0	12.215466483759142
247.0	9.161599862819356
249.0	13.742399794229033
252.0	10.306799845671776
255.0	7.730099884253832
257.0	11.595149826380748
259.0	17.392724739571122
263.0	6.522271777339171
265.0	9.783407666008756
267.0	14.675111499013134
269.0	22.0126672485197
274.0	4.127375109097444
276.0	6.191062663646166
278.0	9.28659399546925
280.0	13.929890993203875
282.0	20.89483648980581
284.0	31.342254734708717
289.0	5.8766727627578845
291.0	8.815009144136827
293.0	13.22251371620524
295.0	19.83377057430786
298.0	14.875327930730894
302.0	5.578247974024086
304.0	8.367371961036127
306.0	12.551057941554191
308.0	18.826586912331287
310.0	28.23988036849693
314.0	10.58995513818635
316.0	15.884932707279525
320.0	5.956849765229822
322.0	8.935274647844732
324.0	13.402911971767098
326.0	20.10436795765065
329.0	15.078275968237985
333.0	5.654353488089244
335.0	8.481530232133867
337.0	12.7222953482008
339.0	19.0834430223012
341.0	28.6251645334518
346.0	5.367218350022213
348.0	8.05082752503332
350.0	12.07624128754998
352.0	18.11436193132497
354.0	27.171542896987457
356.0	40.757314345481184
361.0	7.6419964397777225
363.0	11.462994659666585
366.0	8.597245994749938
368.0	12.895868992124907
371.0	9.671901744093681
373.0	14.507852616140521
377.0	5.440444731052695
379.0	8.160667096579044
381.0	12.241000644868565
383.0	18.36150096730285
385.0	27.542251450954275
387.0	41.313377176431416
393.0	3.8731291102904453
395.0	5.809693665435668
397.0	8.714540498153502
399.0	13.071810747230252
401.0	19.607716120845378
403.0	29.411574181268065
407.0	11.029340317975524
409.0	16.544010476963287
413.0	6.2040039288612325
415.0	9.306005893291848
417.0	13.959008839937773
419.0	20.93851325990666
421.0	31.407769889859992
424.0	23.555827417394994
428.0	8.833435281523123
430.0	13.250152922284684
432.0	19.875229383427026
436.0	7.453211018785135
438.0	11.179816528177703
440.0	16.769724792266555
444.0	6.2886467970999576
446.0	9.432970195649936
448.0	14.149455293474904
450.0	21.22418294021236
452.0	31.836274410318538
455.0	23.877205807738903
459.0	8.953952177902089
461.0	13.430928266853133
463.0	20.1463924002797
467.0	7.554897150104888
469.0	11.332345725157332
471.0	16.998518587735997
475.0	6.374444470400999
477.0	9.561666705601498
479.0	14.342500058402248
481.0	21.51375008760337
483.0	32.270625131405055
487.0	12.101484424276896
489.0	18.152226636415342
493.0	6.807084988655753
495.0	10.21062748298363
497.0	15.315941224475445
499.0	22.973911836713167
504.0	4.307608469383719
506.0	6.4614127040755776
508.0	9.692119056113366
510.0	14.53817858417005
512.0	21.807267876255075
514.0	32.71090181438261
517.0	24.533176360786957
522.0	4.599970567647555
524.0	6.899955851471332
526.0	10.349933777206997
528.0	15.524900665810495
530.0	23.287350998715745
532.0	34.93102649807362
536.0	13.099134936777608
539.0	9.824351202583205
541.0	14.736526803874808
545.0	5.526197551453053
547.0	8.28929632717958
549.0	12.43394449076937
551.0	18.650916736154056
553.0	27.97637510423108
555.0	41.96456265634662
560.0	7.868355498064991
562.0	11.802533247097486
565.0	8.851899935323114
567.0	13.277849902984672
570.0	9.958387427238504
572.0	14.937581140857755
576.0	5.601592927821658
578.0	8.402389391732488
580.0	12.603584087598732
582.0	18.905376131398096
584.0	28.358064197097143
587.0	21.268548147822855
592.0	3.9878527777167854
594.0	5.981779166575178
596.0	8.972668749862766
598.0	13.45900312479415
600.0	20.188504687191223
602.0	30.282757030786833
606.0	11.356033886545063
609.0	8.517025414908797
611.0	12.775538122363196
614.0	9.581653591772398
616.0	14.372480387658596
620.0	5.389680145371973
622.0	8.08452021805796
624.0	12.12678032708694
626.0	18.19017049063041
628.0	27.28525573594562
630.0	40.92788360391843
635.0	7.673978175734706
637.0	11.510967263602058
640.0	8.633225447701545
642.0	12.949838171552317
645.0	9.712378628664238
647.0	14.568567942996356
651.0	5.463212978623634
653.0	8.194819467935451
655.0	12.292229201903176
657.0	18.438343802854764
659.0	27.657515704282147
661.0	41.48627355642322
667.0	3.889338145914677
669.0	5.834007218872015
671.0	8.751010828308022
673.0	13.126516242462033
675.0	19.68977436369305
677.0	29.534661545539578
681.0	11.075498079577342
684.0	8.306623559683006
686.0	12.45993533952451
689.0	9.344951504643383
691.0	14.017427256965075
694.0	10.513070442723805
697.0	7.884802832042854
699.0	11.82720424806428
701.0	17.740806372096422
705.0	6.652802389536158
707.0	9.979203584304237
709.0	14.968805376456356
711.0	22.45320806468453
716.0	4.20997651212835
718.0	6.3149647681925245
720.0	9.472447152288787
722.0	14.20867072843318
724.0	21.313006092649772
726.0	31.969509138974658
731.0	5.994282963557748
733.0	8.991424445336623
735.0	13.487136668004934
737.0	20.2307050020074
740.0	15.173028751505552
744.0	5.689885781814581
746.0	8.534828672721872
748.0	12.802243009082808
750.0	19.203364513624212
752.0	28.80504677043632
757.0	5.40094626945681
759.0	8.101419404185215
761.0	12.152129106277823
763.0	18.228193659416732
765.0	27.342290489125098
767.0	41.01343573368764
772.0	7.690019200066433
774.0	11.53502880009965
776.0	17.302543200149472
780.0	6.488453700056052
782.0	9.732680550084078
784.0	14.599020825126118
786.0	21.898531237689177
791.0	4.10597460706672
793.0	6.15896191060008
795.0	9.23844286590012
797.0	13.857664298850182
799.0	20.786496448275273
801.0	31.17974467241291
806.0	5.84620212607742
808.0	8.76930318911613
810.0	13.153954783674195
812.0	19.730932175511292
814.0	29.596398263266938
819.0	5.549324674362551
821.0	8.323987011543826
823.0	12.485980517315738
825.0	18.728970775973607
827.0	28.09345616396041
831.0	10.535046061485154
833.0	15.802569092227731
837.0	5.9259634095854
839.0	8.8889451143781
841.0	13.33341767156715
843.0	20.000126507350725
846.0	15.000094880513043
849.0	11.250071160384781
852.0	8.437553370288587
854.0	12.65633005543288
857.0	9.49224754157466
859.0	14.23837131236199
863.0	5.339389242135746
865.0	8.00908386320362
867.0	12.013625794805428
869.0	18.020438692208142
871.0	27.03065803831221
873.0	40.54598705746832
877.0	15.204745146550618
881.0	5.701779429956481
883.0	8.552669144934722
885.0	12.829003717402083
887.0	19.243505576103125
889.0	28.865258364154688
893.0	10.824471886558008
896.0	8.118353914918506
898.0	12.177530872377758
901.0	9.133148154283319
903.0	13.699722231424978
906.0	10.274791673568734
909.0	7.70609375517655
911.0	11.559140632764825
913.0	17.338710949147238
917.0	6.502016605930214
919.0	9.75302490889532
921.0	14.62953736334298
923.0	21.94430604501447
927.0	8.229114766880427
929.0	12.34367215032064
932.0	9.257754112740479
934.0	13.886631169110718
937.0	10.41497337683304
940.0	7.811230032624779
942.0	11.71684504893717
944.0	17.575267573405753
948.0	6.5907253400271575
950.0	9.886088010040737
952.0	14.829132015061106
954.0	22.24369802259166
959.0	4.170693379235936
961.0	6.256040068853904
963.0	9.384060103280856
965.0	14.076090154921284
967.0	21.114135232381926
969.0	31.67120284857289
974.0	5.938350534107417
976.0	8.907525801161125
978.0	13.361288701741687
980.0	20.04193305261253
983.0	15.031449789459398
986.0	11.273587342094547
989.0	8.455190506570911
991.0	12.682785759856367
994.0	9.512089319892276
996.0	14.268133979838414
1000.0	5.350550242439406
1002.0	8.02582536365911
1004.0	12.038738045488664
1006.0	18.058107068232996
1008.0	27.087160602349492
1010.0	40.63074090352424
1014.0	15.23652783882159
1018.0	5.713697939558097
1020.0	8.570546909337146
1022.0	12.85582036400572
1024.0	19.283730546008577
1026.0	28.925595819012866
1031.0	5.423549216064912
1033.0	8.135323824097368
1035.0	12.20298573614605
1037.0	18.304478604219078
1039.0	27.456717906328617
1041.0	41.18507685949292
1046.0	7.722201911154923
1048.0	11.583302866732385
1051.0	8.68747715004929
1053.0	13.031215725073935
1056.0	9.773411793805451
1058.0	14.660117690708176
1062.0	5.497544134015566
1064.0	8.24631620102335
1066.0	12.369474301535025
1068.0	18.55421145230254
1070.0	27.83131717845381
1073.0	20.873487883840355
1077.0	7.827557956440133
1079.0	11.7413369346602
1082.0	8.806002700995151
1084.0	13.209004051492727
1087.0	9.906753038619545
1089.0	14.860129557929318
1093.0	5.572548584223494
1095.0	8.35882287633524
1097.0	12.538234314502862
1099.0	18.807351471754295
1101.0	28.211027207631442
1104.0	21.15827040572358
1109.0	3.967175701073171
1111.0	5.950763551609757
1113.0	8.926145327414636
1115.0	13.389217991121953
1117.0	20.08382698668293
1119.0	30.125740480024394
1123.0	11.297152680009148
1126.0	8.472864510006861
1128.0	12.709296765010292
1131.0	9.531972573757718
1133.0	14.297958860636577
1136.0	10.723469145477432
1139.0	8.042601859108075
1141.0	12.063902788662112
1144.0	9.047927091496584
1146.0	13.571890637244877
1149.0	10.178917977933658
1151.0	15.268376966900487
1155.0	5.725641362587682
1157.0	8.588462043881524
1159.0	12.882693065822286
1161.0	19.324039598733428
1163.0	28.986059398100142
1168.0	5.434886137143777
1170.0	8.152329205715665
1172.0	12.228493808573496
1174.0	18.342740712860245
1176.0	27.514111069290365
1178.0	41.27116660393555
1184.0	3.869171869118958
1186.0	5.803757803678437
1188.0	8.705636705517655
1190.0	13.058455058276483
1192.0	19.587682587414726
1194.0	29.38152388112209
1198.0	11.018071455420783
1200.0	16.527107183131175
1204.0	6.19766519367419
1206.0	9.296497790511285
1208.0	13.944746685766928
1210.0	20.91712002865039
1214.0	7.843920010743897
1216.0	11.765880016115846
1218.0	17.64882002417377
1222.0	6.618307509065163
1224.0	9.927461263597745
1226.0	14.891191895396618
1228.0	22.33678784309493
1233.0	4.188147720580299
1235.0	6.2822215808704485
1237.0	9.423332371305673
1239.0	14.134998556958509
1241.0	21.202497835437764
1243.0	31.803746753156645
1248.0	5.963202516216871
1250.0	8.944803774325306
1252.0	13.417205661487959
1254.0	20.12580849223194
1257.0	15.094356369173955
1260.0	11.320767276880467
1263.0	8.49057545766035
1265.0	12.735863186490526
1268.0	9.551897389867895
1270.0	14.327846084801841
1274.0	5.3729422818006904
1276.0	8.059413422701036
1278.0	12.089120134051555
1280.0	18.133680201077333
1282.0	27.200520301616
1284.0	40.800780452424
1289.0	7.6501463348295005
1291.0	11.47521950224425
1293.0	17.212829253366376
1297.0	6.454810970012391
1299.0	9.682216455018587
1301.0	14.52332468252788
1303.0	21.78498702379182
1307.0	8.169370133921934
1309.0	12.2540552008829
1312.0	9.190541400662175
1314.0	13.785812100993262
1317.0	10.339359075744946
1320.0	7.75451930680871
1322.0	11.631778960213065
1324.0	17.447668440319596
1328.0	6.5428756651198485
1330.0	9.814313497679773
1332.0	14.72147024651966
1334.0	22.08220536977949
1339.0	4.140413506833655
1341.0	6.210620260250482
1343.0	9.315930390375723
1345.0	13.973895585563584
1347.0	20.960843378345377
1349.0	31.441265067518067
1354.0	5.895237200159638
1356.0	8.842855800239457
1358.0	13.264283700359186
1360.0	19.89642555053878
1362.0	29.84463832580817
1367.0	5.595869686089031
1369.0	8.393804529133547
1371.0	12.59070679370032
1373.0	18.88606019055048
1375.0	28.32909028582572
1379.0	10.623408857184646
1382.0	7.967556642888485
1384.0	11.951334964332727
1386.0	17.92700244649909
1390.0	6.722625917437158
1392.0	10.083938876155738
1394.0	15.125908314233607
1397.0	11.344431235675206
1400.0	8.508323426756405
1402.0	12.762485140134608
1405.0	9.571863855100956
1407.0	14.357795782651433
1410.0	10.768346836988574
1413.0	8.076260127741431
1415.0	12.114390191612147
1417.0	18.17158528741822
1421.0	6.8143444827818325
1423.0	10.221516724172748
1425.0	15.332275086259122
1428.0	11.49920631469434
1431.0	8.624404736020756
1433.0	12.936607104031133
1436.0	9.70245532802335
1438.0	14.553682992035025
1442.0	5.457631122013135
1444.0	8.186446683019703
1446.0	12.279670024529555
1448.0	18.419505036794334
1450.0	27.6292575551915
1452.0	41.44388633278725
1458.0	3.8853643436988046
1460.0	5.828046515548207
1462.0	8.74206977332231
1464.0	13.113104659983465
1466.0	19.6696569899752
1468.0	29.5044854849628
1472.0	11.06418205686105
1475.0	8.298136542645787
1477.0	12.447204813968682
1479.0	18.670807220953023
1483.0	7.001552707857384
1485.0	10.502329061786075
1487.0	15.753493592679112
1491.0	5.907560097254667
1493.0	8.861340145882
1495.0	13.292010218823
1497.0	19.9380153282345
1499.0	29.90702299235175
1504.0	5.6075668110659525
1506.0	8.41135021659893
1508.0	12.617025324898394
1510.0	18.925537987347592
1512.0	28.388306981021387
1516.0	10.64561511788302
1519.0	7.9842113384122655
1521.0	11.976317007618398
1523.0	17.964475511427597
1527.0	6.7366783167853495
1529.0	10.105017475178023
1531.0	15.157526212767035
1534.0	11.368144659575275
1537.0	8.526108494681456
1539.0	12.789162742022183
1542.0	9.591872056516637
1544.0	14.387808084774957
1547.0	10.790856063581217
1550.0	8.093142047685912
1552.0	12.139713071528869
1555.0	9.104784803646652
1557.0	13.657177205469978
1560.0	10.242882904102483
1563.0	7.6821621780768625
1565.0	11.523243267115294
1567.0	17.284864900672943
1571.0	6.481824337752354
1573.0	9.72273650662853
1575.0	14.584104759942797
1577.0	21.876157139914195
1581.0	8.203558927467823
1583.0	12.305338391201733
1586.0	9.2290037934013
1588.0	13.843505690101951
1591.0	10.382629267576464
1594.0	7.786971950682348
1596.0	11.680457926023522
1598.0	17.520686889035282
1602.0	6.570257583388231
1604.0	9.855386375082347
1606.0	14.78307956262352
1608.0	22.17461934393528
1613.0	4.157741126987865
1615.0	6.236611690481798
1617.0	9.354917535722697
1619.0	14.032376303584044
1621.0	21.048564455376066
1623.0	31.5728466830641
1628.0	5.919908753074519
1630.0	8.879863129611778
1632.0	13.319794694417666
1634.0	19.9796920416265
1636.0	29.96953806243975
1641.0	5.619288386707453
1643.0	8.42893258006118
1645.0	12.643398870091769
1647.0	18.96509830513765
1649.0	28.447647457706477
1654.0	5.333933898319964
1656.0	8.000900847479947
1658.0	12.00135127121992
1660.0	18.002026906829883
1662.0	27.003040360244825
1664.0	40.50456054036724
1667.0	30.378420405275428
1672.0	5.695953825989143
1674.0	8.543930738983715
1676.0	12.815896108475572
1678.0	19.22384416271336
1680.0	28.835766244070037
1685.0	5.406706170763131
1687.0	8.110059256144698
1689.0	12.165088884217047
1691.0	18.24763332632557
1693.0	27.371449989488355
1695.0	41.05717498423253
1700.0	7.6982203095436
1702.0	11.5473304643154
1705.0	8.660497848236549
1707.0	12.990746772354823
1710.0	9.743060079266117
1712.0	14.614590118899176
1716.0	5.480471294587192
1718.0	8.220706941880788
1720.0	12.331060412821182
1722.0	18.496590619231775
1724.0	27.744885928847662
1726.0	41.61732889327149
1732.0	3.9016245837442023
1734.0	5.852436875616304
1736.0	8.778655313424455
1738.0	13.167982970136682
1740.0	19.751974455205023
1742.0	29.627961682807534
1746.0	11.110485631052825
1749.0	8.332864223289619
1751.0	12.499296334934428
1754.0	9.374472251200821
1756.0	14.061708376801231
1759.0	10.546281282600923
1762.0	7.909710961950692
1764.0	11.864566442926037
1766.0	17.796849664389057
1770.0	6.6738186241458965
1772.0	10.010727936218846
1774.0	15.016091904328269
1777.0	11.262068928246201
1779.0	16.8931033923693
1783.0	6.3349137721384885
1785.0	9.502370658207733
1787.0	14.2535559873116
1789.0	21.3803339809674
1793.0	8.017625242862774
1795.0	12.026437864294161
1798.0	9.019828398220621
1800.0	13.529742597330932
1803.0	10.1473069479982
1806.0	7.61048021099865
1808.0	11.415720316497975
1810.0	17.123580474746962
1814.0	6.421342678030111
1816.0	9.632014017045167
1818.0	14.448021025567751
1820.0	21.672031538351625
1824.0	8.127011826881859
1826.0	12.190517740322788
1828.0	18.28577661048418
1832.0	6.857166228931568
1834.0	10.285749343397352
1836.0	15.428624015096029
1839.0	11.571468011322022
1842.0	8.678601008491516
1844.0	13.017901512737273
1847.0	9.763426134552954
1850.0	7.322569600914716
1852.0	10.983854401372074
1854.0	16.475781602058113
1857.0	12.356836201543585
1860.0	9.267627151157688
1862.0	13.901440726736531
1866.0	5.213040272526199
1868.0	7.8195604087892985
1870.0	11.729340613183947
1872.0	17.59401091977592
1874.0	26.391016379663878
1876.0	39.586524569495815
1880.0	14.84494671356093
1884.0	5.566855017585349
1886.0	8.350282526378024
1888.0	12.525423789567036
1890.0	18.788135684350554
1892.0	28.182203526525832
1895.0	21.136652644894376
1900.0	3.9631223709176955
1902.0	5.944683556376543
1904.0	8.917025334564816
1906.0	13.375538001847223
1908.0	20.063307002770834
1910.0	30.09496050415625
1914.0	11.285610189058595
1917.0	8.464207641793946
1919.0	12.696311462690918
1922.0	9.52223359701819
1924.0	14.283350395527284
1928.0	5.356256398322731
1930.0	8.034384597484097
1932.0	12.051576896226145
1934.0	18.077365344339217
1936.0	27.116048016508827
1938.0	40.67407202476324
1942.0	15.252777009286216
1946.0	5.719791378482331
1948.0	8.579687067723496
1950.0	12.869530601585243
1952.0	19.304295902377866
1954.0	28.9564438535668
1958.0	10.85866644508755
1961.0	8.143999833815663
1963.0	12.215999750723494
1966.0	9.16199981304262
1968.0	13.74299971956393
1971.0	10.307249789672948
1974.0	7.730437342254711
1976.0	11.595656013382067
1978.0	17.3934840200731
1982.0	6.522556507527412
1984.0	9.783834761291118
1986.0	14.675752141936677
1988.0	22.013628212905015
1992.0	8.25511057983938
1994.0	12.38266586975907
1997.0	9.286999402319303
1999.0	13.930499103478954
2003.0	5.223937163804608
2005.0	7.835905745706913
2007.0	11.753858618560368
2009.0	17.63078792784055
2011.0	26.446181891760826
2013.0	39.66927283764124
2017.0	14.875977314115463
2021.0	5.578491492793299
2023.0	8.36773723918995
2025.0	12.551605858784924
2027.0	18.827408788177387
2029.0	28.24111318226608
2032.0	21.18083488669956
2037.0	3.971406541256168
2039.0	5.957109811884251
2041.0	8.935664717826377
2043.0	13.403497076739566
2045.0	20.105245615109347
2047.0	30.15786842266402
2051.0	11.309200658499007
2054.0	8.481900493874255
2056.0	12.722850740811381
2059.0	9.542138055608536
2061.0	14.313207083412804
2064.0	10.734905312559603
2067.0	8.051178984419701
2069.0	12.076768476629553
2071.0	18.11515271494433
2075.0	6.793182268104124
2077.0	10.189773402156185
2079.0	15.284660103234277
2082.0	11.463495077425709
2085.0	8.597621308069282
2087.0	12.896431962103923
2090.0	9.672323971577942
2092.0	14.508485957366913
2096.0	5.440682234012592
2098.0	8.161023351018889
2100.0	12.241535026528332
2102.0	18.3623025397925
2104.0	27.54345380968875
2106.0	41.31518071453313
2112.0	3.8732981919874807
2114.0	5.809947287981221
2116.0	8.714920931971832
2118.0	13.072381397957749
2120.0	19.608572096936623
2122.0	29.412858145404932
2125.0	22.0596436090537
2130.0	4.136183176697569
2132.0	6.204274765046354
2134.0	9.306412147569532
2136.0	13.959618221354297
2138.0	20.939427332031446
2140.0	31.40914099804717
2145.0	5.889213937133844
2147.0	8.833820905700765
2149.0	13.250731358551148
2151.0	19.87609703782672
2153.0	29.81414555674008
2158.0	5.590152291888765
2160.0	8.385228437833149
2162.0	12.577842656749723
2164.0	18.866763985124585
2166.0	28.300145977686878
2170.0	10.612554741632579
2173.0	7.959416056224434
2175.0	11.939124084336651
2177.0	17.908686126504975
2181.0	6.715757297439366
2183.0	10.073635946159047
2185.0	15.110453919238571
2188.0	11.332840439428928
2191.0	8.499630329571696
2193.0	12.749445494357545
2196.0	9.562084120768159
2198.0	14.343126181152238
2201.0	10.757344635864179
2204.0	8.068008476898134
2206.0	12.1020127153472
2209.0	9.0765095365104
2211.0	13.6147643047656
2214.0	10.2110732285742
2216.0	15.3166098428613
2220.0	5.743728691072988
2222.0	8.615593036609482
2224.0	12.923389554914223
2226.0	19.385084332371335
2228.0	29.077626498557002
2233.0	5.4520549684794375
2235.0	8.178082452719156
2237.0	12.267123679078734
2239.0	18.4006855186181
2241.0	27.60102827792715
2243.0	41.40154241689072
2249.0	3.881394601583505
2251.0	5.8220919023752575
2253.0	8.733137853562887
2255.0	13.09970678034433
2257.0	19.649560170516494
2259.0	29.47434025577474
2263.0	11.052877595915529
2266.0	8.289658196936646
2268.0	12.434487295404969
2270.0	18.651730943107452
2274.0	6.994399103665295
2276.0	10.491598655497942
2278.0	15.737397983246913
2282.0	5.901524243717592
2284.0	8.852286365576388
2286.0	13.278429548364581
2288.0	19.91764432254687
2290.0	29.876466483820305
2295.0	5.601837465716307
2297.0	8.40275619857446
2299.0	12.604134297861691
2301.0	18.906201446792537
2303.0	28.359302170188805
2307.0	10.634738313820801
2310.0	7.976053735365601
2312.0	11.964080603048401
2314.0	17.946120904572602
2318.0	6.729795339214726
2320.0	10.09469300882209
2322.0	15.142039513233133
2325.0	11.35652963492485
2328.0	8.517397226193637
2330.0	12.776095839290456
2332.0	19.164143758935683
2336.0	7.186553909600882
2338.0	10.779830864401323
2340.0	16.169746296601986
2344.0	6.063654861225745
2346.0	9.095482291838618
2348.0	13.643223437757927
2350.0	20.46483515663689
2353.0	15.348626367477667
2357.0	5.755734887804126
2359.0	8.63360233170619
2361.0	12.950403497559284
2363.0	19.425605246338925
2365.0	29.138407869508388
2370.0	5.463451475532823
2372.0	8.195177213299235
2374.0	12.292765819948853
2376.0	18.43914872992328
2378.0	27.65872309488492
2380.0	41.48808464232738
2386.0	3.889507935218192
2388.0	5.834261902827288
2390.0	8.751392854240933
2392.0	13.1270892813614
2394.0	19.6906339220421
2396.0	29.53595088306315
2400.0	11.075981581148682
2403.0	8.306986185861511
2405.0	12.460479278792267
2407.0	18.690718918188402
2411.0	7.009019594320651
2413.0	10.513529391480976
2415.0	15.770294087221464
2419.0	5.913860282708049
2421.0	8.870790424062072
2423.0	13.306185636093108
2425.0	19.959278454139664
2427.0	29.938917681209496
2432.0	5.613547065226781
2434.0	8.42032059784017
2436.0	12.630480896760256
2438.0	18.945721345140385
2440.0	28.418582017710577
2444.0	10.656968256641466
2447.0	7.9927261924811
2449.0	11.98908928872165
2451.0	17.983633933082473
2455.0	6.743862724905927
2457.0	10.115794087358891
2459.0	15.173691131038336
2462.0	11.38026834827875
2465.0	8.535201261209064
2467.0	12.802801891813596
2470.0	9.602101418860197
2472.0	14.403152128290296
2475.0	10.802364096217723
2478.0	8.101773072163292
2480.0	12.152659608244939
2483.0	9.114494706183704
2485.0	13.671742059275555
2488.0	10.253806544456666
2491.0	7.690354908342499
2493.0	11.535532362513749
2495.0	17.303298543770623
2499.0	6.488736953913984
2501.0	9.733105430870975
2503.0	14.599658146306462
2505.0	21.899487219459694
2509.0	8.212307707297384
2511.0	12.318461560946076
2514.0	9.238846170709557
2516.0	13.858269256064336
2519.0	10.393701942048253
2522.0	7.79527645653619
2524.0	11.692914684804284
2526.0	17.539372027206426
2530.0	6.57726451020241
2532.0	9.865896765303614
2534.0	14.79884514795542
2536.0	22.19826772193313
2541.0	4.162175197862462
2543.0	6.243262796793693
2545.0	9.364894195190539
2547.0	14.04734129278581
2549.0	21.071011939178714
2551.0	31.60651790876807
2556.0	5.926222107894013
2558.0	8.88933316184102
2560.0	13.333999742761529
2562.0	20.000999614142295
2564.0	30.001499421213442
2569.0	5.625281141477521
2571.0	8.43792171221628
2573.0	12.65688256832442
2575.0	18.98532385248663
2577.0	28.477985778729945
2582.0	5.339622333511865


==> TeX/Tikz/plot_data/logreg/gam/PGM_bt-1_11055_69_1_1.txt <==
3.0	2.4295296530298263
5.0	2.4295296530298263
7.0	2.4295296530298263
9.0	2.4295296530298263
11.0	2.4295296530298263
13.0	2.4295296530298263
15.0	2.4295296530298263
17.0	2.4295296530298263
19.0	2.4295296530298263
21.0	2.4295296530298263
23.0	2.4295296530298263
25.0	2.4295296530298263
27.0	2.4295296530298263
29.0	2.4295296530298263
31.0	2.4295296530298263
33.0	2.4295296530298263
35.0	2.4295296530298263
37.0	2.4295296530298263
39.0	2.4295296530298263
41.0	2.4295296530298263
43.0	2.4295296530298263
45.0	2.4295296530298263
47.0	2.4295296530298263
49.0	2.4295296530298263
51.0	2.4295296530298263
53.0	2.4295296530298263
55.0	2.4295296530298263
57.0	2.4295296530298263
59.0	2.4295296530298263
61.0	2.4295296530298263
63.0	2.4295296530298263
65.0	2.4295296530298263
67.0	2.4295296530298263
69.0	2.4295296530298263
71.0	2.4295296530298263
73.0	2.4295296530298263
75.0	2.4295296530298263
77.0	2.4295296530298263
79.0	2.4295296530298263
81.0	2.4295296530298263
83.0	2.4295296530298263
85.0	2.4295296530298263
87.0	2.4295296530298263
89.0	2.4295296530298263
91.0	2.4295296530298263
93.0	2.4295296530298263
95.0	2.4295296530298263
97.0	2.4295296530298263
99.0	2.4295296530298263
101.0	2.4295296530298263
103.0	2.4295296530298263
105.0	2.4295296530298263
107.0	2.4295296530298263
109.0	2.4295296530298263
111.0	2.4295296530298263
113.0	2.4295296530298263
115.0	2.4295296530298263
117.0	2.4295296530298263
119.0	2.4295296530298263
121.0	2.4295296530298263
123.0	2.4295296530298263
125.0	2.4295296530298263
127.0	2.4295296530298263
129.0	2.4295296530298263
131.0	2.4295296530298263
133.0	2.4295296530298263
135.0	2.4295296530298263
137.0	2.4295296530298263
139.0	2.4295296530298263
141.0	2.4295296530298263
143.0	2.4295296530298263
145.0	2.4295296530298263
147.0	2.4295296530298263
149.0	2.4295296530298263
151.0	2.4295296530298263
153.0	2.4295296530298263
155.0	2.4295296530298263
157.0	2.4295296530298263
159.0	2.4295296530298263
161.0	2.4295296530298263
163.0	2.4295296530298263
165.0	2.4295296530298263
167.0	2.4295296530298263
169.0	2.4295296530298263
171.0	2.4295296530298263
173.0	2.4295296530298263
175.0	2.4295296530298263
177.0	2.4295296530298263
179.0	2.4295296530298263
181.0	2.4295296530298263
183.0	2.4295296530298263
185.0	2.4295296530298263
187.0	2.4295296530298263
189.0	2.4295296530298263
191.0	2.4295296530298263
193.0	2.4295296530298263
195.0	2.4295296530298263
197.0	2.4295296530298263
199.0	2.4295296530298263
201.0	2.4295296530298263
203.0	2.4295296530298263
205.0	2.4295296530298263
207.0	2.4295296530298263
209.0	2.4295296530298263
211.0	2.4295296530298263
213.0	2.4295296530298263
215.0	2.4295296530298263
217.0	2.4295296530298263
219.0	2.4295296530298263
221.0	2.4295296530298263
223.0	2.4295296530298263
225.0	2.4295296530298263
227.0	2.4295296530298263
229.0	2.4295296530298263
231.0	2.4295296530298263
233.0	2.4295296530298263
235.0	2.4295296530298263
237.0	2.4295296530298263
239.0	2.4295296530298263
241.0	2.4295296530298263
243.0	2.4295296530298263
245.0	2.4295296530298263
247.0	2.4295296530298263
249.0	2.4295296530298263
251.0	2.4295296530298263
253.0	2.4295296530298263
255.0	2.4295296530298263
257.0	2.4295296530298263
259.0	2.4295296530298263
261.0	2.4295296530298263
263.0	2.4295296530298263
265.0	2.4295296530298263
267.0	2.4295296530298263
269.0	2.4295296530298263
271.0	2.4295296530298263
273.0	2.4295296530298263
275.0	2.4295296530298263
277.0	2.4295296530298263
279.0	2.4295296530298263
281.0	2.4295296530298263
283.0	2.4295296530298263
285.0	2.4295296530298263
287.0	2.4295296530298263
289.0	2.4295296530298263
291.0	2.4295296530298263
293.0	2.4295296530298263
295.0	2.4295296530298263
297.0	2.4295296530298263
299.0	2.4295296530298263
301.0	2.4295296530298263
303.0	2.4295296530298263
305.0	2.4295296530298263
307.0	2.4295296530298263
309.0	2.4295296530298263
311.0	2.4295296530298263
313.0	2.4295296530298263
315.0	2.4295296530298263
317.0	2.4295296530298263
319.0	2.4295296530298263
321.0	2.4295296530298263
323.0	2.4295296530298263
325.0	2.4295296530298263
327.0	2.4295296530298263
329.0	2.4295296530298263
331.0	2.4295296530298263
333.0	2.4295296530298263
335.0	2.4295296530298263
337.0	2.4295296530298263
339.0	2.4295296530298263
341.0	2.4295296530298263
343.0	2.4295296530298263
345.0	2.4295296530298263
347.0	2.4295296530298263
349.0	2.4295296530298263
351.0	2.4295296530298263
353.0	2.4295296530298263
355.0	2.4295296530298263
357.0	2.4295296530298263
359.0	2.4295296530298263
361.0	2.4295296530298263
363.0	2.4295296530298263
365.0	2.4295296530298263
367.0	2.4295296530298263
369.0	2.4295296530298263
371.0	2.4295296530298263
373.0	2.4295296530298263
375.0	2.4295296530298263
377.0	2.4295296530298263
379.0	2.4295296530298263
381.0	2.4295296530298263
383.0	2.4295296530298263
385.0	2.4295296530298263
387.0	2.4295296530298263
389.0	2.4295296530298263
391.0	2.4295296530298263
393.0	2.4295296530298263
395.0	2.4295296530298263
397.0	2.4295296530298263
399.0	2.4295296530298263
401.0	2.4295296530298263
403.0	2.4295296530298263
405.0	2.4295296530298263
407.0	2.4295296530298263
409.0	2.4295296530298263
411.0	2.4295296530298263
413.0	2.4295296530298263
415.0	2.4295296530298263
417.0	2.4295296530298263
419.0	2.4295296530298263
421.0	2.4295296530298263
423.0	2.4295296530298263
425.0	2.4295296530298263
427.0	2.4295296530298263
429.0	2.4295296530298263
431.0	2.4295296530298263
433.0	2.4295296530298263
435.0	2.4295296530298263
437.0	2.4295296530298263
439.0	2.4295296530298263
441.0	2.4295296530298263
443.0	2.4295296530298263
445.0	2.4295296530298263
447.0	2.4295296530298263
449.0	2.4295296530298263
451.0	2.4295296530298263
453.0	2.4295296530298263
455.0	2.4295296530298263
457.0	2.4295296530298263
459.0	2.4295296530298263
461.0	2.4295296530298263
463.0	2.4295296530298263
465.0	2.4295296530298263
467.0	2.4295296530298263
469.0	2.4295296530298263
471.0	2.4295296530298263
473.0	2.4295296530298263
475.0	2.4295296530298263
477.0	2.4295296530298263
479.0	2.4295296530298263
481.0	2.4295296530298263
483.0	2.4295296530298263
485.0	2.4295296530298263
487.0	2.4295296530298263
489.0	2.4295296530298263
491.0	2.4295296530298263
493.0	2.4295296530298263
495.0	2.4295296530298263
497.0	2.4295296530298263
499.0	2.4295296530298263
501.0	2.4295296530298263
503.0	2.4295296530298263
505.0	2.4295296530298263
507.0	2.4295296530298263
509.0	2.4295296530298263
511.0	2.4295296530298263
513.0	2.4295296530298263
515.0	2.4295296530298263
517.0	2.4295296530298263
519.0	2.4295296530298263
521.0	2.4295296530298263
523.0	2.4295296530298263
525.0	2.4295296530298263
527.0	2.4295296530298263
529.0	2.4295296530298263
531.0	2.4295296530298263
533.0	2.4295296530298263
535.0	2.4295296530298263
537.0	2.4295296530298263
539.0	2.4295296530298263
541.0	2.4295296530298263
543.0	2.4295296530298263
545.0	2.4295296530298263
547.0	2.4295296530298263
549.0	2.4295296530298263
551.0	2.4295296530298263
553.0	2.4295296530298263
555.0	2.4295296530298263
557.0	2.4295296530298263
559.0	2.4295296530298263
561.0	2.4295296530298263
563.0	2.4295296530298263
565.0	2.4295296530298263
567.0	2.4295296530298263
569.0	2.4295296530298263
571.0	2.4295296530298263
573.0	2.4295296530298263
575.0	2.4295296530298263
577.0	2.4295296530298263
579.0	2.4295296530298263
581.0	2.4295296530298263
583.0	2.4295296530298263
585.0	2.4295296530298263
587.0	2.4295296530298263
589.0	2.4295296530298263
591.0	2.4295296530298263
593.0	2.4295296530298263
595.0	2.4295296530298263
597.0	2.4295296530298263
599.0	2.4295296530298263
601.0	2.4295296530298263
603.0	2.4295296530298263
605.0	2.4295296530298263
607.0	2.4295296530298263
609.0	2.4295296530298263
611.0	2.4295296530298263
613.0	2.4295296530298263
615.0	2.4295296530298263
617.0	2.4295296530298263
619.0	2.4295296530298263
621.0	2.4295296530298263
623.0	2.4295296530298263
625.0	2.4295296530298263
627.0	2.4295296530298263
629.0	2.4295296530298263
631.0	2.4295296530298263
633.0	2.4295296530298263
635.0	2.4295296530298263
637.0	2.4295296530298263
639.0	2.4295296530298263
641.0	2.4295296530298263
643.0	2.4295296530298263
645.0	2.4295296530298263
647.0	2.4295296530298263
649.0	2.4295296530298263
651.0	2.4295296530298263
653.0	2.4295296530298263
655.0	2.4295296530298263
657.0	2.4295296530298263
659.0	2.4295296530298263
661.0	2.4295296530298263
663.0	2.4295296530298263
665.0	2.4295296530298263
667.0	2.4295296530298263
669.0	2.4295296530298263
671.0	2.4295296530298263
673.0	2.4295296530298263
675.0	2.4295296530298263
677.0	2.4295296530298263
679.0	2.4295296530298263
681.0	2.4295296530298263
683.0	2.4295296530298263
685.0	2.4295296530298263
687.0	2.4295296530298263
689.0	2.4295296530298263
691.0	2.4295296530298263
693.0	2.4295296530298263
695.0	2.4295296530298263
697.0	2.4295296530298263
699.0	2.4295296530298263
701.0	2.4295296530298263
703.0	2.4295296530298263
705.0	2.4295296530298263
707.0	2.4295296530298263
709.0	2.4295296530298263
711.0	2.4295296530298263
713.0	2.4295296530298263
715.0	2.4295296530298263
717.0	2.4295296530298263
719.0	2.4295296530298263
721.0	2.4295296530298263
723.0	2.4295296530298263
725.0	2.4295296530298263
727.0	2.4295296530298263
729.0	2.4295296530298263
731.0	2.4295296530298263
733.0	2.4295296530298263
735.0	2.4295296530298263
737.0	2.4295296530298263
739.0	2.4295296530298263
741.0	2.4295296530298263
743.0	2.4295296530298263
745.0	2.4295296530298263
747.0	2.4295296530298263
749.0	2.4295296530298263
751.0	2.4295296530298263
753.0	2.4295296530298263
755.0	2.4295296530298263
757.0	2.4295296530298263
759.0	2.4295296530298263
761.0	2.4295296530298263
763.0	2.4295296530298263
765.0	2.4295296530298263
767.0	2.4295296530298263
769.0	2.4295296530298263
771.0	2.4295296530298263
773.0	2.4295296530298263
775.0	2.4295296530298263
777.0	2.4295296530298263
779.0	2.4295296530298263
781.0	2.4295296530298263
783.0	2.4295296530298263
785.0	2.4295296530298263
787.0	2.4295296530298263
789.0	2.4295296530298263
791.0	2.4295296530298263
793.0	2.4295296530298263
795.0	2.4295296530298263
797.0	2.4295296530298263
799.0	2.4295296530298263
801.0	2.4295296530298263
803.0	2.4295296530298263
805.0	2.4295296530298263
807.0	2.4295296530298263
809.0	2.4295296530298263
811.0	2.4295296530298263
813.0	2.4295296530298263
815.0	2.4295296530298263
817.0	2.4295296530298263
819.0	2.4295296530298263
821.0	2.4295296530298263
823.0	2.4295296530298263
825.0	2.4295296530298263
827.0	2.4295296530298263
829.0	2.4295296530298263
831.0	2.4295296530298263
833.0	2.4295296530298263
835.0	2.4295296530298263
837.0	2.4295296530298263
839.0	2.4295296530298263
841.0	2.4295296530298263
843.0	2.4295296530298263
845.0	2.4295296530298263
847.0	2.4295296530298263
849.0	2.4295296530298263
851.0	2.4295296530298263
853.0	2.4295296530298263
855.0	2.4295296530298263
857.0	2.4295296530298263
859.0	2.4295296530298263
861.0	2.4295296530298263
863.0	2.4295296530298263
865.0	2.4295296530298263
867.0	2.4295296530298263
869.0	2.4295296530298263
871.0	2.4295296530298263
873.0	2.4295296530298263
875.0	2.4295296530298263
877.0	2.4295296530298263
879.0	2.4295296530298263
881.0	2.4295296530298263
883.0	2.4295296530298263
885.0	2.4295296530298263
887.0	2.4295296530298263
889.0	2.4295296530298263
891.0	2.4295296530298263
893.0	2.4295296530298263
895.0	2.4295296530298263
897.0	2.4295296530298263
899.0	2.4295296530298263
901.0	2.4295296530298263
903.0	2.4295296530298263
905.0	2.4295296530298263
907.0	2.4295296530298263
909.0	2.4295296530298263
911.0	2.4295296530298263
913.0	2.4295296530298263
915.0	2.4295296530298263
917.0	2.4295296530298263
919.0	2.4295296530298263
921.0	2.4295296530298263
923.0	2.4295296530298263
925.0	2.4295296530298263
927.0	2.4295296530298263
929.0	2.4295296530298263
931.0	2.4295296530298263
933.0	2.4295296530298263
935.0	2.4295296530298263
937.0	2.4295296530298263
939.0	2.4295296530298263
941.0	2.4295296530298263
943.0	2.4295296530298263
945.0	2.4295296530298263
947.0	2.4295296530298263
949.0	2.4295296530298263
951.0	2.4295296530298263
953.0	2.4295296530298263
955.0	2.4295296530298263
957.0	2.4295296530298263
959.0	2.4295296530298263
961.0	2.4295296530298263
963.0	2.4295296530298263
965.0	2.4295296530298263
967.0	2.4295296530298263
969.0	2.4295296530298263
971.0	2.4295296530298263
973.0	2.4295296530298263
975.0	2.4295296530298263
977.0	2.4295296530298263
979.0	2.4295296530298263
981.0	2.4295296530298263
983.0	2.4295296530298263
985.0	2.4295296530298263
987.0	2.4295296530298263
989.0	2.4295296530298263
991.0	2.4295296530298263
993.0	2.4295296530298263
995.0	2.4295296530298263
997.0	2.4295296530298263
999.0	2.4295296530298263
1001.0	2.4295296530298263
1003.0	2.4295296530298263
1005.0	2.4295296530298263
1007.0	2.4295296530298263
1009.0	2.4295296530298263
1011.0	2.4295296530298263
1013.0	2.4295296530298263
1015.0	2.4295296530298263
1017.0	2.4295296530298263
1019.0	2.4295296530298263
1021.0	2.4295296530298263
1023.0	2.4295296530298263
1025.0	2.4295296530298263
1027.0	2.4295296530298263
1029.0	2.4295296530298263
1031.0	2.4295296530298263
1033.0	2.4295296530298263
1035.0	2.4295296530298263
1037.0	2.4295296530298263
1039.0	2.4295296530298263
1041.0	2.4295296530298263
1043.0	2.4295296530298263
1045.0	2.4295296530298263
1047.0	2.4295296530298263
1049.0	2.4295296530298263
1051.0	2.4295296530298263
1053.0	2.4295296530298263
1055.0	2.4295296530298263
1057.0	2.4295296530298263
1059.0	2.4295296530298263
1061.0	2.4295296530298263
1063.0	2.4295296530298263
1065.0	2.4295296530298263
1067.0	2.4295296530298263
1069.0	2.4295296530298263
1071.0	2.4295296530298263
1073.0	2.4295296530298263
1075.0	2.4295296530298263
1077.0	2.4295296530298263
1079.0	2.4295296530298263
1081.0	2.4295296530298263
1083.0	2.4295296530298263
1085.0	2.4295296530298263
1087.0	2.4295296530298263
1089.0	2.4295296530298263
1091.0	2.4295296530298263
1093.0	2.4295296530298263
1095.0	2.4295296530298263
1097.0	2.4295296530298263
1099.0	2.4295296530298263
1101.0	2.4295296530298263
1103.0	2.4295296530298263
1105.0	2.4295296530298263
1107.0	2.4295296530298263
1109.0	2.4295296530298263
1111.0	2.4295296530298263
1113.0	2.4295296530298263
1115.0	2.4295296530298263
1117.0	2.4295296530298263
1119.0	2.4295296530298263
1121.0	2.4295296530298263
1123.0	2.4295296530298263
1125.0	2.4295296530298263
1127.0	2.4295296530298263
1129.0	2.4295296530298263
1131.0	2.4295296530298263
1133.0	2.4295296530298263
1135.0	2.4295296530298263
1137.0	2.4295296530298263
1139.0	2.4295296530298263
1141.0	2.4295296530298263
1143.0	2.4295296530298263
1145.0	2.4295296530298263
1147.0	2.4295296530298263
1149.0	2.4295296530298263
1151.0	2.4295296530298263
1153.0	2.4295296530298263
1155.0	2.4295296530298263
1157.0	2.4295296530298263
1159.0	2.4295296530298263
1161.0	2.4295296530298263
1163.0	2.4295296530298263
1165.0	2.4295296530298263
1167.0	2.4295296530298263
1169.0	2.4295296530298263
1171.0	2.4295296530298263
1173.0	2.4295296530298263
1175.0	2.4295296530298263
1177.0	2.4295296530298263
1179.0	2.4295296530298263
1181.0	2.4295296530298263
1183.0	2.4295296530298263
1185.0	2.4295296530298263
1187.0	2.4295296530298263
1189.0	2.4295296530298263
1191.0	2.4295296530298263
1193.0	2.4295296530298263
1195.0	2.4295296530298263
1197.0	2.4295296530298263
1199.0	2.4295296530298263
1201.0	2.4295296530298263
1203.0	2.4295296530298263
1205.0	2.4295296530298263
1207.0	2.4295296530298263
1209.0	2.4295296530298263
1211.0	2.4295296530298263
1213.0	2.4295296530298263
1215.0	2.4295296530298263
1217.0	2.4295296530298263
1219.0	2.4295296530298263
1221.0	2.4295296530298263
1223.0	2.4295296530298263
1225.0	2.4295296530298263
1227.0	2.4295296530298263
1229.0	2.4295296530298263
1231.0	2.4295296530298263
1233.0	2.4295296530298263
1235.0	2.4295296530298263
1237.0	2.4295296530298263
1239.0	2.4295296530298263
1241.0	2.4295296530298263
1243.0	2.4295296530298263
1245.0	2.4295296530298263
1247.0	2.4295296530298263
1249.0	2.4295296530298263
1251.0	2.4295296530298263
1253.0	2.4295296530298263
1255.0	2.4295296530298263
1257.0	2.4295296530298263
1259.0	2.4295296530298263
1261.0	2.4295296530298263
1263.0	2.4295296530298263
1265.0	2.4295296530298263
1267.0	2.4295296530298263
1269.0	2.4295296530298263
1271.0	2.4295296530298263
1273.0	2.4295296530298263
1275.0	2.4295296530298263
1277.0	2.4295296530298263
1279.0	2.4295296530298263
1281.0	2.4295296530298263
1283.0	2.4295296530298263
1285.0	2.4295296530298263
1287.0	2.4295296530298263
1289.0	2.4295296530298263
1291.0	2.4295296530298263
1293.0	2.4295296530298263
1295.0	2.4295296530298263
1297.0	2.4295296530298263
1299.0	2.4295296530298263
1301.0	2.4295296530298263
1303.0	2.4295296530298263
1305.0	2.4295296530298263
1307.0	2.4295296530298263
1309.0	2.4295296530298263
1311.0	2.4295296530298263
1313.0	2.4295296530298263
1315.0	2.4295296530298263
1317.0	2.4295296530298263
1319.0	2.4295296530298263
1321.0	2.4295296530298263
1323.0	2.4295296530298263
1325.0	2.4295296530298263
1327.0	2.4295296530298263
1329.0	2.4295296530298263
1331.0	2.4295296530298263
1333.0	2.4295296530298263
1335.0	2.4295296530298263
1337.0	2.4295296530298263
1339.0	2.4295296530298263
1341.0	2.4295296530298263
1343.0	2.4295296530298263
1345.0	2.4295296530298263
1347.0	2.4295296530298263
1349.0	2.4295296530298263
1351.0	2.4295296530298263
1353.0	2.4295296530298263
1355.0	2.4295296530298263
1357.0	2.4295296530298263
1359.0	2.4295296530298263
1361.0	2.4295296530298263
1363.0	2.4295296530298263
1365.0	2.4295296530298263
1367.0	2.4295296530298263
1369.0	2.4295296530298263
1371.0	2.4295296530298263
1373.0	2.4295296530298263
1375.0	2.4295296530298263
1377.0	2.4295296530298263
1379.0	2.4295296530298263
1381.0	2.4295296530298263
1383.0	2.4295296530298263
1385.0	2.4295296530298263
1387.0	2.4295296530298263
1389.0	2.4295296530298263
1391.0	2.4295296530298263
1393.0	2.4295296530298263
1395.0	2.4295296530298263
1397.0	2.4295296530298263
1399.0	2.4295296530298263
1401.0	2.4295296530298263
1403.0	2.4295296530298263
1405.0	2.4295296530298263
1407.0	2.4295296530298263
1409.0	2.4295296530298263
1411.0	2.4295296530298263
1413.0	2.4295296530298263
1415.0	2.4295296530298263
1417.0	2.4295296530298263
1419.0	2.4295296530298263
1421.0	2.4295296530298263
1423.0	2.4295296530298263
1425.0	2.4295296530298263
1427.0	2.4295296530298263
1429.0	2.4295296530298263
1431.0	2.4295296530298263
1433.0	2.4295296530298263
1435.0	2.4295296530298263
1437.0	2.4295296530298263
1439.0	2.4295296530298263
1441.0	2.4295296530298263
1443.0	2.4295296530298263
1445.0	2.4295296530298263
1447.0	2.4295296530298263
1449.0	2.4295296530298263
1451.0	2.4295296530298263
1453.0	2.4295296530298263
1455.0	2.4295296530298263
1457.0	2.4295296530298263
1459.0	2.4295296530298263
1461.0	2.4295296530298263
1463.0	2.4295296530298263
1465.0	2.4295296530298263
1467.0	2.4295296530298263
1469.0	2.4295296530298263
1471.0	2.4295296530298263
1473.0	2.4295296530298263
1475.0	2.4295296530298263
1477.0	2.4295296530298263
1479.0	2.4295296530298263
1481.0	2.4295296530298263
1483.0	2.4295296530298263
1485.0	2.4295296530298263
1487.0	2.4295296530298263
1489.0	2.4295296530298263
1491.0	2.4295296530298263
1493.0	2.4295296530298263
1495.0	2.4295296530298263
1497.0	2.4295296530298263
1499.0	2.4295296530298263
1501.0	2.4295296530298263
1503.0	2.4295296530298263
1505.0	2.4295296530298263
1507.0	2.4295296530298263
1509.0	2.4295296530298263
1511.0	2.4295296530298263
1513.0	2.4295296530298263
1515.0	2.4295296530298263
1517.0	2.4295296530298263
1519.0	2.4295296530298263
1521.0	2.4295296530298263
1523.0	2.4295296530298263
1525.0	2.4295296530298263
1527.0	2.4295296530298263
1529.0	2.4295296530298263
1531.0	2.4295296530298263
1533.0	2.4295296530298263
1535.0	2.4295296530298263
1537.0	2.4295296530298263
1539.0	2.4295296530298263
1541.0	2.4295296530298263
1543.0	2.4295296530298263
1545.0	2.4295296530298263
1547.0	2.4295296530298263
1549.0	2.4295296530298263
1551.0	2.4295296530298263
1553.0	2.4295296530298263
1555.0	2.4295296530298263
1557.0	2.4295296530298263
1559.0	2.4295296530298263
1561.0	2.4295296530298263
1563.0	2.4295296530298263
1565.0	2.4295296530298263
1567.0	2.4295296530298263
1569.0	2.4295296530298263
1571.0	2.4295296530298263
1573.0	2.4295296530298263
1575.0	2.4295296530298263
1577.0	2.4295296530298263
1579.0	2.4295296530298263
1581.0	2.4295296530298263
1583.0	2.4295296530298263
1585.0	2.4295296530298263
1587.0	2.4295296530298263
1589.0	2.4295296530298263
1591.0	2.4295296530298263
1593.0	2.4295296530298263
1595.0	2.4295296530298263
1597.0	2.4295296530298263
1599.0	2.4295296530298263
1601.0	2.4295296530298263
1603.0	2.4295296530298263
1605.0	2.4295296530298263
1607.0	2.4295296530298263
1609.0	2.4295296530298263
1611.0	2.4295296530298263
1613.0	2.4295296530298263
1615.0	2.4295296530298263
1617.0	2.4295296530298263
1619.0	2.4295296530298263
1621.0	2.4295296530298263
1623.0	2.4295296530298263
1625.0	2.4295296530298263
1627.0	2.4295296530298263
1629.0	2.4295296530298263
1631.0	2.4295296530298263
1633.0	2.4295296530298263
1635.0	2.4295296530298263
1637.0	2.4295296530298263
1639.0	2.4295296530298263
1641.0	2.4295296530298263
1643.0	2.4295296530298263
1645.0	2.4295296530298263
1647.0	2.4295296530298263
1649.0	2.4295296530298263
1651.0	2.4295296530298263
1653.0	2.4295296530298263
1655.0	2.4295296530298263
1657.0	2.4295296530298263
1659.0	2.4295296530298263
1661.0	2.4295296530298263
1663.0	2.4295296530298263
1665.0	2.4295296530298263
1667.0	2.4295296530298263
1669.0	2.4295296530298263
1671.0	2.4295296530298263
1673.0	2.4295296530298263
1675.0	2.4295296530298263
1677.0	2.4295296530298263
1679.0	2.4295296530298263
1681.0	2.4295296530298263
1683.0	2.4295296530298263
1685.0	2.4295296530298263
1687.0	2.4295296530298263
1689.0	2.4295296530298263
1691.0	2.4295296530298263
1693.0	2.4295296530298263
1695.0	2.4295296530298263
1697.0	2.4295296530298263
1699.0	2.4295296530298263
1701.0	2.4295296530298263
1703.0	2.4295296530298263
1705.0	2.4295296530298263
1707.0	2.4295296530298263
1709.0	2.4295296530298263
1711.0	2.4295296530298263
1713.0	2.4295296530298263
1715.0	2.4295296530298263
1717.0	2.4295296530298263
1719.0	2.4295296530298263
1721.0	2.4295296530298263
1723.0	2.4295296530298263
1725.0	2.4295296530298263
1727.0	2.4295296530298263
1729.0	2.4295296530298263
1731.0	2.4295296530298263
1733.0	2.4295296530298263
1735.0	2.4295296530298263
1737.0	2.4295296530298263
1739.0	2.4295296530298263
1741.0	2.4295296530298263
1743.0	2.4295296530298263
1745.0	2.4295296530298263
1747.0	2.4295296530298263
1749.0	2.4295296530298263
1751.0	2.4295296530298263
1753.0	2.4295296530298263
1755.0	2.4295296530298263
1757.0	2.4295296530298263
1759.0	2.4295296530298263
1761.0	2.4295296530298263
1763.0	2.4295296530298263
1765.0	2.4295296530298263
1767.0	2.4295296530298263
1769.0	2.4295296530298263
1771.0	2.4295296530298263
1773.0	2.4295296530298263
1775.0	2.4295296530298263
1777.0	2.4295296530298263
1779.0	2.4295296530298263
1781.0	2.4295296530298263
1783.0	2.4295296530298263
1785.0	2.4295296530298263
1787.0	2.4295296530298263
1789.0	2.4295296530298263
1791.0	2.4295296530298263
1793.0	2.4295296530298263
1795.0	2.4295296530298263
1797.0	2.4295296530298263
1799.0	2.4295296530298263
1801.0	2.4295296530298263
1803.0	2.4295296530298263
1805.0	2.4295296530298263
1807.0	2.4295296530298263
1809.0	2.4295296530298263
1811.0	2.4295296530298263
1813.0	2.4295296530298263
1815.0	2.4295296530298263
1817.0	2.4295296530298263
1819.0	2.4295296530298263
1821.0	2.4295296530298263
1823.0	2.4295296530298263
1825.0	2.4295296530298263
1827.0	2.4295296530298263
1829.0	2.4295296530298263
1831.0	2.4295296530298263
1833.0	2.4295296530298263
1835.0	2.4295296530298263
1837.0	2.4295296530298263
1839.0	2.4295296530298263
1841.0	2.4295296530298263
1843.0	2.4295296530298263
1845.0	2.4295296530298263
1847.0	2.4295296530298263
1849.0	2.4295296530298263
1851.0	2.4295296530298263
1853.0	2.4295296530298263
1855.0	2.4295296530298263
1857.0	2.4295296530298263
1859.0	2.4295296530298263
1861.0	2.4295296530298263
1863.0	2.4295296530298263
1865.0	2.4295296530298263
1867.0	2.4295296530298263
1869.0	2.4295296530298263
1871.0	2.4295296530298263
1873.0	2.4295296530298263
1875.0	2.4295296530298263
1877.0	2.4295296530298263
1879.0	2.4295296530298263
1881.0	2.4295296530298263
1883.0	2.4295296530298263
1885.0	2.4295296530298263
1887.0	2.4295296530298263
1889.0	2.4295296530298263
1891.0	2.4295296530298263
1893.0	2.4295296530298263
1895.0	2.4295296530298263
1897.0	2.4295296530298263
1899.0	2.4295296530298263
1901.0	2.4295296530298263
1903.0	2.4295296530298263
1905.0	2.4295296530298263
1907.0	2.4295296530298263
1909.0	2.4295296530298263
1911.0	2.4295296530298263
1913.0	2.4295296530298263
1915.0	2.4295296530298263
1917.0	2.4295296530298263
1919.0	2.4295296530298263
1921.0	2.4295296530298263
1923.0	2.4295296530298263
1925.0	2.4295296530298263
1927.0	2.4295296530298263
1929.0	2.4295296530298263
1931.0	2.4295296530298263
1933.0	2.4295296530298263
1935.0	2.4295296530298263
1937.0	2.4295296530298263
1939.0	2.4295296530298263
1941.0	2.4295296530298263
1943.0	2.4295296530298263
1945.0	2.4295296530298263
1947.0	2.4295296530298263
1949.0	2.4295296530298263
1951.0	2.4295296530298263
1953.0	2.4295296530298263
1955.0	2.4295296530298263
1957.0	2.4295296530298263
1959.0	2.4295296530298263
1961.0	2.4295296530298263
1963.0	2.4295296530298263
1965.0	2.4295296530298263
1967.0	2.4295296530298263
1969.0	2.4295296530298263
1971.0	2.4295296530298263
1973.0	2.4295296530298263
1975.0	2.4295296530298263
1977.0	2.4295296530298263
1979.0	2.4295296530298263
1981.0	2.4295296530298263
1983.0	2.4295296530298263
1985.0	2.4295296530298263
1987.0	2.4295296530298263
1989.0	2.4295296530298263
1991.0	2.4295296530298263
1993.0	2.4295296530298263
1995.0	2.4295296530298263
1997.0	2.4295296530298263
1999.0	2.4295296530298263
2001.0	2.4295296530298263


==> TeX/Tikz/plot_data/logreg/gam/PGM_bt-1_6414_123_1_1.txt <==
3.0	0.5372881666699417
5.0	0.5372881666699417
7.0	0.5372881666699417
9.0	0.5372881666699417
11.0	0.5372881666699417
13.0	0.5372881666699417
15.0	0.5372881666699417
17.0	0.5372881666699417
19.0	0.5372881666699417
21.0	0.5372881666699417
23.0	0.5372881666699417
25.0	0.5372881666699417
27.0	0.5372881666699417
29.0	0.5372881666699417
31.0	0.5372881666699417
33.0	0.5372881666699417
35.0	0.5372881666699417
37.0	0.5372881666699417
39.0	0.5372881666699417
41.0	0.5372881666699417
43.0	0.5372881666699417
45.0	0.5372881666699417
47.0	0.5372881666699417
49.0	0.5372881666699417
51.0	0.5372881666699417
53.0	0.5372881666699417
55.0	0.5372881666699417
57.0	0.5372881666699417
59.0	0.5372881666699417
61.0	0.5372881666699417
63.0	0.5372881666699417
65.0	0.5372881666699417
67.0	0.5372881666699417
69.0	0.5372881666699417
71.0	0.5372881666699417
73.0	0.5372881666699417
75.0	0.5372881666699417
77.0	0.5372881666699417
79.0	0.5372881666699417
81.0	0.5372881666699417
83.0	0.5372881666699417
85.0	0.5372881666699417
87.0	0.5372881666699417
89.0	0.5372881666699417
91.0	0.5372881666699417
93.0	0.5372881666699417
95.0	0.5372881666699417
97.0	0.5372881666699417
99.0	0.5372881666699417
101.0	0.5372881666699417
103.0	0.5372881666699417
105.0	0.5372881666699417
107.0	0.5372881666699417
109.0	0.5372881666699417
111.0	0.5372881666699417
113.0	0.5372881666699417
115.0	0.5372881666699417
117.0	0.5372881666699417
119.0	0.5372881666699417
121.0	0.5372881666699417
123.0	0.5372881666699417
125.0	0.5372881666699417
127.0	0.5372881666699417
129.0	0.5372881666699417
131.0	0.5372881666699417
133.0	0.5372881666699417
135.0	0.5372881666699417
137.0	0.5372881666699417
139.0	0.5372881666699417
141.0	0.5372881666699417
143.0	0.5372881666699417
145.0	0.5372881666699417
147.0	0.5372881666699417
149.0	0.5372881666699417
151.0	0.5372881666699417
153.0	0.5372881666699417
155.0	0.5372881666699417
157.0	0.5372881666699417
159.0	0.5372881666699417
161.0	0.5372881666699417
163.0	0.5372881666699417
165.0	0.5372881666699417
167.0	0.5372881666699417
169.0	0.5372881666699417
171.0	0.5372881666699417
173.0	0.5372881666699417
175.0	0.5372881666699417
177.0	0.5372881666699417
179.0	0.5372881666699417
181.0	0.5372881666699417
183.0	0.5372881666699417
185.0	0.5372881666699417
187.0	0.5372881666699417
189.0	0.5372881666699417
191.0	0.5372881666699417
193.0	0.5372881666699417
195.0	0.5372881666699417
197.0	0.5372881666699417
199.0	0.5372881666699417
201.0	0.5372881666699417
203.0	0.5372881666699417
205.0	0.5372881666699417
207.0	0.5372881666699417
209.0	0.5372881666699417
211.0	0.5372881666699417
213.0	0.5372881666699417
215.0	0.5372881666699417
217.0	0.5372881666699417
219.0	0.5372881666699417
221.0	0.5372881666699417
223.0	0.5372881666699417
225.0	0.5372881666699417
227.0	0.5372881666699417
229.0	0.5372881666699417
231.0	0.5372881666699417
233.0	0.5372881666699417
235.0	0.5372881666699417
237.0	0.5372881666699417
239.0	0.5372881666699417
241.0	0.5372881666699417
243.0	0.5372881666699417
245.0	0.5372881666699417
247.0	0.5372881666699417
249.0	0.5372881666699417
251.0	0.5372881666699417
253.0	0.5372881666699417
255.0	0.5372881666699417
257.0	0.5372881666699417
259.0	0.5372881666699417
261.0	0.5372881666699417
263.0	0.5372881666699417
265.0	0.5372881666699417
267.0	0.5372881666699417
269.0	0.5372881666699417
271.0	0.5372881666699417
273.0	0.5372881666699417
275.0	0.5372881666699417
277.0	0.5372881666699417
279.0	0.5372881666699417
281.0	0.5372881666699417
283.0	0.5372881666699417
285.0	0.5372881666699417
287.0	0.5372881666699417
289.0	0.5372881666699417
291.0	0.5372881666699417
293.0	0.5372881666699417
295.0	0.5372881666699417
297.0	0.5372881666699417
299.0	0.5372881666699417
301.0	0.5372881666699417
303.0	0.5372881666699417
305.0	0.5372881666699417
307.0	0.5372881666699417
309.0	0.5372881666699417
311.0	0.5372881666699417
313.0	0.5372881666699417
315.0	0.5372881666699417
317.0	0.5372881666699417
319.0	0.5372881666699417
321.0	0.5372881666699417
323.0	0.5372881666699417
325.0	0.5372881666699417
327.0	0.5372881666699417
329.0	0.5372881666699417
331.0	0.5372881666699417
333.0	0.5372881666699417
335.0	0.5372881666699417
337.0	0.5372881666699417
339.0	0.5372881666699417
341.0	0.5372881666699417
343.0	0.5372881666699417
345.0	0.5372881666699417
347.0	0.5372881666699417
349.0	0.5372881666699417
351.0	0.5372881666699417
353.0	0.5372881666699417
355.0	0.5372881666699417
357.0	0.5372881666699417
359.0	0.5372881666699417
361.0	0.5372881666699417
363.0	0.5372881666699417
365.0	0.5372881666699417
367.0	0.5372881666699417
369.0	0.5372881666699417
371.0	0.5372881666699417
373.0	0.5372881666699417
375.0	0.5372881666699417
377.0	0.5372881666699417
379.0	0.5372881666699417
381.0	0.5372881666699417
383.0	0.5372881666699417
385.0	0.5372881666699417
387.0	0.5372881666699417
389.0	0.5372881666699417
391.0	0.5372881666699417
393.0	0.5372881666699417
395.0	0.5372881666699417
397.0	0.5372881666699417
399.0	0.5372881666699417
401.0	0.5372881666699417
403.0	0.5372881666699417
405.0	0.5372881666699417
407.0	0.5372881666699417
409.0	0.5372881666699417
411.0	0.5372881666699417
413.0	0.5372881666699417
415.0	0.5372881666699417
417.0	0.5372881666699417
419.0	0.5372881666699417
421.0	0.5372881666699417
423.0	0.5372881666699417
425.0	0.5372881666699417
427.0	0.5372881666699417
429.0	0.5372881666699417
431.0	0.5372881666699417
433.0	0.5372881666699417
435.0	0.5372881666699417
437.0	0.5372881666699417
439.0	0.5372881666699417
441.0	0.5372881666699417
443.0	0.5372881666699417
445.0	0.5372881666699417
447.0	0.5372881666699417
449.0	0.5372881666699417
451.0	0.5372881666699417
453.0	0.5372881666699417
455.0	0.5372881666699417
457.0	0.5372881666699417
459.0	0.5372881666699417
461.0	0.5372881666699417
463.0	0.5372881666699417
465.0	0.5372881666699417
467.0	0.5372881666699417
469.0	0.5372881666699417
471.0	0.5372881666699417
473.0	0.5372881666699417
475.0	0.5372881666699417
477.0	0.5372881666699417
479.0	0.5372881666699417
481.0	0.5372881666699417
483.0	0.5372881666699417
485.0	0.5372881666699417
487.0	0.5372881666699417
489.0	0.5372881666699417
491.0	0.5372881666699417
493.0	0.5372881666699417
495.0	0.5372881666699417
497.0	0.5372881666699417
499.0	0.5372881666699417
501.0	0.5372881666699417
503.0	0.5372881666699417
505.0	0.5372881666699417
507.0	0.5372881666699417
509.0	0.5372881666699417
511.0	0.5372881666699417
513.0	0.5372881666699417
515.0	0.5372881666699417
517.0	0.5372881666699417
519.0	0.5372881666699417
521.0	0.5372881666699417
523.0	0.5372881666699417
525.0	0.5372881666699417
527.0	0.5372881666699417
529.0	0.5372881666699417
531.0	0.5372881666699417
533.0	0.5372881666699417
535.0	0.5372881666699417
537.0	0.5372881666699417
539.0	0.5372881666699417
541.0	0.5372881666699417
543.0	0.5372881666699417
545.0	0.5372881666699417
547.0	0.5372881666699417
549.0	0.5372881666699417
551.0	0.5372881666699417
553.0	0.5372881666699417
555.0	0.5372881666699417
557.0	0.5372881666699417
559.0	0.5372881666699417
561.0	0.5372881666699417
563.0	0.5372881666699417
565.0	0.5372881666699417
567.0	0.5372881666699417
569.0	0.5372881666699417
571.0	0.5372881666699417
573.0	0.5372881666699417
575.0	0.5372881666699417
577.0	0.5372881666699417
579.0	0.5372881666699417
581.0	0.5372881666699417
583.0	0.5372881666699417
585.0	0.5372881666699417
587.0	0.5372881666699417
589.0	0.5372881666699417
591.0	0.5372881666699417
593.0	0.5372881666699417
595.0	0.5372881666699417
597.0	0.5372881666699417
599.0	0.5372881666699417
601.0	0.5372881666699417
603.0	0.5372881666699417
605.0	0.5372881666699417
607.0	0.5372881666699417
609.0	0.5372881666699417
611.0	0.5372881666699417
613.0	0.5372881666699417
615.0	0.5372881666699417
617.0	0.5372881666699417
619.0	0.5372881666699417
621.0	0.5372881666699417
623.0	0.5372881666699417
625.0	0.5372881666699417
627.0	0.5372881666699417
629.0	0.5372881666699417
631.0	0.5372881666699417
633.0	0.5372881666699417
635.0	0.5372881666699417
637.0	0.5372881666699417
639.0	0.5372881666699417
641.0	0.5372881666699417
643.0	0.5372881666699417
645.0	0.5372881666699417
647.0	0.5372881666699417
649.0	0.5372881666699417
651.0	0.5372881666699417
653.0	0.5372881666699417
655.0	0.5372881666699417
657.0	0.5372881666699417
659.0	0.5372881666699417
661.0	0.5372881666699417
663.0	0.5372881666699417
665.0	0.5372881666699417
667.0	0.5372881666699417
669.0	0.5372881666699417
671.0	0.5372881666699417
673.0	0.5372881666699417
675.0	0.5372881666699417
677.0	0.5372881666699417
679.0	0.5372881666699417
681.0	0.5372881666699417
683.0	0.5372881666699417
685.0	0.5372881666699417
687.0	0.5372881666699417
689.0	0.5372881666699417
691.0	0.5372881666699417
693.0	0.5372881666699417
695.0	0.5372881666699417
697.0	0.5372881666699417
699.0	0.5372881666699417
701.0	0.5372881666699417
703.0	0.5372881666699417
705.0	0.5372881666699417
707.0	0.5372881666699417
709.0	0.5372881666699417
711.0	0.5372881666699417
713.0	0.5372881666699417
715.0	0.5372881666699417
717.0	0.5372881666699417
719.0	0.5372881666699417
721.0	0.5372881666699417
723.0	0.5372881666699417
725.0	0.5372881666699417
727.0	0.5372881666699417
729.0	0.5372881666699417
731.0	0.5372881666699417
733.0	0.5372881666699417
735.0	0.5372881666699417
737.0	0.5372881666699417
739.0	0.5372881666699417
741.0	0.5372881666699417
743.0	0.5372881666699417
745.0	0.5372881666699417
747.0	0.5372881666699417
749.0	0.5372881666699417
751.0	0.5372881666699417
753.0	0.5372881666699417
755.0	0.5372881666699417
757.0	0.5372881666699417
759.0	0.5372881666699417
761.0	0.5372881666699417
763.0	0.5372881666699417
765.0	0.5372881666699417
767.0	0.5372881666699417
769.0	0.5372881666699417
771.0	0.5372881666699417
773.0	0.5372881666699417
775.0	0.5372881666699417
777.0	0.5372881666699417
779.0	0.5372881666699417
781.0	0.5372881666699417
783.0	0.5372881666699417
785.0	0.5372881666699417
787.0	0.5372881666699417
789.0	0.5372881666699417
791.0	0.5372881666699417
793.0	0.5372881666699417
795.0	0.5372881666699417
797.0	0.5372881666699417
799.0	0.5372881666699417
801.0	0.5372881666699417
803.0	0.5372881666699417
805.0	0.5372881666699417
807.0	0.5372881666699417
809.0	0.5372881666699417
811.0	0.5372881666699417
813.0	0.5372881666699417
815.0	0.5372881666699417
817.0	0.5372881666699417
819.0	0.5372881666699417
821.0	0.5372881666699417
823.0	0.5372881666699417
825.0	0.5372881666699417
827.0	0.5372881666699417
829.0	0.5372881666699417
831.0	0.5372881666699417
833.0	0.5372881666699417
835.0	0.5372881666699417
837.0	0.5372881666699417
839.0	0.5372881666699417
841.0	0.5372881666699417
843.0	0.5372881666699417
845.0	0.5372881666699417
847.0	0.5372881666699417
849.0	0.5372881666699417
851.0	0.5372881666699417
853.0	0.5372881666699417
855.0	0.5372881666699417
857.0	0.5372881666699417
859.0	0.5372881666699417
861.0	0.5372881666699417
863.0	0.5372881666699417
865.0	0.5372881666699417
867.0	0.5372881666699417
869.0	0.5372881666699417
871.0	0.5372881666699417
873.0	0.5372881666699417
875.0	0.5372881666699417
877.0	0.5372881666699417
879.0	0.5372881666699417
881.0	0.5372881666699417
883.0	0.5372881666699417
885.0	0.5372881666699417
887.0	0.5372881666699417
889.0	0.5372881666699417
891.0	0.5372881666699417
893.0	0.5372881666699417
895.0	0.5372881666699417
897.0	0.5372881666699417
899.0	0.5372881666699417
901.0	0.5372881666699417
903.0	0.5372881666699417
905.0	0.5372881666699417
907.0	0.5372881666699417
909.0	0.5372881666699417
911.0	0.5372881666699417
913.0	0.5372881666699417
915.0	0.5372881666699417
917.0	0.5372881666699417
919.0	0.5372881666699417
921.0	0.5372881666699417
923.0	0.5372881666699417
925.0	0.5372881666699417
927.0	0.5372881666699417
929.0	0.5372881666699417
931.0	0.5372881666699417
933.0	0.5372881666699417
935.0	0.5372881666699417
937.0	0.5372881666699417
939.0	0.5372881666699417
941.0	0.5372881666699417
943.0	0.5372881666699417
945.0	0.5372881666699417
947.0	0.5372881666699417
949.0	0.5372881666699417
951.0	0.5372881666699417
953.0	0.5372881666699417
955.0	0.5372881666699417
957.0	0.5372881666699417
959.0	0.5372881666699417
961.0	0.5372881666699417
963.0	0.5372881666699417
965.0	0.5372881666699417
967.0	0.5372881666699417
969.0	0.5372881666699417
971.0	0.5372881666699417
973.0	0.5372881666699417
975.0	0.5372881666699417
977.0	0.5372881666699417
979.0	0.5372881666699417
981.0	0.5372881666699417
983.0	0.5372881666699417
985.0	0.5372881666699417
987.0	0.5372881666699417
989.0	0.5372881666699417
991.0	0.5372881666699417
993.0	0.5372881666699417
995.0	0.5372881666699417
997.0	0.5372881666699417
999.0	0.5372881666699417
1001.0	0.5372881666699417
1003.0	0.5372881666699417
1005.0	0.5372881666699417
1007.0	0.5372881666699417
1009.0	0.5372881666699417
1011.0	0.5372881666699417
1013.0	0.5372881666699417
1015.0	0.5372881666699417
1017.0	0.5372881666699417
1019.0	0.5372881666699417
1021.0	0.5372881666699417
1023.0	0.5372881666699417
1025.0	0.5372881666699417
1027.0	0.5372881666699417
1029.0	0.5372881666699417
1031.0	0.5372881666699417
1033.0	0.5372881666699417
1035.0	0.5372881666699417
1037.0	0.5372881666699417
1039.0	0.5372881666699417
1041.0	0.5372881666699417
1043.0	0.5372881666699417
1045.0	0.5372881666699417
1047.0	0.5372881666699417
1049.0	0.5372881666699417
1051.0	0.5372881666699417
1053.0	0.5372881666699417
1055.0	0.5372881666699417
1057.0	0.5372881666699417
1059.0	0.5372881666699417
1061.0	0.5372881666699417
1063.0	0.5372881666699417
1065.0	0.5372881666699417
1067.0	0.5372881666699417
1069.0	0.5372881666699417
1071.0	0.5372881666699417
1073.0	0.5372881666699417
1075.0	0.5372881666699417
1077.0	0.5372881666699417
1079.0	0.5372881666699417
1081.0	0.5372881666699417
1083.0	0.5372881666699417
1085.0	0.5372881666699417
1087.0	0.5372881666699417
1089.0	0.5372881666699417
1091.0	0.5372881666699417
1093.0	0.5372881666699417
1095.0	0.5372881666699417
1097.0	0.5372881666699417
1099.0	0.5372881666699417
1101.0	0.5372881666699417
1103.0	0.5372881666699417
1105.0	0.5372881666699417
1107.0	0.5372881666699417
1109.0	0.5372881666699417
1111.0	0.5372881666699417
1113.0	0.5372881666699417
1115.0	0.5372881666699417
1117.0	0.5372881666699417
1119.0	0.5372881666699417
1121.0	0.5372881666699417
1123.0	0.5372881666699417
1125.0	0.5372881666699417
1127.0	0.5372881666699417
1129.0	0.5372881666699417
1131.0	0.5372881666699417
1133.0	0.5372881666699417
1135.0	0.5372881666699417
1137.0	0.5372881666699417
1139.0	0.5372881666699417
1141.0	0.5372881666699417
1143.0	0.5372881666699417
1145.0	0.5372881666699417
1147.0	0.5372881666699417
1149.0	0.5372881666699417
1151.0	0.5372881666699417
1153.0	0.5372881666699417
1155.0	0.5372881666699417
1157.0	0.5372881666699417
1159.0	0.5372881666699417
1161.0	0.5372881666699417
1163.0	0.5372881666699417
1165.0	0.5372881666699417
1167.0	0.5372881666699417
1169.0	0.5372881666699417
1171.0	0.5372881666699417
1173.0	0.5372881666699417
1175.0	0.5372881666699417
1177.0	0.5372881666699417
1179.0	0.5372881666699417
1181.0	0.5372881666699417
1183.0	0.5372881666699417
1185.0	0.5372881666699417
1187.0	0.5372881666699417
1189.0	0.5372881666699417
1191.0	0.5372881666699417
1193.0	0.5372881666699417
1195.0	0.5372881666699417
1197.0	0.5372881666699417
1199.0	0.5372881666699417
1201.0	0.5372881666699417
1203.0	0.5372881666699417
1205.0	0.5372881666699417
1207.0	0.5372881666699417
1209.0	0.5372881666699417
1211.0	0.5372881666699417
1213.0	0.5372881666699417
1215.0	0.5372881666699417
1217.0	0.5372881666699417
1219.0	0.5372881666699417
1221.0	0.5372881666699417
1223.0	0.5372881666699417
1225.0	0.5372881666699417
1227.0	0.5372881666699417
1229.0	0.5372881666699417
1231.0	0.5372881666699417
1233.0	0.5372881666699417
1235.0	0.5372881666699417
1237.0	0.5372881666699417
1239.0	0.5372881666699417
1241.0	0.5372881666699417
1243.0	0.5372881666699417
1245.0	0.5372881666699417
1247.0	0.5372881666699417
1249.0	0.5372881666699417
1251.0	0.5372881666699417
1253.0	0.5372881666699417
1255.0	0.5372881666699417
1257.0	0.5372881666699417
1259.0	0.5372881666699417
1261.0	0.5372881666699417
1263.0	0.5372881666699417
1265.0	0.5372881666699417
1267.0	0.5372881666699417
1269.0	0.5372881666699417
1271.0	0.5372881666699417
1273.0	0.5372881666699417
1275.0	0.5372881666699417
1277.0	0.5372881666699417
1279.0	0.5372881666699417
1281.0	0.5372881666699417
1283.0	0.5372881666699417
1285.0	0.5372881666699417
1287.0	0.5372881666699417
1289.0	0.5372881666699417
1291.0	0.5372881666699417
1293.0	0.5372881666699417
1295.0	0.5372881666699417
1297.0	0.5372881666699417
1299.0	0.5372881666699417
1301.0	0.5372881666699417
1303.0	0.5372881666699417
1305.0	0.5372881666699417
1307.0	0.5372881666699417
1309.0	0.5372881666699417
1311.0	0.5372881666699417
1313.0	0.5372881666699417
1315.0	0.5372881666699417
1317.0	0.5372881666699417
1319.0	0.5372881666699417
1321.0	0.5372881666699417
1323.0	0.5372881666699417
1325.0	0.5372881666699417
1327.0	0.5372881666699417
1329.0	0.5372881666699417
1331.0	0.5372881666699417
1333.0	0.5372881666699417
1335.0	0.5372881666699417
1337.0	0.5372881666699417
1339.0	0.5372881666699417
1341.0	0.5372881666699417
1343.0	0.5372881666699417
1345.0	0.5372881666699417
1347.0	0.5372881666699417
1349.0	0.5372881666699417
1351.0	0.5372881666699417
1353.0	0.5372881666699417
1355.0	0.5372881666699417
1357.0	0.5372881666699417
1359.0	0.5372881666699417
1361.0	0.5372881666699417
1363.0	0.5372881666699417
1365.0	0.5372881666699417
1367.0	0.5372881666699417
1369.0	0.5372881666699417
1371.0	0.5372881666699417
1373.0	0.5372881666699417
1375.0	0.5372881666699417
1377.0	0.5372881666699417
1379.0	0.5372881666699417
1381.0	0.5372881666699417
1383.0	0.5372881666699417
1385.0	0.5372881666699417
1387.0	0.5372881666699417
1389.0	0.5372881666699417
1391.0	0.5372881666699417
1393.0	0.5372881666699417
1395.0	0.5372881666699417
1397.0	0.5372881666699417
1399.0	0.5372881666699417
1401.0	0.5372881666699417
1403.0	0.5372881666699417
1405.0	0.5372881666699417
1407.0	0.5372881666699417
1409.0	0.5372881666699417
1411.0	0.5372881666699417
1413.0	0.5372881666699417
1415.0	0.5372881666699417
1417.0	0.5372881666699417
1419.0	0.5372881666699417
1421.0	0.5372881666699417
1423.0	0.5372881666699417
1425.0	0.5372881666699417
1427.0	0.5372881666699417
1429.0	0.5372881666699417
1431.0	0.5372881666699417
1433.0	0.5372881666699417
1435.0	0.5372881666699417
1437.0	0.5372881666699417
1439.0	0.5372881666699417
1441.0	0.5372881666699417
1443.0	0.5372881666699417
1445.0	0.5372881666699417
1447.0	0.5372881666699417
1449.0	0.5372881666699417
1451.0	0.5372881666699417
1453.0	0.5372881666699417
1455.0	0.5372881666699417
1457.0	0.5372881666699417
1459.0	0.5372881666699417
1461.0	0.5372881666699417
1463.0	0.5372881666699417
1465.0	0.5372881666699417
1467.0	0.5372881666699417
1469.0	0.5372881666699417
1471.0	0.5372881666699417
1473.0	0.5372881666699417
1475.0	0.5372881666699417
1477.0	0.5372881666699417
1479.0	0.5372881666699417
1481.0	0.5372881666699417
1483.0	0.5372881666699417
1485.0	0.5372881666699417
1487.0	0.5372881666699417
1489.0	0.5372881666699417
1491.0	0.5372881666699417
1493.0	0.5372881666699417
1495.0	0.5372881666699417
1497.0	0.5372881666699417
1499.0	0.5372881666699417
1501.0	0.5372881666699417
1503.0	0.5372881666699417
1505.0	0.5372881666699417
1507.0	0.5372881666699417
1509.0	0.5372881666699417
1511.0	0.5372881666699417
1513.0	0.5372881666699417
1515.0	0.5372881666699417
1517.0	0.5372881666699417
1519.0	0.5372881666699417
1521.0	0.5372881666699417
1523.0	0.5372881666699417
1525.0	0.5372881666699417
1527.0	0.5372881666699417
1529.0	0.5372881666699417
1531.0	0.5372881666699417
1533.0	0.5372881666699417
1535.0	0.5372881666699417
1537.0	0.5372881666699417
1539.0	0.5372881666699417
1541.0	0.5372881666699417
1543.0	0.5372881666699417
1545.0	0.5372881666699417
1547.0	0.5372881666699417
1549.0	0.5372881666699417
1551.0	0.5372881666699417
1553.0	0.5372881666699417
1555.0	0.5372881666699417
1557.0	0.5372881666699417
1559.0	0.5372881666699417
1561.0	0.5372881666699417
1563.0	0.5372881666699417
1565.0	0.5372881666699417
1567.0	0.5372881666699417
1569.0	0.5372881666699417
1571.0	0.5372881666699417
1573.0	0.5372881666699417
1575.0	0.5372881666699417
1577.0	0.5372881666699417
1579.0	0.5372881666699417
1581.0	0.5372881666699417
1583.0	0.5372881666699417
1585.0	0.5372881666699417
1587.0	0.5372881666699417
1589.0	0.5372881666699417
1591.0	0.5372881666699417
1593.0	0.5372881666699417
1595.0	0.5372881666699417
1597.0	0.5372881666699417
1599.0	0.5372881666699417
1601.0	0.5372881666699417
1603.0	0.5372881666699417
1605.0	0.5372881666699417
1607.0	0.5372881666699417
1609.0	0.5372881666699417
1611.0	0.5372881666699417
1613.0	0.5372881666699417
1615.0	0.5372881666699417
1617.0	0.5372881666699417
1619.0	0.5372881666699417
1621.0	0.5372881666699417
1623.0	0.5372881666699417
1625.0	0.5372881666699417
1627.0	0.5372881666699417
1629.0	0.5372881666699417
1631.0	0.5372881666699417
1633.0	0.5372881666699417
1635.0	0.5372881666699417
1637.0	0.5372881666699417
1639.0	0.5372881666699417
1641.0	0.5372881666699417
1643.0	0.5372881666699417
1645.0	0.5372881666699417
1647.0	0.5372881666699417
1649.0	0.5372881666699417
1651.0	0.5372881666699417
1653.0	0.5372881666699417
1655.0	0.5372881666699417
1657.0	0.5372881666699417
1659.0	0.5372881666699417
1661.0	0.5372881666699417
1663.0	0.5372881666699417
1665.0	0.5372881666699417
1667.0	0.5372881666699417
1669.0	0.5372881666699417
1671.0	0.5372881666699417
1673.0	0.5372881666699417
1675.0	0.5372881666699417
1677.0	0.5372881666699417
1679.0	0.5372881666699417
1681.0	0.5372881666699417
1683.0	0.5372881666699417
1685.0	0.5372881666699417
1687.0	0.5372881666699417
1689.0	0.5372881666699417
1691.0	0.5372881666699417
1693.0	0.5372881666699417
1695.0	0.5372881666699417
1697.0	0.5372881666699417
1699.0	0.5372881666699417
1701.0	0.5372881666699417
1703.0	0.5372881666699417
1705.0	0.5372881666699417
1707.0	0.5372881666699417
1709.0	0.5372881666699417
1711.0	0.5372881666699417
1713.0	0.5372881666699417
1715.0	0.5372881666699417
1717.0	0.5372881666699417
1719.0	0.5372881666699417
1721.0	0.5372881666699417
1723.0	0.5372881666699417
1725.0	0.5372881666699417
1727.0	0.5372881666699417
1729.0	0.5372881666699417
1731.0	0.5372881666699417
1733.0	0.5372881666699417
1735.0	0.5372881666699417
1737.0	0.5372881666699417
1739.0	0.5372881666699417
1741.0	0.5372881666699417
1743.0	0.5372881666699417
1745.0	0.5372881666699417
1747.0	0.5372881666699417
1749.0	0.5372881666699417
1751.0	0.5372881666699417
1753.0	0.5372881666699417
1755.0	0.5372881666699417
1757.0	0.5372881666699417
1759.0	0.5372881666699417
1761.0	0.5372881666699417
1763.0	0.5372881666699417
1765.0	0.5372881666699417
1767.0	0.5372881666699417
1769.0	0.5372881666699417
1771.0	0.5372881666699417
1773.0	0.5372881666699417
1775.0	0.5372881666699417
1777.0	0.5372881666699417
1779.0	0.5372881666699417
1781.0	0.5372881666699417
1783.0	0.5372881666699417
1785.0	0.5372881666699417
1787.0	0.5372881666699417
1789.0	0.5372881666699417
1791.0	0.5372881666699417
1793.0	0.5372881666699417
1795.0	0.5372881666699417
1797.0	0.5372881666699417
1799.0	0.5372881666699417
1801.0	0.5372881666699417
1803.0	0.5372881666699417
1805.0	0.5372881666699417
1807.0	0.5372881666699417
1809.0	0.5372881666699417
1811.0	0.5372881666699417
1813.0	0.5372881666699417
1815.0	0.5372881666699417
1817.0	0.5372881666699417
1819.0	0.5372881666699417
1821.0	0.5372881666699417
1823.0	0.5372881666699417
1825.0	0.5372881666699417
1827.0	0.5372881666699417
1829.0	0.5372881666699417
1831.0	0.5372881666699417
1833.0	0.5372881666699417
1835.0	0.5372881666699417
1837.0	0.5372881666699417
1839.0	0.5372881666699417
1841.0	0.5372881666699417
1843.0	0.5372881666699417
1845.0	0.5372881666699417
1847.0	0.5372881666699417
1849.0	0.5372881666699417
1851.0	0.5372881666699417
1853.0	0.5372881666699417
1855.0	0.5372881666699417
1857.0	0.5372881666699417
1859.0	0.5372881666699417
1861.0	0.5372881666699417
1863.0	0.5372881666699417
1865.0	0.5372881666699417
1867.0	0.5372881666699417
1869.0	0.5372881666699417
1871.0	0.5372881666699417
1873.0	0.5372881666699417
1875.0	0.5372881666699417
1877.0	0.5372881666699417
1879.0	0.5372881666699417
1881.0	0.5372881666699417
1883.0	0.5372881666699417
1885.0	0.5372881666699417
1887.0	0.5372881666699417
1889.0	0.5372881666699417
1891.0	0.5372881666699417
1893.0	0.5372881666699417
1895.0	0.5372881666699417
1897.0	0.5372881666699417
1899.0	0.5372881666699417
1901.0	0.5372881666699417
1903.0	0.5372881666699417
1905.0	0.5372881666699417
1907.0	0.5372881666699417
1909.0	0.5372881666699417
1911.0	0.5372881666699417
1913.0	0.5372881666699417
1915.0	0.5372881666699417
1917.0	0.5372881666699417
1919.0	0.5372881666699417
1921.0	0.5372881666699417
1923.0	0.5372881666699417
1925.0	0.5372881666699417
1927.0	0.5372881666699417
1929.0	0.5372881666699417
1931.0	0.5372881666699417
1933.0	0.5372881666699417
1935.0	0.5372881666699417
1937.0	0.5372881666699417
1939.0	0.5372881666699417
1941.0	0.5372881666699417
1943.0	0.5372881666699417
1945.0	0.5372881666699417
1947.0	0.5372881666699417
1949.0	0.5372881666699417
1951.0	0.5372881666699417
1953.0	0.5372881666699417
1955.0	0.5372881666699417
1957.0	0.5372881666699417
1959.0	0.5372881666699417
1961.0	0.5372881666699417
1963.0	0.5372881666699417
1965.0	0.5372881666699417
1967.0	0.5372881666699417
1969.0	0.5372881666699417
1971.0	0.5372881666699417
1973.0	0.5372881666699417
1975.0	0.5372881666699417
1977.0	0.5372881666699417
1979.0	0.5372881666699417
1981.0	0.5372881666699417
1983.0	0.5372881666699417
1985.0	0.5372881666699417
1987.0	0.5372881666699417
1989.0	0.5372881666699417
1991.0	0.5372881666699417
1993.0	0.5372881666699417
1995.0	0.5372881666699417
1997.0	0.5372881666699417
1999.0	0.5372881666699417
2001.0	0.5372881666699417


==> TeX/Tikz/plot_data/logreg/gam/PGM_bt-1_8124_113_1_1.txt <==
3.0	0.34251450341932216
5.0	0.34251450341932216
7.0	0.34251450341932216
9.0	0.34251450341932216
11.0	0.34251450341932216
13.0	0.34251450341932216
15.0	0.34251450341932216
17.0	0.34251450341932216
19.0	0.34251450341932216
21.0	0.34251450341932216
23.0	0.34251450341932216
25.0	0.34251450341932216
27.0	0.34251450341932216
29.0	0.34251450341932216
31.0	0.34251450341932216
33.0	0.34251450341932216
35.0	0.34251450341932216
37.0	0.34251450341932216
39.0	0.34251450341932216
41.0	0.34251450341932216
43.0	0.34251450341932216
45.0	0.34251450341932216
47.0	0.34251450341932216
49.0	0.34251450341932216
51.0	0.34251450341932216
53.0	0.34251450341932216
55.0	0.34251450341932216
57.0	0.34251450341932216
59.0	0.34251450341932216
61.0	0.34251450341932216
63.0	0.34251450341932216
65.0	0.34251450341932216
67.0	0.34251450341932216
69.0	0.34251450341932216
71.0	0.34251450341932216
73.0	0.34251450341932216
75.0	0.34251450341932216
77.0	0.34251450341932216
79.0	0.34251450341932216
81.0	0.34251450341932216
83.0	0.34251450341932216
85.0	0.34251450341932216
87.0	0.34251450341932216
89.0	0.34251450341932216
91.0	0.34251450341932216
93.0	0.34251450341932216
95.0	0.34251450341932216
97.0	0.34251450341932216
99.0	0.34251450341932216
101.0	0.34251450341932216
103.0	0.34251450341932216
105.0	0.34251450341932216
107.0	0.34251450341932216
109.0	0.34251450341932216
111.0	0.34251450341932216
113.0	0.34251450341932216
115.0	0.34251450341932216
117.0	0.34251450341932216
119.0	0.34251450341932216
121.0	0.34251450341932216
123.0	0.34251450341932216
125.0	0.34251450341932216
127.0	0.34251450341932216
129.0	0.34251450341932216
131.0	0.34251450341932216
133.0	0.34251450341932216
135.0	0.34251450341932216
137.0	0.34251450341932216
139.0	0.34251450341932216
141.0	0.34251450341932216
143.0	0.34251450341932216
145.0	0.34251450341932216
147.0	0.34251450341932216
149.0	0.34251450341932216
151.0	0.34251450341932216
153.0	0.34251450341932216
155.0	0.34251450341932216
157.0	0.34251450341932216
159.0	0.34251450341932216
161.0	0.34251450341932216
163.0	0.34251450341932216
165.0	0.34251450341932216
167.0	0.34251450341932216
169.0	0.34251450341932216
171.0	0.34251450341932216
173.0	0.34251450341932216
175.0	0.34251450341932216
177.0	0.34251450341932216
179.0	0.34251450341932216
181.0	0.34251450341932216
183.0	0.34251450341932216
185.0	0.34251450341932216
187.0	0.34251450341932216
189.0	0.34251450341932216
191.0	0.34251450341932216
193.0	0.34251450341932216
195.0	0.34251450341932216
197.0	0.34251450341932216
199.0	0.34251450341932216
201.0	0.34251450341932216
203.0	0.34251450341932216
205.0	0.34251450341932216
207.0	0.34251450341932216
209.0	0.34251450341932216
211.0	0.34251450341932216
213.0	0.34251450341932216
215.0	0.34251450341932216
217.0	0.34251450341932216
219.0	0.34251450341932216
221.0	0.34251450341932216
223.0	0.34251450341932216
225.0	0.34251450341932216
227.0	0.34251450341932216
229.0	0.34251450341932216
231.0	0.34251450341932216
233.0	0.34251450341932216
235.0	0.34251450341932216
237.0	0.34251450341932216
239.0	0.34251450341932216
241.0	0.34251450341932216
243.0	0.34251450341932216
245.0	0.34251450341932216
247.0	0.34251450341932216
249.0	0.34251450341932216
251.0	0.34251450341932216
253.0	0.34251450341932216
255.0	0.34251450341932216
257.0	0.34251450341932216
259.0	0.34251450341932216
261.0	0.34251450341932216
263.0	0.34251450341932216
265.0	0.34251450341932216
267.0	0.34251450341932216
269.0	0.34251450341932216
271.0	0.34251450341932216
273.0	0.34251450341932216
275.0	0.34251450341932216
277.0	0.34251450341932216
279.0	0.34251450341932216
281.0	0.34251450341932216
283.0	0.34251450341932216
285.0	0.34251450341932216
287.0	0.34251450341932216
289.0	0.34251450341932216
291.0	0.34251450341932216
293.0	0.34251450341932216
295.0	0.34251450341932216
297.0	0.34251450341932216
299.0	0.34251450341932216
301.0	0.34251450341932216
303.0	0.34251450341932216
305.0	0.34251450341932216
307.0	0.34251450341932216
309.0	0.34251450341932216
311.0	0.34251450341932216
313.0	0.34251450341932216
315.0	0.34251450341932216
317.0	0.34251450341932216
319.0	0.34251450341932216
321.0	0.34251450341932216
323.0	0.34251450341932216
325.0	0.34251450341932216
327.0	0.34251450341932216
329.0	0.34251450341932216
331.0	0.34251450341932216
333.0	0.34251450341932216
335.0	0.34251450341932216
337.0	0.34251450341932216
339.0	0.34251450341932216
341.0	0.34251450341932216
343.0	0.34251450341932216
345.0	0.34251450341932216
347.0	0.34251450341932216
349.0	0.34251450341932216
351.0	0.34251450341932216
353.0	0.34251450341932216
355.0	0.34251450341932216
357.0	0.34251450341932216
359.0	0.34251450341932216
361.0	0.34251450341932216
363.0	0.34251450341932216
365.0	0.34251450341932216
367.0	0.34251450341932216
369.0	0.34251450341932216
371.0	0.34251450341932216
373.0	0.34251450341932216
375.0	0.34251450341932216
377.0	0.34251450341932216
379.0	0.34251450341932216
381.0	0.34251450341932216
383.0	0.34251450341932216
385.0	0.34251450341932216
387.0	0.34251450341932216
389.0	0.34251450341932216
391.0	0.34251450341932216
393.0	0.34251450341932216
395.0	0.34251450341932216
397.0	0.34251450341932216
399.0	0.34251450341932216
401.0	0.34251450341932216
403.0	0.34251450341932216
405.0	0.34251450341932216
407.0	0.34251450341932216
409.0	0.34251450341932216
411.0	0.34251450341932216
413.0	0.34251450341932216
415.0	0.34251450341932216
417.0	0.34251450341932216
419.0	0.34251450341932216
421.0	0.34251450341932216
423.0	0.34251450341932216
425.0	0.34251450341932216
427.0	0.34251450341932216
429.0	0.34251450341932216
431.0	0.34251450341932216
433.0	0.34251450341932216
435.0	0.34251450341932216
437.0	0.34251450341932216
439.0	0.34251450341932216
441.0	0.34251450341932216
443.0	0.34251450341932216
445.0	0.34251450341932216
447.0	0.34251450341932216
449.0	0.34251450341932216
451.0	0.34251450341932216
453.0	0.34251450341932216
455.0	0.34251450341932216
457.0	0.34251450341932216
459.0	0.34251450341932216
461.0	0.34251450341932216
463.0	0.34251450341932216
465.0	0.34251450341932216
467.0	0.34251450341932216
469.0	0.34251450341932216
471.0	0.34251450341932216
473.0	0.34251450341932216
475.0	0.34251450341932216
477.0	0.34251450341932216
479.0	0.34251450341932216
481.0	0.34251450341932216
483.0	0.34251450341932216
485.0	0.34251450341932216
487.0	0.34251450341932216
489.0	0.34251450341932216
491.0	0.34251450341932216
493.0	0.34251450341932216
495.0	0.34251450341932216
497.0	0.34251450341932216
499.0	0.34251450341932216
501.0	0.34251450341932216
503.0	0.34251450341932216
505.0	0.34251450341932216
507.0	0.34251450341932216
509.0	0.34251450341932216
511.0	0.34251450341932216
513.0	0.34251450341932216
515.0	0.34251450341932216
517.0	0.34251450341932216
519.0	0.34251450341932216
521.0	0.34251450341932216
523.0	0.34251450341932216
525.0	0.34251450341932216
527.0	0.34251450341932216
529.0	0.34251450341932216
531.0	0.34251450341932216
533.0	0.34251450341932216
535.0	0.34251450341932216
537.0	0.34251450341932216
539.0	0.34251450341932216
541.0	0.34251450341932216
543.0	0.34251450341932216
545.0	0.34251450341932216
547.0	0.34251450341932216
549.0	0.34251450341932216
551.0	0.34251450341932216
553.0	0.34251450341932216
555.0	0.34251450341932216
557.0	0.34251450341932216
559.0	0.34251450341932216
561.0	0.34251450341932216
563.0	0.34251450341932216
565.0	0.34251450341932216
567.0	0.34251450341932216
569.0	0.34251450341932216
571.0	0.34251450341932216
573.0	0.34251450341932216
575.0	0.34251450341932216
577.0	0.34251450341932216
579.0	0.34251450341932216
581.0	0.34251450341932216
583.0	0.34251450341932216
585.0	0.34251450341932216
587.0	0.34251450341932216
589.0	0.34251450341932216
591.0	0.34251450341932216
593.0	0.34251450341932216
595.0	0.34251450341932216
597.0	0.34251450341932216
599.0	0.34251450341932216
601.0	0.34251450341932216
603.0	0.34251450341932216
605.0	0.34251450341932216
607.0	0.34251450341932216
609.0	0.34251450341932216
611.0	0.34251450341932216
613.0	0.34251450341932216
615.0	0.34251450341932216
617.0	0.34251450341932216
619.0	0.34251450341932216
621.0	0.34251450341932216
623.0	0.34251450341932216
625.0	0.34251450341932216
627.0	0.34251450341932216
629.0	0.34251450341932216
631.0	0.34251450341932216
633.0	0.34251450341932216
635.0	0.34251450341932216
637.0	0.34251450341932216
639.0	0.34251450341932216
641.0	0.34251450341932216
643.0	0.34251450341932216
645.0	0.34251450341932216
647.0	0.34251450341932216
649.0	0.34251450341932216
651.0	0.34251450341932216
653.0	0.34251450341932216
655.0	0.34251450341932216
657.0	0.34251450341932216
659.0	0.34251450341932216
661.0	0.34251450341932216
663.0	0.34251450341932216
665.0	0.34251450341932216
667.0	0.34251450341932216
669.0	0.34251450341932216
671.0	0.34251450341932216
673.0	0.34251450341932216
675.0	0.34251450341932216
677.0	0.34251450341932216
679.0	0.34251450341932216
681.0	0.34251450341932216
683.0	0.34251450341932216
685.0	0.34251450341932216
687.0	0.34251450341932216
689.0	0.34251450341932216
691.0	0.34251450341932216
693.0	0.34251450341932216
695.0	0.34251450341932216
697.0	0.34251450341932216
699.0	0.34251450341932216
701.0	0.34251450341932216
703.0	0.34251450341932216
705.0	0.34251450341932216
707.0	0.34251450341932216
709.0	0.34251450341932216
711.0	0.34251450341932216
713.0	0.34251450341932216
715.0	0.34251450341932216
717.0	0.34251450341932216
719.0	0.34251450341932216
721.0	0.34251450341932216
723.0	0.34251450341932216
725.0	0.34251450341932216
727.0	0.34251450341932216
729.0	0.34251450341932216
731.0	0.34251450341932216
733.0	0.34251450341932216
735.0	0.34251450341932216
737.0	0.34251450341932216
739.0	0.34251450341932216
741.0	0.34251450341932216
743.0	0.34251450341932216
745.0	0.34251450341932216
747.0	0.34251450341932216
749.0	0.34251450341932216
751.0	0.34251450341932216
753.0	0.34251450341932216
755.0	0.34251450341932216
757.0	0.34251450341932216
759.0	0.34251450341932216
761.0	0.34251450341932216
763.0	0.34251450341932216
765.0	0.34251450341932216
767.0	0.34251450341932216
769.0	0.34251450341932216
771.0	0.34251450341932216
773.0	0.34251450341932216
775.0	0.34251450341932216
777.0	0.34251450341932216
779.0	0.34251450341932216
781.0	0.34251450341932216
783.0	0.34251450341932216
785.0	0.34251450341932216
787.0	0.34251450341932216
789.0	0.34251450341932216
791.0	0.34251450341932216
793.0	0.34251450341932216
795.0	0.34251450341932216
797.0	0.34251450341932216
799.0	0.34251450341932216
801.0	0.34251450341932216
803.0	0.34251450341932216
805.0	0.34251450341932216
807.0	0.34251450341932216
809.0	0.34251450341932216
811.0	0.34251450341932216
813.0	0.34251450341932216
815.0	0.34251450341932216
817.0	0.34251450341932216
819.0	0.34251450341932216
821.0	0.34251450341932216
823.0	0.34251450341932216
825.0	0.34251450341932216
827.0	0.34251450341932216
829.0	0.34251450341932216
831.0	0.34251450341932216
833.0	0.34251450341932216
835.0	0.34251450341932216
837.0	0.34251450341932216
839.0	0.34251450341932216
841.0	0.34251450341932216
843.0	0.34251450341932216
845.0	0.34251450341932216
847.0	0.34251450341932216
849.0	0.34251450341932216
851.0	0.34251450341932216
853.0	0.34251450341932216
855.0	0.34251450341932216
857.0	0.34251450341932216
859.0	0.34251450341932216
861.0	0.34251450341932216
863.0	0.34251450341932216
865.0	0.34251450341932216
867.0	0.34251450341932216
869.0	0.34251450341932216
871.0	0.34251450341932216
873.0	0.34251450341932216
875.0	0.34251450341932216
877.0	0.34251450341932216
879.0	0.34251450341932216
881.0	0.34251450341932216
883.0	0.34251450341932216
885.0	0.34251450341932216
887.0	0.34251450341932216
889.0	0.34251450341932216
891.0	0.34251450341932216
893.0	0.34251450341932216
895.0	0.34251450341932216
897.0	0.34251450341932216
899.0	0.34251450341932216
901.0	0.34251450341932216
903.0	0.34251450341932216
905.0	0.34251450341932216
907.0	0.34251450341932216
909.0	0.34251450341932216
911.0	0.34251450341932216
913.0	0.34251450341932216
915.0	0.34251450341932216
917.0	0.34251450341932216
919.0	0.34251450341932216
921.0	0.34251450341932216
923.0	0.34251450341932216
925.0	0.34251450341932216
927.0	0.34251450341932216
929.0	0.34251450341932216
931.0	0.34251450341932216
933.0	0.34251450341932216
935.0	0.34251450341932216
937.0	0.34251450341932216
939.0	0.34251450341932216
941.0	0.34251450341932216
943.0	0.34251450341932216
945.0	0.34251450341932216
947.0	0.34251450341932216
949.0	0.34251450341932216
951.0	0.34251450341932216
953.0	0.34251450341932216
955.0	0.34251450341932216
957.0	0.34251450341932216
959.0	0.34251450341932216
961.0	0.34251450341932216
963.0	0.34251450341932216
965.0	0.34251450341932216
967.0	0.34251450341932216
969.0	0.34251450341932216
971.0	0.34251450341932216
973.0	0.34251450341932216
975.0	0.34251450341932216
977.0	0.34251450341932216
979.0	0.34251450341932216
981.0	0.34251450341932216
983.0	0.34251450341932216
985.0	0.34251450341932216
987.0	0.34251450341932216
989.0	0.34251450341932216
991.0	0.34251450341932216
993.0	0.34251450341932216
995.0	0.34251450341932216
997.0	0.34251450341932216
999.0	0.34251450341932216
1001.0	0.34251450341932216
1003.0	0.34251450341932216
1005.0	0.34251450341932216
1007.0	0.34251450341932216
1009.0	0.34251450341932216
1011.0	0.34251450341932216
1013.0	0.34251450341932216
1015.0	0.34251450341932216
1017.0	0.34251450341932216
1019.0	0.34251450341932216
1021.0	0.34251450341932216
1023.0	0.34251450341932216
1025.0	0.34251450341932216
1027.0	0.34251450341932216
1029.0	0.34251450341932216
1031.0	0.34251450341932216
1033.0	0.34251450341932216
1035.0	0.34251450341932216
1037.0	0.34251450341932216
1039.0	0.34251450341932216
1041.0	0.34251450341932216
1043.0	0.34251450341932216
1045.0	0.34251450341932216
1047.0	0.34251450341932216
1049.0	0.34251450341932216
1051.0	0.34251450341932216
1053.0	0.34251450341932216
1055.0	0.34251450341932216
1057.0	0.34251450341932216
1059.0	0.34251450341932216
1061.0	0.34251450341932216
1063.0	0.34251450341932216
1065.0	0.34251450341932216
1067.0	0.34251450341932216
1069.0	0.34251450341932216
1071.0	0.34251450341932216
1073.0	0.34251450341932216
1075.0	0.34251450341932216
1077.0	0.34251450341932216
1079.0	0.34251450341932216
1081.0	0.34251450341932216
1083.0	0.34251450341932216
1085.0	0.34251450341932216
1087.0	0.34251450341932216
1089.0	0.34251450341932216
1091.0	0.34251450341932216
1093.0	0.34251450341932216
1095.0	0.34251450341932216
1097.0	0.34251450341932216
1099.0	0.34251450341932216
1101.0	0.34251450341932216
1103.0	0.34251450341932216
1105.0	0.34251450341932216
1107.0	0.34251450341932216
1109.0	0.34251450341932216
1111.0	0.34251450341932216
1113.0	0.34251450341932216
1115.0	0.34251450341932216
1117.0	0.34251450341932216
1119.0	0.34251450341932216
1121.0	0.34251450341932216
1123.0	0.34251450341932216
1125.0	0.34251450341932216
1127.0	0.34251450341932216
1129.0	0.34251450341932216
1131.0	0.34251450341932216
1133.0	0.34251450341932216
1135.0	0.34251450341932216
1137.0	0.34251450341932216
1139.0	0.34251450341932216
1141.0	0.34251450341932216
1143.0	0.34251450341932216
1145.0	0.34251450341932216
1147.0	0.34251450341932216
1149.0	0.34251450341932216
1151.0	0.34251450341932216
1153.0	0.34251450341932216
1155.0	0.34251450341932216
1157.0	0.34251450341932216
1159.0	0.34251450341932216
1161.0	0.34251450341932216
1163.0	0.34251450341932216
1165.0	0.34251450341932216
1167.0	0.34251450341932216
1169.0	0.34251450341932216
1171.0	0.34251450341932216
1173.0	0.34251450341932216
1175.0	0.34251450341932216
1177.0	0.34251450341932216
1179.0	0.34251450341932216
1181.0	0.34251450341932216
1183.0	0.34251450341932216
1185.0	0.34251450341932216
1187.0	0.34251450341932216
1189.0	0.34251450341932216
1191.0	0.34251450341932216
1193.0	0.34251450341932216
1195.0	0.34251450341932216
1197.0	0.34251450341932216
1199.0	0.34251450341932216
1201.0	0.34251450341932216
1203.0	0.34251450341932216
1205.0	0.34251450341932216
1207.0	0.34251450341932216
1209.0	0.34251450341932216
1211.0	0.34251450341932216
1213.0	0.34251450341932216
1215.0	0.34251450341932216
1217.0	0.34251450341932216
1219.0	0.34251450341932216
1221.0	0.34251450341932216
1223.0	0.34251450341932216
1225.0	0.34251450341932216
1227.0	0.34251450341932216
1229.0	0.34251450341932216
1231.0	0.34251450341932216
1233.0	0.34251450341932216
1235.0	0.34251450341932216
1237.0	0.34251450341932216
1239.0	0.34251450341932216
1241.0	0.34251450341932216
1243.0	0.34251450341932216
1245.0	0.34251450341932216
1247.0	0.34251450341932216
1249.0	0.34251450341932216
1251.0	0.34251450341932216
1253.0	0.34251450341932216
1255.0	0.34251450341932216
1257.0	0.34251450341932216
1259.0	0.34251450341932216
1261.0	0.34251450341932216
1263.0	0.34251450341932216
1265.0	0.34251450341932216
1267.0	0.34251450341932216
1269.0	0.34251450341932216
1271.0	0.34251450341932216
1273.0	0.34251450341932216
1275.0	0.34251450341932216
1277.0	0.34251450341932216
1279.0	0.34251450341932216
1281.0	0.34251450341932216
1283.0	0.34251450341932216
1285.0	0.34251450341932216
1287.0	0.34251450341932216
1289.0	0.34251450341932216
1291.0	0.34251450341932216
1293.0	0.34251450341932216
1295.0	0.34251450341932216
1297.0	0.34251450341932216
1299.0	0.34251450341932216
1301.0	0.34251450341932216
1303.0	0.34251450341932216
1305.0	0.34251450341932216
1307.0	0.34251450341932216
1309.0	0.34251450341932216
1311.0	0.34251450341932216
1313.0	0.34251450341932216
1315.0	0.34251450341932216
1317.0	0.34251450341932216
1319.0	0.34251450341932216
1321.0	0.34251450341932216
1323.0	0.34251450341932216
1325.0	0.34251450341932216
1327.0	0.34251450341932216
1329.0	0.34251450341932216
1331.0	0.34251450341932216
1333.0	0.34251450341932216
1335.0	0.34251450341932216
1337.0	0.34251450341932216
1339.0	0.34251450341932216
1341.0	0.34251450341932216
1343.0	0.34251450341932216
1345.0	0.34251450341932216
1347.0	0.34251450341932216
1349.0	0.34251450341932216
1351.0	0.34251450341932216
1353.0	0.34251450341932216
1355.0	0.34251450341932216
1357.0	0.34251450341932216
1359.0	0.34251450341932216
1361.0	0.34251450341932216
1363.0	0.34251450341932216
1365.0	0.34251450341932216
1367.0	0.34251450341932216
1369.0	0.34251450341932216
1371.0	0.34251450341932216
1373.0	0.34251450341932216
1375.0	0.34251450341932216
1377.0	0.34251450341932216
1379.0	0.34251450341932216
1381.0	0.34251450341932216
1383.0	0.34251450341932216
1385.0	0.34251450341932216
1387.0	0.34251450341932216
1389.0	0.34251450341932216
1391.0	0.34251450341932216
1393.0	0.34251450341932216
1395.0	0.34251450341932216
1397.0	0.34251450341932216
1399.0	0.34251450341932216
1401.0	0.34251450341932216
1403.0	0.34251450341932216
1405.0	0.34251450341932216
1407.0	0.34251450341932216
1409.0	0.34251450341932216
1411.0	0.34251450341932216
1413.0	0.34251450341932216
1415.0	0.34251450341932216
1417.0	0.34251450341932216
1419.0	0.34251450341932216
1421.0	0.34251450341932216
1423.0	0.34251450341932216
1425.0	0.34251450341932216
1427.0	0.34251450341932216
1429.0	0.34251450341932216
1431.0	0.34251450341932216
1433.0	0.34251450341932216
1435.0	0.34251450341932216
1437.0	0.34251450341932216
1439.0	0.34251450341932216
1441.0	0.34251450341932216
1443.0	0.34251450341932216
1445.0	0.34251450341932216
1447.0	0.34251450341932216
1449.0	0.34251450341932216
1451.0	0.34251450341932216
1453.0	0.34251450341932216
1455.0	0.34251450341932216
1457.0	0.34251450341932216
1459.0	0.34251450341932216
1461.0	0.34251450341932216
1463.0	0.34251450341932216
1465.0	0.34251450341932216
1467.0	0.34251450341932216
1469.0	0.34251450341932216
1471.0	0.34251450341932216
1473.0	0.34251450341932216
1475.0	0.34251450341932216
1477.0	0.34251450341932216
1479.0	0.34251450341932216
1481.0	0.34251450341932216
1483.0	0.34251450341932216
1485.0	0.34251450341932216
1487.0	0.34251450341932216
1489.0	0.34251450341932216
1491.0	0.34251450341932216
1493.0	0.34251450341932216
1495.0	0.34251450341932216
1497.0	0.34251450341932216
1499.0	0.34251450341932216
1501.0	0.34251450341932216
1503.0	0.34251450341932216
1505.0	0.34251450341932216
1507.0	0.34251450341932216
1509.0	0.34251450341932216
1511.0	0.34251450341932216
1513.0	0.34251450341932216
1515.0	0.34251450341932216
1517.0	0.34251450341932216
1519.0	0.34251450341932216
1521.0	0.34251450341932216
1523.0	0.34251450341932216
1525.0	0.34251450341932216
1527.0	0.34251450341932216
1529.0	0.34251450341932216
1531.0	0.34251450341932216
1533.0	0.34251450341932216
1535.0	0.34251450341932216
1537.0	0.34251450341932216
1539.0	0.34251450341932216
1541.0	0.34251450341932216
1543.0	0.34251450341932216
1545.0	0.34251450341932216
1547.0	0.34251450341932216
1549.0	0.34251450341932216
1551.0	0.34251450341932216
1553.0	0.34251450341932216
1555.0	0.34251450341932216
1557.0	0.34251450341932216
1559.0	0.34251450341932216
1561.0	0.34251450341932216
1563.0	0.34251450341932216
1565.0	0.34251450341932216
1567.0	0.34251450341932216
1569.0	0.34251450341932216
1571.0	0.34251450341932216
1573.0	0.34251450341932216
1575.0	0.34251450341932216
1577.0	0.34251450341932216
1579.0	0.34251450341932216
1581.0	0.34251450341932216
1583.0	0.34251450341932216
1585.0	0.34251450341932216
1587.0	0.34251450341932216
1589.0	0.34251450341932216
1591.0	0.34251450341932216
1593.0	0.34251450341932216
1595.0	0.34251450341932216
1597.0	0.34251450341932216
1599.0	0.34251450341932216
1601.0	0.34251450341932216
1603.0	0.34251450341932216
1605.0	0.34251450341932216
1607.0	0.34251450341932216
1609.0	0.34251450341932216
1611.0	0.34251450341932216
1613.0	0.34251450341932216
1615.0	0.34251450341932216
1617.0	0.34251450341932216
1619.0	0.34251450341932216
1621.0	0.34251450341932216
1623.0	0.34251450341932216
1625.0	0.34251450341932216
1627.0	0.34251450341932216
1629.0	0.34251450341932216
1631.0	0.34251450341932216
1633.0	0.34251450341932216
1635.0	0.34251450341932216
1637.0	0.34251450341932216
1639.0	0.34251450341932216
1641.0	0.34251450341932216
1643.0	0.34251450341932216
1645.0	0.34251450341932216
1647.0	0.34251450341932216
1649.0	0.34251450341932216
1651.0	0.34251450341932216
1653.0	0.34251450341932216
1655.0	0.34251450341932216
1657.0	0.34251450341932216
1659.0	0.34251450341932216
1661.0	0.34251450341932216
1663.0	0.34251450341932216
1665.0	0.34251450341932216
1667.0	0.34251450341932216
1669.0	0.34251450341932216
1671.0	0.34251450341932216
1673.0	0.34251450341932216
1675.0	0.34251450341932216
1677.0	0.34251450341932216
1679.0	0.34251450341932216
1681.0	0.34251450341932216
1683.0	0.34251450341932216
1685.0	0.34251450341932216
1687.0	0.34251450341932216
1689.0	0.34251450341932216
1691.0	0.34251450341932216
1693.0	0.34251450341932216
1695.0	0.34251450341932216
1697.0	0.34251450341932216
1699.0	0.34251450341932216
1701.0	0.34251450341932216
1703.0	0.34251450341932216
1705.0	0.34251450341932216
1707.0	0.34251450341932216
1709.0	0.34251450341932216
1711.0	0.34251450341932216
1713.0	0.34251450341932216
1715.0	0.34251450341932216
1717.0	0.34251450341932216
1719.0	0.34251450341932216
1721.0	0.34251450341932216
1723.0	0.34251450341932216
1725.0	0.34251450341932216
1727.0	0.34251450341932216
1729.0	0.34251450341932216
1731.0	0.34251450341932216
1733.0	0.34251450341932216
1735.0	0.34251450341932216
1737.0	0.34251450341932216
1739.0	0.34251450341932216
1741.0	0.34251450341932216
1743.0	0.34251450341932216
1745.0	0.34251450341932216
1747.0	0.34251450341932216
1749.0	0.34251450341932216
1751.0	0.34251450341932216
1753.0	0.34251450341932216
1755.0	0.34251450341932216
1757.0	0.34251450341932216
1759.0	0.34251450341932216
1761.0	0.34251450341932216
1763.0	0.34251450341932216
1765.0	0.34251450341932216
1767.0	0.34251450341932216
1769.0	0.34251450341932216
1771.0	0.34251450341932216
1773.0	0.34251450341932216
1775.0	0.34251450341932216
1777.0	0.34251450341932216
1779.0	0.34251450341932216
1781.0	0.34251450341932216
1783.0	0.34251450341932216
1785.0	0.34251450341932216
1787.0	0.34251450341932216
1789.0	0.34251450341932216
1791.0	0.34251450341932216
1793.0	0.34251450341932216
1795.0	0.34251450341932216
1797.0	0.34251450341932216
1799.0	0.34251450341932216
1801.0	0.34251450341932216
1803.0	0.34251450341932216
1805.0	0.34251450341932216
1807.0	0.34251450341932216
1809.0	0.34251450341932216
1811.0	0.34251450341932216
1813.0	0.34251450341932216
1815.0	0.34251450341932216
1817.0	0.34251450341932216
1819.0	0.34251450341932216
1821.0	0.34251450341932216
1823.0	0.34251450341932216
1825.0	0.34251450341932216
1827.0	0.34251450341932216
1829.0	0.34251450341932216
1831.0	0.34251450341932216
1833.0	0.34251450341932216
1835.0	0.34251450341932216
1837.0	0.34251450341932216
1839.0	0.34251450341932216
1841.0	0.34251450341932216
1843.0	0.34251450341932216
1845.0	0.34251450341932216
1847.0	0.34251450341932216
1849.0	0.34251450341932216
1851.0	0.34251450341932216
1853.0	0.34251450341932216
1855.0	0.34251450341932216
1857.0	0.34251450341932216
1859.0	0.34251450341932216
1861.0	0.34251450341932216
1863.0	0.34251450341932216
1865.0	0.34251450341932216
1867.0	0.34251450341932216
1869.0	0.34251450341932216
1871.0	0.34251450341932216
1873.0	0.34251450341932216
1875.0	0.34251450341932216
1877.0	0.34251450341932216
1879.0	0.34251450341932216
1881.0	0.34251450341932216
1883.0	0.34251450341932216
1885.0	0.34251450341932216
1887.0	0.34251450341932216
1889.0	0.34251450341932216
1891.0	0.34251450341932216
1893.0	0.34251450341932216
1895.0	0.34251450341932216
1897.0	0.34251450341932216
1899.0	0.34251450341932216
1901.0	0.34251450341932216
1903.0	0.34251450341932216
1905.0	0.34251450341932216
1907.0	0.34251450341932216
1909.0	0.34251450341932216
1911.0	0.34251450341932216
1913.0	0.34251450341932216
1915.0	0.34251450341932216
1917.0	0.34251450341932216
1919.0	0.34251450341932216
1921.0	0.34251450341932216
1923.0	0.34251450341932216
1925.0	0.34251450341932216
1927.0	0.34251450341932216
1929.0	0.34251450341932216
1931.0	0.34251450341932216
1933.0	0.34251450341932216
1935.0	0.34251450341932216
1937.0	0.34251450341932216
1939.0	0.34251450341932216
1941.0	0.34251450341932216
1943.0	0.34251450341932216
1945.0	0.34251450341932216
1947.0	0.34251450341932216
1949.0	0.34251450341932216
1951.0	0.34251450341932216
1953.0	0.34251450341932216
1955.0	0.34251450341932216
1957.0	0.34251450341932216
1959.0	0.34251450341932216
1961.0	0.34251450341932216
1963.0	0.34251450341932216
1965.0	0.34251450341932216
1967.0	0.34251450341932216
1969.0	0.34251450341932216
1971.0	0.34251450341932216
1973.0	0.34251450341932216
1975.0	0.34251450341932216
1977.0	0.34251450341932216
1979.0	0.34251450341932216
1981.0	0.34251450341932216
1983.0	0.34251450341932216
1985.0	0.34251450341932216
1987.0	0.34251450341932216
1989.0	0.34251450341932216
1991.0	0.34251450341932216
1993.0	0.34251450341932216
1995.0	0.34251450341932216
1997.0	0.34251450341932216
1999.0	0.34251450341932216
2001.0	0.34251450341932216


==> TeX/Tikz/plot_data/logreg/gam/PGM_bt-2_11055_69_1_1.txt <==
3.0	4.8590593060596525
5.0	9.718118612119305
9.0	4.8590593060596525
11.0	9.718118612119305
14.0	9.718118612119305
16.0	19.43623722423861
20.0	9.718118612119305
22.0	19.43623722423861
27.0	4.8590593060596525
29.0	9.718118612119305
31.0	19.43623722423861
33.0	38.87247444847722
35.0	77.74494889695444
38.0	77.74494889695444
45.0	4.8590593060596525
47.0	9.718118612119305
49.0	19.43623722423861
51.0	38.87247444847722
53.0	77.74494889695444
60.0	4.8590593060596525
62.0	9.718118612119305
64.0	19.43623722423861
66.0	38.87247444847722
68.0	77.74494889695444
75.0	4.8590593060596525
77.0	9.718118612119305
79.0	19.43623722423861
81.0	38.87247444847722
83.0	77.74494889695444
90.0	4.8590593060596525
92.0	9.718118612119305
94.0	19.43623722423861
96.0	38.87247444847722
98.0	77.74494889695444
105.0	4.8590593060596525
107.0	9.718118612119305
109.0	19.43623722423861
112.0	19.43623722423861
117.0	4.8590593060596525
119.0	9.718118612119305
121.0	19.43623722423861
123.0	38.87247444847722
129.0	4.8590593060596525
131.0	9.718118612119305
133.0	19.43623722423861
136.0	19.43623722423861
141.0	4.8590593060596525
143.0	9.718118612119305
145.0	19.43623722423861
147.0	38.87247444847722
153.0	4.8590593060596525
155.0	9.718118612119305
157.0	19.43623722423861
160.0	19.43623722423861
164.0	9.718118612119305
167.0	9.718118612119305
169.0	19.43623722423861
174.0	4.8590593060596525
176.0	9.718118612119305
178.0	19.43623722423861
180.0	38.87247444847722
186.0	4.8590593060596525
188.0	9.718118612119305
190.0	19.43623722423861
193.0	19.43623722423861
198.0	4.8590593060596525
200.0	9.718118612119305
202.0	19.43623722423861
204.0	38.87247444847722
210.0	4.8590593060596525
212.0	9.718118612119305
214.0	19.43623722423861
217.0	19.43623722423861
222.0	4.8590593060596525
224.0	9.718118612119305
226.0	19.43623722423861
228.0	38.87247444847722
234.0	4.8590593060596525
236.0	9.718118612119305
238.0	19.43623722423861
241.0	19.43623722423861
245.0	9.718118612119305
248.0	9.718118612119305
250.0	19.43623722423861
255.0	4.8590593060596525
257.0	9.718118612119305
259.0	19.43623722423861
261.0	38.87247444847722
267.0	4.8590593060596525
269.0	9.718118612119305
271.0	19.43623722423861
274.0	19.43623722423861
279.0	4.8590593060596525
281.0	9.718118612119305
283.0	19.43623722423861
285.0	38.87247444847722
291.0	4.8590593060596525
293.0	9.718118612119305
295.0	19.43623722423861
298.0	19.43623722423861
303.0	4.8590593060596525
305.0	9.718118612119305
307.0	19.43623722423861
309.0	38.87247444847722
315.0	4.8590593060596525
317.0	9.718118612119305
319.0	19.43623722423861
322.0	19.43623722423861
327.0	4.8590593060596525
329.0	9.718118612119305
331.0	19.43623722423861
333.0	38.87247444847722
339.0	4.8590593060596525
341.0	9.718118612119305
343.0	19.43623722423861
347.0	9.718118612119305
349.0	19.43623722423861
354.0	4.8590593060596525
356.0	9.718118612119305
358.0	19.43623722423861
360.0	38.87247444847722
366.0	4.8590593060596525
368.0	9.718118612119305
370.0	19.43623722423861
373.0	19.43623722423861
378.0	4.8590593060596525
380.0	9.718118612119305
382.0	19.43623722423861
384.0	38.87247444847722
390.0	4.8590593060596525
392.0	9.718118612119305
394.0	19.43623722423861
398.0	9.718118612119305
400.0	19.43623722423861
404.0	9.718118612119305
407.0	9.718118612119305
409.0	19.43623722423861
414.0	4.8590593060596525
416.0	9.718118612119305
418.0	19.43623722423861
420.0	38.87247444847722
426.0	4.8590593060596525
428.0	9.718118612119305
430.0	19.43623722423861
433.0	19.43623722423861
438.0	4.8590593060596525
440.0	9.718118612119305
442.0	19.43623722423861
444.0	38.87247444847722
450.0	4.8590593060596525
452.0	9.718118612119305
454.0	19.43623722423861
457.0	19.43623722423861
462.0	4.8590593060596525
464.0	9.718118612119305
466.0	19.43623722423861
469.0	19.43623722423861
473.0	9.718118612119305
476.0	9.718118612119305
478.0	19.43623722423861
482.0	9.718118612119305
485.0	9.718118612119305
487.0	19.43623722423861
491.0	9.718118612119305
494.0	9.718118612119305
496.0	19.43623722423861
501.0	4.8590593060596525
503.0	9.718118612119305
505.0	19.43623722423861
507.0	38.87247444847722
513.0	4.8590593060596525
515.0	9.718118612119305
517.0	19.43623722423861
520.0	19.43623722423861
525.0	4.8590593060596525
527.0	9.718118612119305
529.0	19.43623722423861
531.0	38.87247444847722
537.0	4.8590593060596525
539.0	9.718118612119305
541.0	19.43623722423861
544.0	19.43623722423861
549.0	4.8590593060596525
551.0	9.718118612119305
553.0	19.43623722423861
555.0	38.87247444847722
561.0	4.8590593060596525
563.0	9.718118612119305
565.0	19.43623722423861
568.0	19.43623722423861
573.0	4.8590593060596525
575.0	9.718118612119305
577.0	19.43623722423861
579.0	38.87247444847722
585.0	4.8590593060596525
587.0	9.718118612119305
589.0	19.43623722423861
592.0	19.43623722423861
597.0	4.8590593060596525
599.0	9.718118612119305
601.0	19.43623722423861
603.0	38.87247444847722
609.0	4.8590593060596525
611.0	9.718118612119305
613.0	19.43623722423861
616.0	19.43623722423861
621.0	4.8590593060596525
623.0	9.718118612119305
625.0	19.43623722423861
627.0	38.87247444847722
633.0	4.8590593060596525
635.0	9.718118612119305
637.0	19.43623722423861
640.0	19.43623722423861
645.0	4.8590593060596525
647.0	9.718118612119305
649.0	19.43623722423861
651.0	38.87247444847722
657.0	4.8590593060596525
659.0	9.718118612119305
661.0	19.43623722423861
664.0	19.43623722423861
669.0	4.8590593060596525
671.0	9.718118612119305
673.0	19.43623722423861
675.0	38.87247444847722
681.0	4.8590593060596525
683.0	9.718118612119305
685.0	19.43623722423861
688.0	19.43623722423861
693.0	4.8590593060596525
695.0	9.718118612119305
697.0	19.43623722423861
699.0	38.87247444847722
705.0	4.8590593060596525
707.0	9.718118612119305
709.0	19.43623722423861
712.0	19.43623722423861
717.0	4.8590593060596525
719.0	9.718118612119305
721.0	19.43623722423861
723.0	38.87247444847722
729.0	4.8590593060596525
731.0	9.718118612119305
733.0	19.43623722423861
736.0	19.43623722423861
741.0	4.8590593060596525
743.0	9.718118612119305
745.0	19.43623722423861
747.0	38.87247444847722
753.0	4.8590593060596525
755.0	9.718118612119305
757.0	19.43623722423861
760.0	19.43623722423861
765.0	4.8590593060596525
767.0	9.718118612119305
769.0	19.43623722423861
771.0	38.87247444847722
777.0	4.8590593060596525
779.0	9.718118612119305
781.0	19.43623722423861
784.0	19.43623722423861
789.0	4.8590593060596525
791.0	9.718118612119305
793.0	19.43623722423861
795.0	38.87247444847722
801.0	4.8590593060596525
803.0	9.718118612119305
805.0	19.43623722423861
808.0	19.43623722423861
812.0	9.718118612119305
815.0	9.718118612119305
817.0	19.43623722423861
821.0	9.718118612119305
824.0	9.718118612119305
826.0	19.43623722423861
830.0	9.718118612119305
833.0	9.718118612119305
835.0	19.43623722423861
840.0	4.8590593060596525
842.0	9.718118612119305
844.0	19.43623722423861
846.0	38.87247444847722
852.0	4.8590593060596525
854.0	9.718118612119305
856.0	19.43623722423861
859.0	19.43623722423861
863.0	9.718118612119305
866.0	9.718118612119305
868.0	19.43623722423861
872.0	9.718118612119305
875.0	9.718118612119305
877.0	19.43623722423861
881.0	9.718118612119305
884.0	9.718118612119305
886.0	19.43623722423861
890.0	9.718118612119305
893.0	9.718118612119305
895.0	19.43623722423861
899.0	9.718118612119305
902.0	9.718118612119305
904.0	19.43623722423861
908.0	9.718118612119305
911.0	9.718118612119305
913.0	19.43623722423861
917.0	9.718118612119305
920.0	9.718118612119305
922.0	19.43623722423861
926.0	9.718118612119305
929.0	9.718118612119305
931.0	19.43623722423861
935.0	9.718118612119305
938.0	9.718118612119305
940.0	19.43623722423861
944.0	9.718118612119305
947.0	9.718118612119305
949.0	19.43623722423861
953.0	9.718118612119305
956.0	9.718118612119305
958.0	19.43623722423861
962.0	9.718118612119305
965.0	9.718118612119305
967.0	19.43623722423861
971.0	9.718118612119305
974.0	9.718118612119305
976.0	19.43623722423861
980.0	9.718118612119305
983.0	9.718118612119305
985.0	19.43623722423861
989.0	9.718118612119305
992.0	9.718118612119305
994.0	19.43623722423861
998.0	9.718118612119305
1001.0	9.718118612119305
1003.0	19.43623722423861
1007.0	9.718118612119305
1010.0	9.718118612119305
1012.0	19.43623722423861
1016.0	9.718118612119305
1019.0	9.718118612119305
1021.0	19.43623722423861
1025.0	9.718118612119305
1028.0	9.718118612119305
1030.0	19.43623722423861
1034.0	9.718118612119305
1037.0	9.718118612119305
1039.0	19.43623722423861
1043.0	9.718118612119305
1046.0	9.718118612119305
1048.0	19.43623722423861
1052.0	9.718118612119305
1055.0	9.718118612119305
1057.0	19.43623722423861
1061.0	9.718118612119305
1064.0	9.718118612119305
1066.0	19.43623722423861
1070.0	9.718118612119305
1073.0	9.718118612119305
1075.0	19.43623722423861
1079.0	9.718118612119305
1082.0	9.718118612119305
1084.0	19.43623722423861
1088.0	9.718118612119305
1091.0	9.718118612119305
1093.0	19.43623722423861
1097.0	9.718118612119305
1100.0	9.718118612119305
1102.0	19.43623722423861
1106.0	9.718118612119305
1109.0	9.718118612119305
1111.0	19.43623722423861
1115.0	9.718118612119305
1118.0	9.718118612119305
1120.0	19.43623722423861
1124.0	9.718118612119305
1127.0	9.718118612119305
1129.0	19.43623722423861
1133.0	9.718118612119305
1136.0	9.718118612119305
1138.0	19.43623722423861
1142.0	9.718118612119305
1145.0	9.718118612119305
1147.0	19.43623722423861
1151.0	9.718118612119305
1154.0	9.718118612119305
1156.0	19.43623722423861
1160.0	9.718118612119305
1163.0	9.718118612119305
1165.0	19.43623722423861
1169.0	9.718118612119305
1172.0	9.718118612119305
1174.0	19.43623722423861
1178.0	9.718118612119305
1181.0	9.718118612119305
1183.0	19.43623722423861
1187.0	9.718118612119305
1190.0	9.718118612119305
1192.0	19.43623722423861
1196.0	9.718118612119305
1199.0	9.718118612119305
1201.0	19.43623722423861
1205.0	9.718118612119305
1208.0	9.718118612119305
1210.0	19.43623722423861
1214.0	9.718118612119305
1217.0	9.718118612119305
1219.0	19.43623722423861
1223.0	9.718118612119305
1226.0	9.718118612119305
1228.0	19.43623722423861
1232.0	9.718118612119305
1235.0	9.718118612119305
1237.0	19.43623722423861
1241.0	9.718118612119305
1244.0	9.718118612119305
1246.0	19.43623722423861
1250.0	9.718118612119305
1253.0	9.718118612119305
1255.0	19.43623722423861
1259.0	9.718118612119305
1262.0	9.718118612119305
1264.0	19.43623722423861
1268.0	9.718118612119305
1271.0	9.718118612119305
1273.0	19.43623722423861
1277.0	9.718118612119305
1280.0	9.718118612119305
1282.0	19.43623722423861
1286.0	9.718118612119305
1289.0	9.718118612119305
1291.0	19.43623722423861
1295.0	9.718118612119305
1298.0	9.718118612119305
1300.0	19.43623722423861
1304.0	9.718118612119305
1307.0	9.718118612119305
1309.0	19.43623722423861
1313.0	9.718118612119305
1316.0	9.718118612119305
1318.0	19.43623722423861
1322.0	9.718118612119305
1325.0	9.718118612119305
1327.0	19.43623722423861
1331.0	9.718118612119305
1334.0	9.718118612119305
1336.0	19.43623722423861
1340.0	9.718118612119305
1343.0	9.718118612119305
1345.0	19.43623722423861
1349.0	9.718118612119305
1352.0	9.718118612119305
1354.0	19.43623722423861
1358.0	9.718118612119305
1361.0	9.718118612119305
1363.0	19.43623722423861
1367.0	9.718118612119305
1370.0	9.718118612119305
1372.0	19.43623722423861
1376.0	9.718118612119305
1379.0	9.718118612119305
1381.0	19.43623722423861
1385.0	9.718118612119305
1388.0	9.718118612119305
1390.0	19.43623722423861
1394.0	9.718118612119305
1397.0	9.718118612119305
1399.0	19.43623722423861
1403.0	9.718118612119305
1406.0	9.718118612119305
1408.0	19.43623722423861
1412.0	9.718118612119305
1415.0	9.718118612119305
1417.0	19.43623722423861
1421.0	9.718118612119305
1424.0	9.718118612119305
1426.0	19.43623722423861
1430.0	9.718118612119305
1433.0	9.718118612119305
1435.0	19.43623722423861
1439.0	9.718118612119305
1442.0	9.718118612119305
1444.0	19.43623722423861
1448.0	9.718118612119305
1451.0	9.718118612119305
1453.0	19.43623722423861
1457.0	9.718118612119305
1460.0	9.718118612119305
1462.0	19.43623722423861
1466.0	9.718118612119305
1469.0	9.718118612119305
1471.0	19.43623722423861
1475.0	9.718118612119305
1478.0	9.718118612119305
1480.0	19.43623722423861
1484.0	9.718118612119305
1487.0	9.718118612119305
1489.0	19.43623722423861
1493.0	9.718118612119305
1496.0	9.718118612119305
1498.0	19.43623722423861
1502.0	9.718118612119305
1505.0	9.718118612119305
1507.0	19.43623722423861
1511.0	9.718118612119305
1514.0	9.718118612119305
1516.0	19.43623722423861
1520.0	9.718118612119305
1523.0	9.718118612119305
1525.0	19.43623722423861
1529.0	9.718118612119305
1532.0	9.718118612119305
1534.0	19.43623722423861
1538.0	9.718118612119305
1541.0	9.718118612119305
1543.0	19.43623722423861
1547.0	9.718118612119305
1550.0	9.718118612119305
1552.0	19.43623722423861
1556.0	9.718118612119305
1559.0	9.718118612119305
1561.0	19.43623722423861
1565.0	9.718118612119305
1568.0	9.718118612119305
1570.0	19.43623722423861
1574.0	9.718118612119305
1577.0	9.718118612119305
1579.0	19.43623722423861
1583.0	9.718118612119305
1586.0	9.718118612119305
1588.0	19.43623722423861
1592.0	9.718118612119305
1595.0	9.718118612119305
1597.0	19.43623722423861
1601.0	9.718118612119305
1604.0	9.718118612119305
1606.0	19.43623722423861
1610.0	9.718118612119305
1613.0	9.718118612119305
1615.0	19.43623722423861
1619.0	9.718118612119305
1622.0	9.718118612119305
1624.0	19.43623722423861
1628.0	9.718118612119305
1631.0	9.718118612119305
1633.0	19.43623722423861
1637.0	9.718118612119305
1640.0	9.718118612119305
1642.0	19.43623722423861
1646.0	9.718118612119305
1649.0	9.718118612119305
1651.0	19.43623722423861
1655.0	9.718118612119305
1658.0	9.718118612119305
1660.0	19.43623722423861
1664.0	9.718118612119305
1667.0	9.718118612119305
1669.0	19.43623722423861
1673.0	9.718118612119305
1676.0	9.718118612119305
1678.0	19.43623722423861
1682.0	9.718118612119305
1685.0	9.718118612119305
1687.0	19.43623722423861
1691.0	9.718118612119305
1694.0	9.718118612119305
1696.0	19.43623722423861
1700.0	9.718118612119305
1703.0	9.718118612119305
1705.0	19.43623722423861
1709.0	9.718118612119305
1712.0	9.718118612119305
1714.0	19.43623722423861
1718.0	9.718118612119305
1721.0	9.718118612119305
1723.0	19.43623722423861
1727.0	9.718118612119305
1730.0	9.718118612119305
1732.0	19.43623722423861
1736.0	9.718118612119305
1739.0	9.718118612119305
1741.0	19.43623722423861
1745.0	9.718118612119305
1748.0	9.718118612119305
1750.0	19.43623722423861
1754.0	9.718118612119305
1757.0	9.718118612119305
1759.0	19.43623722423861
1763.0	9.718118612119305
1766.0	9.718118612119305
1768.0	19.43623722423861
1772.0	9.718118612119305
1775.0	9.718118612119305
1777.0	19.43623722423861
1781.0	9.718118612119305
1784.0	9.718118612119305
1786.0	19.43623722423861
1790.0	9.718118612119305
1793.0	9.718118612119305
1795.0	19.43623722423861
1799.0	9.718118612119305
1802.0	9.718118612119305
1804.0	19.43623722423861
1808.0	9.718118612119305
1811.0	9.718118612119305
1813.0	19.43623722423861
1817.0	9.718118612119305
1820.0	9.718118612119305
1822.0	19.43623722423861
1826.0	9.718118612119305
1829.0	9.718118612119305
1831.0	19.43623722423861
1835.0	9.718118612119305
1838.0	9.718118612119305
1840.0	19.43623722423861
1844.0	9.718118612119305
1847.0	9.718118612119305
1849.0	19.43623722423861
1853.0	9.718118612119305
1856.0	9.718118612119305
1858.0	19.43623722423861
1862.0	9.718118612119305
1865.0	9.718118612119305
1867.0	19.43623722423861
1871.0	9.718118612119305
1874.0	9.718118612119305
1876.0	19.43623722423861
1880.0	9.718118612119305
1883.0	9.718118612119305
1885.0	19.43623722423861
1889.0	9.718118612119305
1892.0	9.718118612119305
1894.0	19.43623722423861
1898.0	9.718118612119305
1901.0	9.718118612119305
1903.0	19.43623722423861
1907.0	9.718118612119305
1910.0	9.718118612119305
1912.0	19.43623722423861
1916.0	9.718118612119305
1919.0	9.718118612119305
1921.0	19.43623722423861
1925.0	9.718118612119305
1928.0	9.718118612119305
1930.0	19.43623722423861
1934.0	9.718118612119305
1937.0	9.718118612119305
1939.0	19.43623722423861
1943.0	9.718118612119305
1946.0	9.718118612119305
1948.0	19.43623722423861
1952.0	9.718118612119305
1955.0	9.718118612119305
1957.0	19.43623722423861
1961.0	9.718118612119305
1964.0	9.718118612119305
1966.0	19.43623722423861
1970.0	9.718118612119305
1973.0	9.718118612119305
1975.0	19.43623722423861
1979.0	9.718118612119305
1982.0	9.718118612119305
1984.0	19.43623722423861
1988.0	9.718118612119305
1991.0	9.718118612119305
1993.0	19.43623722423861
1997.0	9.718118612119305
2000.0	9.718118612119305
2002.0	19.43623722423861
2006.0	9.718118612119305
2009.0	9.718118612119305
2011.0	19.43623722423861
2015.0	9.718118612119305
2018.0	9.718118612119305
2020.0	19.43623722423861
2024.0	9.718118612119305
2027.0	9.718118612119305
2029.0	19.43623722423861
2033.0	9.718118612119305
2036.0	9.718118612119305
2038.0	19.43623722423861
2042.0	9.718118612119305
2045.0	9.718118612119305
2047.0	19.43623722423861
2051.0	9.718118612119305
2054.0	9.718118612119305
2056.0	19.43623722423861
2060.0	9.718118612119305
2063.0	9.718118612119305
2065.0	19.43623722423861
2069.0	9.718118612119305
2072.0	9.718118612119305
2074.0	19.43623722423861
2078.0	9.718118612119305
2081.0	9.718118612119305
2083.0	19.43623722423861
2087.0	9.718118612119305
2090.0	9.718118612119305
2092.0	19.43623722423861
2096.0	9.718118612119305
2099.0	9.718118612119305
2101.0	19.43623722423861
2105.0	9.718118612119305
2108.0	9.718118612119305
2110.0	19.43623722423861
2114.0	9.718118612119305
2117.0	9.718118612119305
2119.0	19.43623722423861
2123.0	9.718118612119305
2126.0	9.718118612119305
2128.0	19.43623722423861
2132.0	9.718118612119305
2135.0	9.718118612119305
2137.0	19.43623722423861
2141.0	9.718118612119305
2144.0	9.718118612119305
2146.0	19.43623722423861
2150.0	9.718118612119305
2153.0	9.718118612119305
2155.0	19.43623722423861
2159.0	9.718118612119305
2162.0	9.718118612119305
2164.0	19.43623722423861
2168.0	9.718118612119305
2171.0	9.718118612119305
2173.0	19.43623722423861
2177.0	9.718118612119305
2180.0	9.718118612119305
2182.0	19.43623722423861
2186.0	9.718118612119305
2189.0	9.718118612119305
2191.0	19.43623722423861
2195.0	9.718118612119305
2198.0	9.718118612119305
2200.0	19.43623722423861
2204.0	9.718118612119305
2206.0	19.43623722423861
2211.0	4.8590593060596525
2213.0	9.718118612119305
2215.0	19.43623722423861
2217.0	38.87247444847722
2223.0	4.8590593060596525
2225.0	9.718118612119305
2227.0	19.43623722423861
2230.0	19.43623722423861
2235.0	4.8590593060596525
2237.0	9.718118612119305
2239.0	19.43623722423861
2241.0	38.87247444847722
2247.0	4.8590593060596525
2249.0	9.718118612119305
2251.0	19.43623722423861
2254.0	19.43623722423861
2259.0	4.8590593060596525
2261.0	9.718118612119305
2263.0	19.43623722423861
2265.0	38.87247444847722
2271.0	4.8590593060596525
2273.0	9.718118612119305
2275.0	19.43623722423861
2278.0	19.43623722423861
2283.0	4.8590593060596525
2285.0	9.718118612119305
2287.0	19.43623722423861
2289.0	38.87247444847722
2295.0	4.8590593060596525
2297.0	9.718118612119305
2299.0	19.43623722423861
2302.0	19.43623722423861
2307.0	4.8590593060596525
2309.0	9.718118612119305
2311.0	19.43623722423861
2313.0	38.87247444847722
2319.0	4.8590593060596525
2321.0	9.718118612119305
2323.0	19.43623722423861
2326.0	19.43623722423861
2330.0	9.718118612119305
2333.0	9.718118612119305
2335.0	19.43623722423861
2339.0	9.718118612119305
2342.0	9.718118612119305
2344.0	19.43623722423861
2348.0	9.718118612119305
2351.0	9.718118612119305
2353.0	19.43623722423861
2357.0	9.718118612119305
2360.0	9.718118612119305
2362.0	19.43623722423861
2366.0	9.718118612119305
2369.0	9.718118612119305
2371.0	19.43623722423861
2375.0	9.718118612119305
2378.0	9.718118612119305
2380.0	19.43623722423861
2384.0	9.718118612119305
2387.0	9.718118612119305
2389.0	19.43623722423861
2393.0	9.718118612119305
2396.0	9.718118612119305
2398.0	19.43623722423861
2402.0	9.718118612119305
2405.0	9.718118612119305
2407.0	19.43623722423861
2411.0	9.718118612119305
2414.0	9.718118612119305
2416.0	19.43623722423861
2420.0	9.718118612119305
2423.0	9.718118612119305
2425.0	19.43623722423861
2429.0	9.718118612119305
2432.0	9.718118612119305
2434.0	19.43623722423861
2438.0	9.718118612119305
2441.0	9.718118612119305
2443.0	19.43623722423861
2447.0	9.718118612119305
2450.0	9.718118612119305
2452.0	19.43623722423861
2456.0	9.718118612119305
2459.0	9.718118612119305
2461.0	19.43623722423861
2465.0	9.718118612119305
2468.0	9.718118612119305
2470.0	19.43623722423861
2474.0	9.718118612119305
2477.0	9.718118612119305
2479.0	19.43623722423861
2483.0	9.718118612119305
2486.0	9.718118612119305
2488.0	19.43623722423861
2492.0	9.718118612119305
2495.0	9.718118612119305
2497.0	19.43623722423861
2501.0	9.718118612119305
2504.0	9.718118612119305
2506.0	19.43623722423861
2510.0	9.718118612119305
2513.0	9.718118612119305
2515.0	19.43623722423861
2519.0	9.718118612119305
2522.0	9.718118612119305
2524.0	19.43623722423861
2528.0	9.718118612119305
2531.0	9.718118612119305
2533.0	19.43623722423861
2537.0	9.718118612119305
2540.0	9.718118612119305
2542.0	19.43623722423861
2546.0	9.718118612119305
2549.0	9.718118612119305
2551.0	19.43623722423861
2555.0	9.718118612119305
2558.0	9.718118612119305
2560.0	19.43623722423861
2564.0	9.718118612119305
2567.0	9.718118612119305
2569.0	19.43623722423861
2573.0	9.718118612119305
2576.0	9.718118612119305
2578.0	19.43623722423861
2582.0	9.718118612119305
2585.0	9.718118612119305
2587.0	19.43623722423861
2591.0	9.718118612119305
2594.0	9.718118612119305
2596.0	19.43623722423861
2600.0	9.718118612119305
2603.0	9.718118612119305
2605.0	19.43623722423861
2609.0	9.718118612119305
2612.0	9.718118612119305
2614.0	19.43623722423861
2618.0	9.718118612119305
2621.0	9.718118612119305
2623.0	19.43623722423861
2627.0	9.718118612119305
2630.0	9.718118612119305
2632.0	19.43623722423861
2636.0	9.718118612119305
2639.0	9.718118612119305
2641.0	19.43623722423861
2645.0	9.718118612119305
2648.0	9.718118612119305
2650.0	19.43623722423861
2654.0	9.718118612119305
2657.0	9.718118612119305
2659.0	19.43623722423861
2663.0	9.718118612119305
2666.0	9.718118612119305
2668.0	19.43623722423861
2672.0	9.718118612119305
2675.0	9.718118612119305
2677.0	19.43623722423861
2681.0	9.718118612119305
2684.0	9.718118612119305
2686.0	19.43623722423861
2690.0	9.718118612119305
2693.0	9.718118612119305
2695.0	19.43623722423861
2699.0	9.718118612119305
2702.0	9.718118612119305
2704.0	19.43623722423861
2708.0	9.718118612119305
2711.0	9.718118612119305
2713.0	19.43623722423861
2717.0	9.718118612119305
2720.0	9.718118612119305
2722.0	19.43623722423861
2726.0	9.718118612119305
2729.0	9.718118612119305
2731.0	19.43623722423861
2735.0	9.718118612119305
2738.0	9.718118612119305
2740.0	19.43623722423861
2744.0	9.718118612119305
2747.0	9.718118612119305
2749.0	19.43623722423861
2753.0	9.718118612119305
2756.0	9.718118612119305
2758.0	19.43623722423861
2762.0	9.718118612119305
2765.0	9.718118612119305
2767.0	19.43623722423861
2771.0	9.718118612119305
2774.0	9.718118612119305
2776.0	19.43623722423861
2780.0	9.718118612119305
2783.0	9.718118612119305
2785.0	19.43623722423861
2789.0	9.718118612119305
2792.0	9.718118612119305
2794.0	19.43623722423861
2798.0	9.718118612119305
2801.0	9.718118612119305
2803.0	19.43623722423861
2807.0	9.718118612119305
2810.0	9.718118612119305
2812.0	19.43623722423861
2816.0	9.718118612119305
2819.0	9.718118612119305
2821.0	19.43623722423861
2825.0	9.718118612119305
2828.0	9.718118612119305
2830.0	19.43623722423861
2834.0	9.718118612119305
2837.0	9.718118612119305
2839.0	19.43623722423861
2843.0	9.718118612119305
2846.0	9.718118612119305
2848.0	19.43623722423861
2852.0	9.718118612119305
2855.0	9.718118612119305
2857.0	19.43623722423861
2861.0	9.718118612119305
2864.0	9.718118612119305
2866.0	19.43623722423861
2870.0	9.718118612119305
2873.0	9.718118612119305
2875.0	19.43623722423861
2879.0	9.718118612119305
2882.0	9.718118612119305
2884.0	19.43623722423861
2888.0	9.718118612119305
2891.0	9.718118612119305
2893.0	19.43623722423861
2897.0	9.718118612119305
2900.0	9.718118612119305
2902.0	19.43623722423861
2906.0	9.718118612119305
2909.0	9.718118612119305
2911.0	19.43623722423861
2915.0	9.718118612119305
2918.0	9.718118612119305
2920.0	19.43623722423861
2924.0	9.718118612119305
2927.0	9.718118612119305
2929.0	19.43623722423861
2933.0	9.718118612119305
2936.0	9.718118612119305
2938.0	19.43623722423861
2942.0	9.718118612119305
2945.0	9.718118612119305
2947.0	19.43623722423861
2951.0	9.718118612119305
2954.0	9.718118612119305
2956.0	19.43623722423861
2960.0	9.718118612119305
2963.0	9.718118612119305
2965.0	19.43623722423861
2969.0	9.718118612119305
2972.0	9.718118612119305
2974.0	19.43623722423861
2978.0	9.718118612119305
2981.0	9.718118612119305
2983.0	19.43623722423861
2987.0	9.718118612119305
2990.0	9.718118612119305
2992.0	19.43623722423861
2996.0	9.718118612119305
2999.0	9.718118612119305


==> TeX/Tikz/plot_data/logreg/gam/PGM_bt-2_6414_123_1_1.txt <==
4.0	0.5372881666699417
6.0	1.0745763333398834
8.0	2.149152666679767
11.0	2.149152666679767
15.0	1.0745763333398834
17.0	2.149152666679767
21.0	1.0745763333398834
23.0	2.149152666679767
25.0	4.298305333359534
30.0	1.0745763333398834
32.0	2.149152666679767
34.0	4.298305333359534
39.0	1.0745763333398834
41.0	2.149152666679767
43.0	4.298305333359534
45.0	8.596610666719068
47.0	17.193221333438135
54.0	1.0745763333398834
56.0	2.149152666679767
58.0	4.298305333359534
60.0	8.596610666719068
66.0	1.0745763333398834
68.0	2.149152666679767
70.0	4.298305333359534
72.0	8.596610666719068
74.0	17.193221333438135
79.0	4.298305333359534
83.0	2.149152666679767
85.0	4.298305333359534
88.0	4.298305333359534
92.0	2.149152666679767
94.0	4.298305333359534
98.0	2.149152666679767
100.0	4.298305333359534
103.0	4.298305333359534
107.0	2.149152666679767
109.0	4.298305333359534
113.0	2.149152666679767
115.0	4.298305333359534
118.0	4.298305333359534
122.0	2.149152666679767
124.0	4.298305333359534
127.0	4.298305333359534
131.0	2.149152666679767
133.0	4.298305333359534
137.0	2.149152666679767
139.0	4.298305333359534
142.0	4.298305333359534
146.0	2.149152666679767
148.0	4.298305333359534
151.0	4.298305333359534
155.0	2.149152666679767
157.0	4.298305333359534
161.0	2.149152666679767
163.0	4.298305333359534
165.0	8.596610666719068
170.0	2.149152666679767
172.0	4.298305333359534
175.0	4.298305333359534
179.0	2.149152666679767
181.0	4.298305333359534
183.0	8.596610666719068
188.0	2.149152666679767
190.0	4.298305333359534
192.0	8.596610666719068
195.0	8.596610666719068
200.0	2.149152666679767
202.0	4.298305333359534
204.0	8.596610666719068
206.0	17.193221333438135
212.0	2.149152666679767
214.0	4.298305333359534
216.0	8.596610666719068
218.0	17.193221333438135
224.0	2.149152666679767
226.0	4.298305333359534
228.0	8.596610666719068
231.0	8.596610666719068
236.0	2.149152666679767
238.0	4.298305333359534
240.0	8.596610666719068
242.0	17.193221333438135
248.0	2.149152666679767
250.0	4.298305333359534
252.0	8.596610666719068
254.0	17.193221333438135
260.0	2.149152666679767
262.0	4.298305333359534
264.0	8.596610666719068
267.0	8.596610666719068
272.0	2.149152666679767
274.0	4.298305333359534
276.0	8.596610666719068
278.0	17.193221333438135
284.0	2.149152666679767
286.0	4.298305333359534
288.0	8.596610666719068
290.0	17.193221333438135
296.0	2.149152666679767
298.0	4.298305333359534
300.0	8.596610666719068
303.0	8.596610666719068
308.0	2.149152666679767
310.0	4.298305333359534
312.0	8.596610666719068
314.0	17.193221333438135
320.0	2.149152666679767
322.0	4.298305333359534
324.0	8.596610666719068
326.0	17.193221333438135
332.0	2.149152666679767
334.0	4.298305333359534
336.0	8.596610666719068
339.0	8.596610666719068
344.0	2.149152666679767
346.0	4.298305333359534
348.0	8.596610666719068
350.0	17.193221333438135
356.0	2.149152666679767
358.0	4.298305333359534
360.0	8.596610666719068
362.0	17.193221333438135
368.0	2.149152666679767
370.0	4.298305333359534
372.0	8.596610666719068
375.0	8.596610666719068
380.0	2.149152666679767
382.0	4.298305333359534
384.0	8.596610666719068
386.0	17.193221333438135
392.0	2.149152666679767
394.0	4.298305333359534
396.0	8.596610666719068
398.0	17.193221333438135
404.0	2.149152666679767
406.0	4.298305333359534
408.0	8.596610666719068
411.0	8.596610666719068
416.0	2.149152666679767
418.0	4.298305333359534
420.0	8.596610666719068
422.0	17.193221333438135
428.0	2.149152666679767
430.0	4.298305333359534
432.0	8.596610666719068
434.0	17.193221333438135
440.0	2.149152666679767
442.0	4.298305333359534
444.0	8.596610666719068
447.0	8.596610666719068
452.0	2.149152666679767
454.0	4.298305333359534
456.0	8.596610666719068
458.0	17.193221333438135
464.0	2.149152666679767
466.0	4.298305333359534
468.0	8.596610666719068
470.0	17.193221333438135
476.0	2.149152666679767
478.0	4.298305333359534
480.0	8.596610666719068
483.0	8.596610666719068
488.0	2.149152666679767
490.0	4.298305333359534
492.0	8.596610666719068
494.0	17.193221333438135
500.0	2.149152666679767
502.0	4.298305333359534
504.0	8.596610666719068
506.0	17.193221333438135
512.0	2.149152666679767
514.0	4.298305333359534
516.0	8.596610666719068
519.0	8.596610666719068
524.0	2.149152666679767
526.0	4.298305333359534
528.0	8.596610666719068
530.0	17.193221333438135
536.0	2.149152666679767
538.0	4.298305333359534
540.0	8.596610666719068
542.0	17.193221333438135
548.0	2.149152666679767
550.0	4.298305333359534
552.0	8.596610666719068
555.0	8.596610666719068
560.0	2.149152666679767
562.0	4.298305333359534
564.0	8.596610666719068
566.0	17.193221333438135
572.0	2.149152666679767
574.0	4.298305333359534
576.0	8.596610666719068
578.0	17.193221333438135
584.0	2.149152666679767
586.0	4.298305333359534
588.0	8.596610666719068
591.0	8.596610666719068
596.0	2.149152666679767
598.0	4.298305333359534
600.0	8.596610666719068
602.0	17.193221333438135
608.0	2.149152666679767
610.0	4.298305333359534
612.0	8.596610666719068
614.0	17.193221333438135
620.0	2.149152666679767
622.0	4.298305333359534
624.0	8.596610666719068
627.0	8.596610666719068
632.0	2.149152666679767
634.0	4.298305333359534
636.0	8.596610666719068
638.0	17.193221333438135
644.0	2.149152666679767
646.0	4.298305333359534
648.0	8.596610666719068
650.0	17.193221333438135
656.0	2.149152666679767
658.0	4.298305333359534
660.0	8.596610666719068
663.0	8.596610666719068
668.0	2.149152666679767
670.0	4.298305333359534
672.0	8.596610666719068
674.0	17.193221333438135
680.0	2.149152666679767
682.0	4.298305333359534
684.0	8.596610666719068
686.0	17.193221333438135
692.0	2.149152666679767
694.0	4.298305333359534
696.0	8.596610666719068
699.0	8.596610666719068
704.0	2.149152666679767
706.0	4.298305333359534
708.0	8.596610666719068
710.0	17.193221333438135
716.0	2.149152666679767
718.0	4.298305333359534
720.0	8.596610666719068
722.0	17.193221333438135
728.0	2.149152666679767
730.0	4.298305333359534
732.0	8.596610666719068
735.0	8.596610666719068
740.0	2.149152666679767
742.0	4.298305333359534
744.0	8.596610666719068
746.0	17.193221333438135
752.0	2.149152666679767
754.0	4.298305333359534
756.0	8.596610666719068
758.0	17.193221333438135
764.0	2.149152666679767
766.0	4.298305333359534
768.0	8.596610666719068
771.0	8.596610666719068
776.0	2.149152666679767
778.0	4.298305333359534
780.0	8.596610666719068
782.0	17.193221333438135
788.0	2.149152666679767
790.0	4.298305333359534
792.0	8.596610666719068
794.0	17.193221333438135
800.0	2.149152666679767
802.0	4.298305333359534
804.0	8.596610666719068
807.0	8.596610666719068
812.0	2.149152666679767
814.0	4.298305333359534
816.0	8.596610666719068
818.0	17.193221333438135
824.0	2.149152666679767
826.0	4.298305333359534
828.0	8.596610666719068
830.0	17.193221333438135
836.0	2.149152666679767
838.0	4.298305333359534


==> TeX/Tikz/plot_data/logreg/gam/PGM_bt-2_8124_113_1_1.txt <==
3.0	0.6850290068386443
5.0	1.3700580136772886
7.0	2.7401160273545773
12.0	0.6850290068386443
14.0	1.3700580136772886
16.0	2.7401160273545773
18.0	5.4802320547091545
24.0	0.6850290068386443
26.0	1.3700580136772886
28.0	2.7401160273545773
30.0	5.4802320547091545
34.0	2.7401160273545773
36.0	5.4802320547091545
39.0	5.4802320547091545
42.0	5.4802320547091545
45.0	5.4802320547091545
47.0	10.960464109418309
52.0	2.7401160273545773
54.0	5.4802320547091545
56.0	10.960464109418309
58.0	21.920928218836618
60.0	43.841856437673236
67.0	2.7401160273545773
69.0	5.4802320547091545
71.0	10.960464109418309
73.0	21.920928218836618
76.0	21.920928218836618
81.0	5.4802320547091545
83.0	10.960464109418309
86.0	10.960464109418309
90.0	5.4802320547091545
92.0	10.960464109418309
94.0	21.920928218836618
99.0	5.4802320547091545
101.0	10.960464109418309
104.0	10.960464109418309
108.0	5.4802320547091545
110.0	10.960464109418309
112.0	21.920928218836618
117.0	5.4802320547091545
119.0	10.960464109418309
122.0	10.960464109418309
125.0	10.960464109418309
129.0	5.4802320547091545
131.0	10.960464109418309
133.0	21.920928218836618
138.0	5.4802320547091545
140.0	10.960464109418309
142.0	21.920928218836618
146.0	10.960464109418309
149.0	10.960464109418309
153.0	5.4802320547091545
155.0	10.960464109418309
157.0	21.920928218836618
161.0	10.960464109418309
165.0	5.4802320547091545
167.0	10.960464109418309
169.0	21.920928218836618
174.0	5.4802320547091545
176.0	10.960464109418309
178.0	21.920928218836618
181.0	21.920928218836618
186.0	5.4802320547091545
188.0	10.960464109418309
190.0	21.920928218836618
193.0	21.920928218836618
198.0	5.4802320547091545
200.0	10.960464109418309
202.0	21.920928218836618
205.0	21.920928218836618
210.0	5.4802320547091545
212.0	10.960464109418309
214.0	21.920928218836618
216.0	43.841856437673236
222.0	5.4802320547091545
224.0	10.960464109418309
226.0	21.920928218836618
230.0	10.960464109418309
233.0	10.960464109418309
236.0	10.960464109418309
239.0	10.960464109418309
242.0	10.960464109418309
246.0	5.4802320547091545
248.0	10.960464109418309
250.0	21.920928218836618
252.0	43.841856437673236
258.0	5.4802320547091545
260.0	10.960464109418309
262.0	21.920928218836618
264.0	43.841856437673236
270.0	5.4802320547091545
272.0	10.960464109418309
274.0	21.920928218836618
277.0	21.920928218836618
282.0	5.4802320547091545
284.0	10.960464109418309
286.0	21.920928218836618
288.0	43.841856437673236
294.0	5.4802320547091545
296.0	10.960464109418309
298.0	21.920928218836618
301.0	21.920928218836618
306.0	5.4802320547091545
308.0	10.960464109418309
310.0	21.920928218836618
312.0	43.841856437673236
318.0	5.4802320547091545
320.0	10.960464109418309
322.0	21.920928218836618
324.0	43.841856437673236
330.0	5.4802320547091545
332.0	10.960464109418309
334.0	21.920928218836618
337.0	21.920928218836618
342.0	5.4802320547091545
344.0	10.960464109418309
346.0	21.920928218836618
348.0	43.841856437673236
354.0	5.4802320547091545
356.0	10.960464109418309
358.0	21.920928218836618
360.0	43.841856437673236
366.0	5.4802320547091545
368.0	10.960464109418309
370.0	21.920928218836618
372.0	43.841856437673236
378.0	5.4802320547091545
380.0	10.960464109418309
382.0	21.920928218836618
385.0	21.920928218836618
390.0	5.4802320547091545
392.0	10.960464109418309
394.0	21.920928218836618
396.0	43.841856437673236
402.0	5.4802320547091545
404.0	10.960464109418309
406.0	21.920928218836618
408.0	43.841856437673236
413.0	10.960464109418309
416.0	10.960464109418309
419.0	10.960464109418309
422.0	10.960464109418309
424.0	21.920928218836618
429.0	5.4802320547091545
431.0	10.960464109418309
433.0	21.920928218836618
435.0	43.841856437673236
441.0	5.4802320547091545
443.0	10.960464109418309
445.0	21.920928218836618
447.0	43.841856437673236
453.0	5.4802320547091545
455.0	10.960464109418309
457.0	21.920928218836618
459.0	43.841856437673236
465.0	5.4802320547091545
467.0	10.960464109418309
469.0	21.920928218836618
471.0	43.841856437673236
477.0	5.4802320547091545
479.0	10.960464109418309
481.0	21.920928218836618
483.0	43.841856437673236
489.0	5.4802320547091545
491.0	10.960464109418309
493.0	21.920928218836618
495.0	43.841856437673236
501.0	5.4802320547091545
503.0	10.960464109418309
505.0	21.920928218836618
507.0	43.841856437673236
513.0	5.4802320547091545
515.0	10.960464109418309
517.0	21.920928218836618
519.0	43.841856437673236
525.0	5.4802320547091545
527.0	10.960464109418309
529.0	21.920928218836618
531.0	43.841856437673236
536.0	10.960464109418309
539.0	10.960464109418309
542.0	10.960464109418309
545.0	10.960464109418309
548.0	10.960464109418309
551.0	10.960464109418309
554.0	10.960464109418309
557.0	10.960464109418309
560.0	10.960464109418309
563.0	10.960464109418309
566.0	10.960464109418309
570.0	5.4802320547091545
572.0	10.960464109418309
574.0	21.920928218836618
576.0	43.841856437673236
581.0	10.960464109418309
584.0	10.960464109418309
587.0	10.960464109418309
590.0	10.960464109418309
594.0	5.4802320547091545
596.0	10.960464109418309
598.0	21.920928218836618
600.0	43.841856437673236
606.0	5.4802320547091545
608.0	10.960464109418309
610.0	21.920928218836618
612.0	43.841856437673236
618.0	5.4802320547091545
620.0	10.960464109418309
622.0	21.920928218836618
624.0	43.841856437673236
630.0	5.4802320547091545
632.0	10.960464109418309
634.0	21.920928218836618
636.0	43.841856437673236
642.0	5.4802320547091545
644.0	10.960464109418309
646.0	21.920928218836618
648.0	43.841856437673236
654.0	5.4802320547091545
656.0	10.960464109418309
658.0	21.920928218836618
660.0	43.841856437673236
666.0	5.4802320547091545
668.0	10.960464109418309
670.0	21.920928218836618
672.0	43.841856437673236
678.0	5.4802320547091545
680.0	10.960464109418309
682.0	21.920928218836618
684.0	43.841856437673236
690.0	5.4802320547091545
692.0	10.960464109418309
694.0	21.920928218836618
696.0	43.841856437673236
702.0	5.4802320547091545
704.0	10.960464109418309
706.0	21.920928218836618
708.0	43.841856437673236
714.0	5.4802320547091545
716.0	10.960464109418309
718.0	21.920928218836618
720.0	43.841856437673236
726.0	5.4802320547091545
728.0	10.960464109418309
730.0	21.920928218836618
732.0	43.841856437673236
738.0	5.4802320547091545
740.0	10.960464109418309
742.0	21.920928218836618
744.0	43.841856437673236
749.0	10.960464109418309
753.0	5.4802320547091545
755.0	10.960464109418309
757.0	21.920928218836618
759.0	43.841856437673236
765.0	5.4802320547091545
767.0	10.960464109418309
769.0	21.920928218836618
771.0	43.841856437673236
777.0	5.4802320547091545
779.0	10.960464109418309
781.0	21.920928218836618
783.0	43.841856437673236
788.0	10.960464109418309
792.0	5.4802320547091545
794.0	10.960464109418309
796.0	21.920928218836618
798.0	43.841856437673236
804.0	5.4802320547091545
806.0	10.960464109418309
808.0	21.920928218836618
810.0	43.841856437673236
815.0	10.960464109418309
819.0	5.4802320547091545
821.0	10.960464109418309
823.0	21.920928218836618
825.0	43.841856437673236
830.0	10.960464109418309
834.0	5.4802320547091545
836.0	10.960464109418309
838.0	21.920928218836618
840.0	43.841856437673236
846.0	5.4802320547091545
848.0	10.960464109418309
850.0	21.920928218836618
852.0	43.841856437673236
857.0	10.960464109418309
861.0	5.4802320547091545
863.0	10.960464109418309
865.0	21.920928218836618
867.0	43.841856437673236
872.0	10.960464109418309
876.0	5.4802320547091545
878.0	10.960464109418309
880.0	21.920928218836618
882.0	43.841856437673236
887.0	10.960464109418309
891.0	5.4802320547091545
893.0	10.960464109418309
895.0	21.920928218836618
897.0	43.841856437673236
902.0	10.960464109418309
906.0	5.4802320547091545
908.0	10.960464109418309
910.0	21.920928218836618
912.0	43.841856437673236
918.0	5.4802320547091545
920.0	10.960464109418309
922.0	21.920928218836618
924.0	43.841856437673236
929.0	10.960464109418309
933.0	5.4802320547091545
935.0	10.960464109418309
937.0	21.920928218836618
939.0	43.841856437673236
944.0	10.960464109418309
948.0	5.4802320547091545
950.0	10.960464109418309
952.0	21.920928218836618
954.0	43.841856437673236
959.0	10.960464109418309
963.0	5.4802320547091545
965.0	10.960464109418309
967.0	21.920928218836618
969.0	43.841856437673236
974.0	10.960464109418309
978.0	5.4802320547091545
980.0	10.960464109418309
982.0	21.920928218836618
984.0	43.841856437673236
989.0	10.960464109418309
993.0	5.4802320547091545
995.0	10.960464109418309
997.0	21.920928218836618
999.0	43.841856437673236
1004.0	10.960464109418309
1008.0	5.4802320547091545
1010.0	10.960464109418309
1012.0	21.920928218836618
1014.0	43.841856437673236
1019.0	10.960464109418309
1023.0	5.4802320547091545
1025.0	10.960464109418309
1027.0	21.920928218836618
1029.0	43.841856437673236
1034.0	10.960464109418309
1038.0	5.4802320547091545
1040.0	10.960464109418309
1042.0	21.920928218836618
1044.0	43.841856437673236
1049.0	10.960464109418309
1053.0	5.4802320547091545
1055.0	10.960464109418309
1057.0	21.920928218836618
1059.0	43.841856437673236
1064.0	10.960464109418309
1067.0	10.960464109418309
1071.0	5.4802320547091545
1073.0	10.960464109418309
1075.0	21.920928218836618
1077.0	43.841856437673236
1082.0	10.960464109418309
1086.0	5.4802320547091545
1088.0	10.960464109418309
1090.0	21.920928218836618
1092.0	43.841856437673236
1097.0	10.960464109418309
1101.0	5.4802320547091545
1103.0	10.960464109418309
1105.0	21.920928218836618
1107.0	43.841856437673236
1112.0	10.960464109418309
1116.0	5.4802320547091545
1118.0	10.960464109418309
1120.0	21.920928218836618
1122.0	43.841856437673236
1127.0	10.960464109418309
1131.0	5.4802320547091545
1133.0	10.960464109418309
1135.0	21.920928218836618
1137.0	43.841856437673236
1142.0	10.960464109418309
1146.0	5.4802320547091545
1148.0	10.960464109418309
1150.0	21.920928218836618
1152.0	43.841856437673236
1157.0	10.960464109418309
1160.0	10.960464109418309
1164.0	5.4802320547091545
1166.0	10.960464109418309
1168.0	21.920928218836618
1170.0	43.841856437673236
1175.0	10.960464109418309
1179.0	5.4802320547091545
1181.0	10.960464109418309
1183.0	21.920928218836618
1185.0	43.841856437673236
1190.0	10.960464109418309
1194.0	5.4802320547091545
1196.0	10.960464109418309
1198.0	21.920928218836618
1200.0	43.841856437673236
1205.0	10.960464109418309
1209.0	5.4802320547091545
1211.0	10.960464109418309
1213.0	21.920928218836618
1215.0	43.841856437673236
1220.0	10.960464109418309
1223.0	10.960464109418309
1227.0	5.4802320547091545
1229.0	10.960464109418309
1231.0	21.920928218836618
1233.0	43.841856437673236
1238.0	10.960464109418309
1242.0	5.4802320547091545
1244.0	10.960464109418309
1246.0	21.920928218836618
1248.0	43.841856437673236
1253.0	10.960464109418309
1257.0	5.4802320547091545
1259.0	10.960464109418309
1261.0	21.920928218836618
1263.0	43.841856437673236
1268.0	10.960464109418309
1272.0	5.4802320547091545
1274.0	10.960464109418309
1276.0	21.920928218836618
1278.0	43.841856437673236
1283.0	10.960464109418309
1286.0	10.960464109418309
1290.0	5.4802320547091545
1292.0	10.960464109418309
1294.0	21.920928218836618
1296.0	43.841856437673236
1301.0	10.960464109418309
1305.0	5.4802320547091545
1307.0	10.960464109418309
1309.0	21.920928218836618
1311.0	43.841856437673236
1316.0	10.960464109418309
1320.0	5.4802320547091545
1322.0	10.960464109418309
1324.0	21.920928218836618
1326.0	43.841856437673236
1331.0	10.960464109418309
1334.0	10.960464109418309
1338.0	5.4802320547091545
1340.0	10.960464109418309
1342.0	21.920928218836618
1344.0	43.841856437673236
1349.0	10.960464109418309
1353.0	5.4802320547091545
1355.0	10.960464109418309
1357.0	21.920928218836618
1359.0	43.841856437673236
1364.0	10.960464109418309
1368.0	5.4802320547091545
1370.0	10.960464109418309
1372.0	21.920928218836618
1374.0	43.841856437673236
1379.0	10.960464109418309
1382.0	10.960464109418309
1386.0	5.4802320547091545
1388.0	10.960464109418309
1390.0	21.920928218836618
1392.0	43.841856437673236
1397.0	10.960464109418309
1401.0	5.4802320547091545
1403.0	10.960464109418309
1405.0	21.920928218836618
1407.0	43.841856437673236
1412.0	10.960464109418309
1416.0	5.4802320547091545
1418.0	10.960464109418309
1420.0	21.920928218836618
1422.0	43.841856437673236
1427.0	10.960464109418309
1430.0	10.960464109418309
1434.0	5.4802320547091545
1436.0	10.960464109418309
1438.0	21.920928218836618
1440.0	43.841856437673236
1445.0	10.960464109418309
1449.0	5.4802320547091545
1451.0	10.960464109418309
1453.0	21.920928218836618
1455.0	43.841856437673236
1460.0	10.960464109418309
1463.0	10.960464109418309
1467.0	5.4802320547091545
1469.0	10.960464109418309
1471.0	21.920928218836618
1473.0	43.841856437673236
1478.0	10.960464109418309
1482.0	5.4802320547091545
1484.0	10.960464109418309
1486.0	21.920928218836618
1488.0	43.841856437673236
1493.0	10.960464109418309
1497.0	5.4802320547091545
1499.0	10.960464109418309
1501.0	21.920928218836618
1503.0	43.841856437673236
1508.0	10.960464109418309
1511.0	10.960464109418309
1515.0	5.4802320547091545
1517.0	10.960464109418309
1519.0	21.920928218836618
1521.0	43.841856437673236
1526.0	10.960464109418309
1530.0	5.4802320547091545
1532.0	10.960464109418309
1534.0	21.920928218836618
1536.0	43.841856437673236
1541.0	10.960464109418309
1544.0	10.960464109418309
1548.0	5.4802320547091545
1550.0	10.960464109418309
1552.0	21.920928218836618
1554.0	43.841856437673236
1559.0	10.960464109418309
1563.0	5.4802320547091545
1565.0	10.960464109418309
1567.0	21.920928218836618
1569.0	43.841856437673236
1574.0	10.960464109418309
1578.0	5.4802320547091545
1580.0	10.960464109418309
1582.0	21.920928218836618
1584.0	43.841856437673236
1589.0	10.960464109418309
1592.0	10.960464109418309
1596.0	5.4802320547091545
1598.0	10.960464109418309
1600.0	21.920928218836618
1602.0	43.841856437673236
1607.0	10.960464109418309
1611.0	5.4802320547091545
1613.0	10.960464109418309
1615.0	21.920928218836618
1617.0	43.841856437673236
1622.0	10.960464109418309
1625.0	10.960464109418309
1629.0	5.4802320547091545
1631.0	10.960464109418309
1633.0	21.920928218836618
1635.0	43.841856437673236
1640.0	10.960464109418309
1644.0	5.4802320547091545
1646.0	10.960464109418309
1648.0	21.920928218836618
1650.0	43.841856437673236
1655.0	10.960464109418309
1658.0	10.960464109418309
1662.0	5.4802320547091545
1664.0	10.960464109418309
1666.0	21.920928218836618
1668.0	43.841856437673236
1673.0	10.960464109418309
1677.0	5.4802320547091545
1679.0	10.960464109418309
1681.0	21.920928218836618
1683.0	43.841856437673236
1688.0	10.960464109418309
1692.0	5.4802320547091545
1694.0	10.960464109418309
1696.0	21.920928218836618
1698.0	43.841856437673236
1703.0	10.960464109418309
1706.0	10.960464109418309
1710.0	5.4802320547091545
1712.0	10.960464109418309
1714.0	21.920928218836618
1716.0	43.841856437673236
1721.0	10.960464109418309
1725.0	5.4802320547091545
1727.0	10.960464109418309
1729.0	21.920928218836618
1731.0	43.841856437673236
1736.0	10.960464109418309
1739.0	10.960464109418309
1743.0	5.4802320547091545
1745.0	10.960464109418309
1747.0	21.920928218836618
1749.0	43.841856437673236
1754.0	10.960464109418309
1758.0	5.4802320547091545
1760.0	10.960464109418309
1762.0	21.920928218836618
1764.0	43.841856437673236
1769.0	10.960464109418309
1772.0	10.960464109418309
1776.0	5.4802320547091545
1778.0	10.960464109418309
1780.0	21.920928218836618
1782.0	43.841856437673236
1787.0	10.960464109418309
1791.0	5.4802320547091545
1793.0	10.960464109418309
1795.0	21.920928218836618
1797.0	43.841856437673236
1802.0	10.960464109418309
1805.0	10.960464109418309
1809.0	5.4802320547091545
1811.0	10.960464109418309
1813.0	21.920928218836618
1815.0	43.841856437673236
1820.0	10.960464109418309
1824.0	5.4802320547091545
1826.0	10.960464109418309
1828.0	21.920928218836618
1830.0	43.841856437673236
1835.0	10.960464109418309
1839.0	5.4802320547091545
1841.0	10.960464109418309
1843.0	21.920928218836618
1845.0	43.841856437673236
1850.0	10.960464109418309
1853.0	10.960464109418309
1857.0	5.4802320547091545
1859.0	10.960464109418309
1861.0	21.920928218836618
1863.0	43.841856437673236
1868.0	10.960464109418309
1872.0	5.4802320547091545
1874.0	10.960464109418309
1876.0	21.920928218836618
1878.0	43.841856437673236
1883.0	10.960464109418309
1886.0	10.960464109418309
1890.0	5.4802320547091545
1892.0	10.960464109418309
1894.0	21.920928218836618
1896.0	43.841856437673236
1901.0	10.960464109418309
1905.0	5.4802320547091545
1907.0	10.960464109418309
1909.0	21.920928218836618
1911.0	43.841856437673236
1916.0	10.960464109418309
1919.0	10.960464109418309
1923.0	5.4802320547091545
1925.0	10.960464109418309
1927.0	21.920928218836618
1929.0	43.841856437673236
1934.0	10.960464109418309
1938.0	5.4802320547091545
1940.0	10.960464109418309
1942.0	21.920928218836618
1944.0	43.841856437673236
1949.0	10.960464109418309
1952.0	10.960464109418309
1956.0	5.4802320547091545
1958.0	10.960464109418309
1960.0	21.920928218836618
1962.0	43.841856437673236
1967.0	10.960464109418309
1971.0	5.4802320547091545
1973.0	10.960464109418309
1975.0	21.920928218836618
1977.0	43.841856437673236
1982.0	10.960464109418309
1985.0	10.960464109418309
1989.0	5.4802320547091545
1991.0	10.960464109418309
1993.0	21.920928218836618
1995.0	43.841856437673236
2000.0	10.960464109418309
2004.0	5.4802320547091545
2006.0	10.960464109418309
2008.0	21.920928218836618
2010.0	43.841856437673236
2015.0	10.960464109418309
2018.0	10.960464109418309
2022.0	5.4802320547091545
2024.0	10.960464109418309
2026.0	21.920928218836618
2028.0	43.841856437673236
2033.0	10.960464109418309
2037.0	5.4802320547091545
2039.0	10.960464109418309
2041.0	21.920928218836618
2043.0	43.841856437673236
2048.0	10.960464109418309
2051.0	10.960464109418309
2055.0	5.4802320547091545
2057.0	10.960464109418309
2059.0	21.920928218836618
2061.0	43.841856437673236
2066.0	10.960464109418309
2070.0	5.4802320547091545
2072.0	10.960464109418309
2074.0	21.920928218836618
2076.0	43.841856437673236
2081.0	10.960464109418309
2084.0	10.960464109418309
2088.0	5.4802320547091545
2090.0	10.960464109418309
2092.0	21.920928218836618
2094.0	43.841856437673236
2099.0	10.960464109418309
2103.0	5.4802320547091545
2105.0	10.960464109418309
2107.0	21.920928218836618
2109.0	43.841856437673236
2114.0	10.960464109418309
2118.0	5.4802320547091545
2120.0	10.960464109418309
2122.0	21.920928218836618
2124.0	43.841856437673236
2129.0	10.960464109418309
2132.0	10.960464109418309
2136.0	5.4802320547091545
2138.0	10.960464109418309
2140.0	21.920928218836618
2142.0	43.841856437673236
2147.0	10.960464109418309
2151.0	5.4802320547091545
2153.0	10.960464109418309
2155.0	21.920928218836618
2157.0	43.841856437673236
2162.0	10.960464109418309
2165.0	10.960464109418309
2169.0	5.4802320547091545
2171.0	10.960464109418309
2173.0	21.920928218836618
2175.0	43.841856437673236
2180.0	10.960464109418309
2184.0	5.4802320547091545
2186.0	10.960464109418309
2188.0	21.920928218836618
2190.0	43.841856437673236
2195.0	10.960464109418309
2198.0	10.960464109418309
2202.0	5.4802320547091545
2204.0	10.960464109418309
2206.0	21.920928218836618
2208.0	43.841856437673236
2213.0	10.960464109418309
2217.0	5.4802320547091545
2219.0	10.960464109418309
2221.0	21.920928218836618
2223.0	43.841856437673236
2228.0	10.960464109418309
2231.0	10.960464109418309
2235.0	5.4802320547091545
2237.0	10.960464109418309
2239.0	21.920928218836618
2241.0	43.841856437673236
2246.0	10.960464109418309
2250.0	5.4802320547091545
2252.0	10.960464109418309
2254.0	21.920928218836618
2256.0	43.841856437673236
2261.0	10.960464109418309
2264.0	10.960464109418309
2268.0	5.4802320547091545
2270.0	10.960464109418309
2272.0	21.920928218836618
2274.0	43.841856437673236
2279.0	10.960464109418309
2283.0	5.4802320547091545
2285.0	10.960464109418309
2287.0	21.920928218836618
2289.0	43.841856437673236
2294.0	10.960464109418309
2297.0	10.960464109418309
2301.0	5.4802320547091545
2303.0	10.960464109418309
2305.0	21.920928218836618
2307.0	43.841856437673236
2312.0	10.960464109418309
2316.0	5.4802320547091545
2318.0	10.960464109418309
2320.0	21.920928218836618
2322.0	43.841856437673236
2327.0	10.960464109418309
2330.0	10.960464109418309
2334.0	5.4802320547091545
2336.0	10.960464109418309
2338.0	21.920928218836618
2340.0	43.841856437673236
2345.0	10.960464109418309
2349.0	5.4802320547091545
2351.0	10.960464109418309
2353.0	21.920928218836618
2355.0	43.841856437673236
2360.0	10.960464109418309
2363.0	10.960464109418309
2367.0	5.4802320547091545
2369.0	10.960464109418309
2371.0	21.920928218836618
2373.0	43.841856437673236
2378.0	10.960464109418309
2382.0	5.4802320547091545
2384.0	10.960464109418309
2386.0	21.920928218836618
2388.0	43.841856437673236
2393.0	10.960464109418309
2396.0	10.960464109418309
2400.0	5.4802320547091545
2402.0	10.960464109418309
2404.0	21.920928218836618
2406.0	43.841856437673236
2411.0	10.960464109418309
2415.0	5.4802320547091545
2417.0	10.960464109418309
2419.0	21.920928218836618
2421.0	43.841856437673236
2426.0	10.960464109418309
2429.0	10.960464109418309
2433.0	5.4802320547091545
2435.0	10.960464109418309
2437.0	21.920928218836618
2439.0	43.841856437673236
2444.0	10.960464109418309
2448.0	5.4802320547091545
2450.0	10.960464109418309
2452.0	21.920928218836618
2454.0	43.841856437673236
2459.0	10.960464109418309
2462.0	10.960464109418309
2466.0	5.4802320547091545
2468.0	10.960464109418309
2470.0	21.920928218836618
2472.0	43.841856437673236
2477.0	10.960464109418309
2481.0	5.4802320547091545
2483.0	10.960464109418309
2485.0	21.920928218836618
2487.0	43.841856437673236
2492.0	10.960464109418309
2495.0	10.960464109418309
2499.0	5.4802320547091545
2501.0	10.960464109418309
2503.0	21.920928218836618
2505.0	43.841856437673236
2510.0	10.960464109418309
2514.0	5.4802320547091545
2516.0	10.960464109418309
2518.0	21.920928218836618
2520.0	43.841856437673236
2525.0	10.960464109418309
2528.0	10.960464109418309
2532.0	5.4802320547091545
2534.0	10.960464109418309
2536.0	21.920928218836618
2538.0	43.841856437673236
2543.0	10.960464109418309
2547.0	5.4802320547091545
2549.0	10.960464109418309
2551.0	21.920928218836618
2553.0	43.841856437673236
2558.0	10.960464109418309
2561.0	10.960464109418309
2565.0	5.4802320547091545
2567.0	10.960464109418309
2569.0	21.920928218836618
2571.0	43.841856437673236
2576.0	10.960464109418309
2580.0	5.4802320547091545
2582.0	10.960464109418309
2584.0	21.920928218836618
2586.0	43.841856437673236
2591.0	10.960464109418309
2595.0	5.4802320547091545
2597.0	10.960464109418309
2599.0	21.920928218836618
2601.0	43.841856437673236
2606.0	10.960464109418309
2609.0	10.960464109418309
2613.0	5.4802320547091545
2615.0	10.960464109418309
2617.0	21.920928218836618
2619.0	43.841856437673236
2624.0	10.960464109418309
2628.0	5.4802320547091545
2630.0	10.960464109418309
2632.0	21.920928218836618
2634.0	43.841856437673236
2639.0	10.960464109418309
2642.0	10.960464109418309
2646.0	5.4802320547091545
2648.0	10.960464109418309
2650.0	21.920928218836618
2652.0	43.841856437673236
2657.0	10.960464109418309
2661.0	5.4802320547091545
2663.0	10.960464109418309
2665.0	21.920928218836618
2667.0	43.841856437673236
2672.0	10.960464109418309
2675.0	10.960464109418309
2679.0	5.4802320547091545
2681.0	10.960464109418309
2683.0	21.920928218836618
2685.0	43.841856437673236
2690.0	10.960464109418309
2694.0	5.4802320547091545
2696.0	10.960464109418309
2698.0	21.920928218836618
2700.0	43.841856437673236
2705.0	10.960464109418309
2708.0	10.960464109418309
2712.0	5.4802320547091545
2714.0	10.960464109418309


==> TeX/Tikz/plot_data/logreg/gam/PGM_fixed_11055_69_1_1.txt <==
4.0	2.4295296530298263
6.0	2.4295296530298263
8.0	2.4295296530298263
10.0	2.4295296530298263
12.0	2.4295296530298263
14.0	2.4295296530298263
16.0	2.4295296530298263
18.0	2.4295296530298263
20.0	2.4295296530298263
22.0	2.4295296530298263
24.0	2.4295296530298263
26.0	2.4295296530298263
28.0	2.4295296530298263
30.0	2.4295296530298263
32.0	2.4295296530298263
34.0	2.4295296530298263
36.0	2.4295296530298263
38.0	2.4295296530298263
40.0	2.4295296530298263
42.0	2.4295296530298263
44.0	2.4295296530298263
46.0	2.4295296530298263
48.0	2.4295296530298263
50.0	2.4295296530298263
52.0	2.4295296530298263
54.0	2.4295296530298263
56.0	2.4295296530298263
58.0	2.4295296530298263
60.0	2.4295296530298263
62.0	2.4295296530298263
64.0	2.4295296530298263
66.0	2.4295296530298263
68.0	2.4295296530298263
70.0	2.4295296530298263
72.0	2.4295296530298263
74.0	2.4295296530298263
76.0	2.4295296530298263
78.0	2.4295296530298263
80.0	2.4295296530298263
82.0	2.4295296530298263
84.0	2.4295296530298263
86.0	2.4295296530298263
88.0	2.4295296530298263
90.0	2.4295296530298263
92.0	2.4295296530298263
94.0	2.4295296530298263
96.0	2.4295296530298263
98.0	2.4295296530298263
100.0	2.4295296530298263
102.0	2.4295296530298263
104.0	2.4295296530298263
106.0	2.4295296530298263
108.0	2.4295296530298263
110.0	2.4295296530298263
112.0	2.4295296530298263
114.0	2.4295296530298263
116.0	2.4295296530298263
118.0	2.4295296530298263
120.0	2.4295296530298263
122.0	2.4295296530298263
124.0	2.4295296530298263
126.0	2.4295296530298263
128.0	2.4295296530298263
130.0	2.4295296530298263
132.0	2.4295296530298263
134.0	2.4295296530298263
136.0	2.4295296530298263
138.0	2.4295296530298263
140.0	2.4295296530298263
142.0	2.4295296530298263
144.0	2.4295296530298263
146.0	2.4295296530298263
148.0	2.4295296530298263
150.0	2.4295296530298263
152.0	2.4295296530298263
154.0	2.4295296530298263
156.0	2.4295296530298263
158.0	2.4295296530298263
160.0	2.4295296530298263
162.0	2.4295296530298263
164.0	2.4295296530298263
166.0	2.4295296530298263
168.0	2.4295296530298263
170.0	2.4295296530298263
172.0	2.4295296530298263
174.0	2.4295296530298263
176.0	2.4295296530298263
178.0	2.4295296530298263
180.0	2.4295296530298263
182.0	2.4295296530298263
184.0	2.4295296530298263
186.0	2.4295296530298263
188.0	2.4295296530298263
190.0	2.4295296530298263
192.0	2.4295296530298263
194.0	2.4295296530298263
196.0	2.4295296530298263
198.0	2.4295296530298263
200.0	2.4295296530298263
202.0	2.4295296530298263
204.0	2.4295296530298263
206.0	2.4295296530298263
208.0	2.4295296530298263
210.0	2.4295296530298263
212.0	2.4295296530298263
214.0	2.4295296530298263
216.0	2.4295296530298263
218.0	2.4295296530298263
220.0	2.4295296530298263
222.0	2.4295296530298263
224.0	2.4295296530298263
226.0	2.4295296530298263
228.0	2.4295296530298263
230.0	2.4295296530298263
232.0	2.4295296530298263
234.0	2.4295296530298263
236.0	2.4295296530298263
238.0	2.4295296530298263
240.0	2.4295296530298263
242.0	2.4295296530298263
244.0	2.4295296530298263
246.0	2.4295296530298263
248.0	2.4295296530298263
250.0	2.4295296530298263
252.0	2.4295296530298263
254.0	2.4295296530298263
256.0	2.4295296530298263
258.0	2.4295296530298263
260.0	2.4295296530298263
262.0	2.4295296530298263
264.0	2.4295296530298263
266.0	2.4295296530298263
268.0	2.4295296530298263
270.0	2.4295296530298263
272.0	2.4295296530298263
274.0	2.4295296530298263
276.0	2.4295296530298263
278.0	2.4295296530298263
280.0	2.4295296530298263
282.0	2.4295296530298263
284.0	2.4295296530298263
286.0	2.4295296530298263
288.0	2.4295296530298263
290.0	2.4295296530298263
292.0	2.4295296530298263
294.0	2.4295296530298263
296.0	2.4295296530298263
298.0	2.4295296530298263
300.0	2.4295296530298263
302.0	2.4295296530298263
304.0	2.4295296530298263
306.0	2.4295296530298263
308.0	2.4295296530298263
310.0	2.4295296530298263
312.0	2.4295296530298263
314.0	2.4295296530298263
316.0	2.4295296530298263
318.0	2.4295296530298263
320.0	2.4295296530298263
322.0	2.4295296530298263
324.0	2.4295296530298263
326.0	2.4295296530298263
328.0	2.4295296530298263
330.0	2.4295296530298263
332.0	2.4295296530298263
334.0	2.4295296530298263
336.0	2.4295296530298263
338.0	2.4295296530298263
340.0	2.4295296530298263
342.0	2.4295296530298263
344.0	2.4295296530298263
346.0	2.4295296530298263
348.0	2.4295296530298263
350.0	2.4295296530298263
352.0	2.4295296530298263
354.0	2.4295296530298263
356.0	2.4295296530298263
358.0	2.4295296530298263
360.0	2.4295296530298263
362.0	2.4295296530298263
364.0	2.4295296530298263
366.0	2.4295296530298263
368.0	2.4295296530298263
370.0	2.4295296530298263
372.0	2.4295296530298263
374.0	2.4295296530298263
376.0	2.4295296530298263
378.0	2.4295296530298263
380.0	2.4295296530298263
382.0	2.4295296530298263
384.0	2.4295296530298263
386.0	2.4295296530298263
388.0	2.4295296530298263
390.0	2.4295296530298263
392.0	2.4295296530298263
394.0	2.4295296530298263
396.0	2.4295296530298263
398.0	2.4295296530298263
400.0	2.4295296530298263
402.0	2.4295296530298263
404.0	2.4295296530298263
406.0	2.4295296530298263
408.0	2.4295296530298263
410.0	2.4295296530298263
412.0	2.4295296530298263
414.0	2.4295296530298263
416.0	2.4295296530298263
418.0	2.4295296530298263
420.0	2.4295296530298263
422.0	2.4295296530298263
424.0	2.4295296530298263
426.0	2.4295296530298263
428.0	2.4295296530298263
430.0	2.4295296530298263
432.0	2.4295296530298263
434.0	2.4295296530298263
436.0	2.4295296530298263
438.0	2.4295296530298263
440.0	2.4295296530298263
442.0	2.4295296530298263
444.0	2.4295296530298263
446.0	2.4295296530298263
448.0	2.4295296530298263
450.0	2.4295296530298263
452.0	2.4295296530298263
454.0	2.4295296530298263
456.0	2.4295296530298263
458.0	2.4295296530298263
460.0	2.4295296530298263
462.0	2.4295296530298263
464.0	2.4295296530298263
466.0	2.4295296530298263
468.0	2.4295296530298263
470.0	2.4295296530298263
472.0	2.4295296530298263
474.0	2.4295296530298263
476.0	2.4295296530298263
478.0	2.4295296530298263
480.0	2.4295296530298263
482.0	2.4295296530298263
484.0	2.4295296530298263
486.0	2.4295296530298263
488.0	2.4295296530298263
490.0	2.4295296530298263
492.0	2.4295296530298263
494.0	2.4295296530298263
496.0	2.4295296530298263
498.0	2.4295296530298263
500.0	2.4295296530298263
502.0	2.4295296530298263
504.0	2.4295296530298263
506.0	2.4295296530298263
508.0	2.4295296530298263
510.0	2.4295296530298263
512.0	2.4295296530298263
514.0	2.4295296530298263
516.0	2.4295296530298263
518.0	2.4295296530298263
520.0	2.4295296530298263
522.0	2.4295296530298263
524.0	2.4295296530298263
526.0	2.4295296530298263
528.0	2.4295296530298263
530.0	2.4295296530298263
532.0	2.4295296530298263
534.0	2.4295296530298263
536.0	2.4295296530298263
538.0	2.4295296530298263
540.0	2.4295296530298263
542.0	2.4295296530298263
544.0	2.4295296530298263
546.0	2.4295296530298263
548.0	2.4295296530298263
550.0	2.4295296530298263
552.0	2.4295296530298263
554.0	2.4295296530298263
556.0	2.4295296530298263
558.0	2.4295296530298263
560.0	2.4295296530298263
562.0	2.4295296530298263
564.0	2.4295296530298263
566.0	2.4295296530298263
568.0	2.4295296530298263
570.0	2.4295296530298263
572.0	2.4295296530298263
574.0	2.4295296530298263
576.0	2.4295296530298263
578.0	2.4295296530298263
580.0	2.4295296530298263
582.0	2.4295296530298263
584.0	2.4295296530298263
586.0	2.4295296530298263
588.0	2.4295296530298263
590.0	2.4295296530298263
592.0	2.4295296530298263
594.0	2.4295296530298263
596.0	2.4295296530298263
598.0	2.4295296530298263
600.0	2.4295296530298263
602.0	2.4295296530298263
604.0	2.4295296530298263
606.0	2.4295296530298263
608.0	2.4295296530298263
610.0	2.4295296530298263
612.0	2.4295296530298263
614.0	2.4295296530298263
616.0	2.4295296530298263
618.0	2.4295296530298263
620.0	2.4295296530298263
622.0	2.4295296530298263
624.0	2.4295296530298263
626.0	2.4295296530298263
628.0	2.4295296530298263
630.0	2.4295296530298263
632.0	2.4295296530298263
634.0	2.4295296530298263
636.0	2.4295296530298263
638.0	2.4295296530298263
640.0	2.4295296530298263
642.0	2.4295296530298263
644.0	2.4295296530298263
646.0	2.4295296530298263
648.0	2.4295296530298263
650.0	2.4295296530298263
652.0	2.4295296530298263
654.0	2.4295296530298263
656.0	2.4295296530298263
658.0	2.4295296530298263
660.0	2.4295296530298263
662.0	2.4295296530298263
664.0	2.4295296530298263
666.0	2.4295296530298263
668.0	2.4295296530298263
670.0	2.4295296530298263
672.0	2.4295296530298263
674.0	2.4295296530298263
676.0	2.4295296530298263
678.0	2.4295296530298263
680.0	2.4295296530298263
682.0	2.4295296530298263
684.0	2.4295296530298263
686.0	2.4295296530298263
688.0	2.4295296530298263
690.0	2.4295296530298263
692.0	2.4295296530298263
694.0	2.4295296530298263
696.0	2.4295296530298263
698.0	2.4295296530298263
700.0	2.4295296530298263
702.0	2.4295296530298263
704.0	2.4295296530298263
706.0	2.4295296530298263
708.0	2.4295296530298263
710.0	2.4295296530298263
712.0	2.4295296530298263
714.0	2.4295296530298263
716.0	2.4295296530298263
718.0	2.4295296530298263
720.0	2.4295296530298263
722.0	2.4295296530298263
724.0	2.4295296530298263
726.0	2.4295296530298263
728.0	2.4295296530298263
730.0	2.4295296530298263
732.0	2.4295296530298263
734.0	2.4295296530298263
736.0	2.4295296530298263
738.0	2.4295296530298263
740.0	2.4295296530298263
742.0	2.4295296530298263
744.0	2.4295296530298263
746.0	2.4295296530298263
748.0	2.4295296530298263
750.0	2.4295296530298263
752.0	2.4295296530298263
754.0	2.4295296530298263
756.0	2.4295296530298263
758.0	2.4295296530298263
760.0	2.4295296530298263
762.0	2.4295296530298263
764.0	2.4295296530298263
766.0	2.4295296530298263
768.0	2.4295296530298263
770.0	2.4295296530298263
772.0	2.4295296530298263
774.0	2.4295296530298263
776.0	2.4295296530298263
778.0	2.4295296530298263
780.0	2.4295296530298263
782.0	2.4295296530298263
784.0	2.4295296530298263
786.0	2.4295296530298263
788.0	2.4295296530298263
790.0	2.4295296530298263
792.0	2.4295296530298263
794.0	2.4295296530298263
796.0	2.4295296530298263
798.0	2.4295296530298263
800.0	2.4295296530298263
802.0	2.4295296530298263
804.0	2.4295296530298263
806.0	2.4295296530298263
808.0	2.4295296530298263
810.0	2.4295296530298263
812.0	2.4295296530298263
814.0	2.4295296530298263
816.0	2.4295296530298263
818.0	2.4295296530298263
820.0	2.4295296530298263
822.0	2.4295296530298263
824.0	2.4295296530298263
826.0	2.4295296530298263
828.0	2.4295296530298263
830.0	2.4295296530298263
832.0	2.4295296530298263
834.0	2.4295296530298263
836.0	2.4295296530298263
838.0	2.4295296530298263
840.0	2.4295296530298263
842.0	2.4295296530298263
844.0	2.4295296530298263
846.0	2.4295296530298263
848.0	2.4295296530298263
850.0	2.4295296530298263
852.0	2.4295296530298263
854.0	2.4295296530298263
856.0	2.4295296530298263
858.0	2.4295296530298263
860.0	2.4295296530298263
862.0	2.4295296530298263
864.0	2.4295296530298263
866.0	2.4295296530298263
868.0	2.4295296530298263
870.0	2.4295296530298263
872.0	2.4295296530298263
874.0	2.4295296530298263
876.0	2.4295296530298263
878.0	2.4295296530298263
880.0	2.4295296530298263
882.0	2.4295296530298263
884.0	2.4295296530298263
886.0	2.4295296530298263
888.0	2.4295296530298263
890.0	2.4295296530298263
892.0	2.4295296530298263
894.0	2.4295296530298263
896.0	2.4295296530298263
898.0	2.4295296530298263
900.0	2.4295296530298263
902.0	2.4295296530298263
904.0	2.4295296530298263
906.0	2.4295296530298263
908.0	2.4295296530298263
910.0	2.4295296530298263
912.0	2.4295296530298263
914.0	2.4295296530298263
916.0	2.4295296530298263
918.0	2.4295296530298263
920.0	2.4295296530298263
922.0	2.4295296530298263
924.0	2.4295296530298263
926.0	2.4295296530298263
928.0	2.4295296530298263
930.0	2.4295296530298263
932.0	2.4295296530298263
934.0	2.4295296530298263
936.0	2.4295296530298263
938.0	2.4295296530298263
940.0	2.4295296530298263
942.0	2.4295296530298263
944.0	2.4295296530298263
946.0	2.4295296530298263
948.0	2.4295296530298263
950.0	2.4295296530298263
952.0	2.4295296530298263
954.0	2.4295296530298263
956.0	2.4295296530298263
958.0	2.4295296530298263
960.0	2.4295296530298263
962.0	2.4295296530298263
964.0	2.4295296530298263
966.0	2.4295296530298263
968.0	2.4295296530298263
970.0	2.4295296530298263
972.0	2.4295296530298263
974.0	2.4295296530298263
976.0	2.4295296530298263
978.0	2.4295296530298263
980.0	2.4295296530298263
982.0	2.4295296530298263
984.0	2.4295296530298263
986.0	2.4295296530298263
988.0	2.4295296530298263
990.0	2.4295296530298263
992.0	2.4295296530298263
994.0	2.4295296530298263
996.0	2.4295296530298263
998.0	2.4295296530298263
1000.0	2.4295296530298263
1002.0	2.4295296530298263
1004.0	2.4295296530298263
1006.0	2.4295296530298263
1008.0	2.4295296530298263
1010.0	2.4295296530298263
1012.0	2.4295296530298263
1014.0	2.4295296530298263
1016.0	2.4295296530298263
1018.0	2.4295296530298263
1020.0	2.4295296530298263
1022.0	2.4295296530298263
1024.0	2.4295296530298263
1026.0	2.4295296530298263
1028.0	2.4295296530298263
1030.0	2.4295296530298263
1032.0	2.4295296530298263
1034.0	2.4295296530298263
1036.0	2.4295296530298263
1038.0	2.4295296530298263
1040.0	2.4295296530298263
1042.0	2.4295296530298263
1044.0	2.4295296530298263
1046.0	2.4295296530298263
1048.0	2.4295296530298263
1050.0	2.4295296530298263
1052.0	2.4295296530298263
1054.0	2.4295296530298263
1056.0	2.4295296530298263
1058.0	2.4295296530298263
1060.0	2.4295296530298263
1062.0	2.4295296530298263
1064.0	2.4295296530298263
1066.0	2.4295296530298263
1068.0	2.4295296530298263
1070.0	2.4295296530298263
1072.0	2.4295296530298263
1074.0	2.4295296530298263
1076.0	2.4295296530298263
1078.0	2.4295296530298263
1080.0	2.4295296530298263
1082.0	2.4295296530298263
1084.0	2.4295296530298263
1086.0	2.4295296530298263
1088.0	2.4295296530298263
1090.0	2.4295296530298263
1092.0	2.4295296530298263
1094.0	2.4295296530298263
1096.0	2.4295296530298263
1098.0	2.4295296530298263
1100.0	2.4295296530298263
1102.0	2.4295296530298263
1104.0	2.4295296530298263
1106.0	2.4295296530298263
1108.0	2.4295296530298263
1110.0	2.4295296530298263
1112.0	2.4295296530298263
1114.0	2.4295296530298263
1116.0	2.4295296530298263
1118.0	2.4295296530298263
1120.0	2.4295296530298263
1122.0	2.4295296530298263
1124.0	2.4295296530298263
1126.0	2.4295296530298263
1128.0	2.4295296530298263
1130.0	2.4295296530298263
1132.0	2.4295296530298263
1134.0	2.4295296530298263
1136.0	2.4295296530298263
1138.0	2.4295296530298263
1140.0	2.4295296530298263
1142.0	2.4295296530298263
1144.0	2.4295296530298263
1146.0	2.4295296530298263
1148.0	2.4295296530298263
1150.0	2.4295296530298263
1152.0	2.4295296530298263
1154.0	2.4295296530298263
1156.0	2.4295296530298263
1158.0	2.4295296530298263
1160.0	2.4295296530298263
1162.0	2.4295296530298263
1164.0	2.4295296530298263
1166.0	2.4295296530298263
1168.0	2.4295296530298263
1170.0	2.4295296530298263
1172.0	2.4295296530298263
1174.0	2.4295296530298263
1176.0	2.4295296530298263
1178.0	2.4295296530298263
1180.0	2.4295296530298263
1182.0	2.4295296530298263
1184.0	2.4295296530298263
1186.0	2.4295296530298263
1188.0	2.4295296530298263
1190.0	2.4295296530298263
1192.0	2.4295296530298263
1194.0	2.4295296530298263
1196.0	2.4295296530298263
1198.0	2.4295296530298263
1200.0	2.4295296530298263
1202.0	2.4295296530298263
1204.0	2.4295296530298263
1206.0	2.4295296530298263
1208.0	2.4295296530298263
1210.0	2.4295296530298263
1212.0	2.4295296530298263
1214.0	2.4295296530298263
1216.0	2.4295296530298263
1218.0	2.4295296530298263
1220.0	2.4295296530298263
1222.0	2.4295296530298263
1224.0	2.4295296530298263
1226.0	2.4295296530298263
1228.0	2.4295296530298263
1230.0	2.4295296530298263
1232.0	2.4295296530298263
1234.0	2.4295296530298263
1236.0	2.4295296530298263
1238.0	2.4295296530298263
1240.0	2.4295296530298263
1242.0	2.4295296530298263
1244.0	2.4295296530298263
1246.0	2.4295296530298263
1248.0	2.4295296530298263
1250.0	2.4295296530298263
1252.0	2.4295296530298263
1254.0	2.4295296530298263
1256.0	2.4295296530298263
1258.0	2.4295296530298263
1260.0	2.4295296530298263
1262.0	2.4295296530298263
1264.0	2.4295296530298263
1266.0	2.4295296530298263
1268.0	2.4295296530298263
1270.0	2.4295296530298263
1272.0	2.4295296530298263
1274.0	2.4295296530298263
1276.0	2.4295296530298263
1278.0	2.4295296530298263
1280.0	2.4295296530298263
1282.0	2.4295296530298263
1284.0	2.4295296530298263
1286.0	2.4295296530298263
1288.0	2.4295296530298263
1290.0	2.4295296530298263
1292.0	2.4295296530298263
1294.0	2.4295296530298263
1296.0	2.4295296530298263
1298.0	2.4295296530298263
1300.0	2.4295296530298263
1302.0	2.4295296530298263
1304.0	2.4295296530298263
1306.0	2.4295296530298263
1308.0	2.4295296530298263
1310.0	2.4295296530298263
1312.0	2.4295296530298263
1314.0	2.4295296530298263
1316.0	2.4295296530298263
1318.0	2.4295296530298263
1320.0	2.4295296530298263
1322.0	2.4295296530298263
1324.0	2.4295296530298263
1326.0	2.4295296530298263
1328.0	2.4295296530298263
1330.0	2.4295296530298263
1332.0	2.4295296530298263
1334.0	2.4295296530298263
1336.0	2.4295296530298263
1338.0	2.4295296530298263
1340.0	2.4295296530298263
1342.0	2.4295296530298263
1344.0	2.4295296530298263
1346.0	2.4295296530298263
1348.0	2.4295296530298263
1350.0	2.4295296530298263
1352.0	2.4295296530298263
1354.0	2.4295296530298263
1356.0	2.4295296530298263
1358.0	2.4295296530298263
1360.0	2.4295296530298263
1362.0	2.4295296530298263
1364.0	2.4295296530298263
1366.0	2.4295296530298263
1368.0	2.4295296530298263
1370.0	2.4295296530298263
1372.0	2.4295296530298263
1374.0	2.4295296530298263
1376.0	2.4295296530298263
1378.0	2.4295296530298263
1380.0	2.4295296530298263
1382.0	2.4295296530298263
1384.0	2.4295296530298263
1386.0	2.4295296530298263
1388.0	2.4295296530298263
1390.0	2.4295296530298263
1392.0	2.4295296530298263
1394.0	2.4295296530298263
1396.0	2.4295296530298263
1398.0	2.4295296530298263
1400.0	2.4295296530298263
1402.0	2.4295296530298263
1404.0	2.4295296530298263
1406.0	2.4295296530298263
1408.0	2.4295296530298263
1410.0	2.4295296530298263
1412.0	2.4295296530298263
1414.0	2.4295296530298263
1416.0	2.4295296530298263
1418.0	2.4295296530298263
1420.0	2.4295296530298263
1422.0	2.4295296530298263
1424.0	2.4295296530298263
1426.0	2.4295296530298263
1428.0	2.4295296530298263
1430.0	2.4295296530298263
1432.0	2.4295296530298263
1434.0	2.4295296530298263
1436.0	2.4295296530298263
1438.0	2.4295296530298263
1440.0	2.4295296530298263
1442.0	2.4295296530298263
1444.0	2.4295296530298263
1446.0	2.4295296530298263
1448.0	2.4295296530298263
1450.0	2.4295296530298263
1452.0	2.4295296530298263
1454.0	2.4295296530298263
1456.0	2.4295296530298263
1458.0	2.4295296530298263
1460.0	2.4295296530298263
1462.0	2.4295296530298263
1464.0	2.4295296530298263
1466.0	2.4295296530298263
1468.0	2.4295296530298263
1470.0	2.4295296530298263
1472.0	2.4295296530298263
1474.0	2.4295296530298263
1476.0	2.4295296530298263
1478.0	2.4295296530298263
1480.0	2.4295296530298263
1482.0	2.4295296530298263
1484.0	2.4295296530298263
1486.0	2.4295296530298263
1488.0	2.4295296530298263
1490.0	2.4295296530298263
1492.0	2.4295296530298263
1494.0	2.4295296530298263
1496.0	2.4295296530298263
1498.0	2.4295296530298263
1500.0	2.4295296530298263
1502.0	2.4295296530298263
1504.0	2.4295296530298263
1506.0	2.4295296530298263
1508.0	2.4295296530298263
1510.0	2.4295296530298263
1512.0	2.4295296530298263
1514.0	2.4295296530298263
1516.0	2.4295296530298263
1518.0	2.4295296530298263
1520.0	2.4295296530298263
1522.0	2.4295296530298263
1524.0	2.4295296530298263
1526.0	2.4295296530298263
1528.0	2.4295296530298263
1530.0	2.4295296530298263
1532.0	2.4295296530298263
1534.0	2.4295296530298263
1536.0	2.4295296530298263
1538.0	2.4295296530298263
1540.0	2.4295296530298263
1542.0	2.4295296530298263
1544.0	2.4295296530298263
1546.0	2.4295296530298263
1548.0	2.4295296530298263
1550.0	2.4295296530298263
1552.0	2.4295296530298263
1554.0	2.4295296530298263
1556.0	2.4295296530298263
1558.0	2.4295296530298263
1560.0	2.4295296530298263
1562.0	2.4295296530298263
1564.0	2.4295296530298263
1566.0	2.4295296530298263
1568.0	2.4295296530298263
1570.0	2.4295296530298263
1572.0	2.4295296530298263
1574.0	2.4295296530298263
1576.0	2.4295296530298263
1578.0	2.4295296530298263
1580.0	2.4295296530298263
1582.0	2.4295296530298263
1584.0	2.4295296530298263
1586.0	2.4295296530298263
1588.0	2.4295296530298263
1590.0	2.4295296530298263
1592.0	2.4295296530298263
1594.0	2.4295296530298263
1596.0	2.4295296530298263
1598.0	2.4295296530298263
1600.0	2.4295296530298263
1602.0	2.4295296530298263
1604.0	2.4295296530298263
1606.0	2.4295296530298263
1608.0	2.4295296530298263
1610.0	2.4295296530298263
1612.0	2.4295296530298263
1614.0	2.4295296530298263
1616.0	2.4295296530298263
1618.0	2.4295296530298263
1620.0	2.4295296530298263
1622.0	2.4295296530298263
1624.0	2.4295296530298263
1626.0	2.4295296530298263
1628.0	2.4295296530298263
1630.0	2.4295296530298263
1632.0	2.4295296530298263
1634.0	2.4295296530298263
1636.0	2.4295296530298263
1638.0	2.4295296530298263
1640.0	2.4295296530298263
1642.0	2.4295296530298263
1644.0	2.4295296530298263
1646.0	2.4295296530298263
1648.0	2.4295296530298263
1650.0	2.4295296530298263
1652.0	2.4295296530298263
1654.0	2.4295296530298263
1656.0	2.4295296530298263
1658.0	2.4295296530298263
1660.0	2.4295296530298263
1662.0	2.4295296530298263
1664.0	2.4295296530298263
1666.0	2.4295296530298263
1668.0	2.4295296530298263
1670.0	2.4295296530298263
1672.0	2.4295296530298263
1674.0	2.4295296530298263
1676.0	2.4295296530298263
1678.0	2.4295296530298263
1680.0	2.4295296530298263
1682.0	2.4295296530298263
1684.0	2.4295296530298263
1686.0	2.4295296530298263
1688.0	2.4295296530298263
1690.0	2.4295296530298263
1692.0	2.4295296530298263
1694.0	2.4295296530298263
1696.0	2.4295296530298263
1698.0	2.4295296530298263
1700.0	2.4295296530298263
1702.0	2.4295296530298263
1704.0	2.4295296530298263
1706.0	2.4295296530298263
1708.0	2.4295296530298263
1710.0	2.4295296530298263
1712.0	2.4295296530298263
1714.0	2.4295296530298263
1716.0	2.4295296530298263
1718.0	2.4295296530298263
1720.0	2.4295296530298263
1722.0	2.4295296530298263
1724.0	2.4295296530298263
1726.0	2.4295296530298263
1728.0	2.4295296530298263
1730.0	2.4295296530298263
1732.0	2.4295296530298263
1734.0	2.4295296530298263
1736.0	2.4295296530298263
1738.0	2.4295296530298263
1740.0	2.4295296530298263
1742.0	2.4295296530298263
1744.0	2.4295296530298263
1746.0	2.4295296530298263
1748.0	2.4295296530298263
1750.0	2.4295296530298263
1752.0	2.4295296530298263
1754.0	2.4295296530298263
1756.0	2.4295296530298263
1758.0	2.4295296530298263
1760.0	2.4295296530298263
1762.0	2.4295296530298263
1764.0	2.4295296530298263
1766.0	2.4295296530298263
1768.0	2.4295296530298263
1770.0	2.4295296530298263
1772.0	2.4295296530298263
1774.0	2.4295296530298263
1776.0	2.4295296530298263
1778.0	2.4295296530298263
1780.0	2.4295296530298263
1782.0	2.4295296530298263
1784.0	2.4295296530298263
1786.0	2.4295296530298263
1788.0	2.4295296530298263
1790.0	2.4295296530298263
1792.0	2.4295296530298263
1794.0	2.4295296530298263
1796.0	2.4295296530298263
1798.0	2.4295296530298263
1800.0	2.4295296530298263
1802.0	2.4295296530298263
1804.0	2.4295296530298263
1806.0	2.4295296530298263
1808.0	2.4295296530298263
1810.0	2.4295296530298263
1812.0	2.4295296530298263
1814.0	2.4295296530298263
1816.0	2.4295296530298263
1818.0	2.4295296530298263
1820.0	2.4295296530298263
1822.0	2.4295296530298263
1824.0	2.4295296530298263
1826.0	2.4295296530298263
1828.0	2.4295296530298263
1830.0	2.4295296530298263
1832.0	2.4295296530298263
1834.0	2.4295296530298263
1836.0	2.4295296530298263
1838.0	2.4295296530298263
1840.0	2.4295296530298263
1842.0	2.4295296530298263
1844.0	2.4295296530298263
1846.0	2.4295296530298263
1848.0	2.4295296530298263
1850.0	2.4295296530298263
1852.0	2.4295296530298263
1854.0	2.4295296530298263
1856.0	2.4295296530298263
1858.0	2.4295296530298263
1860.0	2.4295296530298263
1862.0	2.4295296530298263
1864.0	2.4295296530298263
1866.0	2.4295296530298263
1868.0	2.4295296530298263
1870.0	2.4295296530298263
1872.0	2.4295296530298263
1874.0	2.4295296530298263
1876.0	2.4295296530298263
1878.0	2.4295296530298263
1880.0	2.4295296530298263
1882.0	2.4295296530298263
1884.0	2.4295296530298263
1886.0	2.4295296530298263
1888.0	2.4295296530298263
1890.0	2.4295296530298263
1892.0	2.4295296530298263
1894.0	2.4295296530298263
1896.0	2.4295296530298263
1898.0	2.4295296530298263
1900.0	2.4295296530298263
1902.0	2.4295296530298263
1904.0	2.4295296530298263
1906.0	2.4295296530298263
1908.0	2.4295296530298263
1910.0	2.4295296530298263
1912.0	2.4295296530298263
1914.0	2.4295296530298263
1916.0	2.4295296530298263
1918.0	2.4295296530298263
1920.0	2.4295296530298263
1922.0	2.4295296530298263
1924.0	2.4295296530298263
1926.0	2.4295296530298263
1928.0	2.4295296530298263
1930.0	2.4295296530298263
1932.0	2.4295296530298263
1934.0	2.4295296530298263
1936.0	2.4295296530298263
1938.0	2.4295296530298263
1940.0	2.4295296530298263
1942.0	2.4295296530298263
1944.0	2.4295296530298263
1946.0	2.4295296530298263
1948.0	2.4295296530298263
1950.0	2.4295296530298263
1952.0	2.4295296530298263
1954.0	2.4295296530298263
1956.0	2.4295296530298263
1958.0	2.4295296530298263
1960.0	2.4295296530298263
1962.0	2.4295296530298263
1964.0	2.4295296530298263
1966.0	2.4295296530298263
1968.0	2.4295296530298263
1970.0	2.4295296530298263
1972.0	2.4295296530298263
1974.0	2.4295296530298263
1976.0	2.4295296530298263
1978.0	2.4295296530298263
1980.0	2.4295296530298263
1982.0	2.4295296530298263
1984.0	2.4295296530298263
1986.0	2.4295296530298263
1988.0	2.4295296530298263
1990.0	2.4295296530298263
1992.0	2.4295296530298263
1994.0	2.4295296530298263
1996.0	2.4295296530298263
1998.0	2.4295296530298263
2000.0	2.4295296530298263
2002.0	2.4295296530298263
2004.0	2.4295296530298263
2006.0	2.4295296530298263
2008.0	2.4295296530298263
2010.0	2.4295296530298263
2012.0	2.4295296530298263
2014.0	2.4295296530298263
2016.0	2.4295296530298263
2018.0	2.4295296530298263
2020.0	2.4295296530298263
2022.0	2.4295296530298263
2024.0	2.4295296530298263
2026.0	2.4295296530298263
2028.0	2.4295296530298263
2030.0	2.4295296530298263
2032.0	2.4295296530298263
2034.0	2.4295296530298263
2036.0	2.4295296530298263
2038.0	2.4295296530298263
2040.0	2.4295296530298263
2042.0	2.4295296530298263
2044.0	2.4295296530298263
2046.0	2.4295296530298263
2048.0	2.4295296530298263
2050.0	2.4295296530298263
2052.0	2.4295296530298263
2054.0	2.4295296530298263
2056.0	2.4295296530298263
2058.0	2.4295296530298263
2060.0	2.4295296530298263
2062.0	2.4295296530298263
2064.0	2.4295296530298263
2066.0	2.4295296530298263
2068.0	2.4295296530298263
2070.0	2.4295296530298263
2072.0	2.4295296530298263
2074.0	2.4295296530298263
2076.0	2.4295296530298263
2078.0	2.4295296530298263
2080.0	2.4295296530298263
2082.0	2.4295296530298263
2084.0	2.4295296530298263
2086.0	2.4295296530298263
2088.0	2.4295296530298263
2090.0	2.4295296530298263
2092.0	2.4295296530298263
2094.0	2.4295296530298263
2096.0	2.4295296530298263
2098.0	2.4295296530298263
2100.0	2.4295296530298263
2102.0	2.4295296530298263
2104.0	2.4295296530298263
2106.0	2.4295296530298263
2108.0	2.4295296530298263
2110.0	2.4295296530298263
2112.0	2.4295296530298263
2114.0	2.4295296530298263
2116.0	2.4295296530298263
2118.0	2.4295296530298263
2120.0	2.4295296530298263
2122.0	2.4295296530298263
2124.0	2.4295296530298263
2126.0	2.4295296530298263
2128.0	2.4295296530298263
2130.0	2.4295296530298263
2132.0	2.4295296530298263
2134.0	2.4295296530298263
2136.0	2.4295296530298263
2138.0	2.4295296530298263
2140.0	2.4295296530298263
2142.0	2.4295296530298263
2144.0	2.4295296530298263
2146.0	2.4295296530298263
2148.0	2.4295296530298263
2150.0	2.4295296530298263
2152.0	2.4295296530298263
2154.0	2.4295296530298263
2156.0	2.4295296530298263
2158.0	2.4295296530298263
2160.0	2.4295296530298263
2162.0	2.4295296530298263
2164.0	2.4295296530298263
2166.0	2.4295296530298263
2168.0	2.4295296530298263
2170.0	2.4295296530298263
2172.0	2.4295296530298263
2174.0	2.4295296530298263
2176.0	2.4295296530298263
2178.0	2.4295296530298263
2180.0	2.4295296530298263
2182.0	2.4295296530298263
2184.0	2.4295296530298263
2186.0	2.4295296530298263
2188.0	2.4295296530298263
2190.0	2.4295296530298263
2192.0	2.4295296530298263
2194.0	2.4295296530298263
2196.0	2.4295296530298263
2198.0	2.4295296530298263
2200.0	2.4295296530298263
2202.0	2.4295296530298263
2204.0	2.4295296530298263
2206.0	2.4295296530298263
2208.0	2.4295296530298263
2210.0	2.4295296530298263
2212.0	2.4295296530298263
2214.0	2.4295296530298263
2216.0	2.4295296530298263
2218.0	2.4295296530298263
2220.0	2.4295296530298263
2222.0	2.4295296530298263
2224.0	2.4295296530298263
2226.0	2.4295296530298263
2228.0	2.4295296530298263
2230.0	2.4295296530298263
2232.0	2.4295296530298263
2234.0	2.4295296530298263
2236.0	2.4295296530298263
2238.0	2.4295296530298263
2240.0	2.4295296530298263
2242.0	2.4295296530298263
2244.0	2.4295296530298263
2246.0	2.4295296530298263
2248.0	2.4295296530298263
2250.0	2.4295296530298263
2252.0	2.4295296530298263
2254.0	2.4295296530298263
2256.0	2.4295296530298263
2258.0	2.4295296530298263
2260.0	2.4295296530298263
2262.0	2.4295296530298263
2264.0	2.4295296530298263
2266.0	2.4295296530298263
2268.0	2.4295296530298263
2270.0	2.4295296530298263
2272.0	2.4295296530298263
2274.0	2.4295296530298263
2276.0	2.4295296530298263
2278.0	2.4295296530298263
2280.0	2.4295296530298263
2282.0	2.4295296530298263
2284.0	2.4295296530298263
2286.0	2.4295296530298263
2288.0	2.4295296530298263
2290.0	2.4295296530298263
2292.0	2.4295296530298263
2294.0	2.4295296530298263
2296.0	2.4295296530298263
2298.0	2.4295296530298263
2300.0	2.4295296530298263
2302.0	2.4295296530298263
2304.0	2.4295296530298263
2306.0	2.4295296530298263
2308.0	2.4295296530298263
2310.0	2.4295296530298263
2312.0	2.4295296530298263
2314.0	2.4295296530298263
2316.0	2.4295296530298263
2318.0	2.4295296530298263
2320.0	2.4295296530298263
2322.0	2.4295296530298263
2324.0	2.4295296530298263
2326.0	2.4295296530298263
2328.0	2.4295296530298263
2330.0	2.4295296530298263
2332.0	2.4295296530298263
2334.0	2.4295296530298263
2336.0	2.4295296530298263
2338.0	2.4295296530298263
2340.0	2.4295296530298263
2342.0	2.4295296530298263
2344.0	2.4295296530298263
2346.0	2.4295296530298263
2348.0	2.4295296530298263
2350.0	2.4295296530298263
2352.0	2.4295296530298263
2354.0	2.4295296530298263
2356.0	2.4295296530298263
2358.0	2.4295296530298263
2360.0	2.4295296530298263
2362.0	2.4295296530298263
2364.0	2.4295296530298263
2366.0	2.4295296530298263
2368.0	2.4295296530298263
2370.0	2.4295296530298263
2372.0	2.4295296530298263
2374.0	2.4295296530298263
2376.0	2.4295296530298263
2378.0	2.4295296530298263
2380.0	2.4295296530298263
2382.0	2.4295296530298263
2384.0	2.4295296530298263
2386.0	2.4295296530298263
2388.0	2.4295296530298263
2390.0	2.4295296530298263
2392.0	2.4295296530298263
2394.0	2.4295296530298263
2396.0	2.4295296530298263
2398.0	2.4295296530298263
2400.0	2.4295296530298263
2402.0	2.4295296530298263
2404.0	2.4295296530298263
2406.0	2.4295296530298263
2408.0	2.4295296530298263
2410.0	2.4295296530298263
2412.0	2.4295296530298263
2414.0	2.4295296530298263
2416.0	2.4295296530298263
2418.0	2.4295296530298263
2420.0	2.4295296530298263
2422.0	2.4295296530298263
2424.0	2.4295296530298263
2426.0	2.4295296530298263
2428.0	2.4295296530298263
2430.0	2.4295296530298263
2432.0	2.4295296530298263
2434.0	2.4295296530298263
2436.0	2.4295296530298263
2438.0	2.4295296530298263
2440.0	2.4295296530298263
2442.0	2.4295296530298263
2444.0	2.4295296530298263
2446.0	2.4295296530298263
2448.0	2.4295296530298263
2450.0	2.4295296530298263
2452.0	2.4295296530298263
2454.0	2.4295296530298263
2456.0	2.4295296530298263
2458.0	2.4295296530298263
2460.0	2.4295296530298263
2462.0	2.4295296530298263
2464.0	2.4295296530298263
2466.0	2.4295296530298263
2468.0	2.4295296530298263
2470.0	2.4295296530298263
2472.0	2.4295296530298263
2474.0	2.4295296530298263
2476.0	2.4295296530298263
2478.0	2.4295296530298263
2480.0	2.4295296530298263
2482.0	2.4295296530298263
2484.0	2.4295296530298263
2486.0	2.4295296530298263
2488.0	2.4295296530298263
2490.0	2.4295296530298263
2492.0	2.4295296530298263
2494.0	2.4295296530298263
2496.0	2.4295296530298263
2498.0	2.4295296530298263
2500.0	2.4295296530298263
2502.0	2.4295296530298263
2504.0	2.4295296530298263
2506.0	2.4295296530298263
2508.0	2.4295296530298263
2510.0	2.4295296530298263
2512.0	2.4295296530298263
2514.0	2.4295296530298263
2516.0	2.4295296530298263
2518.0	2.4295296530298263
2520.0	2.4295296530298263
2522.0	2.4295296530298263
2524.0	2.4295296530298263
2526.0	2.4295296530298263
2528.0	2.4295296530298263
2530.0	2.4295296530298263
2532.0	2.4295296530298263
2534.0	2.4295296530298263
2536.0	2.4295296530298263
2538.0	2.4295296530298263
2540.0	2.4295296530298263
2542.0	2.4295296530298263
2544.0	2.4295296530298263
2546.0	2.4295296530298263
2548.0	2.4295296530298263
2550.0	2.4295296530298263
2552.0	2.4295296530298263
2554.0	2.4295296530298263
2556.0	2.4295296530298263
2558.0	2.4295296530298263
2560.0	2.4295296530298263
2562.0	2.4295296530298263
2564.0	2.4295296530298263
2566.0	2.4295296530298263
2568.0	2.4295296530298263
2570.0	2.4295296530298263
2572.0	2.4295296530298263
2574.0	2.4295296530298263
2576.0	2.4295296530298263
2578.0	2.4295296530298263
2580.0	2.4295296530298263
2582.0	2.4295296530298263
2584.0	2.4295296530298263
2586.0	2.4295296530298263
2588.0	2.4295296530298263
2590.0	2.4295296530298263
2592.0	2.4295296530298263
2594.0	2.4295296530298263
2596.0	2.4295296530298263
2598.0	2.4295296530298263
2600.0	2.4295296530298263
2602.0	2.4295296530298263
2604.0	2.4295296530298263
2606.0	2.4295296530298263
2608.0	2.4295296530298263
2610.0	2.4295296530298263
2612.0	2.4295296530298263
2614.0	2.4295296530298263
2616.0	2.4295296530298263
2618.0	2.4295296530298263
2620.0	2.4295296530298263
2622.0	2.4295296530298263
2624.0	2.4295296530298263
2626.0	2.4295296530298263
2628.0	2.4295296530298263
2630.0	2.4295296530298263
2632.0	2.4295296530298263
2634.0	2.4295296530298263
2636.0	2.4295296530298263
2638.0	2.4295296530298263
2640.0	2.4295296530298263
2642.0	2.4295296530298263
2644.0	2.4295296530298263
2646.0	2.4295296530298263
2648.0	2.4295296530298263
2650.0	2.4295296530298263
2652.0	2.4295296530298263
2654.0	2.4295296530298263
2656.0	2.4295296530298263
2658.0	2.4295296530298263
2660.0	2.4295296530298263
2662.0	2.4295296530298263
2664.0	2.4295296530298263
2666.0	2.4295296530298263
2668.0	2.4295296530298263
2670.0	2.4295296530298263
2672.0	2.4295296530298263
2674.0	2.4295296530298263
2676.0	2.4295296530298263
2678.0	2.4295296530298263
2680.0	2.4295296530298263
2682.0	2.4295296530298263
2684.0	2.4295296530298263
2686.0	2.4295296530298263
2688.0	2.4295296530298263
2690.0	2.4295296530298263
2692.0	2.4295296530298263
2694.0	2.4295296530298263
2696.0	2.4295296530298263
2698.0	2.4295296530298263
2700.0	2.4295296530298263
2702.0	2.4295296530298263
2704.0	2.4295296530298263
2706.0	2.4295296530298263
2708.0	2.4295296530298263
2710.0	2.4295296530298263
2712.0	2.4295296530298263
2714.0	2.4295296530298263
2716.0	2.4295296530298263
2718.0	2.4295296530298263
2720.0	2.4295296530298263
2722.0	2.4295296530298263
2724.0	2.4295296530298263
2726.0	2.4295296530298263
2728.0	2.4295296530298263
2730.0	2.4295296530298263
2732.0	2.4295296530298263
2734.0	2.4295296530298263
2736.0	2.4295296530298263
2738.0	2.4295296530298263
2740.0	2.4295296530298263
2742.0	2.4295296530298263
2744.0	2.4295296530298263
2746.0	2.4295296530298263
2748.0	2.4295296530298263
2750.0	2.4295296530298263
2752.0	2.4295296530298263
2754.0	2.4295296530298263
2756.0	2.4295296530298263
2758.0	2.4295296530298263
2760.0	2.4295296530298263
2762.0	2.4295296530298263
2764.0	2.4295296530298263
2766.0	2.4295296530298263
2768.0	2.4295296530298263
2770.0	2.4295296530298263
2772.0	2.4295296530298263
2774.0	2.4295296530298263
2776.0	2.4295296530298263
2778.0	2.4295296530298263
2780.0	2.4295296530298263
2782.0	2.4295296530298263
2784.0	2.4295296530298263
2786.0	2.4295296530298263
2788.0	2.4295296530298263
2790.0	2.4295296530298263
2792.0	2.4295296530298263
2794.0	2.4295296530298263
2796.0	2.4295296530298263
2798.0	2.4295296530298263
2800.0	2.4295296530298263
2802.0	2.4295296530298263
2804.0	2.4295296530298263
2806.0	2.4295296530298263
2808.0	2.4295296530298263
2810.0	2.4295296530298263
2812.0	2.4295296530298263
2814.0	2.4295296530298263
2816.0	2.4295296530298263
2818.0	2.4295296530298263
2820.0	2.4295296530298263
2822.0	2.4295296530298263
2824.0	2.4295296530298263
2826.0	2.4295296530298263
2828.0	2.4295296530298263
2830.0	2.4295296530298263
2832.0	2.4295296530298263
2834.0	2.4295296530298263
2836.0	2.4295296530298263
2838.0	2.4295296530298263
2840.0	2.4295296530298263
2842.0	2.4295296530298263
2844.0	2.4295296530298263
2846.0	2.4295296530298263
2848.0	2.4295296530298263
2850.0	2.4295296530298263
2852.0	2.4295296530298263
2854.0	2.4295296530298263
2856.0	2.4295296530298263
2858.0	2.4295296530298263
2860.0	2.4295296530298263
2862.0	2.4295296530298263
2864.0	2.4295296530298263
2866.0	2.4295296530298263
2868.0	2.4295296530298263
2870.0	2.4295296530298263
2872.0	2.4295296530298263
2874.0	2.4295296530298263
2876.0	2.4295296530298263
2878.0	2.4295296530298263
2880.0	2.4295296530298263
2882.0	2.4295296530298263
2884.0	2.4295296530298263
2886.0	2.4295296530298263
2888.0	2.4295296530298263
2890.0	2.4295296530298263
2892.0	2.4295296530298263
2894.0	2.4295296530298263
2896.0	2.4295296530298263
2898.0	2.4295296530298263
2900.0	2.4295296530298263
2902.0	2.4295296530298263
2904.0	2.4295296530298263
2906.0	2.4295296530298263
2908.0	2.4295296530298263
2910.0	2.4295296530298263
2912.0	2.4295296530298263
2914.0	2.4295296530298263
2916.0	2.4295296530298263
2918.0	2.4295296530298263
2920.0	2.4295296530298263
2922.0	2.4295296530298263
2924.0	2.4295296530298263
2926.0	2.4295296530298263
2928.0	2.4295296530298263
2930.0	2.4295296530298263
2932.0	2.4295296530298263
2934.0	2.4295296530298263
2936.0	2.4295296530298263
2938.0	2.4295296530298263
2940.0	2.4295296530298263
2942.0	2.4295296530298263
2944.0	2.4295296530298263
2946.0	2.4295296530298263
2948.0	2.4295296530298263
2950.0	2.4295296530298263
2952.0	2.4295296530298263
2954.0	2.4295296530298263
2956.0	2.4295296530298263
2958.0	2.4295296530298263
2960.0	2.4295296530298263
2962.0	2.4295296530298263
2964.0	2.4295296530298263
2966.0	2.4295296530298263
2968.0	2.4295296530298263
2970.0	2.4295296530298263
2972.0	2.4295296530298263
2974.0	2.4295296530298263
2976.0	2.4295296530298263
2978.0	2.4295296530298263
2980.0	2.4295296530298263
2982.0	2.4295296530298263
2984.0	2.4295296530298263
2986.0	2.4295296530298263
2988.0	2.4295296530298263
2990.0	2.4295296530298263
2992.0	2.4295296530298263
2994.0	2.4295296530298263
2996.0	2.4295296530298263
2998.0	2.4295296530298263
3000.0	2.4295296530298263
3002.0	2.4295296530298263
3004.0	2.4295296530298263
3006.0	2.4295296530298263
3008.0	2.4295296530298263
3010.0	2.4295296530298263
3012.0	2.4295296530298263
3014.0	2.4295296530298263
3016.0	2.4295296530298263
3018.0	2.4295296530298263
3020.0	2.4295296530298263
3022.0	2.4295296530298263
3024.0	2.4295296530298263
3026.0	2.4295296530298263
3028.0	2.4295296530298263
3030.0	2.4295296530298263
3032.0	2.4295296530298263
3034.0	2.4295296530298263
3036.0	2.4295296530298263
3038.0	2.4295296530298263
3040.0	2.4295296530298263
3042.0	2.4295296530298263
3044.0	2.4295296530298263
3046.0	2.4295296530298263
3048.0	2.4295296530298263
3050.0	2.4295296530298263
3052.0	2.4295296530298263
3054.0	2.4295296530298263
3056.0	2.4295296530298263
3058.0	2.4295296530298263
3060.0	2.4295296530298263
3062.0	2.4295296530298263
3064.0	2.4295296530298263
3066.0	2.4295296530298263
3068.0	2.4295296530298263
3070.0	2.4295296530298263
3072.0	2.4295296530298263
3074.0	2.4295296530298263
3076.0	2.4295296530298263
3078.0	2.4295296530298263
3080.0	2.4295296530298263
3082.0	2.4295296530298263
3084.0	2.4295296530298263
3086.0	2.4295296530298263
3088.0	2.4295296530298263
3090.0	2.4295296530298263
3092.0	2.4295296530298263
3094.0	2.4295296530298263
3096.0	2.4295296530298263
3098.0	2.4295296530298263
3100.0	2.4295296530298263
3102.0	2.4295296530298263
3104.0	2.4295296530298263
3106.0	2.4295296530298263
3108.0	2.4295296530298263
3110.0	2.4295296530298263
3112.0	2.4295296530298263
3114.0	2.4295296530298263
3116.0	2.4295296530298263
3118.0	2.4295296530298263
3120.0	2.4295296530298263
3122.0	2.4295296530298263
3124.0	2.4295296530298263
3126.0	2.4295296530298263
3128.0	2.4295296530298263
3130.0	2.4295296530298263
3132.0	2.4295296530298263
3134.0	2.4295296530298263
3136.0	2.4295296530298263
3138.0	2.4295296530298263
3140.0	2.4295296530298263
3142.0	2.4295296530298263
3144.0	2.4295296530298263
3146.0	2.4295296530298263
3148.0	2.4295296530298263
3150.0	2.4295296530298263
3152.0	2.4295296530298263
3154.0	2.4295296530298263
3156.0	2.4295296530298263
3158.0	2.4295296530298263
3160.0	2.4295296530298263
3162.0	2.4295296530298263
3164.0	2.4295296530298263
3166.0	2.4295296530298263
3168.0	2.4295296530298263
3170.0	2.4295296530298263
3172.0	2.4295296530298263
3174.0	2.4295296530298263
3176.0	2.4295296530298263
3178.0	2.4295296530298263
3180.0	2.4295296530298263
3182.0	2.4295296530298263
3184.0	2.4295296530298263
3186.0	2.4295296530298263
3188.0	2.4295296530298263
3190.0	2.4295296530298263
3192.0	2.4295296530298263
3194.0	2.4295296530298263
3196.0	2.4295296530298263
3198.0	2.4295296530298263
3200.0	2.4295296530298263
3202.0	2.4295296530298263
3204.0	2.4295296530298263
3206.0	2.4295296530298263
3208.0	2.4295296530298263
3210.0	2.4295296530298263
3212.0	2.4295296530298263
3214.0	2.4295296530298263
3216.0	2.4295296530298263
3218.0	2.4295296530298263
3220.0	2.4295296530298263
3222.0	2.4295296530298263
3224.0	2.4295296530298263
3226.0	2.4295296530298263
3228.0	2.4295296530298263
3230.0	2.4295296530298263
3232.0	2.4295296530298263
3234.0	2.4295296530298263
3236.0	2.4295296530298263
3238.0	2.4295296530298263
3240.0	2.4295296530298263
3242.0	2.4295296530298263
3244.0	2.4295296530298263
3246.0	2.4295296530298263
3248.0	2.4295296530298263
3250.0	2.4295296530298263
3252.0	2.4295296530298263
3254.0	2.4295296530298263
3256.0	2.4295296530298263
3258.0	2.4295296530298263
3260.0	2.4295296530298263
3262.0	2.4295296530298263
3264.0	2.4295296530298263
3266.0	2.4295296530298263
3268.0	2.4295296530298263
3270.0	2.4295296530298263
3272.0	2.4295296530298263
3274.0	2.4295296530298263
3276.0	2.4295296530298263
3278.0	2.4295296530298263
3280.0	2.4295296530298263
3282.0	2.4295296530298263
3284.0	2.4295296530298263
3286.0	2.4295296530298263
3288.0	2.4295296530298263
3290.0	2.4295296530298263
3292.0	2.4295296530298263
3294.0	2.4295296530298263
3296.0	2.4295296530298263
3298.0	2.4295296530298263
3300.0	2.4295296530298263
3302.0	2.4295296530298263
3304.0	2.4295296530298263
3306.0	2.4295296530298263
3308.0	2.4295296530298263
3310.0	2.4295296530298263
3312.0	2.4295296530298263
3314.0	2.4295296530298263
3316.0	2.4295296530298263
3318.0	2.4295296530298263
3320.0	2.4295296530298263
3322.0	2.4295296530298263
3324.0	2.4295296530298263
3326.0	2.4295296530298263
3328.0	2.4295296530298263
3330.0	2.4295296530298263
3332.0	2.4295296530298263
3334.0	2.4295296530298263
3336.0	2.4295296530298263
3338.0	2.4295296530298263
3340.0	2.4295296530298263
3342.0	2.4295296530298263
3344.0	2.4295296530298263
3346.0	2.4295296530298263
3348.0	2.4295296530298263
3350.0	2.4295296530298263
3352.0	2.4295296530298263
3354.0	2.4295296530298263
3356.0	2.4295296530298263
3358.0	2.4295296530298263
3360.0	2.4295296530298263
3362.0	2.4295296530298263
3364.0	2.4295296530298263
3366.0	2.4295296530298263
3368.0	2.4295296530298263
3370.0	2.4295296530298263
3372.0	2.4295296530298263
3374.0	2.4295296530298263
3376.0	2.4295296530298263
3378.0	2.4295296530298263
3380.0	2.4295296530298263
3382.0	2.4295296530298263
3384.0	2.4295296530298263
3386.0	2.4295296530298263
3388.0	2.4295296530298263
3390.0	2.4295296530298263
3392.0	2.4295296530298263
3394.0	2.4295296530298263
3396.0	2.4295296530298263
3398.0	2.4295296530298263
3400.0	2.4295296530298263
3402.0	2.4295296530298263
3404.0	2.4295296530298263
3406.0	2.4295296530298263
3408.0	2.4295296530298263
3410.0	2.4295296530298263
3412.0	2.4295296530298263
3414.0	2.4295296530298263
3416.0	2.4295296530298263
3418.0	2.4295296530298263
3420.0	2.4295296530298263
3422.0	2.4295296530298263
3424.0	2.4295296530298263
3426.0	2.4295296530298263
3428.0	2.4295296530298263
3430.0	2.4295296530298263
3432.0	2.4295296530298263
3434.0	2.4295296530298263
3436.0	2.4295296530298263
3438.0	2.4295296530298263
3440.0	2.4295296530298263
3442.0	2.4295296530298263
3444.0	2.4295296530298263
3446.0	2.4295296530298263
3448.0	2.4295296530298263
3450.0	2.4295296530298263
3452.0	2.4295296530298263
3454.0	2.4295296530298263
3456.0	2.4295296530298263
3458.0	2.4295296530298263
3460.0	2.4295296530298263
3462.0	2.4295296530298263
3464.0	2.4295296530298263
3466.0	2.4295296530298263
3468.0	2.4295296530298263
3470.0	2.4295296530298263
3472.0	2.4295296530298263
3474.0	2.4295296530298263
3476.0	2.4295296530298263
3478.0	2.4295296530298263
3480.0	2.4295296530298263
3482.0	2.4295296530298263
3484.0	2.4295296530298263
3486.0	2.4295296530298263
3488.0	2.4295296530298263
3490.0	2.4295296530298263
3492.0	2.4295296530298263
3494.0	2.4295296530298263
3496.0	2.4295296530298263
3498.0	2.4295296530298263
3500.0	2.4295296530298263
3502.0	2.4295296530298263
3504.0	2.4295296530298263
3506.0	2.4295296530298263
3508.0	2.4295296530298263
3510.0	2.4295296530298263
3512.0	2.4295296530298263
3514.0	2.4295296530298263
3516.0	2.4295296530298263
3518.0	2.4295296530298263
3520.0	2.4295296530298263
3522.0	2.4295296530298263
3524.0	2.4295296530298263
3526.0	2.4295296530298263
3528.0	2.4295296530298263
3530.0	2.4295296530298263
3532.0	2.4295296530298263
3534.0	2.4295296530298263
3536.0	2.4295296530298263
3538.0	2.4295296530298263
3540.0	2.4295296530298263
3542.0	2.4295296530298263
3544.0	2.4295296530298263
3546.0	2.4295296530298263
3548.0	2.4295296530298263
3550.0	2.4295296530298263
3552.0	2.4295296530298263
3554.0	2.4295296530298263
3556.0	2.4295296530298263
3558.0	2.4295296530298263
3560.0	2.4295296530298263
3562.0	2.4295296530298263
3564.0	2.4295296530298263
3566.0	2.4295296530298263
3568.0	2.4295296530298263
3570.0	2.4295296530298263
3572.0	2.4295296530298263
3574.0	2.4295296530298263
3576.0	2.4295296530298263
3578.0	2.4295296530298263
3580.0	2.4295296530298263
3582.0	2.4295296530298263
3584.0	2.4295296530298263
3586.0	2.4295296530298263
3588.0	2.4295296530298263
3590.0	2.4295296530298263
3592.0	2.4295296530298263
3594.0	2.4295296530298263
3596.0	2.4295296530298263
3598.0	2.4295296530298263
3600.0	2.4295296530298263
3602.0	2.4295296530298263
3604.0	2.4295296530298263
3606.0	2.4295296530298263
3608.0	2.4295296530298263
3610.0	2.4295296530298263
3612.0	2.4295296530298263
3614.0	2.4295296530298263
3616.0	2.4295296530298263
3618.0	2.4295296530298263
3620.0	2.4295296530298263
3622.0	2.4295296530298263
3624.0	2.4295296530298263
3626.0	2.4295296530298263
3628.0	2.4295296530298263
3630.0	2.4295296530298263
3632.0	2.4295296530298263
3634.0	2.4295296530298263
3636.0	2.4295296530298263
3638.0	2.4295296530298263
3640.0	2.4295296530298263
3642.0	2.4295296530298263
3644.0	2.4295296530298263
3646.0	2.4295296530298263
3648.0	2.4295296530298263
3650.0	2.4295296530298263
3652.0	2.4295296530298263
3654.0	2.4295296530298263
3656.0	2.4295296530298263
3658.0	2.4295296530298263
3660.0	2.4295296530298263
3662.0	2.4295296530298263
3664.0	2.4295296530298263
3666.0	2.4295296530298263
3668.0	2.4295296530298263
3670.0	2.4295296530298263
3672.0	2.4295296530298263
3674.0	2.4295296530298263
3676.0	2.4295296530298263
3678.0	2.4295296530298263
3680.0	2.4295296530298263
3682.0	2.4295296530298263
3684.0	2.4295296530298263
3686.0	2.4295296530298263
3688.0	2.4295296530298263
3690.0	2.4295296530298263
3692.0	2.4295296530298263
3694.0	2.4295296530298263
3696.0	2.4295296530298263
3698.0	2.4295296530298263
3700.0	2.4295296530298263
3702.0	2.4295296530298263
3704.0	2.4295296530298263
3706.0	2.4295296530298263
3708.0	2.4295296530298263
3710.0	2.4295296530298263
3712.0	2.4295296530298263
3714.0	2.4295296530298263
3716.0	2.4295296530298263
3718.0	2.4295296530298263
3720.0	2.4295296530298263
3722.0	2.4295296530298263
3724.0	2.4295296530298263
3726.0	2.4295296530298263
3728.0	2.4295296530298263
3730.0	2.4295296530298263
3732.0	2.4295296530298263
3734.0	2.4295296530298263
3736.0	2.4295296530298263
3738.0	2.4295296530298263
3740.0	2.4295296530298263
3742.0	2.4295296530298263
3744.0	2.4295296530298263
3746.0	2.4295296530298263
3748.0	2.4295296530298263
3750.0	2.4295296530298263
3752.0	2.4295296530298263
3754.0	2.4295296530298263
3756.0	2.4295296530298263
3758.0	2.4295296530298263
3760.0	2.4295296530298263
3762.0	2.4295296530298263
3764.0	2.4295296530298263
3766.0	2.4295296530298263
3768.0	2.4295296530298263
3770.0	2.4295296530298263
3772.0	2.4295296530298263
3774.0	2.4295296530298263
3776.0	2.4295296530298263
3778.0	2.4295296530298263
3780.0	2.4295296530298263
3782.0	2.4295296530298263
3784.0	2.4295296530298263
3786.0	2.4295296530298263
3788.0	2.4295296530298263
3790.0	2.4295296530298263
3792.0	2.4295296530298263
3794.0	2.4295296530298263
3796.0	2.4295296530298263
3798.0	2.4295296530298263
3800.0	2.4295296530298263
3802.0	2.4295296530298263
3804.0	2.4295296530298263
3806.0	2.4295296530298263
3808.0	2.4295296530298263
3810.0	2.4295296530298263
3812.0	2.4295296530298263
3814.0	2.4295296530298263
3816.0	2.4295296530298263
3818.0	2.4295296530298263
3820.0	2.4295296530298263
3822.0	2.4295296530298263
3824.0	2.4295296530298263
3826.0	2.4295296530298263
3828.0	2.4295296530298263
3830.0	2.4295296530298263
3832.0	2.4295296530298263
3834.0	2.4295296530298263
3836.0	2.4295296530298263
3838.0	2.4295296530298263
3840.0	2.4295296530298263
3842.0	2.4295296530298263
3844.0	2.4295296530298263
3846.0	2.4295296530298263
3848.0	2.4295296530298263
3850.0	2.4295296530298263
3852.0	2.4295296530298263
3854.0	2.4295296530298263
3856.0	2.4295296530298263
3858.0	2.4295296530298263
3860.0	2.4295296530298263
3862.0	2.4295296530298263
3864.0	2.4295296530298263
3866.0	2.4295296530298263
3868.0	2.4295296530298263
3870.0	2.4295296530298263
3872.0	2.4295296530298263
3874.0	2.4295296530298263
3876.0	2.4295296530298263
3878.0	2.4295296530298263
3880.0	2.4295296530298263
3882.0	2.4295296530298263
3884.0	2.4295296530298263
3886.0	2.4295296530298263
3888.0	2.4295296530298263
3890.0	2.4295296530298263
3892.0	2.4295296530298263
3894.0	2.4295296530298263
3896.0	2.4295296530298263
3898.0	2.4295296530298263
3900.0	2.4295296530298263
3902.0	2.4295296530298263
3904.0	2.4295296530298263
3906.0	2.4295296530298263
3908.0	2.4295296530298263
3910.0	2.4295296530298263
3912.0	2.4295296530298263
3914.0	2.4295296530298263
3916.0	2.4295296530298263
3918.0	2.4295296530298263
3920.0	2.4295296530298263
3922.0	2.4295296530298263
3924.0	2.4295296530298263
3926.0	2.4295296530298263
3928.0	2.4295296530298263
3930.0	2.4295296530298263
3932.0	2.4295296530298263
3934.0	2.4295296530298263
3936.0	2.4295296530298263
3938.0	2.4295296530298263
3940.0	2.4295296530298263
3942.0	2.4295296530298263
3944.0	2.4295296530298263
3946.0	2.4295296530298263
3948.0	2.4295296530298263
3950.0	2.4295296530298263
3952.0	2.4295296530298263
3954.0	2.4295296530298263
3956.0	2.4295296530298263
3958.0	2.4295296530298263
3960.0	2.4295296530298263
3962.0	2.4295296530298263
3964.0	2.4295296530298263
3966.0	2.4295296530298263
3968.0	2.4295296530298263
3970.0	2.4295296530298263
3972.0	2.4295296530298263
3974.0	2.4295296530298263
3976.0	2.4295296530298263
3978.0	2.4295296530298263
3980.0	2.4295296530298263
3982.0	2.4295296530298263
3984.0	2.4295296530298263
3986.0	2.4295296530298263
3988.0	2.4295296530298263
3990.0	2.4295296530298263
3992.0	2.4295296530298263
3994.0	2.4295296530298263
3996.0	2.4295296530298263
3998.0	2.4295296530298263
4000.0	2.4295296530298263
4002.0	2.4295296530298263


==> TeX/Tikz/plot_data/logreg/gam/PGM_fixed_6414_123_1_1.txt <==
4.0	0.5372881666699417
6.0	0.5372881666699417
8.0	0.5372881666699417
10.0	0.5372881666699417
12.0	0.5372881666699417
14.0	0.5372881666699417
16.0	0.5372881666699417
18.0	0.5372881666699417
20.0	0.5372881666699417
22.0	0.5372881666699417
24.0	0.5372881666699417
26.0	0.5372881666699417
28.0	0.5372881666699417
30.0	0.5372881666699417
32.0	0.5372881666699417
34.0	0.5372881666699417
36.0	0.5372881666699417
38.0	0.5372881666699417
40.0	0.5372881666699417
42.0	0.5372881666699417
44.0	0.5372881666699417
46.0	0.5372881666699417
48.0	0.5372881666699417
50.0	0.5372881666699417
52.0	0.5372881666699417
54.0	0.5372881666699417
56.0	0.5372881666699417
58.0	0.5372881666699417
60.0	0.5372881666699417
62.0	0.5372881666699417
64.0	0.5372881666699417
66.0	0.5372881666699417
68.0	0.5372881666699417
70.0	0.5372881666699417
72.0	0.5372881666699417
74.0	0.5372881666699417
76.0	0.5372881666699417
78.0	0.5372881666699417
80.0	0.5372881666699417
82.0	0.5372881666699417
84.0	0.5372881666699417
86.0	0.5372881666699417
88.0	0.5372881666699417
90.0	0.5372881666699417
92.0	0.5372881666699417
94.0	0.5372881666699417
96.0	0.5372881666699417
98.0	0.5372881666699417
100.0	0.5372881666699417
102.0	0.5372881666699417
104.0	0.5372881666699417
106.0	0.5372881666699417
108.0	0.5372881666699417
110.0	0.5372881666699417
112.0	0.5372881666699417
114.0	0.5372881666699417
116.0	0.5372881666699417
118.0	0.5372881666699417
120.0	0.5372881666699417
122.0	0.5372881666699417
124.0	0.5372881666699417
126.0	0.5372881666699417
128.0	0.5372881666699417
130.0	0.5372881666699417
132.0	0.5372881666699417
134.0	0.5372881666699417
136.0	0.5372881666699417
138.0	0.5372881666699417
140.0	0.5372881666699417
142.0	0.5372881666699417
144.0	0.5372881666699417
146.0	0.5372881666699417
148.0	0.5372881666699417
150.0	0.5372881666699417
152.0	0.5372881666699417
154.0	0.5372881666699417
156.0	0.5372881666699417
158.0	0.5372881666699417
160.0	0.5372881666699417
162.0	0.5372881666699417
164.0	0.5372881666699417
166.0	0.5372881666699417
168.0	0.5372881666699417
170.0	0.5372881666699417
172.0	0.5372881666699417
174.0	0.5372881666699417
176.0	0.5372881666699417
178.0	0.5372881666699417
180.0	0.5372881666699417
182.0	0.5372881666699417
184.0	0.5372881666699417
186.0	0.5372881666699417
188.0	0.5372881666699417
190.0	0.5372881666699417
192.0	0.5372881666699417
194.0	0.5372881666699417
196.0	0.5372881666699417
198.0	0.5372881666699417
200.0	0.5372881666699417
202.0	0.5372881666699417
204.0	0.5372881666699417
206.0	0.5372881666699417
208.0	0.5372881666699417
210.0	0.5372881666699417
212.0	0.5372881666699417
214.0	0.5372881666699417
216.0	0.5372881666699417
218.0	0.5372881666699417
220.0	0.5372881666699417
222.0	0.5372881666699417
224.0	0.5372881666699417
226.0	0.5372881666699417
228.0	0.5372881666699417
230.0	0.5372881666699417
232.0	0.5372881666699417
234.0	0.5372881666699417
236.0	0.5372881666699417
238.0	0.5372881666699417
240.0	0.5372881666699417
242.0	0.5372881666699417
244.0	0.5372881666699417
246.0	0.5372881666699417
248.0	0.5372881666699417
250.0	0.5372881666699417
252.0	0.5372881666699417
254.0	0.5372881666699417
256.0	0.5372881666699417
258.0	0.5372881666699417
260.0	0.5372881666699417
262.0	0.5372881666699417
264.0	0.5372881666699417
266.0	0.5372881666699417
268.0	0.5372881666699417
270.0	0.5372881666699417
272.0	0.5372881666699417
274.0	0.5372881666699417
276.0	0.5372881666699417
278.0	0.5372881666699417
280.0	0.5372881666699417
282.0	0.5372881666699417
284.0	0.5372881666699417
286.0	0.5372881666699417
288.0	0.5372881666699417
290.0	0.5372881666699417
292.0	0.5372881666699417
294.0	0.5372881666699417
296.0	0.5372881666699417
298.0	0.5372881666699417
300.0	0.5372881666699417
302.0	0.5372881666699417
304.0	0.5372881666699417
306.0	0.5372881666699417
308.0	0.5372881666699417
310.0	0.5372881666699417
312.0	0.5372881666699417
314.0	0.5372881666699417
316.0	0.5372881666699417
318.0	0.5372881666699417
320.0	0.5372881666699417
322.0	0.5372881666699417
324.0	0.5372881666699417
326.0	0.5372881666699417
328.0	0.5372881666699417
330.0	0.5372881666699417
332.0	0.5372881666699417
334.0	0.5372881666699417
336.0	0.5372881666699417
338.0	0.5372881666699417
340.0	0.5372881666699417
342.0	0.5372881666699417
344.0	0.5372881666699417
346.0	0.5372881666699417
348.0	0.5372881666699417
350.0	0.5372881666699417
352.0	0.5372881666699417
354.0	0.5372881666699417
356.0	0.5372881666699417
358.0	0.5372881666699417
360.0	0.5372881666699417
362.0	0.5372881666699417
364.0	0.5372881666699417
366.0	0.5372881666699417
368.0	0.5372881666699417
370.0	0.5372881666699417
372.0	0.5372881666699417
374.0	0.5372881666699417
376.0	0.5372881666699417
378.0	0.5372881666699417
380.0	0.5372881666699417
382.0	0.5372881666699417
384.0	0.5372881666699417
386.0	0.5372881666699417
388.0	0.5372881666699417
390.0	0.5372881666699417
392.0	0.5372881666699417
394.0	0.5372881666699417
396.0	0.5372881666699417
398.0	0.5372881666699417
400.0	0.5372881666699417
402.0	0.5372881666699417
404.0	0.5372881666699417
406.0	0.5372881666699417
408.0	0.5372881666699417
410.0	0.5372881666699417
412.0	0.5372881666699417
414.0	0.5372881666699417
416.0	0.5372881666699417
418.0	0.5372881666699417
420.0	0.5372881666699417
422.0	0.5372881666699417
424.0	0.5372881666699417
426.0	0.5372881666699417
428.0	0.5372881666699417
430.0	0.5372881666699417
432.0	0.5372881666699417
434.0	0.5372881666699417
436.0	0.5372881666699417
438.0	0.5372881666699417
440.0	0.5372881666699417
442.0	0.5372881666699417
444.0	0.5372881666699417
446.0	0.5372881666699417
448.0	0.5372881666699417
450.0	0.5372881666699417
452.0	0.5372881666699417
454.0	0.5372881666699417
456.0	0.5372881666699417
458.0	0.5372881666699417
460.0	0.5372881666699417
462.0	0.5372881666699417
464.0	0.5372881666699417
466.0	0.5372881666699417
468.0	0.5372881666699417
470.0	0.5372881666699417
472.0	0.5372881666699417
474.0	0.5372881666699417
476.0	0.5372881666699417
478.0	0.5372881666699417
480.0	0.5372881666699417
482.0	0.5372881666699417
484.0	0.5372881666699417
486.0	0.5372881666699417
488.0	0.5372881666699417
490.0	0.5372881666699417
492.0	0.5372881666699417
494.0	0.5372881666699417
496.0	0.5372881666699417
498.0	0.5372881666699417
500.0	0.5372881666699417
502.0	0.5372881666699417
504.0	0.5372881666699417
506.0	0.5372881666699417
508.0	0.5372881666699417
510.0	0.5372881666699417
512.0	0.5372881666699417
514.0	0.5372881666699417
516.0	0.5372881666699417
518.0	0.5372881666699417
520.0	0.5372881666699417
522.0	0.5372881666699417
524.0	0.5372881666699417
526.0	0.5372881666699417
528.0	0.5372881666699417
530.0	0.5372881666699417
532.0	0.5372881666699417
534.0	0.5372881666699417
536.0	0.5372881666699417
538.0	0.5372881666699417
540.0	0.5372881666699417
542.0	0.5372881666699417
544.0	0.5372881666699417
546.0	0.5372881666699417
548.0	0.5372881666699417
550.0	0.5372881666699417
552.0	0.5372881666699417
554.0	0.5372881666699417
556.0	0.5372881666699417
558.0	0.5372881666699417
560.0	0.5372881666699417
562.0	0.5372881666699417
564.0	0.5372881666699417
566.0	0.5372881666699417
568.0	0.5372881666699417
570.0	0.5372881666699417
572.0	0.5372881666699417
574.0	0.5372881666699417
576.0	0.5372881666699417
578.0	0.5372881666699417
580.0	0.5372881666699417
582.0	0.5372881666699417
584.0	0.5372881666699417
586.0	0.5372881666699417
588.0	0.5372881666699417
590.0	0.5372881666699417
592.0	0.5372881666699417
594.0	0.5372881666699417
596.0	0.5372881666699417
598.0	0.5372881666699417
600.0	0.5372881666699417
602.0	0.5372881666699417
604.0	0.5372881666699417
606.0	0.5372881666699417
608.0	0.5372881666699417
610.0	0.5372881666699417
612.0	0.5372881666699417
614.0	0.5372881666699417
616.0	0.5372881666699417
618.0	0.5372881666699417
620.0	0.5372881666699417
622.0	0.5372881666699417
624.0	0.5372881666699417
626.0	0.5372881666699417
628.0	0.5372881666699417
630.0	0.5372881666699417
632.0	0.5372881666699417
634.0	0.5372881666699417
636.0	0.5372881666699417
638.0	0.5372881666699417
640.0	0.5372881666699417
642.0	0.5372881666699417
644.0	0.5372881666699417
646.0	0.5372881666699417
648.0	0.5372881666699417
650.0	0.5372881666699417
652.0	0.5372881666699417
654.0	0.5372881666699417
656.0	0.5372881666699417
658.0	0.5372881666699417
660.0	0.5372881666699417
662.0	0.5372881666699417
664.0	0.5372881666699417
666.0	0.5372881666699417
668.0	0.5372881666699417
670.0	0.5372881666699417
672.0	0.5372881666699417
674.0	0.5372881666699417
676.0	0.5372881666699417
678.0	0.5372881666699417
680.0	0.5372881666699417
682.0	0.5372881666699417
684.0	0.5372881666699417
686.0	0.5372881666699417
688.0	0.5372881666699417
690.0	0.5372881666699417
692.0	0.5372881666699417
694.0	0.5372881666699417
696.0	0.5372881666699417
698.0	0.5372881666699417
700.0	0.5372881666699417
702.0	0.5372881666699417
704.0	0.5372881666699417
706.0	0.5372881666699417
708.0	0.5372881666699417
710.0	0.5372881666699417
712.0	0.5372881666699417
714.0	0.5372881666699417
716.0	0.5372881666699417
718.0	0.5372881666699417
720.0	0.5372881666699417
722.0	0.5372881666699417
724.0	0.5372881666699417
726.0	0.5372881666699417
728.0	0.5372881666699417
730.0	0.5372881666699417
732.0	0.5372881666699417
734.0	0.5372881666699417
736.0	0.5372881666699417
738.0	0.5372881666699417
740.0	0.5372881666699417
742.0	0.5372881666699417
744.0	0.5372881666699417
746.0	0.5372881666699417
748.0	0.5372881666699417
750.0	0.5372881666699417
752.0	0.5372881666699417
754.0	0.5372881666699417
756.0	0.5372881666699417
758.0	0.5372881666699417
760.0	0.5372881666699417
762.0	0.5372881666699417
764.0	0.5372881666699417
766.0	0.5372881666699417
768.0	0.5372881666699417
770.0	0.5372881666699417
772.0	0.5372881666699417
774.0	0.5372881666699417
776.0	0.5372881666699417
778.0	0.5372881666699417
780.0	0.5372881666699417
782.0	0.5372881666699417
784.0	0.5372881666699417
786.0	0.5372881666699417
788.0	0.5372881666699417
790.0	0.5372881666699417
792.0	0.5372881666699417
794.0	0.5372881666699417
796.0	0.5372881666699417
798.0	0.5372881666699417
800.0	0.5372881666699417
802.0	0.5372881666699417
804.0	0.5372881666699417
806.0	0.5372881666699417
808.0	0.5372881666699417
810.0	0.5372881666699417
812.0	0.5372881666699417
814.0	0.5372881666699417
816.0	0.5372881666699417
818.0	0.5372881666699417
820.0	0.5372881666699417
822.0	0.5372881666699417
824.0	0.5372881666699417
826.0	0.5372881666699417
828.0	0.5372881666699417
830.0	0.5372881666699417
832.0	0.5372881666699417
834.0	0.5372881666699417
836.0	0.5372881666699417
838.0	0.5372881666699417
840.0	0.5372881666699417
842.0	0.5372881666699417
844.0	0.5372881666699417
846.0	0.5372881666699417
848.0	0.5372881666699417
850.0	0.5372881666699417
852.0	0.5372881666699417
854.0	0.5372881666699417
856.0	0.5372881666699417
858.0	0.5372881666699417
860.0	0.5372881666699417
862.0	0.5372881666699417
864.0	0.5372881666699417
866.0	0.5372881666699417
868.0	0.5372881666699417
870.0	0.5372881666699417
872.0	0.5372881666699417
874.0	0.5372881666699417
876.0	0.5372881666699417
878.0	0.5372881666699417
880.0	0.5372881666699417
882.0	0.5372881666699417
884.0	0.5372881666699417
886.0	0.5372881666699417
888.0	0.5372881666699417
890.0	0.5372881666699417
892.0	0.5372881666699417
894.0	0.5372881666699417
896.0	0.5372881666699417
898.0	0.5372881666699417
900.0	0.5372881666699417
902.0	0.5372881666699417
904.0	0.5372881666699417
906.0	0.5372881666699417
908.0	0.5372881666699417
910.0	0.5372881666699417
912.0	0.5372881666699417
914.0	0.5372881666699417
916.0	0.5372881666699417
918.0	0.5372881666699417
920.0	0.5372881666699417
922.0	0.5372881666699417
924.0	0.5372881666699417
926.0	0.5372881666699417
928.0	0.5372881666699417
930.0	0.5372881666699417
932.0	0.5372881666699417
934.0	0.5372881666699417
936.0	0.5372881666699417
938.0	0.5372881666699417
940.0	0.5372881666699417
942.0	0.5372881666699417
944.0	0.5372881666699417
946.0	0.5372881666699417
948.0	0.5372881666699417
950.0	0.5372881666699417
952.0	0.5372881666699417
954.0	0.5372881666699417
956.0	0.5372881666699417
958.0	0.5372881666699417
960.0	0.5372881666699417
962.0	0.5372881666699417
964.0	0.5372881666699417
966.0	0.5372881666699417
968.0	0.5372881666699417
970.0	0.5372881666699417
972.0	0.5372881666699417
974.0	0.5372881666699417
976.0	0.5372881666699417
978.0	0.5372881666699417
980.0	0.5372881666699417
982.0	0.5372881666699417
984.0	0.5372881666699417
986.0	0.5372881666699417
988.0	0.5372881666699417
990.0	0.5372881666699417
992.0	0.5372881666699417
994.0	0.5372881666699417
996.0	0.5372881666699417
998.0	0.5372881666699417
1000.0	0.5372881666699417
1002.0	0.5372881666699417
1004.0	0.5372881666699417
1006.0	0.5372881666699417
1008.0	0.5372881666699417
1010.0	0.5372881666699417
1012.0	0.5372881666699417
1014.0	0.5372881666699417
1016.0	0.5372881666699417
1018.0	0.5372881666699417
1020.0	0.5372881666699417
1022.0	0.5372881666699417
1024.0	0.5372881666699417
1026.0	0.5372881666699417
1028.0	0.5372881666699417
1030.0	0.5372881666699417
1032.0	0.5372881666699417
1034.0	0.5372881666699417
1036.0	0.5372881666699417
1038.0	0.5372881666699417
1040.0	0.5372881666699417
1042.0	0.5372881666699417
1044.0	0.5372881666699417
1046.0	0.5372881666699417
1048.0	0.5372881666699417
1050.0	0.5372881666699417
1052.0	0.5372881666699417
1054.0	0.5372881666699417
1056.0	0.5372881666699417
1058.0	0.5372881666699417
1060.0	0.5372881666699417
1062.0	0.5372881666699417
1064.0	0.5372881666699417
1066.0	0.5372881666699417
1068.0	0.5372881666699417
1070.0	0.5372881666699417
1072.0	0.5372881666699417
1074.0	0.5372881666699417
1076.0	0.5372881666699417
1078.0	0.5372881666699417
1080.0	0.5372881666699417
1082.0	0.5372881666699417
1084.0	0.5372881666699417
1086.0	0.5372881666699417
1088.0	0.5372881666699417
1090.0	0.5372881666699417
1092.0	0.5372881666699417
1094.0	0.5372881666699417
1096.0	0.5372881666699417
1098.0	0.5372881666699417
1100.0	0.5372881666699417
1102.0	0.5372881666699417
1104.0	0.5372881666699417
1106.0	0.5372881666699417
1108.0	0.5372881666699417
1110.0	0.5372881666699417
1112.0	0.5372881666699417
1114.0	0.5372881666699417
1116.0	0.5372881666699417
1118.0	0.5372881666699417
1120.0	0.5372881666699417
1122.0	0.5372881666699417
1124.0	0.5372881666699417
1126.0	0.5372881666699417
1128.0	0.5372881666699417
1130.0	0.5372881666699417
1132.0	0.5372881666699417
1134.0	0.5372881666699417
1136.0	0.5372881666699417
1138.0	0.5372881666699417
1140.0	0.5372881666699417
1142.0	0.5372881666699417
1144.0	0.5372881666699417
1146.0	0.5372881666699417
1148.0	0.5372881666699417
1150.0	0.5372881666699417
1152.0	0.5372881666699417
1154.0	0.5372881666699417
1156.0	0.5372881666699417
1158.0	0.5372881666699417
1160.0	0.5372881666699417
1162.0	0.5372881666699417
1164.0	0.5372881666699417
1166.0	0.5372881666699417
1168.0	0.5372881666699417
1170.0	0.5372881666699417
1172.0	0.5372881666699417
1174.0	0.5372881666699417
1176.0	0.5372881666699417
1178.0	0.5372881666699417
1180.0	0.5372881666699417
1182.0	0.5372881666699417
1184.0	0.5372881666699417
1186.0	0.5372881666699417
1188.0	0.5372881666699417
1190.0	0.5372881666699417
1192.0	0.5372881666699417
1194.0	0.5372881666699417
1196.0	0.5372881666699417
1198.0	0.5372881666699417
1200.0	0.5372881666699417
1202.0	0.5372881666699417
1204.0	0.5372881666699417
1206.0	0.5372881666699417
1208.0	0.5372881666699417
1210.0	0.5372881666699417
1212.0	0.5372881666699417
1214.0	0.5372881666699417
1216.0	0.5372881666699417
1218.0	0.5372881666699417
1220.0	0.5372881666699417
1222.0	0.5372881666699417
1224.0	0.5372881666699417
1226.0	0.5372881666699417
1228.0	0.5372881666699417
1230.0	0.5372881666699417
1232.0	0.5372881666699417
1234.0	0.5372881666699417
1236.0	0.5372881666699417
1238.0	0.5372881666699417
1240.0	0.5372881666699417
1242.0	0.5372881666699417
1244.0	0.5372881666699417
1246.0	0.5372881666699417
1248.0	0.5372881666699417
1250.0	0.5372881666699417
1252.0	0.5372881666699417
1254.0	0.5372881666699417
1256.0	0.5372881666699417
1258.0	0.5372881666699417
1260.0	0.5372881666699417
1262.0	0.5372881666699417
1264.0	0.5372881666699417
1266.0	0.5372881666699417
1268.0	0.5372881666699417
1270.0	0.5372881666699417
1272.0	0.5372881666699417
1274.0	0.5372881666699417
1276.0	0.5372881666699417
1278.0	0.5372881666699417
1280.0	0.5372881666699417
1282.0	0.5372881666699417
1284.0	0.5372881666699417
1286.0	0.5372881666699417
1288.0	0.5372881666699417
1290.0	0.5372881666699417
1292.0	0.5372881666699417
1294.0	0.5372881666699417
1296.0	0.5372881666699417
1298.0	0.5372881666699417
1300.0	0.5372881666699417
1302.0	0.5372881666699417
1304.0	0.5372881666699417
1306.0	0.5372881666699417
1308.0	0.5372881666699417
1310.0	0.5372881666699417
1312.0	0.5372881666699417
1314.0	0.5372881666699417
1316.0	0.5372881666699417
1318.0	0.5372881666699417
1320.0	0.5372881666699417
1322.0	0.5372881666699417
1324.0	0.5372881666699417
1326.0	0.5372881666699417
1328.0	0.5372881666699417
1330.0	0.5372881666699417
1332.0	0.5372881666699417
1334.0	0.5372881666699417
1336.0	0.5372881666699417
1338.0	0.5372881666699417
1340.0	0.5372881666699417
1342.0	0.5372881666699417
1344.0	0.5372881666699417
1346.0	0.5372881666699417
1348.0	0.5372881666699417
1350.0	0.5372881666699417
1352.0	0.5372881666699417
1354.0	0.5372881666699417
1356.0	0.5372881666699417
1358.0	0.5372881666699417
1360.0	0.5372881666699417
1362.0	0.5372881666699417
1364.0	0.5372881666699417
1366.0	0.5372881666699417
1368.0	0.5372881666699417
1370.0	0.5372881666699417
1372.0	0.5372881666699417
1374.0	0.5372881666699417
1376.0	0.5372881666699417
1378.0	0.5372881666699417
1380.0	0.5372881666699417
1382.0	0.5372881666699417
1384.0	0.5372881666699417
1386.0	0.5372881666699417
1388.0	0.5372881666699417
1390.0	0.5372881666699417
1392.0	0.5372881666699417
1394.0	0.5372881666699417
1396.0	0.5372881666699417
1398.0	0.5372881666699417
1400.0	0.5372881666699417
1402.0	0.5372881666699417
1404.0	0.5372881666699417
1406.0	0.5372881666699417
1408.0	0.5372881666699417
1410.0	0.5372881666699417
1412.0	0.5372881666699417
1414.0	0.5372881666699417
1416.0	0.5372881666699417
1418.0	0.5372881666699417
1420.0	0.5372881666699417
1422.0	0.5372881666699417
1424.0	0.5372881666699417
1426.0	0.5372881666699417
1428.0	0.5372881666699417
1430.0	0.5372881666699417
1432.0	0.5372881666699417
1434.0	0.5372881666699417
1436.0	0.5372881666699417
1438.0	0.5372881666699417
1440.0	0.5372881666699417
1442.0	0.5372881666699417
1444.0	0.5372881666699417
1446.0	0.5372881666699417
1448.0	0.5372881666699417
1450.0	0.5372881666699417
1452.0	0.5372881666699417
1454.0	0.5372881666699417
1456.0	0.5372881666699417
1458.0	0.5372881666699417
1460.0	0.5372881666699417
1462.0	0.5372881666699417
1464.0	0.5372881666699417
1466.0	0.5372881666699417
1468.0	0.5372881666699417
1470.0	0.5372881666699417
1472.0	0.5372881666699417
1474.0	0.5372881666699417
1476.0	0.5372881666699417
1478.0	0.5372881666699417
1480.0	0.5372881666699417
1482.0	0.5372881666699417
1484.0	0.5372881666699417
1486.0	0.5372881666699417
1488.0	0.5372881666699417
1490.0	0.5372881666699417
1492.0	0.5372881666699417
1494.0	0.5372881666699417
1496.0	0.5372881666699417
1498.0	0.5372881666699417
1500.0	0.5372881666699417
1502.0	0.5372881666699417
1504.0	0.5372881666699417
1506.0	0.5372881666699417
1508.0	0.5372881666699417
1510.0	0.5372881666699417
1512.0	0.5372881666699417
1514.0	0.5372881666699417
1516.0	0.5372881666699417
1518.0	0.5372881666699417
1520.0	0.5372881666699417
1522.0	0.5372881666699417
1524.0	0.5372881666699417
1526.0	0.5372881666699417
1528.0	0.5372881666699417
1530.0	0.5372881666699417
1532.0	0.5372881666699417
1534.0	0.5372881666699417
1536.0	0.5372881666699417
1538.0	0.5372881666699417
1540.0	0.5372881666699417
1542.0	0.5372881666699417
1544.0	0.5372881666699417
1546.0	0.5372881666699417
1548.0	0.5372881666699417
1550.0	0.5372881666699417
1552.0	0.5372881666699417
1554.0	0.5372881666699417
1556.0	0.5372881666699417
1558.0	0.5372881666699417
1560.0	0.5372881666699417
1562.0	0.5372881666699417
1564.0	0.5372881666699417
1566.0	0.5372881666699417
1568.0	0.5372881666699417
1570.0	0.5372881666699417
1572.0	0.5372881666699417
1574.0	0.5372881666699417
1576.0	0.5372881666699417
1578.0	0.5372881666699417
1580.0	0.5372881666699417
1582.0	0.5372881666699417
1584.0	0.5372881666699417
1586.0	0.5372881666699417
1588.0	0.5372881666699417
1590.0	0.5372881666699417
1592.0	0.5372881666699417
1594.0	0.5372881666699417
1596.0	0.5372881666699417
1598.0	0.5372881666699417
1600.0	0.5372881666699417
1602.0	0.5372881666699417
1604.0	0.5372881666699417
1606.0	0.5372881666699417
1608.0	0.5372881666699417
1610.0	0.5372881666699417
1612.0	0.5372881666699417
1614.0	0.5372881666699417
1616.0	0.5372881666699417
1618.0	0.5372881666699417
1620.0	0.5372881666699417
1622.0	0.5372881666699417
1624.0	0.5372881666699417
1626.0	0.5372881666699417
1628.0	0.5372881666699417
1630.0	0.5372881666699417
1632.0	0.5372881666699417
1634.0	0.5372881666699417
1636.0	0.5372881666699417
1638.0	0.5372881666699417
1640.0	0.5372881666699417
1642.0	0.5372881666699417
1644.0	0.5372881666699417
1646.0	0.5372881666699417
1648.0	0.5372881666699417
1650.0	0.5372881666699417
1652.0	0.5372881666699417
1654.0	0.5372881666699417
1656.0	0.5372881666699417
1658.0	0.5372881666699417
1660.0	0.5372881666699417
1662.0	0.5372881666699417
1664.0	0.5372881666699417
1666.0	0.5372881666699417
1668.0	0.5372881666699417
1670.0	0.5372881666699417
1672.0	0.5372881666699417
1674.0	0.5372881666699417
1676.0	0.5372881666699417
1678.0	0.5372881666699417
1680.0	0.5372881666699417
1682.0	0.5372881666699417
1684.0	0.5372881666699417
1686.0	0.5372881666699417
1688.0	0.5372881666699417
1690.0	0.5372881666699417
1692.0	0.5372881666699417
1694.0	0.5372881666699417
1696.0	0.5372881666699417
1698.0	0.5372881666699417
1700.0	0.5372881666699417
1702.0	0.5372881666699417
1704.0	0.5372881666699417
1706.0	0.5372881666699417
1708.0	0.5372881666699417
1710.0	0.5372881666699417
1712.0	0.5372881666699417
1714.0	0.5372881666699417
1716.0	0.5372881666699417
1718.0	0.5372881666699417
1720.0	0.5372881666699417
1722.0	0.5372881666699417
1724.0	0.5372881666699417
1726.0	0.5372881666699417
1728.0	0.5372881666699417
1730.0	0.5372881666699417
1732.0	0.5372881666699417
1734.0	0.5372881666699417
1736.0	0.5372881666699417
1738.0	0.5372881666699417
1740.0	0.5372881666699417
1742.0	0.5372881666699417
1744.0	0.5372881666699417
1746.0	0.5372881666699417
1748.0	0.5372881666699417
1750.0	0.5372881666699417
1752.0	0.5372881666699417
1754.0	0.5372881666699417
1756.0	0.5372881666699417
1758.0	0.5372881666699417
1760.0	0.5372881666699417
1762.0	0.5372881666699417
1764.0	0.5372881666699417
1766.0	0.5372881666699417
1768.0	0.5372881666699417
1770.0	0.5372881666699417
1772.0	0.5372881666699417
1774.0	0.5372881666699417
1776.0	0.5372881666699417
1778.0	0.5372881666699417
1780.0	0.5372881666699417
1782.0	0.5372881666699417
1784.0	0.5372881666699417
1786.0	0.5372881666699417
1788.0	0.5372881666699417
1790.0	0.5372881666699417
1792.0	0.5372881666699417
1794.0	0.5372881666699417
1796.0	0.5372881666699417
1798.0	0.5372881666699417
1800.0	0.5372881666699417
1802.0	0.5372881666699417
1804.0	0.5372881666699417
1806.0	0.5372881666699417
1808.0	0.5372881666699417
1810.0	0.5372881666699417
1812.0	0.5372881666699417
1814.0	0.5372881666699417
1816.0	0.5372881666699417
1818.0	0.5372881666699417
1820.0	0.5372881666699417
1822.0	0.5372881666699417
1824.0	0.5372881666699417
1826.0	0.5372881666699417
1828.0	0.5372881666699417
1830.0	0.5372881666699417
1832.0	0.5372881666699417
1834.0	0.5372881666699417
1836.0	0.5372881666699417
1838.0	0.5372881666699417
1840.0	0.5372881666699417
1842.0	0.5372881666699417
1844.0	0.5372881666699417
1846.0	0.5372881666699417
1848.0	0.5372881666699417
1850.0	0.5372881666699417
1852.0	0.5372881666699417
1854.0	0.5372881666699417
1856.0	0.5372881666699417
1858.0	0.5372881666699417
1860.0	0.5372881666699417
1862.0	0.5372881666699417
1864.0	0.5372881666699417
1866.0	0.5372881666699417
1868.0	0.5372881666699417
1870.0	0.5372881666699417
1872.0	0.5372881666699417
1874.0	0.5372881666699417
1876.0	0.5372881666699417
1878.0	0.5372881666699417
1880.0	0.5372881666699417
1882.0	0.5372881666699417
1884.0	0.5372881666699417
1886.0	0.5372881666699417
1888.0	0.5372881666699417
1890.0	0.5372881666699417
1892.0	0.5372881666699417
1894.0	0.5372881666699417
1896.0	0.5372881666699417
1898.0	0.5372881666699417
1900.0	0.5372881666699417
1902.0	0.5372881666699417
1904.0	0.5372881666699417
1906.0	0.5372881666699417
1908.0	0.5372881666699417
1910.0	0.5372881666699417
1912.0	0.5372881666699417
1914.0	0.5372881666699417
1916.0	0.5372881666699417
1918.0	0.5372881666699417
1920.0	0.5372881666699417
1922.0	0.5372881666699417
1924.0	0.5372881666699417
1926.0	0.5372881666699417
1928.0	0.5372881666699417
1930.0	0.5372881666699417
1932.0	0.5372881666699417
1934.0	0.5372881666699417
1936.0	0.5372881666699417
1938.0	0.5372881666699417
1940.0	0.5372881666699417
1942.0	0.5372881666699417
1944.0	0.5372881666699417
1946.0	0.5372881666699417
1948.0	0.5372881666699417
1950.0	0.5372881666699417
1952.0	0.5372881666699417
1954.0	0.5372881666699417
1956.0	0.5372881666699417
1958.0	0.5372881666699417
1960.0	0.5372881666699417
1962.0	0.5372881666699417
1964.0	0.5372881666699417
1966.0	0.5372881666699417
1968.0	0.5372881666699417
1970.0	0.5372881666699417
1972.0	0.5372881666699417
1974.0	0.5372881666699417
1976.0	0.5372881666699417
1978.0	0.5372881666699417
1980.0	0.5372881666699417
1982.0	0.5372881666699417
1984.0	0.5372881666699417
1986.0	0.5372881666699417
1988.0	0.5372881666699417
1990.0	0.5372881666699417
1992.0	0.5372881666699417
1994.0	0.5372881666699417
1996.0	0.5372881666699417
1998.0	0.5372881666699417
2000.0	0.5372881666699417
2002.0	0.5372881666699417
2004.0	0.5372881666699417
2006.0	0.5372881666699417
2008.0	0.5372881666699417
2010.0	0.5372881666699417
2012.0	0.5372881666699417
2014.0	0.5372881666699417
2016.0	0.5372881666699417
2018.0	0.5372881666699417
2020.0	0.5372881666699417
2022.0	0.5372881666699417
2024.0	0.5372881666699417
2026.0	0.5372881666699417
2028.0	0.5372881666699417
2030.0	0.5372881666699417
2032.0	0.5372881666699417
2034.0	0.5372881666699417
2036.0	0.5372881666699417
2038.0	0.5372881666699417
2040.0	0.5372881666699417
2042.0	0.5372881666699417
2044.0	0.5372881666699417
2046.0	0.5372881666699417
2048.0	0.5372881666699417
2050.0	0.5372881666699417
2052.0	0.5372881666699417
2054.0	0.5372881666699417
2056.0	0.5372881666699417
2058.0	0.5372881666699417
2060.0	0.5372881666699417
2062.0	0.5372881666699417
2064.0	0.5372881666699417
2066.0	0.5372881666699417
2068.0	0.5372881666699417
2070.0	0.5372881666699417
2072.0	0.5372881666699417
2074.0	0.5372881666699417
2076.0	0.5372881666699417
2078.0	0.5372881666699417
2080.0	0.5372881666699417
2082.0	0.5372881666699417
2084.0	0.5372881666699417
2086.0	0.5372881666699417
2088.0	0.5372881666699417
2090.0	0.5372881666699417
2092.0	0.5372881666699417
2094.0	0.5372881666699417
2096.0	0.5372881666699417
2098.0	0.5372881666699417
2100.0	0.5372881666699417
2102.0	0.5372881666699417
2104.0	0.5372881666699417
2106.0	0.5372881666699417
2108.0	0.5372881666699417
2110.0	0.5372881666699417
2112.0	0.5372881666699417
2114.0	0.5372881666699417
2116.0	0.5372881666699417
2118.0	0.5372881666699417
2120.0	0.5372881666699417
2122.0	0.5372881666699417
2124.0	0.5372881666699417
2126.0	0.5372881666699417
2128.0	0.5372881666699417
2130.0	0.5372881666699417
2132.0	0.5372881666699417
2134.0	0.5372881666699417
2136.0	0.5372881666699417
2138.0	0.5372881666699417
2140.0	0.5372881666699417
2142.0	0.5372881666699417
2144.0	0.5372881666699417
2146.0	0.5372881666699417
2148.0	0.5372881666699417
2150.0	0.5372881666699417
2152.0	0.5372881666699417
2154.0	0.5372881666699417
2156.0	0.5372881666699417
2158.0	0.5372881666699417
2160.0	0.5372881666699417
2162.0	0.5372881666699417
2164.0	0.5372881666699417
2166.0	0.5372881666699417
2168.0	0.5372881666699417
2170.0	0.5372881666699417
2172.0	0.5372881666699417
2174.0	0.5372881666699417
2176.0	0.5372881666699417
2178.0	0.5372881666699417
2180.0	0.5372881666699417
2182.0	0.5372881666699417
2184.0	0.5372881666699417
2186.0	0.5372881666699417
2188.0	0.5372881666699417
2190.0	0.5372881666699417
2192.0	0.5372881666699417
2194.0	0.5372881666699417
2196.0	0.5372881666699417
2198.0	0.5372881666699417
2200.0	0.5372881666699417
2202.0	0.5372881666699417
2204.0	0.5372881666699417
2206.0	0.5372881666699417
2208.0	0.5372881666699417
2210.0	0.5372881666699417
2212.0	0.5372881666699417
2214.0	0.5372881666699417
2216.0	0.5372881666699417
2218.0	0.5372881666699417
2220.0	0.5372881666699417
2222.0	0.5372881666699417
2224.0	0.5372881666699417
2226.0	0.5372881666699417
2228.0	0.5372881666699417
2230.0	0.5372881666699417
2232.0	0.5372881666699417
2234.0	0.5372881666699417
2236.0	0.5372881666699417
2238.0	0.5372881666699417
2240.0	0.5372881666699417
2242.0	0.5372881666699417
2244.0	0.5372881666699417
2246.0	0.5372881666699417
2248.0	0.5372881666699417
2250.0	0.5372881666699417
2252.0	0.5372881666699417
2254.0	0.5372881666699417
2256.0	0.5372881666699417
2258.0	0.5372881666699417
2260.0	0.5372881666699417
2262.0	0.5372881666699417
2264.0	0.5372881666699417
2266.0	0.5372881666699417
2268.0	0.5372881666699417
2270.0	0.5372881666699417
2272.0	0.5372881666699417
2274.0	0.5372881666699417
2276.0	0.5372881666699417
2278.0	0.5372881666699417
2280.0	0.5372881666699417
2282.0	0.5372881666699417
2284.0	0.5372881666699417
2286.0	0.5372881666699417
2288.0	0.5372881666699417
2290.0	0.5372881666699417
2292.0	0.5372881666699417
2294.0	0.5372881666699417
2296.0	0.5372881666699417
2298.0	0.5372881666699417
2300.0	0.5372881666699417
2302.0	0.5372881666699417
2304.0	0.5372881666699417
2306.0	0.5372881666699417
2308.0	0.5372881666699417
2310.0	0.5372881666699417
2312.0	0.5372881666699417
2314.0	0.5372881666699417
2316.0	0.5372881666699417
2318.0	0.5372881666699417
2320.0	0.5372881666699417
2322.0	0.5372881666699417
2324.0	0.5372881666699417
2326.0	0.5372881666699417
2328.0	0.5372881666699417
2330.0	0.5372881666699417
2332.0	0.5372881666699417
2334.0	0.5372881666699417
2336.0	0.5372881666699417
2338.0	0.5372881666699417
2340.0	0.5372881666699417
2342.0	0.5372881666699417
2344.0	0.5372881666699417
2346.0	0.5372881666699417
2348.0	0.5372881666699417
2350.0	0.5372881666699417
2352.0	0.5372881666699417
2354.0	0.5372881666699417
2356.0	0.5372881666699417
2358.0	0.5372881666699417
2360.0	0.5372881666699417
2362.0	0.5372881666699417
2364.0	0.5372881666699417
2366.0	0.5372881666699417
2368.0	0.5372881666699417
2370.0	0.5372881666699417
2372.0	0.5372881666699417
2374.0	0.5372881666699417
2376.0	0.5372881666699417
2378.0	0.5372881666699417
2380.0	0.5372881666699417
2382.0	0.5372881666699417
2384.0	0.5372881666699417
2386.0	0.5372881666699417
2388.0	0.5372881666699417
2390.0	0.5372881666699417
2392.0	0.5372881666699417
2394.0	0.5372881666699417
2396.0	0.5372881666699417
2398.0	0.5372881666699417
2400.0	0.5372881666699417
2402.0	0.5372881666699417
2404.0	0.5372881666699417
2406.0	0.5372881666699417
2408.0	0.5372881666699417
2410.0	0.5372881666699417
2412.0	0.5372881666699417
2414.0	0.5372881666699417
2416.0	0.5372881666699417
2418.0	0.5372881666699417
2420.0	0.5372881666699417
2422.0	0.5372881666699417
2424.0	0.5372881666699417
2426.0	0.5372881666699417
2428.0	0.5372881666699417
2430.0	0.5372881666699417
2432.0	0.5372881666699417
2434.0	0.5372881666699417
2436.0	0.5372881666699417
2438.0	0.5372881666699417
2440.0	0.5372881666699417
2442.0	0.5372881666699417
2444.0	0.5372881666699417
2446.0	0.5372881666699417
2448.0	0.5372881666699417
2450.0	0.5372881666699417
2452.0	0.5372881666699417
2454.0	0.5372881666699417
2456.0	0.5372881666699417
2458.0	0.5372881666699417
2460.0	0.5372881666699417
2462.0	0.5372881666699417
2464.0	0.5372881666699417
2466.0	0.5372881666699417
2468.0	0.5372881666699417
2470.0	0.5372881666699417
2472.0	0.5372881666699417
2474.0	0.5372881666699417
2476.0	0.5372881666699417
2478.0	0.5372881666699417
2480.0	0.5372881666699417
2482.0	0.5372881666699417
2484.0	0.5372881666699417
2486.0	0.5372881666699417
2488.0	0.5372881666699417
2490.0	0.5372881666699417
2492.0	0.5372881666699417
2494.0	0.5372881666699417
2496.0	0.5372881666699417
2498.0	0.5372881666699417
2500.0	0.5372881666699417
2502.0	0.5372881666699417
2504.0	0.5372881666699417
2506.0	0.5372881666699417
2508.0	0.5372881666699417
2510.0	0.5372881666699417
2512.0	0.5372881666699417
2514.0	0.5372881666699417
2516.0	0.5372881666699417
2518.0	0.5372881666699417
2520.0	0.5372881666699417
2522.0	0.5372881666699417
2524.0	0.5372881666699417
2526.0	0.5372881666699417
2528.0	0.5372881666699417
2530.0	0.5372881666699417
2532.0	0.5372881666699417
2534.0	0.5372881666699417
2536.0	0.5372881666699417
2538.0	0.5372881666699417
2540.0	0.5372881666699417
2542.0	0.5372881666699417
2544.0	0.5372881666699417
2546.0	0.5372881666699417
2548.0	0.5372881666699417
2550.0	0.5372881666699417
2552.0	0.5372881666699417
2554.0	0.5372881666699417
2556.0	0.5372881666699417
2558.0	0.5372881666699417
2560.0	0.5372881666699417
2562.0	0.5372881666699417
2564.0	0.5372881666699417
2566.0	0.5372881666699417
2568.0	0.5372881666699417
2570.0	0.5372881666699417
2572.0	0.5372881666699417
2574.0	0.5372881666699417
2576.0	0.5372881666699417
2578.0	0.5372881666699417
2580.0	0.5372881666699417
2582.0	0.5372881666699417
2584.0	0.5372881666699417
2586.0	0.5372881666699417
2588.0	0.5372881666699417
2590.0	0.5372881666699417
2592.0	0.5372881666699417
2594.0	0.5372881666699417
2596.0	0.5372881666699417
2598.0	0.5372881666699417
2600.0	0.5372881666699417
2602.0	0.5372881666699417
2604.0	0.5372881666699417
2606.0	0.5372881666699417
2608.0	0.5372881666699417
2610.0	0.5372881666699417
2612.0	0.5372881666699417
2614.0	0.5372881666699417
2616.0	0.5372881666699417
2618.0	0.5372881666699417
2620.0	0.5372881666699417
2622.0	0.5372881666699417
2624.0	0.5372881666699417
2626.0	0.5372881666699417
2628.0	0.5372881666699417
2630.0	0.5372881666699417
2632.0	0.5372881666699417
2634.0	0.5372881666699417
2636.0	0.5372881666699417
2638.0	0.5372881666699417
2640.0	0.5372881666699417
2642.0	0.5372881666699417
2644.0	0.5372881666699417
2646.0	0.5372881666699417
2648.0	0.5372881666699417
2650.0	0.5372881666699417
2652.0	0.5372881666699417
2654.0	0.5372881666699417
2656.0	0.5372881666699417
2658.0	0.5372881666699417
2660.0	0.5372881666699417
2662.0	0.5372881666699417
2664.0	0.5372881666699417
2666.0	0.5372881666699417
2668.0	0.5372881666699417
2670.0	0.5372881666699417
2672.0	0.5372881666699417
2674.0	0.5372881666699417
2676.0	0.5372881666699417
2678.0	0.5372881666699417
2680.0	0.5372881666699417
2682.0	0.5372881666699417
2684.0	0.5372881666699417
2686.0	0.5372881666699417
2688.0	0.5372881666699417
2690.0	0.5372881666699417
2692.0	0.5372881666699417
2694.0	0.5372881666699417
2696.0	0.5372881666699417
2698.0	0.5372881666699417
2700.0	0.5372881666699417
2702.0	0.5372881666699417
2704.0	0.5372881666699417
2706.0	0.5372881666699417
2708.0	0.5372881666699417
2710.0	0.5372881666699417
2712.0	0.5372881666699417
2714.0	0.5372881666699417
2716.0	0.5372881666699417
2718.0	0.5372881666699417
2720.0	0.5372881666699417
2722.0	0.5372881666699417
2724.0	0.5372881666699417
2726.0	0.5372881666699417
2728.0	0.5372881666699417
2730.0	0.5372881666699417
2732.0	0.5372881666699417
2734.0	0.5372881666699417
2736.0	0.5372881666699417
2738.0	0.5372881666699417
2740.0	0.5372881666699417
2742.0	0.5372881666699417
2744.0	0.5372881666699417
2746.0	0.5372881666699417
2748.0	0.5372881666699417
2750.0	0.5372881666699417
2752.0	0.5372881666699417
2754.0	0.5372881666699417
2756.0	0.5372881666699417
2758.0	0.5372881666699417
2760.0	0.5372881666699417
2762.0	0.5372881666699417
2764.0	0.5372881666699417
2766.0	0.5372881666699417
2768.0	0.5372881666699417
2770.0	0.5372881666699417
2772.0	0.5372881666699417
2774.0	0.5372881666699417
2776.0	0.5372881666699417
2778.0	0.5372881666699417
2780.0	0.5372881666699417
2782.0	0.5372881666699417
2784.0	0.5372881666699417
2786.0	0.5372881666699417
2788.0	0.5372881666699417
2790.0	0.5372881666699417
2792.0	0.5372881666699417
2794.0	0.5372881666699417
2796.0	0.5372881666699417
2798.0	0.5372881666699417
2800.0	0.5372881666699417
2802.0	0.5372881666699417
2804.0	0.5372881666699417
2806.0	0.5372881666699417
2808.0	0.5372881666699417
2810.0	0.5372881666699417
2812.0	0.5372881666699417
2814.0	0.5372881666699417
2816.0	0.5372881666699417
2818.0	0.5372881666699417
2820.0	0.5372881666699417
2822.0	0.5372881666699417
2824.0	0.5372881666699417
2826.0	0.5372881666699417
2828.0	0.5372881666699417
2830.0	0.5372881666699417
2832.0	0.5372881666699417
2834.0	0.5372881666699417
2836.0	0.5372881666699417
2838.0	0.5372881666699417
2840.0	0.5372881666699417
2842.0	0.5372881666699417
2844.0	0.5372881666699417
2846.0	0.5372881666699417
2848.0	0.5372881666699417
2850.0	0.5372881666699417
2852.0	0.5372881666699417
2854.0	0.5372881666699417
2856.0	0.5372881666699417
2858.0	0.5372881666699417
2860.0	0.5372881666699417
2862.0	0.5372881666699417
2864.0	0.5372881666699417
2866.0	0.5372881666699417
2868.0	0.5372881666699417
2870.0	0.5372881666699417
2872.0	0.5372881666699417
2874.0	0.5372881666699417
2876.0	0.5372881666699417
2878.0	0.5372881666699417
2880.0	0.5372881666699417
2882.0	0.5372881666699417
2884.0	0.5372881666699417
2886.0	0.5372881666699417
2888.0	0.5372881666699417
2890.0	0.5372881666699417
2892.0	0.5372881666699417
2894.0	0.5372881666699417
2896.0	0.5372881666699417
2898.0	0.5372881666699417
2900.0	0.5372881666699417
2902.0	0.5372881666699417
2904.0	0.5372881666699417
2906.0	0.5372881666699417
2908.0	0.5372881666699417
2910.0	0.5372881666699417
2912.0	0.5372881666699417
2914.0	0.5372881666699417
2916.0	0.5372881666699417
2918.0	0.5372881666699417
2920.0	0.5372881666699417
2922.0	0.5372881666699417
2924.0	0.5372881666699417
2926.0	0.5372881666699417
2928.0	0.5372881666699417
2930.0	0.5372881666699417
2932.0	0.5372881666699417
2934.0	0.5372881666699417
2936.0	0.5372881666699417
2938.0	0.5372881666699417
2940.0	0.5372881666699417
2942.0	0.5372881666699417
2944.0	0.5372881666699417
2946.0	0.5372881666699417
2948.0	0.5372881666699417
2950.0	0.5372881666699417
2952.0	0.5372881666699417
2954.0	0.5372881666699417
2956.0	0.5372881666699417
2958.0	0.5372881666699417
2960.0	0.5372881666699417
2962.0	0.5372881666699417
2964.0	0.5372881666699417
2966.0	0.5372881666699417
2968.0	0.5372881666699417
2970.0	0.5372881666699417
2972.0	0.5372881666699417
2974.0	0.5372881666699417
2976.0	0.5372881666699417
2978.0	0.5372881666699417
2980.0	0.5372881666699417
2982.0	0.5372881666699417
2984.0	0.5372881666699417
2986.0	0.5372881666699417
2988.0	0.5372881666699417
2990.0	0.5372881666699417
2992.0	0.5372881666699417
2994.0	0.5372881666699417
2996.0	0.5372881666699417
2998.0	0.5372881666699417
3000.0	0.5372881666699417
3002.0	0.5372881666699417
3004.0	0.5372881666699417
3006.0	0.5372881666699417
3008.0	0.5372881666699417
3010.0	0.5372881666699417
3012.0	0.5372881666699417
3014.0	0.5372881666699417
3016.0	0.5372881666699417
3018.0	0.5372881666699417
3020.0	0.5372881666699417
3022.0	0.5372881666699417
3024.0	0.5372881666699417
3026.0	0.5372881666699417
3028.0	0.5372881666699417
3030.0	0.5372881666699417
3032.0	0.5372881666699417
3034.0	0.5372881666699417
3036.0	0.5372881666699417
3038.0	0.5372881666699417
3040.0	0.5372881666699417
3042.0	0.5372881666699417
3044.0	0.5372881666699417
3046.0	0.5372881666699417
3048.0	0.5372881666699417
3050.0	0.5372881666699417
3052.0	0.5372881666699417
3054.0	0.5372881666699417
3056.0	0.5372881666699417
3058.0	0.5372881666699417
3060.0	0.5372881666699417
3062.0	0.5372881666699417
3064.0	0.5372881666699417
3066.0	0.5372881666699417
3068.0	0.5372881666699417
3070.0	0.5372881666699417
3072.0	0.5372881666699417
3074.0	0.5372881666699417
3076.0	0.5372881666699417
3078.0	0.5372881666699417
3080.0	0.5372881666699417
3082.0	0.5372881666699417
3084.0	0.5372881666699417
3086.0	0.5372881666699417
3088.0	0.5372881666699417
3090.0	0.5372881666699417
3092.0	0.5372881666699417
3094.0	0.5372881666699417
3096.0	0.5372881666699417
3098.0	0.5372881666699417
3100.0	0.5372881666699417
3102.0	0.5372881666699417
3104.0	0.5372881666699417
3106.0	0.5372881666699417
3108.0	0.5372881666699417
3110.0	0.5372881666699417
3112.0	0.5372881666699417
3114.0	0.5372881666699417
3116.0	0.5372881666699417
3118.0	0.5372881666699417
3120.0	0.5372881666699417
3122.0	0.5372881666699417
3124.0	0.5372881666699417
3126.0	0.5372881666699417
3128.0	0.5372881666699417
3130.0	0.5372881666699417
3132.0	0.5372881666699417
3134.0	0.5372881666699417
3136.0	0.5372881666699417
3138.0	0.5372881666699417
3140.0	0.5372881666699417
3142.0	0.5372881666699417
3144.0	0.5372881666699417
3146.0	0.5372881666699417
3148.0	0.5372881666699417
3150.0	0.5372881666699417
3152.0	0.5372881666699417
3154.0	0.5372881666699417
3156.0	0.5372881666699417
3158.0	0.5372881666699417
3160.0	0.5372881666699417
3162.0	0.5372881666699417
3164.0	0.5372881666699417
3166.0	0.5372881666699417
3168.0	0.5372881666699417
3170.0	0.5372881666699417
3172.0	0.5372881666699417
3174.0	0.5372881666699417
3176.0	0.5372881666699417
3178.0	0.5372881666699417
3180.0	0.5372881666699417
3182.0	0.5372881666699417
3184.0	0.5372881666699417
3186.0	0.5372881666699417
3188.0	0.5372881666699417
3190.0	0.5372881666699417
3192.0	0.5372881666699417
3194.0	0.5372881666699417
3196.0	0.5372881666699417
3198.0	0.5372881666699417
3200.0	0.5372881666699417
3202.0	0.5372881666699417
3204.0	0.5372881666699417
3206.0	0.5372881666699417
3208.0	0.5372881666699417
3210.0	0.5372881666699417
3212.0	0.5372881666699417
3214.0	0.5372881666699417
3216.0	0.5372881666699417
3218.0	0.5372881666699417
3220.0	0.5372881666699417
3222.0	0.5372881666699417
3224.0	0.5372881666699417
3226.0	0.5372881666699417
3228.0	0.5372881666699417
3230.0	0.5372881666699417
3232.0	0.5372881666699417
3234.0	0.5372881666699417
3236.0	0.5372881666699417
3238.0	0.5372881666699417
3240.0	0.5372881666699417
3242.0	0.5372881666699417
3244.0	0.5372881666699417
3246.0	0.5372881666699417
3248.0	0.5372881666699417
3250.0	0.5372881666699417
3252.0	0.5372881666699417
3254.0	0.5372881666699417
3256.0	0.5372881666699417
3258.0	0.5372881666699417
3260.0	0.5372881666699417
3262.0	0.5372881666699417
3264.0	0.5372881666699417
3266.0	0.5372881666699417
3268.0	0.5372881666699417
3270.0	0.5372881666699417
3272.0	0.5372881666699417
3274.0	0.5372881666699417
3276.0	0.5372881666699417
3278.0	0.5372881666699417
3280.0	0.5372881666699417
3282.0	0.5372881666699417
3284.0	0.5372881666699417
3286.0	0.5372881666699417
3288.0	0.5372881666699417
3290.0	0.5372881666699417
3292.0	0.5372881666699417
3294.0	0.5372881666699417
3296.0	0.5372881666699417
3298.0	0.5372881666699417
3300.0	0.5372881666699417
3302.0	0.5372881666699417
3304.0	0.5372881666699417
3306.0	0.5372881666699417
3308.0	0.5372881666699417
3310.0	0.5372881666699417
3312.0	0.5372881666699417
3314.0	0.5372881666699417
3316.0	0.5372881666699417
3318.0	0.5372881666699417
3320.0	0.5372881666699417
3322.0	0.5372881666699417
3324.0	0.5372881666699417
3326.0	0.5372881666699417
3328.0	0.5372881666699417
3330.0	0.5372881666699417
3332.0	0.5372881666699417
3334.0	0.5372881666699417
3336.0	0.5372881666699417
3338.0	0.5372881666699417
3340.0	0.5372881666699417
3342.0	0.5372881666699417
3344.0	0.5372881666699417
3346.0	0.5372881666699417
3348.0	0.5372881666699417
3350.0	0.5372881666699417
3352.0	0.5372881666699417
3354.0	0.5372881666699417
3356.0	0.5372881666699417
3358.0	0.5372881666699417
3360.0	0.5372881666699417
3362.0	0.5372881666699417
3364.0	0.5372881666699417
3366.0	0.5372881666699417
3368.0	0.5372881666699417
3370.0	0.5372881666699417
3372.0	0.5372881666699417
3374.0	0.5372881666699417
3376.0	0.5372881666699417
3378.0	0.5372881666699417
3380.0	0.5372881666699417
3382.0	0.5372881666699417
3384.0	0.5372881666699417
3386.0	0.5372881666699417
3388.0	0.5372881666699417
3390.0	0.5372881666699417
3392.0	0.5372881666699417
3394.0	0.5372881666699417
3396.0	0.5372881666699417
3398.0	0.5372881666699417
3400.0	0.5372881666699417
3402.0	0.5372881666699417
3404.0	0.5372881666699417
3406.0	0.5372881666699417
3408.0	0.5372881666699417
3410.0	0.5372881666699417
3412.0	0.5372881666699417
3414.0	0.5372881666699417
3416.0	0.5372881666699417
3418.0	0.5372881666699417
3420.0	0.5372881666699417
3422.0	0.5372881666699417
3424.0	0.5372881666699417
3426.0	0.5372881666699417
3428.0	0.5372881666699417
3430.0	0.5372881666699417
3432.0	0.5372881666699417
3434.0	0.5372881666699417
3436.0	0.5372881666699417
3438.0	0.5372881666699417
3440.0	0.5372881666699417
3442.0	0.5372881666699417
3444.0	0.5372881666699417
3446.0	0.5372881666699417
3448.0	0.5372881666699417
3450.0	0.5372881666699417
3452.0	0.5372881666699417
3454.0	0.5372881666699417
3456.0	0.5372881666699417
3458.0	0.5372881666699417
3460.0	0.5372881666699417
3462.0	0.5372881666699417
3464.0	0.5372881666699417
3466.0	0.5372881666699417
3468.0	0.5372881666699417
3470.0	0.5372881666699417
3472.0	0.5372881666699417
3474.0	0.5372881666699417
3476.0	0.5372881666699417
3478.0	0.5372881666699417
3480.0	0.5372881666699417
3482.0	0.5372881666699417
3484.0	0.5372881666699417
3486.0	0.5372881666699417
3488.0	0.5372881666699417
3490.0	0.5372881666699417
3492.0	0.5372881666699417
3494.0	0.5372881666699417
3496.0	0.5372881666699417
3498.0	0.5372881666699417
3500.0	0.5372881666699417
3502.0	0.5372881666699417
3504.0	0.5372881666699417
3506.0	0.5372881666699417
3508.0	0.5372881666699417
3510.0	0.5372881666699417
3512.0	0.5372881666699417
3514.0	0.5372881666699417
3516.0	0.5372881666699417
3518.0	0.5372881666699417
3520.0	0.5372881666699417
3522.0	0.5372881666699417
3524.0	0.5372881666699417
3526.0	0.5372881666699417
3528.0	0.5372881666699417
3530.0	0.5372881666699417
3532.0	0.5372881666699417
3534.0	0.5372881666699417
3536.0	0.5372881666699417
3538.0	0.5372881666699417
3540.0	0.5372881666699417
3542.0	0.5372881666699417
3544.0	0.5372881666699417
3546.0	0.5372881666699417
3548.0	0.5372881666699417
3550.0	0.5372881666699417
3552.0	0.5372881666699417
3554.0	0.5372881666699417
3556.0	0.5372881666699417
3558.0	0.5372881666699417
3560.0	0.5372881666699417
3562.0	0.5372881666699417
3564.0	0.5372881666699417
3566.0	0.5372881666699417
3568.0	0.5372881666699417
3570.0	0.5372881666699417
3572.0	0.5372881666699417
3574.0	0.5372881666699417
3576.0	0.5372881666699417
3578.0	0.5372881666699417
3580.0	0.5372881666699417
3582.0	0.5372881666699417
3584.0	0.5372881666699417
3586.0	0.5372881666699417
3588.0	0.5372881666699417
3590.0	0.5372881666699417
3592.0	0.5372881666699417
3594.0	0.5372881666699417
3596.0	0.5372881666699417
3598.0	0.5372881666699417
3600.0	0.5372881666699417
3602.0	0.5372881666699417
3604.0	0.5372881666699417
3606.0	0.5372881666699417
3608.0	0.5372881666699417
3610.0	0.5372881666699417
3612.0	0.5372881666699417
3614.0	0.5372881666699417
3616.0	0.5372881666699417
3618.0	0.5372881666699417
3620.0	0.5372881666699417
3622.0	0.5372881666699417
3624.0	0.5372881666699417
3626.0	0.5372881666699417
3628.0	0.5372881666699417
3630.0	0.5372881666699417
3632.0	0.5372881666699417
3634.0	0.5372881666699417
3636.0	0.5372881666699417
3638.0	0.5372881666699417
3640.0	0.5372881666699417
3642.0	0.5372881666699417
3644.0	0.5372881666699417
3646.0	0.5372881666699417
3648.0	0.5372881666699417
3650.0	0.5372881666699417
3652.0	0.5372881666699417
3654.0	0.5372881666699417
3656.0	0.5372881666699417
3658.0	0.5372881666699417
3660.0	0.5372881666699417
3662.0	0.5372881666699417
3664.0	0.5372881666699417
3666.0	0.5372881666699417
3668.0	0.5372881666699417
3670.0	0.5372881666699417
3672.0	0.5372881666699417
3674.0	0.5372881666699417
3676.0	0.5372881666699417
3678.0	0.5372881666699417
3680.0	0.5372881666699417
3682.0	0.5372881666699417
3684.0	0.5372881666699417
3686.0	0.5372881666699417
3688.0	0.5372881666699417
3690.0	0.5372881666699417
3692.0	0.5372881666699417
3694.0	0.5372881666699417
3696.0	0.5372881666699417
3698.0	0.5372881666699417
3700.0	0.5372881666699417
3702.0	0.5372881666699417
3704.0	0.5372881666699417
3706.0	0.5372881666699417
3708.0	0.5372881666699417
3710.0	0.5372881666699417
3712.0	0.5372881666699417
3714.0	0.5372881666699417
3716.0	0.5372881666699417
3718.0	0.5372881666699417
3720.0	0.5372881666699417
3722.0	0.5372881666699417
3724.0	0.5372881666699417
3726.0	0.5372881666699417
3728.0	0.5372881666699417
3730.0	0.5372881666699417
3732.0	0.5372881666699417
3734.0	0.5372881666699417
3736.0	0.5372881666699417
3738.0	0.5372881666699417
3740.0	0.5372881666699417
3742.0	0.5372881666699417
3744.0	0.5372881666699417
3746.0	0.5372881666699417
3748.0	0.5372881666699417
3750.0	0.5372881666699417
3752.0	0.5372881666699417
3754.0	0.5372881666699417
3756.0	0.5372881666699417
3758.0	0.5372881666699417
3760.0	0.5372881666699417
3762.0	0.5372881666699417
3764.0	0.5372881666699417
3766.0	0.5372881666699417
3768.0	0.5372881666699417
3770.0	0.5372881666699417
3772.0	0.5372881666699417
3774.0	0.5372881666699417
3776.0	0.5372881666699417
3778.0	0.5372881666699417
3780.0	0.5372881666699417
3782.0	0.5372881666699417
3784.0	0.5372881666699417
3786.0	0.5372881666699417
3788.0	0.5372881666699417
3790.0	0.5372881666699417
3792.0	0.5372881666699417
3794.0	0.5372881666699417
3796.0	0.5372881666699417
3798.0	0.5372881666699417
3800.0	0.5372881666699417
3802.0	0.5372881666699417
3804.0	0.5372881666699417
3806.0	0.5372881666699417
3808.0	0.5372881666699417
3810.0	0.5372881666699417
3812.0	0.5372881666699417
3814.0	0.5372881666699417
3816.0	0.5372881666699417
3818.0	0.5372881666699417
3820.0	0.5372881666699417
3822.0	0.5372881666699417
3824.0	0.5372881666699417
3826.0	0.5372881666699417
3828.0	0.5372881666699417
3830.0	0.5372881666699417
3832.0	0.5372881666699417
3834.0	0.5372881666699417
3836.0	0.5372881666699417
3838.0	0.5372881666699417
3840.0	0.5372881666699417
3842.0	0.5372881666699417
3844.0	0.5372881666699417
3846.0	0.5372881666699417
3848.0	0.5372881666699417
3850.0	0.5372881666699417
3852.0	0.5372881666699417
3854.0	0.5372881666699417
3856.0	0.5372881666699417
3858.0	0.5372881666699417
3860.0	0.5372881666699417
3862.0	0.5372881666699417
3864.0	0.5372881666699417
3866.0	0.5372881666699417
3868.0	0.5372881666699417
3870.0	0.5372881666699417
3872.0	0.5372881666699417
3874.0	0.5372881666699417
3876.0	0.5372881666699417
3878.0	0.5372881666699417
3880.0	0.5372881666699417
3882.0	0.5372881666699417
3884.0	0.5372881666699417
3886.0	0.5372881666699417
3888.0	0.5372881666699417
3890.0	0.5372881666699417
3892.0	0.5372881666699417
3894.0	0.5372881666699417
3896.0	0.5372881666699417
3898.0	0.5372881666699417
3900.0	0.5372881666699417
3902.0	0.5372881666699417
3904.0	0.5372881666699417
3906.0	0.5372881666699417
3908.0	0.5372881666699417
3910.0	0.5372881666699417
3912.0	0.5372881666699417
3914.0	0.5372881666699417
3916.0	0.5372881666699417
3918.0	0.5372881666699417
3920.0	0.5372881666699417
3922.0	0.5372881666699417
3924.0	0.5372881666699417
3926.0	0.5372881666699417
3928.0	0.5372881666699417
3930.0	0.5372881666699417
3932.0	0.5372881666699417
3934.0	0.5372881666699417
3936.0	0.5372881666699417
3938.0	0.5372881666699417
3940.0	0.5372881666699417
3942.0	0.5372881666699417
3944.0	0.5372881666699417
3946.0	0.5372881666699417
3948.0	0.5372881666699417
3950.0	0.5372881666699417
3952.0	0.5372881666699417
3954.0	0.5372881666699417
3956.0	0.5372881666699417
3958.0	0.5372881666699417
3960.0	0.5372881666699417
3962.0	0.5372881666699417
3964.0	0.5372881666699417
3966.0	0.5372881666699417
3968.0	0.5372881666699417
3970.0	0.5372881666699417
3972.0	0.5372881666699417
3974.0	0.5372881666699417
3976.0	0.5372881666699417
3978.0	0.5372881666699417
3980.0	0.5372881666699417
3982.0	0.5372881666699417
3984.0	0.5372881666699417
3986.0	0.5372881666699417
3988.0	0.5372881666699417
3990.0	0.5372881666699417
3992.0	0.5372881666699417
3994.0	0.5372881666699417
3996.0	0.5372881666699417
3998.0	0.5372881666699417
4000.0	0.5372881666699417
4002.0	0.5372881666699417


==> TeX/Tikz/plot_data/logreg/gam/PGM_fixed_8124_113_1_1.txt <==
4.0	0.34251450341932216
6.0	0.34251450341932216
8.0	0.34251450341932216
10.0	0.34251450341932216
12.0	0.34251450341932216
14.0	0.34251450341932216
16.0	0.34251450341932216
18.0	0.34251450341932216
20.0	0.34251450341932216
22.0	0.34251450341932216
24.0	0.34251450341932216
26.0	0.34251450341932216
28.0	0.34251450341932216
30.0	0.34251450341932216
32.0	0.34251450341932216
34.0	0.34251450341932216
36.0	0.34251450341932216
38.0	0.34251450341932216
40.0	0.34251450341932216
42.0	0.34251450341932216
44.0	0.34251450341932216
46.0	0.34251450341932216
48.0	0.34251450341932216
50.0	0.34251450341932216
52.0	0.34251450341932216
54.0	0.34251450341932216
56.0	0.34251450341932216
58.0	0.34251450341932216
60.0	0.34251450341932216
62.0	0.34251450341932216
64.0	0.34251450341932216
66.0	0.34251450341932216
68.0	0.34251450341932216
70.0	0.34251450341932216
72.0	0.34251450341932216
74.0	0.34251450341932216
76.0	0.34251450341932216
78.0	0.34251450341932216
80.0	0.34251450341932216
82.0	0.34251450341932216
84.0	0.34251450341932216
86.0	0.34251450341932216
88.0	0.34251450341932216
90.0	0.34251450341932216
92.0	0.34251450341932216
94.0	0.34251450341932216
96.0	0.34251450341932216
98.0	0.34251450341932216
100.0	0.34251450341932216
102.0	0.34251450341932216
104.0	0.34251450341932216
106.0	0.34251450341932216
108.0	0.34251450341932216
110.0	0.34251450341932216
112.0	0.34251450341932216
114.0	0.34251450341932216
116.0	0.34251450341932216
118.0	0.34251450341932216
120.0	0.34251450341932216
122.0	0.34251450341932216
124.0	0.34251450341932216
126.0	0.34251450341932216
128.0	0.34251450341932216
130.0	0.34251450341932216
132.0	0.34251450341932216
134.0	0.34251450341932216
136.0	0.34251450341932216
138.0	0.34251450341932216
140.0	0.34251450341932216
142.0	0.34251450341932216
144.0	0.34251450341932216
146.0	0.34251450341932216
148.0	0.34251450341932216
150.0	0.34251450341932216
152.0	0.34251450341932216
154.0	0.34251450341932216
156.0	0.34251450341932216
158.0	0.34251450341932216
160.0	0.34251450341932216
162.0	0.34251450341932216
164.0	0.34251450341932216
166.0	0.34251450341932216
168.0	0.34251450341932216
170.0	0.34251450341932216
172.0	0.34251450341932216
174.0	0.34251450341932216
176.0	0.34251450341932216
178.0	0.34251450341932216
180.0	0.34251450341932216
182.0	0.34251450341932216
184.0	0.34251450341932216
186.0	0.34251450341932216
188.0	0.34251450341932216
190.0	0.34251450341932216
192.0	0.34251450341932216
194.0	0.34251450341932216
196.0	0.34251450341932216
198.0	0.34251450341932216
200.0	0.34251450341932216
202.0	0.34251450341932216
204.0	0.34251450341932216
206.0	0.34251450341932216
208.0	0.34251450341932216
210.0	0.34251450341932216
212.0	0.34251450341932216
214.0	0.34251450341932216
216.0	0.34251450341932216
218.0	0.34251450341932216
220.0	0.34251450341932216
222.0	0.34251450341932216
224.0	0.34251450341932216
226.0	0.34251450341932216
228.0	0.34251450341932216
230.0	0.34251450341932216
232.0	0.34251450341932216
234.0	0.34251450341932216
236.0	0.34251450341932216
238.0	0.34251450341932216
240.0	0.34251450341932216
242.0	0.34251450341932216
244.0	0.34251450341932216
246.0	0.34251450341932216
248.0	0.34251450341932216
250.0	0.34251450341932216
252.0	0.34251450341932216
254.0	0.34251450341932216
256.0	0.34251450341932216
258.0	0.34251450341932216
260.0	0.34251450341932216
262.0	0.34251450341932216
264.0	0.34251450341932216
266.0	0.34251450341932216
268.0	0.34251450341932216
270.0	0.34251450341932216
272.0	0.34251450341932216
274.0	0.34251450341932216
276.0	0.34251450341932216
278.0	0.34251450341932216
280.0	0.34251450341932216
282.0	0.34251450341932216
284.0	0.34251450341932216
286.0	0.34251450341932216
288.0	0.34251450341932216
290.0	0.34251450341932216
292.0	0.34251450341932216
294.0	0.34251450341932216
296.0	0.34251450341932216
298.0	0.34251450341932216
300.0	0.34251450341932216
302.0	0.34251450341932216
304.0	0.34251450341932216
306.0	0.34251450341932216
308.0	0.34251450341932216
310.0	0.34251450341932216
312.0	0.34251450341932216
314.0	0.34251450341932216
316.0	0.34251450341932216
318.0	0.34251450341932216
320.0	0.34251450341932216
322.0	0.34251450341932216
324.0	0.34251450341932216
326.0	0.34251450341932216
328.0	0.34251450341932216
330.0	0.34251450341932216
332.0	0.34251450341932216
334.0	0.34251450341932216
336.0	0.34251450341932216
338.0	0.34251450341932216
340.0	0.34251450341932216
342.0	0.34251450341932216
344.0	0.34251450341932216
346.0	0.34251450341932216
348.0	0.34251450341932216
350.0	0.34251450341932216
352.0	0.34251450341932216
354.0	0.34251450341932216
356.0	0.34251450341932216
358.0	0.34251450341932216
360.0	0.34251450341932216
362.0	0.34251450341932216
364.0	0.34251450341932216
366.0	0.34251450341932216
368.0	0.34251450341932216
370.0	0.34251450341932216
372.0	0.34251450341932216
374.0	0.34251450341932216
376.0	0.34251450341932216
378.0	0.34251450341932216
380.0	0.34251450341932216
382.0	0.34251450341932216
384.0	0.34251450341932216
386.0	0.34251450341932216
388.0	0.34251450341932216
390.0	0.34251450341932216
392.0	0.34251450341932216
394.0	0.34251450341932216
396.0	0.34251450341932216
398.0	0.34251450341932216
400.0	0.34251450341932216
402.0	0.34251450341932216
404.0	0.34251450341932216
406.0	0.34251450341932216
408.0	0.34251450341932216
410.0	0.34251450341932216
412.0	0.34251450341932216
414.0	0.34251450341932216
416.0	0.34251450341932216
418.0	0.34251450341932216
420.0	0.34251450341932216
422.0	0.34251450341932216
424.0	0.34251450341932216
426.0	0.34251450341932216
428.0	0.34251450341932216
430.0	0.34251450341932216
432.0	0.34251450341932216
434.0	0.34251450341932216
436.0	0.34251450341932216
438.0	0.34251450341932216
440.0	0.34251450341932216
442.0	0.34251450341932216
444.0	0.34251450341932216
446.0	0.34251450341932216
448.0	0.34251450341932216
450.0	0.34251450341932216
452.0	0.34251450341932216
454.0	0.34251450341932216
456.0	0.34251450341932216
458.0	0.34251450341932216
460.0	0.34251450341932216
462.0	0.34251450341932216
464.0	0.34251450341932216
466.0	0.34251450341932216
468.0	0.34251450341932216
470.0	0.34251450341932216
472.0	0.34251450341932216
474.0	0.34251450341932216
476.0	0.34251450341932216
478.0	0.34251450341932216
480.0	0.34251450341932216
482.0	0.34251450341932216
484.0	0.34251450341932216
486.0	0.34251450341932216
488.0	0.34251450341932216
490.0	0.34251450341932216
492.0	0.34251450341932216
494.0	0.34251450341932216
496.0	0.34251450341932216
498.0	0.34251450341932216
500.0	0.34251450341932216
502.0	0.34251450341932216
504.0	0.34251450341932216
506.0	0.34251450341932216
508.0	0.34251450341932216
510.0	0.34251450341932216
512.0	0.34251450341932216
514.0	0.34251450341932216
516.0	0.34251450341932216
518.0	0.34251450341932216
520.0	0.34251450341932216
522.0	0.34251450341932216
524.0	0.34251450341932216
526.0	0.34251450341932216
528.0	0.34251450341932216
530.0	0.34251450341932216
532.0	0.34251450341932216
534.0	0.34251450341932216
536.0	0.34251450341932216
538.0	0.34251450341932216
540.0	0.34251450341932216
542.0	0.34251450341932216
544.0	0.34251450341932216
546.0	0.34251450341932216
548.0	0.34251450341932216
550.0	0.34251450341932216
552.0	0.34251450341932216
554.0	0.34251450341932216
556.0	0.34251450341932216
558.0	0.34251450341932216
560.0	0.34251450341932216
562.0	0.34251450341932216
564.0	0.34251450341932216
566.0	0.34251450341932216
568.0	0.34251450341932216
570.0	0.34251450341932216
572.0	0.34251450341932216
574.0	0.34251450341932216
576.0	0.34251450341932216
578.0	0.34251450341932216
580.0	0.34251450341932216
582.0	0.34251450341932216
584.0	0.34251450341932216
586.0	0.34251450341932216
588.0	0.34251450341932216
590.0	0.34251450341932216
592.0	0.34251450341932216
594.0	0.34251450341932216
596.0	0.34251450341932216
598.0	0.34251450341932216
600.0	0.34251450341932216
602.0	0.34251450341932216
604.0	0.34251450341932216
606.0	0.34251450341932216
608.0	0.34251450341932216
610.0	0.34251450341932216
612.0	0.34251450341932216
614.0	0.34251450341932216
616.0	0.34251450341932216
618.0	0.34251450341932216
620.0	0.34251450341932216
622.0	0.34251450341932216
624.0	0.34251450341932216
626.0	0.34251450341932216
628.0	0.34251450341932216
630.0	0.34251450341932216
632.0	0.34251450341932216
634.0	0.34251450341932216
636.0	0.34251450341932216
638.0	0.34251450341932216
640.0	0.34251450341932216
642.0	0.34251450341932216
644.0	0.34251450341932216
646.0	0.34251450341932216
648.0	0.34251450341932216
650.0	0.34251450341932216
652.0	0.34251450341932216
654.0	0.34251450341932216
656.0	0.34251450341932216
658.0	0.34251450341932216
660.0	0.34251450341932216
662.0	0.34251450341932216
664.0	0.34251450341932216
666.0	0.34251450341932216
668.0	0.34251450341932216
670.0	0.34251450341932216
672.0	0.34251450341932216
674.0	0.34251450341932216
676.0	0.34251450341932216
678.0	0.34251450341932216
680.0	0.34251450341932216
682.0	0.34251450341932216
684.0	0.34251450341932216
686.0	0.34251450341932216
688.0	0.34251450341932216
690.0	0.34251450341932216
692.0	0.34251450341932216
694.0	0.34251450341932216
696.0	0.34251450341932216
698.0	0.34251450341932216
700.0	0.34251450341932216
702.0	0.34251450341932216
704.0	0.34251450341932216
706.0	0.34251450341932216
708.0	0.34251450341932216
710.0	0.34251450341932216
712.0	0.34251450341932216
714.0	0.34251450341932216
716.0	0.34251450341932216
718.0	0.34251450341932216
720.0	0.34251450341932216
722.0	0.34251450341932216
724.0	0.34251450341932216
726.0	0.34251450341932216
728.0	0.34251450341932216
730.0	0.34251450341932216
732.0	0.34251450341932216
734.0	0.34251450341932216
736.0	0.34251450341932216
738.0	0.34251450341932216
740.0	0.34251450341932216
742.0	0.34251450341932216
744.0	0.34251450341932216
746.0	0.34251450341932216
748.0	0.34251450341932216
750.0	0.34251450341932216
752.0	0.34251450341932216
754.0	0.34251450341932216
756.0	0.34251450341932216
758.0	0.34251450341932216
760.0	0.34251450341932216
762.0	0.34251450341932216
764.0	0.34251450341932216
766.0	0.34251450341932216
768.0	0.34251450341932216
770.0	0.34251450341932216
772.0	0.34251450341932216
774.0	0.34251450341932216
776.0	0.34251450341932216
778.0	0.34251450341932216
780.0	0.34251450341932216
782.0	0.34251450341932216
784.0	0.34251450341932216
786.0	0.34251450341932216
788.0	0.34251450341932216
790.0	0.34251450341932216
792.0	0.34251450341932216
794.0	0.34251450341932216
796.0	0.34251450341932216
798.0	0.34251450341932216
800.0	0.34251450341932216
802.0	0.34251450341932216
804.0	0.34251450341932216
806.0	0.34251450341932216
808.0	0.34251450341932216
810.0	0.34251450341932216
812.0	0.34251450341932216
814.0	0.34251450341932216
816.0	0.34251450341932216
818.0	0.34251450341932216
820.0	0.34251450341932216
822.0	0.34251450341932216
824.0	0.34251450341932216
826.0	0.34251450341932216
828.0	0.34251450341932216
830.0	0.34251450341932216
832.0	0.34251450341932216
834.0	0.34251450341932216
836.0	0.34251450341932216
838.0	0.34251450341932216
840.0	0.34251450341932216
842.0	0.34251450341932216
844.0	0.34251450341932216
846.0	0.34251450341932216
848.0	0.34251450341932216
850.0	0.34251450341932216
852.0	0.34251450341932216
854.0	0.34251450341932216
856.0	0.34251450341932216
858.0	0.34251450341932216
860.0	0.34251450341932216
862.0	0.34251450341932216
864.0	0.34251450341932216
866.0	0.34251450341932216
868.0	0.34251450341932216
870.0	0.34251450341932216
872.0	0.34251450341932216
874.0	0.34251450341932216
876.0	0.34251450341932216
878.0	0.34251450341932216
880.0	0.34251450341932216
882.0	0.34251450341932216
884.0	0.34251450341932216
886.0	0.34251450341932216
888.0	0.34251450341932216
890.0	0.34251450341932216
892.0	0.34251450341932216
894.0	0.34251450341932216
896.0	0.34251450341932216
898.0	0.34251450341932216
900.0	0.34251450341932216
902.0	0.34251450341932216
904.0	0.34251450341932216
906.0	0.34251450341932216
908.0	0.34251450341932216
910.0	0.34251450341932216
912.0	0.34251450341932216
914.0	0.34251450341932216
916.0	0.34251450341932216
918.0	0.34251450341932216
920.0	0.34251450341932216
922.0	0.34251450341932216
924.0	0.34251450341932216
926.0	0.34251450341932216
928.0	0.34251450341932216
930.0	0.34251450341932216
932.0	0.34251450341932216
934.0	0.34251450341932216
936.0	0.34251450341932216
938.0	0.34251450341932216
940.0	0.34251450341932216
942.0	0.34251450341932216
944.0	0.34251450341932216
946.0	0.34251450341932216
948.0	0.34251450341932216
950.0	0.34251450341932216
952.0	0.34251450341932216
954.0	0.34251450341932216
956.0	0.34251450341932216
958.0	0.34251450341932216
960.0	0.34251450341932216
962.0	0.34251450341932216
964.0	0.34251450341932216
966.0	0.34251450341932216
968.0	0.34251450341932216
970.0	0.34251450341932216
972.0	0.34251450341932216
974.0	0.34251450341932216
976.0	0.34251450341932216
978.0	0.34251450341932216
980.0	0.34251450341932216
982.0	0.34251450341932216
984.0	0.34251450341932216
986.0	0.34251450341932216
988.0	0.34251450341932216
990.0	0.34251450341932216
992.0	0.34251450341932216
994.0	0.34251450341932216
996.0	0.34251450341932216
998.0	0.34251450341932216
1000.0	0.34251450341932216
1002.0	0.34251450341932216
1004.0	0.34251450341932216
1006.0	0.34251450341932216
1008.0	0.34251450341932216
1010.0	0.34251450341932216
1012.0	0.34251450341932216
1014.0	0.34251450341932216
1016.0	0.34251450341932216
1018.0	0.34251450341932216
1020.0	0.34251450341932216
1022.0	0.34251450341932216
1024.0	0.34251450341932216
1026.0	0.34251450341932216
1028.0	0.34251450341932216
1030.0	0.34251450341932216
1032.0	0.34251450341932216
1034.0	0.34251450341932216
1036.0	0.34251450341932216
1038.0	0.34251450341932216
1040.0	0.34251450341932216
1042.0	0.34251450341932216
1044.0	0.34251450341932216
1046.0	0.34251450341932216
1048.0	0.34251450341932216
1050.0	0.34251450341932216
1052.0	0.34251450341932216
1054.0	0.34251450341932216
1056.0	0.34251450341932216
1058.0	0.34251450341932216
1060.0	0.34251450341932216
1062.0	0.34251450341932216
1064.0	0.34251450341932216
1066.0	0.34251450341932216
1068.0	0.34251450341932216
1070.0	0.34251450341932216
1072.0	0.34251450341932216
1074.0	0.34251450341932216
1076.0	0.34251450341932216
1078.0	0.34251450341932216
1080.0	0.34251450341932216
1082.0	0.34251450341932216
1084.0	0.34251450341932216
1086.0	0.34251450341932216
1088.0	0.34251450341932216
1090.0	0.34251450341932216
1092.0	0.34251450341932216
1094.0	0.34251450341932216
1096.0	0.34251450341932216
1098.0	0.34251450341932216
1100.0	0.34251450341932216
1102.0	0.34251450341932216
1104.0	0.34251450341932216
1106.0	0.34251450341932216
1108.0	0.34251450341932216
1110.0	0.34251450341932216
1112.0	0.34251450341932216
1114.0	0.34251450341932216
1116.0	0.34251450341932216
1118.0	0.34251450341932216
1120.0	0.34251450341932216
1122.0	0.34251450341932216
1124.0	0.34251450341932216
1126.0	0.34251450341932216
1128.0	0.34251450341932216
1130.0	0.34251450341932216
1132.0	0.34251450341932216
1134.0	0.34251450341932216
1136.0	0.34251450341932216
1138.0	0.34251450341932216
1140.0	0.34251450341932216
1142.0	0.34251450341932216
1144.0	0.34251450341932216
1146.0	0.34251450341932216
1148.0	0.34251450341932216
1150.0	0.34251450341932216
1152.0	0.34251450341932216
1154.0	0.34251450341932216
1156.0	0.34251450341932216
1158.0	0.34251450341932216
1160.0	0.34251450341932216
1162.0	0.34251450341932216
1164.0	0.34251450341932216
1166.0	0.34251450341932216
1168.0	0.34251450341932216
1170.0	0.34251450341932216
1172.0	0.34251450341932216
1174.0	0.34251450341932216
1176.0	0.34251450341932216
1178.0	0.34251450341932216
1180.0	0.34251450341932216
1182.0	0.34251450341932216
1184.0	0.34251450341932216
1186.0	0.34251450341932216
1188.0	0.34251450341932216
1190.0	0.34251450341932216
1192.0	0.34251450341932216
1194.0	0.34251450341932216
1196.0	0.34251450341932216
1198.0	0.34251450341932216
1200.0	0.34251450341932216
1202.0	0.34251450341932216
1204.0	0.34251450341932216
1206.0	0.34251450341932216
1208.0	0.34251450341932216
1210.0	0.34251450341932216
1212.0	0.34251450341932216
1214.0	0.34251450341932216
1216.0	0.34251450341932216
1218.0	0.34251450341932216
1220.0	0.34251450341932216
1222.0	0.34251450341932216
1224.0	0.34251450341932216
1226.0	0.34251450341932216
1228.0	0.34251450341932216
1230.0	0.34251450341932216
1232.0	0.34251450341932216
1234.0	0.34251450341932216
1236.0	0.34251450341932216
1238.0	0.34251450341932216
1240.0	0.34251450341932216
1242.0	0.34251450341932216
1244.0	0.34251450341932216
1246.0	0.34251450341932216
1248.0	0.34251450341932216
1250.0	0.34251450341932216
1252.0	0.34251450341932216
1254.0	0.34251450341932216
1256.0	0.34251450341932216
1258.0	0.34251450341932216
1260.0	0.34251450341932216
1262.0	0.34251450341932216
1264.0	0.34251450341932216
1266.0	0.34251450341932216
1268.0	0.34251450341932216
1270.0	0.34251450341932216
1272.0	0.34251450341932216
1274.0	0.34251450341932216
1276.0	0.34251450341932216
1278.0	0.34251450341932216
1280.0	0.34251450341932216
1282.0	0.34251450341932216
1284.0	0.34251450341932216
1286.0	0.34251450341932216
1288.0	0.34251450341932216
1290.0	0.34251450341932216
1292.0	0.34251450341932216
1294.0	0.34251450341932216
1296.0	0.34251450341932216
1298.0	0.34251450341932216
1300.0	0.34251450341932216
1302.0	0.34251450341932216
1304.0	0.34251450341932216
1306.0	0.34251450341932216
1308.0	0.34251450341932216
1310.0	0.34251450341932216
1312.0	0.34251450341932216
1314.0	0.34251450341932216
1316.0	0.34251450341932216
1318.0	0.34251450341932216
1320.0	0.34251450341932216
1322.0	0.34251450341932216
1324.0	0.34251450341932216
1326.0	0.34251450341932216
1328.0	0.34251450341932216
1330.0	0.34251450341932216
1332.0	0.34251450341932216
1334.0	0.34251450341932216
1336.0	0.34251450341932216
1338.0	0.34251450341932216
1340.0	0.34251450341932216
1342.0	0.34251450341932216
1344.0	0.34251450341932216
1346.0	0.34251450341932216
1348.0	0.34251450341932216
1350.0	0.34251450341932216
1352.0	0.34251450341932216
1354.0	0.34251450341932216
1356.0	0.34251450341932216
1358.0	0.34251450341932216
1360.0	0.34251450341932216
1362.0	0.34251450341932216
1364.0	0.34251450341932216
1366.0	0.34251450341932216
1368.0	0.34251450341932216
1370.0	0.34251450341932216
1372.0	0.34251450341932216
1374.0	0.34251450341932216
1376.0	0.34251450341932216
1378.0	0.34251450341932216
1380.0	0.34251450341932216
1382.0	0.34251450341932216
1384.0	0.34251450341932216
1386.0	0.34251450341932216
1388.0	0.34251450341932216
1390.0	0.34251450341932216
1392.0	0.34251450341932216
1394.0	0.34251450341932216
1396.0	0.34251450341932216
1398.0	0.34251450341932216
1400.0	0.34251450341932216
1402.0	0.34251450341932216
1404.0	0.34251450341932216
1406.0	0.34251450341932216
1408.0	0.34251450341932216
1410.0	0.34251450341932216
1412.0	0.34251450341932216
1414.0	0.34251450341932216
1416.0	0.34251450341932216
1418.0	0.34251450341932216
1420.0	0.34251450341932216
1422.0	0.34251450341932216
1424.0	0.34251450341932216
1426.0	0.34251450341932216
1428.0	0.34251450341932216
1430.0	0.34251450341932216
1432.0	0.34251450341932216
1434.0	0.34251450341932216
1436.0	0.34251450341932216
1438.0	0.34251450341932216
1440.0	0.34251450341932216
1442.0	0.34251450341932216
1444.0	0.34251450341932216
1446.0	0.34251450341932216
1448.0	0.34251450341932216
1450.0	0.34251450341932216
1452.0	0.34251450341932216
1454.0	0.34251450341932216
1456.0	0.34251450341932216
1458.0	0.34251450341932216
1460.0	0.34251450341932216
1462.0	0.34251450341932216
1464.0	0.34251450341932216
1466.0	0.34251450341932216
1468.0	0.34251450341932216
1470.0	0.34251450341932216
1472.0	0.34251450341932216
1474.0	0.34251450341932216
1476.0	0.34251450341932216
1478.0	0.34251450341932216
1480.0	0.34251450341932216
1482.0	0.34251450341932216
1484.0	0.34251450341932216
1486.0	0.34251450341932216
1488.0	0.34251450341932216
1490.0	0.34251450341932216
1492.0	0.34251450341932216
1494.0	0.34251450341932216
1496.0	0.34251450341932216
1498.0	0.34251450341932216
1500.0	0.34251450341932216
1502.0	0.34251450341932216
1504.0	0.34251450341932216
1506.0	0.34251450341932216
1508.0	0.34251450341932216
1510.0	0.34251450341932216
1512.0	0.34251450341932216
1514.0	0.34251450341932216
1516.0	0.34251450341932216
1518.0	0.34251450341932216
1520.0	0.34251450341932216
1522.0	0.34251450341932216
1524.0	0.34251450341932216
1526.0	0.34251450341932216
1528.0	0.34251450341932216
1530.0	0.34251450341932216
1532.0	0.34251450341932216
1534.0	0.34251450341932216
1536.0	0.34251450341932216
1538.0	0.34251450341932216
1540.0	0.34251450341932216
1542.0	0.34251450341932216
1544.0	0.34251450341932216
1546.0	0.34251450341932216
1548.0	0.34251450341932216
1550.0	0.34251450341932216
1552.0	0.34251450341932216
1554.0	0.34251450341932216
1556.0	0.34251450341932216
1558.0	0.34251450341932216
1560.0	0.34251450341932216
1562.0	0.34251450341932216
1564.0	0.34251450341932216
1566.0	0.34251450341932216
1568.0	0.34251450341932216
1570.0	0.34251450341932216
1572.0	0.34251450341932216
1574.0	0.34251450341932216
1576.0	0.34251450341932216
1578.0	0.34251450341932216
1580.0	0.34251450341932216
1582.0	0.34251450341932216
1584.0	0.34251450341932216
1586.0	0.34251450341932216
1588.0	0.34251450341932216
1590.0	0.34251450341932216
1592.0	0.34251450341932216
1594.0	0.34251450341932216
1596.0	0.34251450341932216
1598.0	0.34251450341932216
1600.0	0.34251450341932216
1602.0	0.34251450341932216
1604.0	0.34251450341932216
1606.0	0.34251450341932216
1608.0	0.34251450341932216
1610.0	0.34251450341932216
1612.0	0.34251450341932216
1614.0	0.34251450341932216
1616.0	0.34251450341932216
1618.0	0.34251450341932216
1620.0	0.34251450341932216
1622.0	0.34251450341932216
1624.0	0.34251450341932216
1626.0	0.34251450341932216
1628.0	0.34251450341932216
1630.0	0.34251450341932216
1632.0	0.34251450341932216
1634.0	0.34251450341932216
1636.0	0.34251450341932216
1638.0	0.34251450341932216
1640.0	0.34251450341932216
1642.0	0.34251450341932216
1644.0	0.34251450341932216
1646.0	0.34251450341932216
1648.0	0.34251450341932216
1650.0	0.34251450341932216
1652.0	0.34251450341932216
1654.0	0.34251450341932216
1656.0	0.34251450341932216
1658.0	0.34251450341932216
1660.0	0.34251450341932216
1662.0	0.34251450341932216
1664.0	0.34251450341932216
1666.0	0.34251450341932216
1668.0	0.34251450341932216
1670.0	0.34251450341932216
1672.0	0.34251450341932216
1674.0	0.34251450341932216
1676.0	0.34251450341932216
1678.0	0.34251450341932216
1680.0	0.34251450341932216
1682.0	0.34251450341932216
1684.0	0.34251450341932216
1686.0	0.34251450341932216
1688.0	0.34251450341932216
1690.0	0.34251450341932216
1692.0	0.34251450341932216
1694.0	0.34251450341932216
1696.0	0.34251450341932216
1698.0	0.34251450341932216
1700.0	0.34251450341932216
1702.0	0.34251450341932216
1704.0	0.34251450341932216
1706.0	0.34251450341932216
1708.0	0.34251450341932216
1710.0	0.34251450341932216
1712.0	0.34251450341932216
1714.0	0.34251450341932216
1716.0	0.34251450341932216
1718.0	0.34251450341932216
1720.0	0.34251450341932216
1722.0	0.34251450341932216
1724.0	0.34251450341932216
1726.0	0.34251450341932216
1728.0	0.34251450341932216
1730.0	0.34251450341932216
1732.0	0.34251450341932216
1734.0	0.34251450341932216
1736.0	0.34251450341932216
1738.0	0.34251450341932216
1740.0	0.34251450341932216
1742.0	0.34251450341932216
1744.0	0.34251450341932216
1746.0	0.34251450341932216
1748.0	0.34251450341932216
1750.0	0.34251450341932216
1752.0	0.34251450341932216
1754.0	0.34251450341932216
1756.0	0.34251450341932216
1758.0	0.34251450341932216
1760.0	0.34251450341932216
1762.0	0.34251450341932216
1764.0	0.34251450341932216
1766.0	0.34251450341932216
1768.0	0.34251450341932216
1770.0	0.34251450341932216
1772.0	0.34251450341932216
1774.0	0.34251450341932216
1776.0	0.34251450341932216
1778.0	0.34251450341932216
1780.0	0.34251450341932216
1782.0	0.34251450341932216
1784.0	0.34251450341932216
1786.0	0.34251450341932216
1788.0	0.34251450341932216
1790.0	0.34251450341932216
1792.0	0.34251450341932216
1794.0	0.34251450341932216
1796.0	0.34251450341932216
1798.0	0.34251450341932216
1800.0	0.34251450341932216
1802.0	0.34251450341932216
1804.0	0.34251450341932216
1806.0	0.34251450341932216
1808.0	0.34251450341932216
1810.0	0.34251450341932216
1812.0	0.34251450341932216
1814.0	0.34251450341932216
1816.0	0.34251450341932216
1818.0	0.34251450341932216
1820.0	0.34251450341932216
1822.0	0.34251450341932216
1824.0	0.34251450341932216
1826.0	0.34251450341932216
1828.0	0.34251450341932216
1830.0	0.34251450341932216
1832.0	0.34251450341932216
1834.0	0.34251450341932216
1836.0	0.34251450341932216
1838.0	0.34251450341932216
1840.0	0.34251450341932216
1842.0	0.34251450341932216
1844.0	0.34251450341932216
1846.0	0.34251450341932216
1848.0	0.34251450341932216
1850.0	0.34251450341932216
1852.0	0.34251450341932216
1854.0	0.34251450341932216
1856.0	0.34251450341932216
1858.0	0.34251450341932216
1860.0	0.34251450341932216
1862.0	0.34251450341932216
1864.0	0.34251450341932216
1866.0	0.34251450341932216
1868.0	0.34251450341932216
1870.0	0.34251450341932216
1872.0	0.34251450341932216
1874.0	0.34251450341932216
1876.0	0.34251450341932216
1878.0	0.34251450341932216
1880.0	0.34251450341932216
1882.0	0.34251450341932216
1884.0	0.34251450341932216
1886.0	0.34251450341932216
1888.0	0.34251450341932216
1890.0	0.34251450341932216
1892.0	0.34251450341932216
1894.0	0.34251450341932216
1896.0	0.34251450341932216
1898.0	0.34251450341932216
1900.0	0.34251450341932216
1902.0	0.34251450341932216
1904.0	0.34251450341932216
1906.0	0.34251450341932216
1908.0	0.34251450341932216
1910.0	0.34251450341932216
1912.0	0.34251450341932216
1914.0	0.34251450341932216
1916.0	0.34251450341932216
1918.0	0.34251450341932216
1920.0	0.34251450341932216
1922.0	0.34251450341932216
1924.0	0.34251450341932216
1926.0	0.34251450341932216
1928.0	0.34251450341932216
1930.0	0.34251450341932216
1932.0	0.34251450341932216
1934.0	0.34251450341932216
1936.0	0.34251450341932216
1938.0	0.34251450341932216
1940.0	0.34251450341932216
1942.0	0.34251450341932216
1944.0	0.34251450341932216
1946.0	0.34251450341932216
1948.0	0.34251450341932216
1950.0	0.34251450341932216
1952.0	0.34251450341932216
1954.0	0.34251450341932216
1956.0	0.34251450341932216
1958.0	0.34251450341932216
1960.0	0.34251450341932216
1962.0	0.34251450341932216
1964.0	0.34251450341932216
1966.0	0.34251450341932216
1968.0	0.34251450341932216
1970.0	0.34251450341932216
1972.0	0.34251450341932216
1974.0	0.34251450341932216
1976.0	0.34251450341932216
1978.0	0.34251450341932216
1980.0	0.34251450341932216
1982.0	0.34251450341932216
1984.0	0.34251450341932216
1986.0	0.34251450341932216
1988.0	0.34251450341932216
1990.0	0.34251450341932216
1992.0	0.34251450341932216
1994.0	0.34251450341932216
1996.0	0.34251450341932216
1998.0	0.34251450341932216
2000.0	0.34251450341932216
2002.0	0.34251450341932216
2004.0	0.34251450341932216
2006.0	0.34251450341932216
2008.0	0.34251450341932216
2010.0	0.34251450341932216
2012.0	0.34251450341932216
2014.0	0.34251450341932216
2016.0	0.34251450341932216
2018.0	0.34251450341932216
2020.0	0.34251450341932216
2022.0	0.34251450341932216
2024.0	0.34251450341932216
2026.0	0.34251450341932216
2028.0	0.34251450341932216
2030.0	0.34251450341932216
2032.0	0.34251450341932216
2034.0	0.34251450341932216
2036.0	0.34251450341932216
2038.0	0.34251450341932216
2040.0	0.34251450341932216
2042.0	0.34251450341932216
2044.0	0.34251450341932216
2046.0	0.34251450341932216
2048.0	0.34251450341932216
2050.0	0.34251450341932216
2052.0	0.34251450341932216
2054.0	0.34251450341932216
2056.0	0.34251450341932216
2058.0	0.34251450341932216
2060.0	0.34251450341932216
2062.0	0.34251450341932216
2064.0	0.34251450341932216
2066.0	0.34251450341932216
2068.0	0.34251450341932216
2070.0	0.34251450341932216
2072.0	0.34251450341932216
2074.0	0.34251450341932216
2076.0	0.34251450341932216
2078.0	0.34251450341932216
2080.0	0.34251450341932216
2082.0	0.34251450341932216
2084.0	0.34251450341932216
2086.0	0.34251450341932216
2088.0	0.34251450341932216
2090.0	0.34251450341932216
2092.0	0.34251450341932216
2094.0	0.34251450341932216
2096.0	0.34251450341932216
2098.0	0.34251450341932216
2100.0	0.34251450341932216
2102.0	0.34251450341932216
2104.0	0.34251450341932216
2106.0	0.34251450341932216
2108.0	0.34251450341932216
2110.0	0.34251450341932216
2112.0	0.34251450341932216
2114.0	0.34251450341932216
2116.0	0.34251450341932216
2118.0	0.34251450341932216
2120.0	0.34251450341932216
2122.0	0.34251450341932216
2124.0	0.34251450341932216
2126.0	0.34251450341932216
2128.0	0.34251450341932216
2130.0	0.34251450341932216
2132.0	0.34251450341932216
2134.0	0.34251450341932216
2136.0	0.34251450341932216
2138.0	0.34251450341932216
2140.0	0.34251450341932216
2142.0	0.34251450341932216
2144.0	0.34251450341932216
2146.0	0.34251450341932216
2148.0	0.34251450341932216
2150.0	0.34251450341932216
2152.0	0.34251450341932216
2154.0	0.34251450341932216
2156.0	0.34251450341932216
2158.0	0.34251450341932216
2160.0	0.34251450341932216
2162.0	0.34251450341932216
2164.0	0.34251450341932216
2166.0	0.34251450341932216
2168.0	0.34251450341932216
2170.0	0.34251450341932216
2172.0	0.34251450341932216
2174.0	0.34251450341932216
2176.0	0.34251450341932216
2178.0	0.34251450341932216
2180.0	0.34251450341932216
2182.0	0.34251450341932216
2184.0	0.34251450341932216
2186.0	0.34251450341932216
2188.0	0.34251450341932216
2190.0	0.34251450341932216
2192.0	0.34251450341932216
2194.0	0.34251450341932216
2196.0	0.34251450341932216
2198.0	0.34251450341932216
2200.0	0.34251450341932216
2202.0	0.34251450341932216
2204.0	0.34251450341932216
2206.0	0.34251450341932216
2208.0	0.34251450341932216
2210.0	0.34251450341932216
2212.0	0.34251450341932216
2214.0	0.34251450341932216
2216.0	0.34251450341932216
2218.0	0.34251450341932216
2220.0	0.34251450341932216
2222.0	0.34251450341932216
2224.0	0.34251450341932216
2226.0	0.34251450341932216
2228.0	0.34251450341932216
2230.0	0.34251450341932216
2232.0	0.34251450341932216
2234.0	0.34251450341932216
2236.0	0.34251450341932216
2238.0	0.34251450341932216
2240.0	0.34251450341932216
2242.0	0.34251450341932216
2244.0	0.34251450341932216
2246.0	0.34251450341932216
2248.0	0.34251450341932216
2250.0	0.34251450341932216
2252.0	0.34251450341932216
2254.0	0.34251450341932216
2256.0	0.34251450341932216
2258.0	0.34251450341932216
2260.0	0.34251450341932216
2262.0	0.34251450341932216
2264.0	0.34251450341932216
2266.0	0.34251450341932216
2268.0	0.34251450341932216
2270.0	0.34251450341932216
2272.0	0.34251450341932216
2274.0	0.34251450341932216
2276.0	0.34251450341932216
2278.0	0.34251450341932216
2280.0	0.34251450341932216
2282.0	0.34251450341932216
2284.0	0.34251450341932216
2286.0	0.34251450341932216
2288.0	0.34251450341932216
2290.0	0.34251450341932216
2292.0	0.34251450341932216
2294.0	0.34251450341932216
2296.0	0.34251450341932216
2298.0	0.34251450341932216
2300.0	0.34251450341932216
2302.0	0.34251450341932216
2304.0	0.34251450341932216
2306.0	0.34251450341932216
2308.0	0.34251450341932216
2310.0	0.34251450341932216
2312.0	0.34251450341932216
2314.0	0.34251450341932216
2316.0	0.34251450341932216
2318.0	0.34251450341932216
2320.0	0.34251450341932216
2322.0	0.34251450341932216
2324.0	0.34251450341932216
2326.0	0.34251450341932216
2328.0	0.34251450341932216
2330.0	0.34251450341932216
2332.0	0.34251450341932216
2334.0	0.34251450341932216
2336.0	0.34251450341932216
2338.0	0.34251450341932216
2340.0	0.34251450341932216
2342.0	0.34251450341932216
2344.0	0.34251450341932216
2346.0	0.34251450341932216
2348.0	0.34251450341932216
2350.0	0.34251450341932216
2352.0	0.34251450341932216
2354.0	0.34251450341932216
2356.0	0.34251450341932216
2358.0	0.34251450341932216
2360.0	0.34251450341932216
2362.0	0.34251450341932216
2364.0	0.34251450341932216
2366.0	0.34251450341932216
2368.0	0.34251450341932216
2370.0	0.34251450341932216
2372.0	0.34251450341932216
2374.0	0.34251450341932216
2376.0	0.34251450341932216
2378.0	0.34251450341932216
2380.0	0.34251450341932216
2382.0	0.34251450341932216
2384.0	0.34251450341932216
2386.0	0.34251450341932216
2388.0	0.34251450341932216
2390.0	0.34251450341932216
2392.0	0.34251450341932216
2394.0	0.34251450341932216
2396.0	0.34251450341932216
2398.0	0.34251450341932216
2400.0	0.34251450341932216
2402.0	0.34251450341932216
2404.0	0.34251450341932216
2406.0	0.34251450341932216
2408.0	0.34251450341932216
2410.0	0.34251450341932216
2412.0	0.34251450341932216
2414.0	0.34251450341932216
2416.0	0.34251450341932216
2418.0	0.34251450341932216
2420.0	0.34251450341932216
2422.0	0.34251450341932216
2424.0	0.34251450341932216
2426.0	0.34251450341932216
2428.0	0.34251450341932216
2430.0	0.34251450341932216
2432.0	0.34251450341932216
2434.0	0.34251450341932216
2436.0	0.34251450341932216
2438.0	0.34251450341932216
2440.0	0.34251450341932216
2442.0	0.34251450341932216
2444.0	0.34251450341932216
2446.0	0.34251450341932216
2448.0	0.34251450341932216
2450.0	0.34251450341932216
2452.0	0.34251450341932216
2454.0	0.34251450341932216
2456.0	0.34251450341932216
2458.0	0.34251450341932216
2460.0	0.34251450341932216
2462.0	0.34251450341932216
2464.0	0.34251450341932216
2466.0	0.34251450341932216
2468.0	0.34251450341932216
2470.0	0.34251450341932216
2472.0	0.34251450341932216
2474.0	0.34251450341932216
2476.0	0.34251450341932216
2478.0	0.34251450341932216
2480.0	0.34251450341932216
2482.0	0.34251450341932216
2484.0	0.34251450341932216
2486.0	0.34251450341932216
2488.0	0.34251450341932216
2490.0	0.34251450341932216
2492.0	0.34251450341932216
2494.0	0.34251450341932216
2496.0	0.34251450341932216
2498.0	0.34251450341932216
2500.0	0.34251450341932216
2502.0	0.34251450341932216
2504.0	0.34251450341932216
2506.0	0.34251450341932216
2508.0	0.34251450341932216
2510.0	0.34251450341932216
2512.0	0.34251450341932216
2514.0	0.34251450341932216
2516.0	0.34251450341932216
2518.0	0.34251450341932216
2520.0	0.34251450341932216
2522.0	0.34251450341932216
2524.0	0.34251450341932216
2526.0	0.34251450341932216
2528.0	0.34251450341932216
2530.0	0.34251450341932216
2532.0	0.34251450341932216
2534.0	0.34251450341932216
2536.0	0.34251450341932216
2538.0	0.34251450341932216
2540.0	0.34251450341932216
2542.0	0.34251450341932216
2544.0	0.34251450341932216
2546.0	0.34251450341932216
2548.0	0.34251450341932216
2550.0	0.34251450341932216
2552.0	0.34251450341932216
2554.0	0.34251450341932216
2556.0	0.34251450341932216
2558.0	0.34251450341932216
2560.0	0.34251450341932216
2562.0	0.34251450341932216
2564.0	0.34251450341932216
2566.0	0.34251450341932216
2568.0	0.34251450341932216
2570.0	0.34251450341932216
2572.0	0.34251450341932216
2574.0	0.34251450341932216
2576.0	0.34251450341932216
2578.0	0.34251450341932216
2580.0	0.34251450341932216
2582.0	0.34251450341932216
2584.0	0.34251450341932216
2586.0	0.34251450341932216
2588.0	0.34251450341932216
2590.0	0.34251450341932216
2592.0	0.34251450341932216
2594.0	0.34251450341932216
2596.0	0.34251450341932216
2598.0	0.34251450341932216
2600.0	0.34251450341932216
2602.0	0.34251450341932216
2604.0	0.34251450341932216
2606.0	0.34251450341932216
2608.0	0.34251450341932216
2610.0	0.34251450341932216
2612.0	0.34251450341932216
2614.0	0.34251450341932216
2616.0	0.34251450341932216
2618.0	0.34251450341932216
2620.0	0.34251450341932216
2622.0	0.34251450341932216
2624.0	0.34251450341932216
2626.0	0.34251450341932216
2628.0	0.34251450341932216
2630.0	0.34251450341932216
2632.0	0.34251450341932216
2634.0	0.34251450341932216
2636.0	0.34251450341932216
2638.0	0.34251450341932216
2640.0	0.34251450341932216
2642.0	0.34251450341932216
2644.0	0.34251450341932216
2646.0	0.34251450341932216
2648.0	0.34251450341932216
2650.0	0.34251450341932216
2652.0	0.34251450341932216
2654.0	0.34251450341932216
2656.0	0.34251450341932216
2658.0	0.34251450341932216
2660.0	0.34251450341932216
2662.0	0.34251450341932216
2664.0	0.34251450341932216
2666.0	0.34251450341932216
2668.0	0.34251450341932216
2670.0	0.34251450341932216
2672.0	0.34251450341932216
2674.0	0.34251450341932216
2676.0	0.34251450341932216
2678.0	0.34251450341932216
2680.0	0.34251450341932216
2682.0	0.34251450341932216
2684.0	0.34251450341932216
2686.0	0.34251450341932216
2688.0	0.34251450341932216
2690.0	0.34251450341932216
2692.0	0.34251450341932216
2694.0	0.34251450341932216
2696.0	0.34251450341932216
2698.0	0.34251450341932216
2700.0	0.34251450341932216
2702.0	0.34251450341932216
2704.0	0.34251450341932216
2706.0	0.34251450341932216
2708.0	0.34251450341932216
2710.0	0.34251450341932216
2712.0	0.34251450341932216
2714.0	0.34251450341932216
2716.0	0.34251450341932216
2718.0	0.34251450341932216
2720.0	0.34251450341932216
2722.0	0.34251450341932216
2724.0	0.34251450341932216
2726.0	0.34251450341932216
2728.0	0.34251450341932216
2730.0	0.34251450341932216
2732.0	0.34251450341932216
2734.0	0.34251450341932216
2736.0	0.34251450341932216
2738.0	0.34251450341932216
2740.0	0.34251450341932216
2742.0	0.34251450341932216
2744.0	0.34251450341932216
2746.0	0.34251450341932216
2748.0	0.34251450341932216
2750.0	0.34251450341932216
2752.0	0.34251450341932216
2754.0	0.34251450341932216
2756.0	0.34251450341932216
2758.0	0.34251450341932216
2760.0	0.34251450341932216
2762.0	0.34251450341932216
2764.0	0.34251450341932216
2766.0	0.34251450341932216
2768.0	0.34251450341932216
2770.0	0.34251450341932216
2772.0	0.34251450341932216
2774.0	0.34251450341932216
2776.0	0.34251450341932216
2778.0	0.34251450341932216
2780.0	0.34251450341932216
2782.0	0.34251450341932216
2784.0	0.34251450341932216
2786.0	0.34251450341932216
2788.0	0.34251450341932216
2790.0	0.34251450341932216
2792.0	0.34251450341932216
2794.0	0.34251450341932216
2796.0	0.34251450341932216
2798.0	0.34251450341932216
2800.0	0.34251450341932216
2802.0	0.34251450341932216
2804.0	0.34251450341932216
2806.0	0.34251450341932216
2808.0	0.34251450341932216
2810.0	0.34251450341932216
2812.0	0.34251450341932216
2814.0	0.34251450341932216
2816.0	0.34251450341932216
2818.0	0.34251450341932216
2820.0	0.34251450341932216
2822.0	0.34251450341932216
2824.0	0.34251450341932216
2826.0	0.34251450341932216
2828.0	0.34251450341932216
2830.0	0.34251450341932216
2832.0	0.34251450341932216
2834.0	0.34251450341932216
2836.0	0.34251450341932216
2838.0	0.34251450341932216
2840.0	0.34251450341932216
2842.0	0.34251450341932216
2844.0	0.34251450341932216
2846.0	0.34251450341932216
2848.0	0.34251450341932216
2850.0	0.34251450341932216
2852.0	0.34251450341932216
2854.0	0.34251450341932216
2856.0	0.34251450341932216
2858.0	0.34251450341932216
2860.0	0.34251450341932216
2862.0	0.34251450341932216
2864.0	0.34251450341932216
2866.0	0.34251450341932216
2868.0	0.34251450341932216
2870.0	0.34251450341932216
2872.0	0.34251450341932216
2874.0	0.34251450341932216
2876.0	0.34251450341932216
2878.0	0.34251450341932216
2880.0	0.34251450341932216
2882.0	0.34251450341932216
2884.0	0.34251450341932216
2886.0	0.34251450341932216
2888.0	0.34251450341932216
2890.0	0.34251450341932216
2892.0	0.34251450341932216
2894.0	0.34251450341932216
2896.0	0.34251450341932216
2898.0	0.34251450341932216
2900.0	0.34251450341932216
2902.0	0.34251450341932216
2904.0	0.34251450341932216
2906.0	0.34251450341932216
2908.0	0.34251450341932216
2910.0	0.34251450341932216
2912.0	0.34251450341932216
2914.0	0.34251450341932216
2916.0	0.34251450341932216
2918.0	0.34251450341932216
2920.0	0.34251450341932216
2922.0	0.34251450341932216
2924.0	0.34251450341932216
2926.0	0.34251450341932216
2928.0	0.34251450341932216
2930.0	0.34251450341932216
2932.0	0.34251450341932216
2934.0	0.34251450341932216
2936.0	0.34251450341932216
2938.0	0.34251450341932216
2940.0	0.34251450341932216
2942.0	0.34251450341932216
2944.0	0.34251450341932216
2946.0	0.34251450341932216
2948.0	0.34251450341932216
2950.0	0.34251450341932216
2952.0	0.34251450341932216
2954.0	0.34251450341932216
2956.0	0.34251450341932216
2958.0	0.34251450341932216
2960.0	0.34251450341932216
2962.0	0.34251450341932216
2964.0	0.34251450341932216
2966.0	0.34251450341932216
2968.0	0.34251450341932216
2970.0	0.34251450341932216
2972.0	0.34251450341932216
2974.0	0.34251450341932216
2976.0	0.34251450341932216
2978.0	0.34251450341932216
2980.0	0.34251450341932216
2982.0	0.34251450341932216
2984.0	0.34251450341932216
2986.0	0.34251450341932216
2988.0	0.34251450341932216
2990.0	0.34251450341932216
2992.0	0.34251450341932216
2994.0	0.34251450341932216
2996.0	0.34251450341932216
2998.0	0.34251450341932216
3000.0	0.34251450341932216
3002.0	0.34251450341932216
3004.0	0.34251450341932216
3006.0	0.34251450341932216
3008.0	0.34251450341932216
3010.0	0.34251450341932216
3012.0	0.34251450341932216
3014.0	0.34251450341932216
3016.0	0.34251450341932216
3018.0	0.34251450341932216
3020.0	0.34251450341932216
3022.0	0.34251450341932216
3024.0	0.34251450341932216
3026.0	0.34251450341932216
3028.0	0.34251450341932216
3030.0	0.34251450341932216
3032.0	0.34251450341932216
3034.0	0.34251450341932216
3036.0	0.34251450341932216
3038.0	0.34251450341932216
3040.0	0.34251450341932216
3042.0	0.34251450341932216
3044.0	0.34251450341932216
3046.0	0.34251450341932216
3048.0	0.34251450341932216
3050.0	0.34251450341932216
3052.0	0.34251450341932216
3054.0	0.34251450341932216
3056.0	0.34251450341932216
3058.0	0.34251450341932216
3060.0	0.34251450341932216
3062.0	0.34251450341932216
3064.0	0.34251450341932216
3066.0	0.34251450341932216
3068.0	0.34251450341932216
3070.0	0.34251450341932216
3072.0	0.34251450341932216
3074.0	0.34251450341932216
3076.0	0.34251450341932216
3078.0	0.34251450341932216
3080.0	0.34251450341932216
3082.0	0.34251450341932216
3084.0	0.34251450341932216
3086.0	0.34251450341932216
3088.0	0.34251450341932216
3090.0	0.34251450341932216
3092.0	0.34251450341932216
3094.0	0.34251450341932216
3096.0	0.34251450341932216
3098.0	0.34251450341932216
3100.0	0.34251450341932216
3102.0	0.34251450341932216
3104.0	0.34251450341932216
3106.0	0.34251450341932216
3108.0	0.34251450341932216
3110.0	0.34251450341932216
3112.0	0.34251450341932216
3114.0	0.34251450341932216
3116.0	0.34251450341932216
3118.0	0.34251450341932216
3120.0	0.34251450341932216
3122.0	0.34251450341932216
3124.0	0.34251450341932216
3126.0	0.34251450341932216
3128.0	0.34251450341932216
3130.0	0.34251450341932216
3132.0	0.34251450341932216
3134.0	0.34251450341932216
3136.0	0.34251450341932216
3138.0	0.34251450341932216
3140.0	0.34251450341932216
3142.0	0.34251450341932216
3144.0	0.34251450341932216
3146.0	0.34251450341932216
3148.0	0.34251450341932216
3150.0	0.34251450341932216
3152.0	0.34251450341932216
3154.0	0.34251450341932216
3156.0	0.34251450341932216
3158.0	0.34251450341932216
3160.0	0.34251450341932216
3162.0	0.34251450341932216
3164.0	0.34251450341932216
3166.0	0.34251450341932216
3168.0	0.34251450341932216
3170.0	0.34251450341932216
3172.0	0.34251450341932216
3174.0	0.34251450341932216
3176.0	0.34251450341932216
3178.0	0.34251450341932216
3180.0	0.34251450341932216
3182.0	0.34251450341932216
3184.0	0.34251450341932216
3186.0	0.34251450341932216
3188.0	0.34251450341932216
3190.0	0.34251450341932216
3192.0	0.34251450341932216
3194.0	0.34251450341932216
3196.0	0.34251450341932216
3198.0	0.34251450341932216
3200.0	0.34251450341932216
3202.0	0.34251450341932216
3204.0	0.34251450341932216
3206.0	0.34251450341932216
3208.0	0.34251450341932216
3210.0	0.34251450341932216
3212.0	0.34251450341932216
3214.0	0.34251450341932216
3216.0	0.34251450341932216
3218.0	0.34251450341932216
3220.0	0.34251450341932216
3222.0	0.34251450341932216
3224.0	0.34251450341932216
3226.0	0.34251450341932216
3228.0	0.34251450341932216
3230.0	0.34251450341932216
3232.0	0.34251450341932216
3234.0	0.34251450341932216
3236.0	0.34251450341932216
3238.0	0.34251450341932216
3240.0	0.34251450341932216
3242.0	0.34251450341932216
3244.0	0.34251450341932216
3246.0	0.34251450341932216
3248.0	0.34251450341932216
3250.0	0.34251450341932216
3252.0	0.34251450341932216
3254.0	0.34251450341932216
3256.0	0.34251450341932216
3258.0	0.34251450341932216
3260.0	0.34251450341932216
3262.0	0.34251450341932216
3264.0	0.34251450341932216
3266.0	0.34251450341932216
3268.0	0.34251450341932216
3270.0	0.34251450341932216
3272.0	0.34251450341932216
3274.0	0.34251450341932216
3276.0	0.34251450341932216
3278.0	0.34251450341932216
3280.0	0.34251450341932216
3282.0	0.34251450341932216
3284.0	0.34251450341932216
3286.0	0.34251450341932216
3288.0	0.34251450341932216
3290.0	0.34251450341932216
3292.0	0.34251450341932216
3294.0	0.34251450341932216
3296.0	0.34251450341932216
3298.0	0.34251450341932216
3300.0	0.34251450341932216
3302.0	0.34251450341932216
3304.0	0.34251450341932216
3306.0	0.34251450341932216
3308.0	0.34251450341932216
3310.0	0.34251450341932216
3312.0	0.34251450341932216
3314.0	0.34251450341932216
3316.0	0.34251450341932216
3318.0	0.34251450341932216
3320.0	0.34251450341932216
3322.0	0.34251450341932216
3324.0	0.34251450341932216
3326.0	0.34251450341932216
3328.0	0.34251450341932216
3330.0	0.34251450341932216
3332.0	0.34251450341932216
3334.0	0.34251450341932216
3336.0	0.34251450341932216
3338.0	0.34251450341932216
3340.0	0.34251450341932216
3342.0	0.34251450341932216
3344.0	0.34251450341932216
3346.0	0.34251450341932216
3348.0	0.34251450341932216
3350.0	0.34251450341932216
3352.0	0.34251450341932216
3354.0	0.34251450341932216
3356.0	0.34251450341932216
3358.0	0.34251450341932216
3360.0	0.34251450341932216
3362.0	0.34251450341932216
3364.0	0.34251450341932216
3366.0	0.34251450341932216
3368.0	0.34251450341932216
3370.0	0.34251450341932216
3372.0	0.34251450341932216
3374.0	0.34251450341932216
3376.0	0.34251450341932216
3378.0	0.34251450341932216
3380.0	0.34251450341932216
3382.0	0.34251450341932216
3384.0	0.34251450341932216
3386.0	0.34251450341932216
3388.0	0.34251450341932216
3390.0	0.34251450341932216
3392.0	0.34251450341932216
3394.0	0.34251450341932216
3396.0	0.34251450341932216
3398.0	0.34251450341932216
3400.0	0.34251450341932216
3402.0	0.34251450341932216
3404.0	0.34251450341932216
3406.0	0.34251450341932216
3408.0	0.34251450341932216
3410.0	0.34251450341932216
3412.0	0.34251450341932216
3414.0	0.34251450341932216
3416.0	0.34251450341932216
3418.0	0.34251450341932216
3420.0	0.34251450341932216
3422.0	0.34251450341932216
3424.0	0.34251450341932216
3426.0	0.34251450341932216
3428.0	0.34251450341932216
3430.0	0.34251450341932216
3432.0	0.34251450341932216
3434.0	0.34251450341932216
3436.0	0.34251450341932216
3438.0	0.34251450341932216
3440.0	0.34251450341932216
3442.0	0.34251450341932216
3444.0	0.34251450341932216
3446.0	0.34251450341932216
3448.0	0.34251450341932216
3450.0	0.34251450341932216
3452.0	0.34251450341932216
3454.0	0.34251450341932216
3456.0	0.34251450341932216
3458.0	0.34251450341932216
3460.0	0.34251450341932216
3462.0	0.34251450341932216
3464.0	0.34251450341932216
3466.0	0.34251450341932216
3468.0	0.34251450341932216
3470.0	0.34251450341932216
3472.0	0.34251450341932216
3474.0	0.34251450341932216
3476.0	0.34251450341932216
3478.0	0.34251450341932216
3480.0	0.34251450341932216
3482.0	0.34251450341932216
3484.0	0.34251450341932216
3486.0	0.34251450341932216
3488.0	0.34251450341932216
3490.0	0.34251450341932216
3492.0	0.34251450341932216
3494.0	0.34251450341932216
3496.0	0.34251450341932216
3498.0	0.34251450341932216
3500.0	0.34251450341932216
3502.0	0.34251450341932216
3504.0	0.34251450341932216
3506.0	0.34251450341932216
3508.0	0.34251450341932216
3510.0	0.34251450341932216
3512.0	0.34251450341932216
3514.0	0.34251450341932216
3516.0	0.34251450341932216
3518.0	0.34251450341932216
3520.0	0.34251450341932216
3522.0	0.34251450341932216
3524.0	0.34251450341932216
3526.0	0.34251450341932216
3528.0	0.34251450341932216
3530.0	0.34251450341932216
3532.0	0.34251450341932216
3534.0	0.34251450341932216
3536.0	0.34251450341932216
3538.0	0.34251450341932216
3540.0	0.34251450341932216
3542.0	0.34251450341932216
3544.0	0.34251450341932216
3546.0	0.34251450341932216
3548.0	0.34251450341932216
3550.0	0.34251450341932216
3552.0	0.34251450341932216
3554.0	0.34251450341932216
3556.0	0.34251450341932216
3558.0	0.34251450341932216
3560.0	0.34251450341932216
3562.0	0.34251450341932216
3564.0	0.34251450341932216
3566.0	0.34251450341932216
3568.0	0.34251450341932216
3570.0	0.34251450341932216
3572.0	0.34251450341932216
3574.0	0.34251450341932216
3576.0	0.34251450341932216
3578.0	0.34251450341932216
3580.0	0.34251450341932216
3582.0	0.34251450341932216
3584.0	0.34251450341932216
3586.0	0.34251450341932216
3588.0	0.34251450341932216
3590.0	0.34251450341932216
3592.0	0.34251450341932216
3594.0	0.34251450341932216
3596.0	0.34251450341932216
3598.0	0.34251450341932216
3600.0	0.34251450341932216
3602.0	0.34251450341932216
3604.0	0.34251450341932216
3606.0	0.34251450341932216
3608.0	0.34251450341932216
3610.0	0.34251450341932216
3612.0	0.34251450341932216
3614.0	0.34251450341932216
3616.0	0.34251450341932216
3618.0	0.34251450341932216
3620.0	0.34251450341932216
3622.0	0.34251450341932216
3624.0	0.34251450341932216
3626.0	0.34251450341932216
3628.0	0.34251450341932216
3630.0	0.34251450341932216
3632.0	0.34251450341932216
3634.0	0.34251450341932216
3636.0	0.34251450341932216
3638.0	0.34251450341932216
3640.0	0.34251450341932216
3642.0	0.34251450341932216
3644.0	0.34251450341932216
3646.0	0.34251450341932216
3648.0	0.34251450341932216
3650.0	0.34251450341932216
3652.0	0.34251450341932216
3654.0	0.34251450341932216
3656.0	0.34251450341932216
3658.0	0.34251450341932216
3660.0	0.34251450341932216
3662.0	0.34251450341932216
3664.0	0.34251450341932216
3666.0	0.34251450341932216
3668.0	0.34251450341932216
3670.0	0.34251450341932216
3672.0	0.34251450341932216
3674.0	0.34251450341932216
3676.0	0.34251450341932216
3678.0	0.34251450341932216
3680.0	0.34251450341932216
3682.0	0.34251450341932216
3684.0	0.34251450341932216
3686.0	0.34251450341932216
3688.0	0.34251450341932216
3690.0	0.34251450341932216
3692.0	0.34251450341932216
3694.0	0.34251450341932216
3696.0	0.34251450341932216
3698.0	0.34251450341932216
3700.0	0.34251450341932216
3702.0	0.34251450341932216
3704.0	0.34251450341932216
3706.0	0.34251450341932216
3708.0	0.34251450341932216
3710.0	0.34251450341932216
3712.0	0.34251450341932216
3714.0	0.34251450341932216
3716.0	0.34251450341932216
3718.0	0.34251450341932216
3720.0	0.34251450341932216
3722.0	0.34251450341932216
3724.0	0.34251450341932216
3726.0	0.34251450341932216
3728.0	0.34251450341932216
3730.0	0.34251450341932216
3732.0	0.34251450341932216
3734.0	0.34251450341932216
3736.0	0.34251450341932216
3738.0	0.34251450341932216
3740.0	0.34251450341932216
3742.0	0.34251450341932216
3744.0	0.34251450341932216
3746.0	0.34251450341932216
3748.0	0.34251450341932216
3750.0	0.34251450341932216
3752.0	0.34251450341932216
3754.0	0.34251450341932216
3756.0	0.34251450341932216
3758.0	0.34251450341932216
3760.0	0.34251450341932216
3762.0	0.34251450341932216
3764.0	0.34251450341932216
3766.0	0.34251450341932216
3768.0	0.34251450341932216
3770.0	0.34251450341932216
3772.0	0.34251450341932216
3774.0	0.34251450341932216
3776.0	0.34251450341932216
3778.0	0.34251450341932216
3780.0	0.34251450341932216
3782.0	0.34251450341932216
3784.0	0.34251450341932216
3786.0	0.34251450341932216
3788.0	0.34251450341932216
3790.0	0.34251450341932216
3792.0	0.34251450341932216
3794.0	0.34251450341932216
3796.0	0.34251450341932216
3798.0	0.34251450341932216
3800.0	0.34251450341932216
3802.0	0.34251450341932216
3804.0	0.34251450341932216
3806.0	0.34251450341932216
3808.0	0.34251450341932216
3810.0	0.34251450341932216
3812.0	0.34251450341932216
3814.0	0.34251450341932216
3816.0	0.34251450341932216
3818.0	0.34251450341932216
3820.0	0.34251450341932216
3822.0	0.34251450341932216
3824.0	0.34251450341932216
3826.0	0.34251450341932216
3828.0	0.34251450341932216
3830.0	0.34251450341932216
3832.0	0.34251450341932216
3834.0	0.34251450341932216
3836.0	0.34251450341932216
3838.0	0.34251450341932216
3840.0	0.34251450341932216
3842.0	0.34251450341932216
3844.0	0.34251450341932216
3846.0	0.34251450341932216
3848.0	0.34251450341932216
3850.0	0.34251450341932216
3852.0	0.34251450341932216
3854.0	0.34251450341932216
3856.0	0.34251450341932216
3858.0	0.34251450341932216
3860.0	0.34251450341932216
3862.0	0.34251450341932216
3864.0	0.34251450341932216
3866.0	0.34251450341932216
3868.0	0.34251450341932216
3870.0	0.34251450341932216
3872.0	0.34251450341932216
3874.0	0.34251450341932216
3876.0	0.34251450341932216
3878.0	0.34251450341932216
3880.0	0.34251450341932216
3882.0	0.34251450341932216
3884.0	0.34251450341932216
3886.0	0.34251450341932216
3888.0	0.34251450341932216
3890.0	0.34251450341932216
3892.0	0.34251450341932216
3894.0	0.34251450341932216
3896.0	0.34251450341932216
3898.0	0.34251450341932216
3900.0	0.34251450341932216
3902.0	0.34251450341932216
3904.0	0.34251450341932216
3906.0	0.34251450341932216
3908.0	0.34251450341932216
3910.0	0.34251450341932216
3912.0	0.34251450341932216
3914.0	0.34251450341932216
3916.0	0.34251450341932216
3918.0	0.34251450341932216
3920.0	0.34251450341932216
3922.0	0.34251450341932216
3924.0	0.34251450341932216
3926.0	0.34251450341932216
3928.0	0.34251450341932216
3930.0	0.34251450341932216
3932.0	0.34251450341932216
3934.0	0.34251450341932216
3936.0	0.34251450341932216
3938.0	0.34251450341932216
3940.0	0.34251450341932216
3942.0	0.34251450341932216
3944.0	0.34251450341932216
3946.0	0.34251450341932216
3948.0	0.34251450341932216
3950.0	0.34251450341932216
3952.0	0.34251450341932216
3954.0	0.34251450341932216
3956.0	0.34251450341932216
3958.0	0.34251450341932216
3960.0	0.34251450341932216
3962.0	0.34251450341932216
3964.0	0.34251450341932216
3966.0	0.34251450341932216
3968.0	0.34251450341932216
3970.0	0.34251450341932216
3972.0	0.34251450341932216
3974.0	0.34251450341932216
3976.0	0.34251450341932216
3978.0	0.34251450341932216
3980.0	0.34251450341932216
3982.0	0.34251450341932216
3984.0	0.34251450341932216
3986.0	0.34251450341932216
3988.0	0.34251450341932216
3990.0	0.34251450341932216
3992.0	0.34251450341932216
3994.0	0.34251450341932216
3996.0	0.34251450341932216
3998.0	0.34251450341932216
4000.0	0.34251450341932216
4002.0	0.34251450341932216


==> TeX/Tikz/plot_data/logreg/gam/PGM_our_11055_69_1_1.txt <==
4.0	3.4358737855023804
6.0	5.338571265965662
8.0	8.531320801465329
10.0	13.751190273563932
12.0	22.223590215834825
14.0	23.026094772161432
16.0	4.334320833095311
18.0	2.7224518101261745
20.0	3.4737834053080294
22.0	5.240667224462389
24.0	8.300518508126283
26.0	13.342594212042918
28.0	21.54505105450511
30.0	34.838802394865326
32.0	56.359460927367024
34.0	91.18607152259301
36.0	26.180584404567586
38.0	5.2278657000112
40.0	5.726087854254404
42.0	8.288601181988074
44.0	12.967133225976127
46.0	20.765452946313967
48.0	33.49224360653783
50.0	53.409580723584
52.0	7.228017680467177
54.0	2.8115532540449886
56.0	3.3135557898211774
58.0	4.890779042387332
60.0	7.695778992311615
62.0	12.345738028147487
64.0	19.92306076467022
66.0	32.20986692228644
68.0	52.103507263263204
70.0	84.29867099316098
72.0	136.39482774420168
74.0	152.94664308171022
76.0	32.52077860199753
78.0	5.238135396643782
80.0	5.5958562878474645
82.0	8.047712284320502
84.0	12.566176465779995
86.0	20.11161272028994
88.0	32.43184484479169
90.0	52.42126885187174
92.0	84.79213950613378
94.0	41.3048124881733
96.0	4.085256352745037
98.0	4.282520072892862
100.0	6.1290728619211166
102.0	9.556605765720473
104.0	15.288255598777795
106.0	24.65042369867788
108.0	39.84210454356246
110.0	20.07207591221486
112.0	4.098631367309786
114.0	4.497667990416765
116.0	6.513639657995182
118.0	10.191766868601984
120.0	16.321728167679257
122.0	26.32539464745647
124.0	42.55363739801857
126.0	23.99611732724147
128.0	4.349717929521643
130.0	4.727540257077349
132.0	6.829391859492417
134.0	10.677896226505036
136.0	17.096378282477307
138.0	27.572911858589944
140.0	44.56922667658895
142.0	18.82625730744771
144.0	3.728990319394122
146.0	4.081624617050716
148.0	5.907177848352476
150.0	9.241026773966464
152.0	14.79826454337453
154.0	23.86775123731371
156.0	38.58076379727178
158.0	62.40596853235552
160.0	13.433009986666942
162.0	2.9751702528545936
164.0	3.288178332928289
166.0	4.770926689702263
168.0	7.4691033574838075
170.0	11.963502360166363
172.0	19.296992342161012
174.0	31.19308854075552
176.0	37.03712306021228
178.0	8.10605386799616
180.0	3.455470450025815
182.0	4.126767381331991
184.0	6.113009895968875
186.0	9.629314239162563
188.0	15.452623927717095
190.0	24.939348377864825
192.0	40.321020403126305
194.0	65.22494553241252
196.0	15.971380747599845
198.0	3.0160047024895276
200.0	3.2884660773232754
202.0	4.754465245454259
204.0	7.435534177260917
206.0	11.905925979391982
208.0	19.202232322130328
210.0	31.038968549250168
212.0	13.958057238595998
214.0	4.100572183675329
216.0	4.664169953069841
218.0	6.81901597586932
220.0	10.699555180495546
222.0	17.149608478109073
224.0	27.66797833208761
226.0	44.72749298364522
228.0	28.05194208617649
230.0	4.456489739038764
232.0	4.797438920388362
234.0	6.913151464763875
236.0	10.8009197763656
238.0	17.28947865243275
240.0	27.88242079284149
242.0	45.068562347803244
244.0	16.47902922891354
246.0	3.503074753006678
248.0	3.857484593618123
250.0	5.591584689793611
252.0	8.75139574985279
254.0	14.016176998411431
256.0	22.607330211435446
258.0	36.543863250688446
260.0	59.11144472683462
262.0	18.789784460108443
264.0	3.2091312707352677
266.0	3.4723798018552254
268.0	5.010381860224068
270.0	7.831155508723391
272.0	12.537153548734329
274.0	20.21917861899119
276.0	32.68222907193078
278.0	32.834845011696345
280.0	6.785285254626429
282.0	3.7931436914818413
284.0	4.736154120770913
286.0	7.102035165135224
288.0	11.228262184061641
290.0	18.03872720365559
292.0	29.123169871093285
294.0	47.09028631776312
296.0	76.17769678818436
298.0	8.739791680867139
300.0	3.102266171432711
302.0	3.611121540265229
304.0	5.312188066631669
306.0	8.350555558427079
308.0	13.39206684659004
310.0	21.609558070575616
312.0	34.935437345357855
314.0	56.511954556545156
316.0	9.64419378428696
318.0	3.160658977143356
320.0	3.6419331524799636
322.0	5.342940851275406
324.0	8.392094719625204
326.0	13.455352755998465
328.0	21.71002139820522
330.0	35.097026918560545
332.0	56.77293087340043
334.0	12.274924021359013
336.0	3.1280705544176723
338.0	3.504045324116962
340.0	5.102200228349934
342.0	7.996123753145662
344.0	12.811754914961774
346.0	20.667253767597963
348.0	33.409098428949626
350.0	49.00709211573674
352.0	9.067854199755804
354.0	3.291037380807116
356.0	3.842114578177735
358.0	5.656458986105631
360.0	8.893827088081688
362.0	14.264354601245799
364.0	23.017598701599464
366.0	37.21202293250563
368.0	60.194711916687375
370.0	29.83304835917536
372.0	3.9794637717406602
374.0	4.236570700795746
376.0	6.087420565029226
378.0	9.502762871260511
380.0	15.207535928916228
382.0	24.522960782003146
384.0	39.637428836834076
386.0	64.11394787843547
388.0	11.864812313345226
390.0	3.05226058043453
392.0	3.422417418074965
394.0	4.984610878846552
396.0	7.812427981016139
398.0	12.517717342390789
400.0	20.19307083882636
402.0	32.64264206202973
404.0	40.90501793085164
406.0	8.602647545228157
408.0	3.464292541535629
410.0	4.102958006604922
412.0	6.063995207155439
414.0	9.545654821265982
416.0	15.315207465046832
418.0	24.715995944099056
420.0	39.95912742601368
422.0	64.63914025485968
424.0	37.276661868567935
426.0	4.344423887350313
428.0	4.590609895107406
430.0	6.583432565718399
432.0	10.271227671104695
434.0	16.434487343515407
436.0	26.50007410717292
438.0	42.832411222740305
440.0	19.64313584783136
442.0	4.088985352012272
444.0	4.494469354233428
446.0	6.511809785296447
448.0	10.190201125211912
450.0	16.319854569882633
452.0	26.32268741470723
454.0	42.54941830423391
456.0	35.89815287759756
458.0	6.04226193535605
460.0	3.9735914975914737
462.0	5.115963342057028
464.0	7.737615096267015
466.0	12.264657826920653
468.0	19.719302514517235
470.0	31.844171234779765
472.0	51.493837655606384
474.0	83.30323060829184
476.0	30.192355714461783
478.0	3.3424978130026286
480.0	3.522660899665414
482.0	5.048479115200146
484.0	6.981025825987492
486.0	10.776130450632643
488.0	17.186598292446998
490.0	27.68523925504227
492.0	44.73425873261026
494.0	18.650460651270883
496.0	3.8836833643810986
498.0	4.268935234824587
500.0	6.185092818004205
502.0	9.678950502482957
504.0	15.501085145799292
506.0	25.00207983817449
508.0	40.41471934766506
510.0	65.3726580433164
512.0	12.29615752704704
514.0	3.0467543614134085
516.0	3.4033501070139183
518.0	4.951893336429425
520.0	7.758852962405176
522.0	12.430752115576611
524.0	20.05222445806258
526.0	32.41468187442747
528.0	39.2923524474803
530.0	8.502081254273978
532.0	3.5146368684092955
534.0	4.1784073027042
536.0	6.181866963876243
538.0	9.734191705836299
540.0	15.619165740347391
542.0	25.20725910835456
544.0	40.753731908298
546.0	65.92469927881089
548.0	23.33366326674397
550.0	3.4147047742843992
552.0	3.656034992434192
554.0	5.260974414567074
556.0	8.216192959509867
558.0	13.150335904827543
560.0	21.206476625403017
562.0	34.27729384702504
564.0	35.462576924000246
566.0	7.2189683852539135
568.0	3.7277066882997327
570.0	4.590344463469917
572.0	6.857016642152535
574.0	10.828424096158814
576.0	17.39024091475817
578.0	28.07315362102649
580.0	45.39095630129294
582.0	73.42793960982456
584.0	9.861275956406644
586.0	3.060356277233285
588.0	3.5031934542116083
590.0	5.130356168141752
592.0	8.05397265744724
594.0	12.911164238724876
596.0	20.830955037618143
598.0	33.67539176568949
600.0	44.02127506326747
602.0	8.947051934222527
604.0	3.3921443478525726
606.0	3.983618879725367
608.0	5.87413743045188
610.0	9.240474033593753
612.0	14.822473866668354
614.0	23.91927341827789
616.0	38.670273037009395
618.0	62.553865091662715
620.0	101.20630604687717
622.0	55.68402174426016
624.0	4.024895112750748
626.0	4.167819157708904
628.0	5.946281803861709
630.0	7.211006506649923
632.0	10.72645807067613
634.0	16.91760668774173
636.0	27.158870549454836
638.0	43.837490164667344
640.0	70.87741544502656
642.0	45.56101628600978
644.0	4.6253437320105935
646.0	4.854451430330279
648.0	6.832953994305349
650.0	10.602236101527973
652.0	16.9358331499101
654.0	27.294464278558454
656.0	44.109407212507826
658.0	16.70055343957037
660.0	3.7443784800824975
662.0	4.142925686163107
664.0	6.012866582825487
666.0	9.41423208293719
668.0	15.079475821363301
670.0	24.323219679436
672.0	39.31795360360702
674.0	63.59887940647959
676.0	33.05723354943578
678.0	4.050008932606103
680.0	4.290936317497792
682.0	6.157886981699008
684.0	9.609247329602686
686.0	15.37623112369003
688.0	24.794139915586705
690.0	40.07532195455316
692.0	56.59392517628643
694.0	8.778252439954482
696.0	3.2441949286363556
698.0	3.7966394001974453
700.0	5.593169008532476
702.0	8.796028601527617
704.0	14.108341063459237
706.0	22.76626599725932
708.0	36.805907584723464
710.0	59.537877967519634
712.0	22.082799535094477
714.0	3.5276613324839396
716.0	3.798993203641156
718.0	5.474921938891453
720.0	8.554117903969722
722.0	13.693051469362311
724.0	22.08258980057046
726.0	35.69386678657954
728.0	55.757143738642704
730.0	9.748028895357098
732.0	3.198881242859084
734.0	3.686572509678006
736.0	5.40866401992501
738.0	8.495434838803723
740.0	13.62109539206834
742.0	21.97747144860761
744.0	35.52940743905224
746.0	57.472356004344604
748.0	14.107346509499674
750.0	3.186442935918335
752.0	3.527999882698491
754.0	5.121303090726048
756.0	8.018751467767855
758.0	12.84443773712198
760.0	20.718202309592026
762.0	33.49057301329484
764.0	45.510376631728576
766.0	8.9369529169372
768.0	3.3742104635024934
770.0	3.9602899192762324
772.0	5.838834482357915
774.0	9.184516730258409
776.0	14.732506372149224
778.0	23.773988283092372
780.0	38.43533920922699
782.0	62.17380537099899
784.0	100.59139209508827
786.0	14.151069671711786
788.0	2.8299888596830822
790.0	3.1000769270280486
792.0	4.487555817593556
794.0	7.020641212818839
796.0	11.24282606328732
798.0	18.13337811979426
800.0	29.311551767127096
802.0	28.012312693612945
804.0	7.237898542635184
806.0	4.016253778400814
808.0	5.008080441365032
810.0	7.507032707734507
812.0	11.867248873809906
814.0	19.064643997780745
816.0	30.779171356562088
818.0	49.767773611796315
820.0	62.531158971406754
822.0	7.659275457472675
824.0	3.3283982941126844
826.0	3.9865234608031757
828.0	5.909918902194943
830.0	9.31159136898589
832.0	14.943833527660116
834.0	24.118734110160734
836.0	38.99454818221003
838.0	63.079322649128194
840.0	102.05689873512677
842.0	25.421061416040324
844.0	2.935000517237159
846.0	3.0998044707498567
848.0	4.4448983088501555
850.0	6.790487949019553
852.0	10.796029728492057
854.0	17.374147605793734
856.0	28.065078506238002
858.0	32.1551942258808
860.0	8.237383499755184
862.0	3.7811215363247035
864.0	4.567212506495415
866.0	6.786421186273864
868.0	10.699971953529019
870.0	17.175617251619574
872.0	27.72254274556427
874.0	44.821992298404425
876.0	60.830110369142446
878.0	8.63855316964292
880.0	3.217779774500137
882.0	3.7697365944307246
884.0	5.555130501045952
886.0	8.736954789808163
888.0	14.013956178981632
890.0	22.614141557446743
892.0	36.56006094309221
894.0	59.14023754549278
896.0	19.28667656911238
898.0	3.3519118269472363
900.0	3.6315209906368295
902.0	5.241755331412806
904.0	8.19359454267776
906.0	13.117787360135125
908.0	21.155785642864075
910.0	34.19625567436242
912.0	39.951493193845266
914.0	8.15679604774081
916.0	3.518177566757175
918.0	4.209067662226654
920.0	6.23791391750973
922.0	9.827472520102058
924.0	15.771308891232968
926.0	25.454024902795528
928.0	41.153301896097254
930.0	66.57136407108452
932.0	20.360508579707364
934.0	3.2529562637527287
936.0	3.503190637394208
938.0	5.048637646489119
940.0	7.888088992071348
942.0	12.626904666905318
944.0	20.363231299010636
946.0	32.91472994863128
948.0	32.09711268859344
950.0	6.977062150570724
952.0	3.867799591468959
954.0	4.822138470398272
956.0	7.2279649204705265
958.0	11.425930659194313
960.0	18.35558950238157
962.0	29.63438888181983
964.0	47.91672026936001
966.0	69.0666135191154
968.0	8.916393381220661
970.0	3.1472688852252864
972.0	3.6608237718690955
974.0	5.384242697530993
976.0	8.463326540889161
978.0	13.572678326566274
980.0	21.90087353647228
982.0	35.406336851045694
984.0	57.27365673785193
986.0	12.315984507804204
988.0	3.1434177684008544
990.0	3.521793486530089
992.0	5.128257142180199
994.0	8.03705934787349
996.0	12.8773924217132
998.0	20.77316091349995
1000.0	33.580311853106494
1002.0	47.95525649272418
1004.0	9.602279616661331
1006.0	3.3009345496449654
1008.0	3.826473341069704
1010.0	5.622714627103893
1012.0	8.835760596768857
1014.0	14.168770530358808
1016.0	22.86214051315725
1018.0	36.96008868789144
1020.0	59.78687530104902
1022.0	25.688352975841624
1024.0	3.714382004879563
1026.0	3.9738576077291206
1028.0	5.717187994424012
1030.0	8.928153347998785
1032.0	14.28960268558375
1034.0	23.043553673000023
1036.0	37.24660837632661
1038.0	60.24697290921152
1040.0	18.812438927401224
1042.0	3.3005842171980757
1044.0	3.578428362097966
1046.0	5.166066232602352
1048.0	8.075718330853448
1050.0	12.929282865363207
1052.0	20.85187970535391
1054.0	33.7050742447506
1056.0	37.343691039678006
1058.0	7.849063959175853
1060.0	3.603924333925815
1062.0	4.353375598027237
1064.0	6.4687619665008596
1066.0	10.199165200486082
1068.0	16.371739965621355
1070.0	26.42504281269023
1072.0	42.724190395048915
1074.0	69.11298908355356
1076.0	13.195781439616463
1078.0	3.019626392794008
1080.0	3.347338200322106
1082.0	4.860592414998425
1084.0	7.611254541736188
1086.0	12.192058287516666
1088.0	19.666081342775243
1090.0	31.789926347517664
1092.0	36.72237220818607
1094.0	8.005814340657906
1096.0	3.6213275599266654
1098.0	4.364168788682291
1100.0	6.480650367837567
1102.0	10.21595519335291
1104.0	16.39773174284137
1106.0	26.46651808014992
1108.0	42.79100973257697
1110.0	69.22096068493866
1112.0	12.726274431072033
1114.0	3.01104718702109
1116.0	3.348361422526521
1118.0	4.866109911058351
1120.0	7.621765076352164
1122.0	12.209809067731658
1124.0	19.695167896244893
1126.0	31.837170904820585
1128.0	36.184292861342364
1130.0	8.120072475057311
1132.0	3.619870202103077
1134.0	4.3525726995084435
1136.0	6.4594455744334915
1138.0	10.180652458687286
1140.0	16.340145923062966
1142.0	26.373114578132647
1144.0	42.63976656752037
1146.0	68.97618765214398
1148.0	12.929332222824986
1150.0	3.020589375268985
1152.0	3.3549257990365433
1154.0	4.874103151026016
1156.0	7.633567520911347
1158.0	12.228365532947501
1160.0	19.724926493091534
1162.0	31.885188701986568
1164.0	37.20235240730614
1166.0	8.06086944002494
1168.0	3.6042772107445615
1170.0	4.335830977185172
1172.0	6.435413554210769
1174.0	10.143158960934741
1176.0	16.280156217083434
1178.0	26.276384277691506
1180.0	42.48342074411803
1182.0	68.72329827159524
1184.0	13.583235748267995
1186.0	3.0163854466728246
1188.0	3.334527522618378
1190.0	4.838480205467411
1192.0	7.575002321431387
1194.0	12.133192963380582
1196.0	19.570735520797193
1198.0	31.63560435443445
1200.0	35.235318931565956
1202.0	8.003704448331757
1204.0	3.655905548420016
1206.0	4.412568470394868
1208.0	6.555256296738188
1210.0	10.334850512397859
1212.0	16.589204428758883
1214.0	26.77587632838448
1216.0	43.291336504274135
1218.0	70.03039373502196
1220.0	11.435649589184207
1222.0	3.0266211304928063
1224.0	3.4036577488460322
1226.0	4.961143144529077
1228.0	7.777439118473555
1230.0	12.462532077748106
1232.0	20.104483682145382
1234.0	32.49965582148964
1236.0	39.83168978406103
1238.0	8.327711422359712
1240.0	3.5207420474608164
1242.0	4.199544688091411
1244.0	6.2187316817930505
1246.0	9.794869458174619
1248.0	15.717817664727908
1250.0	25.367111732339342
1252.0	41.012493172757125
1254.0	66.34344079731416
1256.0	21.347149159535835
1258.0	3.279838267101979
1260.0	3.522801159692333
1262.0	5.073417962971791
1264.0	7.9252015464477
1266.0	12.685529810101078
1268.0	20.45738666029952
1270.0	33.06672699492372
1272.0	30.894239213997217
1274.0	6.90288590109678
1276.0	3.9114992867470613
1278.0	4.8958581359646764
1280.0	7.346491966815961
1282.0	11.617107096946159
1284.0	18.66458643673362
1286.0	30.134185322056716
1288.0	48.72532164684243
1290.0	75.17206482940064
1292.0	8.906749622681994
1294.0	3.126690269552495
1296.0	3.634294664934877
1298.0	5.344199838931208
1300.0	8.399905145624112
1302.0	13.470734266969847
1304.0	21.736259897008225
1306.0	35.140153791309835
1308.0	56.84304716287789
1310.0	10.857324147711592
1312.0	3.159586315926145
1314.0	3.5900043255035885
1316.0	5.247090764243578
1318.0	8.23238845330599
1320.0	13.194809462242105
1322.0	21.287413014302906
1324.0	34.412715931342476
1326.0	55.665434920990634
1328.0	10.962504879054382
1330.0	3.1735418292477964
1332.0	3.6037388598460764
1334.0	5.266340505228894
1336.0	8.26220625241047
1338.0	13.242413287550736
1340.0	21.364119740477115
1342.0	34.53667158805255
1344.0	55.865920248087725
1346.0	11.231184923978082
1348.0	3.169287260269527
1350.0	3.5887002271190354
1352.0	5.240407643190953
1354.0	8.219679647517717
1356.0	13.173351928372249
1358.0	21.252254814015274
1360.0	34.35561039138527
1362.0	55.57292721479961
1364.0	10.832022594948384
1366.0	3.175978954742221
1368.0	3.6116938353592936
1370.0	5.279983545242776
1372.0	8.284550573701514
1374.0	13.27868626826381
1376.0	21.422867902304223
1378.0	34.63175638175547
1380.0	56.01978475749403
1382.0	11.452746362837573
1384.0	3.166778367323612
1386.0	3.5779105217499403
1388.0	5.221575974932931
1390.0	8.188710704724492
1392.0	13.1230190334567
1394.0	21.170706169120173
1396.0	34.22360832686834
1398.0	55.35931668283001
1400.0	10.556092793438486
1402.0	3.182383753701459
1404.0	3.630531735588598
1406.0	5.3120293258827145
1408.0	8.336932829105384
1410.0	13.363674384577742
1412.0	21.560492500689207
1414.0	34.85449236827
1416.0	56.380206391547276
1418.0	12.010647406866578
1420.0	3.163862111555433
1422.0	3.556244974554692
1424.0	5.182878082789817
1426.0	8.124732767370123
1428.0	13.018880334444718
1430.0	21.00190521126655
1432.0	33.95033352709819
1434.0	53.9732686017364
1436.0	10.015259570591244
1438.0	3.2113253317191623
1440.0	3.6904307673177157
1442.0	5.41021736045837
1444.0	8.495957747971522
1446.0	13.620995014818693
1448.0	21.976843079663833
1450.0	35.5281588513904
1452.0	57.47021998567402
1454.0	14.210045063408147
1456.0	3.1895433251151184
1458.0	3.5293949947135577
1460.0	5.122551575400665
1462.0	8.020346315846858
1464.0	12.84681642906948
1466.0	20.721951807034323
1468.0	33.496590419438824
1470.0	45.355541625273986
1472.0	8.912532416914013
1474.0	3.378104839279999
1476.0	3.9669777360889222
1478.0	5.8495376756142825
1480.0	9.201748040052381
1482.0	14.760340157141297
1484.0	23.8190002273926
1486.0	38.508157950571764
1488.0	62.29162249976414
1490.0	100.7820211770794
1492.0	18.153605943058324
1494.0	2.8203607307375003
1496.0	3.031541333020973
1498.0	4.366763675098147
1500.0	6.821722643593977
1502.0	10.919427799775008
1504.0	17.609366864282844
1506.0	28.46331718744862
1508.0	29.363315307485205
1510.0	7.743896049463425
1512.0	3.916528549352284
1514.0	4.805944175544755
1516.0	7.172125552852987
1518.0	11.322750590979476
1520.0	18.182504886746475
1522.0	29.35130613348432
1524.0	47.45717620228588
1526.0	55.87593993701494
1528.0	7.3824933143478075
1530.0	3.41275990995592
1532.0	4.1268684211194335
1534.0	6.133985187571518
1536.0	9.672175264701815
1538.0	15.526229066071053
1540.0	25.06054033141239
1542.0	40.51815653862704
1544.0	65.54443948862705
1546.0	28.015363939586432
1548.0	3.6561842970852507
1550.0	3.8874479908163266
1552.0	5.583940828857428
1554.0	8.715962328669136
1556.0	13.94798555357514
1558.0	22.491664570931707
1560.0	36.35406277591831
1562.0	58.80301868546546
1564.0	10.41585800502484
1566.0	3.1386494792987802
1568.0	3.5804462826912427
1570.0	5.2386715390410865
1572.0	8.221766915581108
1574.0	13.179052230448724
1576.0	21.262620964010615
1578.0	34.37295175864866
1580.0	55.60126998979348
1582.0	10.933189841471526
1584.0	3.1660973677246687
1586.0	3.595418103338452
1588.0	5.2542325494531
1590.0	8.243234479388809
1592.0	13.212017672436534
1594.0	21.31508803101538
1596.0	34.45741113835581
1598.0	55.73771137833294
1600.0	11.199682057187978
1602.0	3.1622928026633392
1604.0	3.5810164314022206
1606.0	5.229278980712824
1608.0	8.202266775014618


==> TeX/Tikz/plot_data/logreg/gam/PGM_our_6414_123_1_1.txt <==
4.0	0.7598402122072075
6.0	1.1806199461490199
8.0	1.8866934622411753
10.0	3.0410626198362336
12.0	4.914725790236469
14.0	1.1421391722920164
16.0	0.8746610138517675
18.0	1.162282481964136
20.0	1.77370462517155
22.0	2.8190483494020246
24.0	4.536265015935924
26.0	6.919185861750913
28.0	1.5571019310359202
30.0	0.8144145738594512
32.0	1.0050787497048235
34.0	1.5022857773124267
36.0	2.3728006295698205
38.0	3.810883448094123
40.0	6.152033459559244
42.0	9.947160138996171
44.0	11.642579043732335
46.0	1.8313374469327968
48.0	0.7293822157834539
50.0	0.8624858923676109
52.0	1.274171703559073
54.0	2.0054850168395917
56.0	3.2175080190259973
58.0	5.192418044808386
60.0	8.394714302689566
62.0	13.579538102017112
64.0	21.970457076530213
66.0	8.29295594452825
68.0	0.832164259007244
70.0	0.8729184584756846
72.0	1.2495161498641125
74.0	1.5247480202502606
76.0	2.2719619189788176
78.0	3.5851366874778865
80.0	5.756340324168682
82.0	9.291832615731437
84.0	15.02346236857842
86.0	21.28293826911407
88.0	2.0940543105995277
90.0	0.819888685390228
92.0	0.9671669520640207
94.0	1.427884366677747
96.0	2.246982687443756
98.0	3.6047406417049763
100.0	5.817227547903489
102.0	9.404806345020802
104.0	15.213466189373248
106.0	24.613990721415263
108.0	2.1521186500562117
110.0	0.9970204334285118
112.0	1.206054336253895
114.0	1.792790174535965
116.0	2.8269817202624097
118.0	4.53804224873235
120.0	7.324772102988069
122.0	11.84278149759227
124.0	19.157551478675487
126.0	16.89036319568645
128.0	1.9577371385027256
130.0	1.0705631545555852
132.0	1.3314797683269268
134.0	1.9944300428866293
136.0	3.1521491279281126
138.0	5.063568400882878
140.0	8.174779602692535
142.0	13.2179653436178
144.0	21.382566886379735
146.0	7.956890551149492
148.0	1.1557537291936744
150.0	1.236846544461026
152.0	1.7795829754825065
154.0	2.2198779685927774
156.0	3.3279033883355025
158.0	5.2609700301115465
160.0	8.45178759198291
162.0	13.645142011502418
164.0	22.06326285232176
166.0	15.4871613762942
168.0	1.66170666462242
170.0	1.1595589260637105
172.0	1.5109066356181227
174.0	2.2928978533032605
176.0	3.638102969222897
178.0	5.851222661756887
180.0	9.449891162180082
182.0	15.28146591299848
184.0	24.721543787556982
186.0	18.743578306805976
188.0	1.708651018175057
190.0	1.1229607410619755
192.0	1.4456219780395618
194.0	2.1863477187347287
196.0	3.465476600327927
198.0	5.571827734732113
200.0	8.997785779538463
202.0	14.549927340600629
204.0	23.537881280552153
206.0	4.727977616322616
208.0	0.9515668212636333
210.0	1.0429376263803363
212.0	1.5099278481033827
214.0	2.3623323214051863
216.0	3.783076808961922
218.0	6.101688937514655
220.0	9.863037287516462
222.0	15.953882194143304
224.0	25.811500580410332
226.0	10.0196887708394
228.0	1.1316865420154054
230.0	1.1938870783724866
232.0	1.7114539668589772
234.0	1.7279127866161978
236.0	2.4495056846843792
238.0	3.8086541155621396
240.0	6.087733499840266
242.0	9.813144950962046
244.0	15.859553513175463
246.0	25.65208141670657
248.0	10.405474421463415
250.0	1.1807149316585306
252.0	1.245903550461863
254.0	1.7306235804636443
256.0	1.8324036479846189
258.0	2.6292350300985885
260.0	4.102664790368494
262.0	6.564779622305903
264.0	10.585645078900383
266.0	17.10979052131719
268.0	27.675159224806084
270.0	3.600902741642321
272.0	0.9063848715290733
274.0	1.0140621855839003
276.0	1.476078429007759
278.0	2.313071595066457
280.0	3.7059986684787334
282.0	5.978268655689498
284.0	9.663983569410101
286.0	15.63212831376502
288.0	25.291052697770205
290.0	40.92065184659294
292.0	2.6494637836203943
294.0	0.9236520774694337
296.0	1.0726374777978505
298.0	1.576923149161945
300.0	2.478397576989811
302.0	3.974461689856386
304.0	6.413113467507581
306.0	10.367805850850052
308.0	16.771050575392188
310.0	27.13392450849308
312.0	3.6962185722827097
314.0	0.9079280527730199
316.0	1.0133213322490848
318.0	1.474053813632363
320.0	2.3094597160204957
322.0	3.6999969625870794
324.0	5.968480458884903
326.0	9.648107554354501
328.0	15.606421228220361
330.0	25.24944818843388
332.0	31.338170982670583
334.0	2.143746308791838
336.0	0.9921196299155434
338.0	1.1999304981177705
340.0	1.783607587422375
342.0	2.812464558302748
344.0	4.514720005970045
346.0	7.287118934518
348.0	11.78189882145448
350.0	19.05906194270833
352.0	14.347058894986754
354.0	1.7626839800035703
356.0	1.1426909739421491
358.0	1.4670423881180799
360.0	2.217054313614706
362.0	3.5133426843822644
364.0	5.648390332904644
366.0	9.121226932685426
368.0	14.749439984111028
370.0	23.86058993149945
372.0	9.531491628054521
374.0	1.1626842012232461
376.0	1.2315583582607328
378.0	1.7672914794666974
380.0	1.9056649878371066
382.0	2.7472637366982857
384.0	4.2927962513943045
386.0	6.8719229145485015
388.0	11.082354619392904
390.0	17.913352428713072
392.0	25.140942847065936
394.0	2.5988475257264407
396.0	0.9558282433724637
398.0	1.117865250205394
400.0	1.6465381924284719
402.0	2.5892727066218457
404.0	4.15298316668227
406.0	6.701528813264202
408.0	10.834252550599599
410.0	17.525667639285516
412.0	28.354865793725164
414.0	4.071117139264678
416.0	0.8991844231657504
418.0	0.9935353988574528
420.0	1.4414584323105832
422.0	2.242145330660422
424.0	3.584257078396842
426.0	5.777866595845677
428.0	9.338026916341944
430.0	15.103871363231455
432.0	24.435891247725735
434.0	4.874348249717177
436.0	0.9401030037929783
438.0	1.0267661205202938
440.0	1.485154178286158
442.0	2.2407178969804122
444.0	3.549076675429063
446.0	5.7049700397559935
448.0	9.212161026617972
450.0	14.896268424717602
452.0	24.098010468037163
454.0	5.719809533864298
456.0	0.9706933718323879
458.0	1.04983406907519
460.0	1.5146490149724752
462.0	2.082813801507496
464.0	3.209908111987798
466.0	5.116899827951305
468.0	8.241379037526412
470.0	13.31593553290719
472.0	21.5361996737293
474.0	4.444455453620468
476.0	0.9666091935655934
478.0	1.0665543808907534
480.0	1.5468339783797393
482.0	2.421331085325606
484.0	3.8781731074347676
486.0	6.2553740820516
488.0	10.111612968662318
490.0	16.35604001783066
492.0	26.462182565681786
494.0	3.944628564131623
496.0	0.9145188116762608
498.0	1.0150083648245518
500.0	1.4743437380670603
502.0	2.3089105250341815
504.0	3.69862664265243
506.0	5.96602646040364
508.0	9.644019137474526
510.0	15.59974724472648
512.0	25.23862007809692
514.0	24.285436185652
516.0	2.0354952190380167
518.0	1.0220551001174185
520.0	1.2526394151486022


==> TeX/Tikz/plot_data/logreg/gam/PGM_our_8124_113_1_1.txt <==
4.0	0.4843886560450913
6.0	0.7526304870782504
8.0	1.2027435451058301
10.0	1.9386394819674755
12.0	3.1330763785815474
14.0	5.067571825773
16.0	8.198577618584075
18.0	2.155342810393481
20.0	0.7644306981266968
22.0	0.889722397677626
24.0	1.308800086328595
26.0	2.0573657655789632
28.0	3.299458015108173
30.0	5.32403046533303
32.0	8.607176772395446
34.0	13.923064431122583
36.0	9.825237687724256
38.0	2.5543761278151034
40.0	2.1431632995600975
42.0	2.9063509618427936
44.0	4.461133573610498
46.0	7.102820096477031
48.0	11.435663639908213
50.0	18.474941445066246
52.0	29.87892606172624
54.0	27.141233531205597
56.0	3.1176036344441447
58.0	1.5275157202620253
60.0	1.8645484703227746
62.0	2.778515760131957
64.0	4.384583765280731
66.0	7.039996316379573
68.0	11.363925274656907
70.0	18.3737304363609
72.0	29.722581076759667
74.0	48.08877742672223
76.0	18.564125680187992
78.0	2.210104339248829
80.0	2.1336735299840166
82.0	2.6451075331376432
84.0	3.3652499338889794
86.0	5.07277744825037
88.0	8.032627217440345
90.0	12.911001318915996
92.0	20.847648809818907
94.0	33.71084634556396
96.0	28.23245733625726
98.0	4.615093137749312
100.0	1.8520085081206796
102.0	2.192338375536502
104.0	3.2397410309148107
106.0	5.099640460496914
108.0	8.18184656288694
110.0	13.203981367802795
112.0	21.34726648384564
114.0	34.53199653065296
116.0	53.77204933274605
118.0	7.456145914419684
120.0	1.5829371296098518
122.0	1.7428846904294368
124.0	2.5263080803805527
126.0	3.9538925814050234
128.0	6.332510780521164
130.0	10.213986507747604
132.0	16.51050462412033
134.0	26.706527909092102
136.0	43.074234732353965
138.0	8.102896993031948
140.0	1.8009837613802435
142.0	1.9910966392921357
144.0	2.889190706504377
146.0	4.523272334900967
148.0	7.24512532449858
150.0	11.68633149928868
152.0	18.89066593998603
154.0	30.55663916534469
156.0	49.437131699121004
158.0	10.016148493065355
160.0	1.825213684569271
162.0	1.984559715039728
164.0	2.8671927230724004
166.0	4.3258518023687875
168.0	6.851719393317771
170.0	11.013807265852178
172.0	17.784661345044736
174.0	28.758190799019204
176.0	41.78711619781322
178.0	8.694631712879488
180.0	1.9068334386687604
182.0	2.10557205872878
184.0	3.0543312639116844
186.0	4.781364640657036
188.0	7.65830367187513
190.0	12.352676012057138
192.0	19.967740994255514
194.0	32.298837171177574
196.0	52.255794339645554
198.0	12.895327456896176
200.0	1.96740541043765
202.0	2.1121609547729236
204.0	3.0414948160861495
206.0	3.7010565579813433
208.0	5.510541959738969
210.0	8.693585973324849
212.0	13.957546523743568
214.0	22.5296563663285
216.0	36.42674046215398
218.0	58.92620798108346
220.0	13.58265682030886
222.0	1.9609352959080009
224.0	2.0977155393770683
226.0	3.017906697448493
228.0	3.370785322006889
230.0	4.9043806013953315
232.0	7.684347109508537
234.0	12.311353773288854
236.0	19.8596065342344
238.0	32.10330513555211
240.0	51.9291442511806
242.0	21.709105441005576
244.0	2.858865515828227
246.0	2.1756136499619436
248.0	2.8871023873769044
250.0	4.318817292787664
252.0	6.823048324882377
254.0	10.959102514433194
256.0	17.69203992638185
258.0	28.606280179627113
260.0	46.27591867885437
262.0	9.472573286058779
264.0	1.9441745590381465
266.0	2.1343835907525337
268.0	3.0914211568611485
270.0	4.837249937289166
272.0	7.746751794739984
274.0	12.494813044012714
276.0	20.197238020206
278.0	32.66992870541259
280.0	52.856111875377835
282.0	11.26434736769407
284.0	1.9472333271395024
286.0	2.1088338665801674
288.0	3.0435885456972316
290.0	4.154645233604922
292.0	6.389309828205963
294.0	10.178616432424505
296.0	16.39063771813657
298.0	26.48141322983843
300.0	42.828253321967665
302.0	16.510461808285328
304.0	2.7987457735073313
306.0	2.4382754466685563
308.0	3.335363768718422
310.0	5.132472666561568
312.0	8.177890140558528
314.0	13.16960945642717
316.0	21.277753197757125
318.0	34.412585837329395
320.0	55.672965471378326
322.0	11.282122161594918
324.0	2.0072106835701398
326.0	2.1784577948509627
328.0	3.1458288009563042
330.0	4.470157296066691
332.0	6.955339518894077
334.0	11.11973605443213
336.0	17.92566897630691
338.0	28.971224494801046
340.0	46.85988332600443
342.0	75.81261509722366
344.0	80.07465733003141
346.0	5.777016277802507
348.0	1.6421856503504155
350.0	1.8610114834428806
352.0	2.718129944059621
354.0	4.2637105779162345
356.0	6.833411461132479
358.0	11.024245965020695
360.0	17.821421918633387
362.0	28.82758122286894
364.0	46.639964605775404
366.0	11.68768717522703
368.0	2.322272945832405
370.0	2.542537825968897
372.0	3.679965671638449
374.0	5.756952295445921
376.0	9.219042921487093
378.0	14.869191950802401
380.0	24.035155598922447
382.0	38.877857375415545
384.0	62.899775513192495
386.0	26.559843528248624
388.0	3.390445433054878
390.0	2.0332058107433273
392.0	2.571572899826562
394.0	3.870014136632327
396.0	6.125049049118598
398.0	9.843421157999868
400.0	15.893624120189758
402.0	25.699770648723934
404.0	41.57478028104777
406.0	67.2652472078252
408.0	17.53209802352843
410.0	2.219336744057094
412.0	2.355621897694052
414.0	2.8513795376154794
416.0	3.547510019350389
418.0	5.314328833154306
420.0	8.399405193275497
422.0	13.492803068036737
424.0	21.78325126457737
426.0	35.2218052591197
428.0	56.977967263743025
430.0	32.574225759367515
432.0	3.9284434945142754
434.0	1.9413049091396435
436.0	2.372975424916614
438.0	3.537533366437893
440.0	5.582983680789631
442.0	8.964494718232864
444.0	14.47059860610349
446.0	23.396825328552335
448.0	37.84831636059002
450.0	61.23559197834345
452.0	14.639072089436151
454.0	2.0527407107866935
456.0	2.191942076712085
458.0	3.1051787890908913
460.0	3.4211605801580913
462.0	4.959809321663229
464.0	7.762925018173491
466.0	12.433206034649187
468.0	20.05416227937412
470.0	32.416806282504304
472.0	52.435752358124226
474.0	23.95326323179034
476.0	3.225668018055651
478.0	2.0956290458178537
480.0	2.6916174005361215
482.0	4.068169273875243
484.0	6.4470174700900955
486.0	10.36496486707042
488.0	16.737780698508274
490.0	27.065783290763484
492.0	43.785104166437186
494.0	14.30121509817179
496.0	2.5429896158196215
498.0	2.6652663289506786
500.0	3.7462643784204768
502.0	5.796907027831747
504.0	9.252167484796942
506.0	14.907341984010571
508.0	24.089208340888288
510.0	38.96148628059979
512.0	28.47567631389057
514.0	5.110575232922502
516.0	2.0246159174812606
518.0	2.392272016212864
520.0	3.5334376055983525
522.0	5.561120808819487
524.0	8.921839879709285
526.0	14.39799226008961
528.0	23.277558855682887
530.0	37.6544468785497
532.0	60.921458613632936
534.0	98.57063270369821
536.0	18.080277519107533
538.0	1.789697920230195
540.0	1.876185833475197
542.0	2.685191911590796
544.0	2.442120829978589
546.0	3.374616198521573
548.0	5.104458473449026
550.0	8.091177182896889
552.0	13.009243179352332
554.0	21.00833963287554
556.0	33.9717124378836
558.0	54.95714303725523
560.0	21.701975529329737
562.0	2.870480547216848
564.0	2.1964128157391287
566.0	2.9181495651054905
568.0	4.336996823587833
570.0	6.8384617221862625
572.0	10.977325554223922
574.0	17.71820994342168
576.0	28.646972955290853
578.0	46.34093637983231
580.0	10.160894884738225
582.0	2.0402418329850054
584.0	2.2357117822354495
586.0	3.236618291882587
588.0	5.0637204154990245
590.0	8.109085585763697
592.0	13.079049174948732
594.0	21.141538766544635
596.0	34.19733327894404
598.0	55.32725139547368
600.0	17.065962095034877
602.0	2.4051706298578694
604.0	2.48103877727181
606.0	3.0715174059251455
608.0	4.205576979363743
610.0	6.473335262819862
612.0	10.315227619165361
614.0	16.611984850884177
616.0	26.83970988287398
618.0	43.40806370869227
620.0	16.253952733340267
622.0	2.8148583743751976
624.0	2.4766241890786906
626.0	3.3956312412239638
628.0	5.228690487774477
630.0	8.332880407829032
632.0	13.420036004701418
634.0	21.682774443317808
636.0	35.06783512515421
638.0	56.733136641321664
640.0	57.02221911554725
642.0	7.413130528216212
644.0	1.7052377620092776
646.0	1.891222745867395
648.0	2.746552213967251
650.0	4.301018931231989
652.0	6.889649979835833
654.0	11.113209589964606
656.0	17.96435681438076
658.0	29.05834984975632
660.0	47.0131037561398
662.0	12.535204891066988
664.0	2.106932170627509
666.0	2.27712604079262
668.0	3.2847320547796386
670.0	4.562936700012482
672.0	7.052852501416528
674.0	11.25296428284262
676.0	18.129219005895607
678.0	29.294605708057546
680.0	47.3801463276614
682.0	14.643146715450023
684.0	2.258116036401843
686.0	2.42598786878225
688.0	3.3721917215745734
690.0	4.4532821656104336
692.0	6.783899536668087
694.0	10.77625855163721
696.0	17.33774094376674
698.0	28.00398423708013
700.0	45.286899660183714
702.0	19.221333332371508
704.0	2.73378167268294
706.0	2.350719688558483
708.0	3.205849386136112
710.0	4.7586724753578284
712.0	7.5005672892909026
714.0	12.038793738570087
716.0	19.430818568110016
718.0	31.4155961990705
720.0	48.42558957824459
722.0	11.643724205710322
724.0	2.0102882596378997
726.0	2.176920297622659
728.0	3.14177917732584
730.0	4.511174286682646
732.0	7.040707687576583
734.0	11.266729882865375
736.0	18.167848777341607
738.0	29.36523474279176
740.0	47.16259378639389
742.0	12.222182259743807
744.0	2.08067050614179
746.0	2.250817417340288
748.0	3.247559865508064
750.0	4.584755501359962
752.0	7.120044049206558
754.0	11.376445238191849
756.0	18.33622346236056
758.0	29.633123635864518
760.0	47.92966462905025
762.0	13.52827569713746
764.0	2.156656296894526
766.0	2.3222075628771317
768.0	3.3465282626186554
770.0	4.3559536328573945
772.0	6.608476390506035
774.0	10.484621304384946
776.0	16.86213122518911
778.0	27.232591447797635
780.0	44.03784373430624
782.0	21.49139510103923
784.0	3.014018557133305
786.0	2.2294277083042773
788.0	2.9405518684884115
790.0	4.477922375777102
792.0	7.112453422067418
794.0	11.442736930726142
796.0	18.482167547012555
798.0	29.888514637493568
800.0	43.222813241208485
802.0	10.879498727291468
804.0	2.083204143073451
806.0	2.273919944662958
808.0	3.2885861230208926
810.0	5.1434779606431125
812.0	8.23605470491729
814.0	13.283461246217108
816.0	21.471772197984155
818.0	34.73140636284312
820.0	56.19127192648305
822.0	26.66944898292176
824.0	2.829595152447647
826.0	2.1298497233845546
828.0	2.8197028557453683
830.0	3.6523341631959503
832.0	5.5333651419465255
834.0	8.775263969584742
836.0	14.11121918841968
838.0	22.788932085544957
840.0	36.851551633724945
842.0	59.616210964104965
844.0	13.511832375628373
846.0	2.0220757866923327
848.0	2.1681067970607675
850.0	3.1210335002660816
852.0	3.5923351223359457
854.0	5.268632135470132
856.0	8.274657374682926
858.0	13.266707775808204
860.0	21.405469813285304
862.0	34.60459270345673
864.0	55.976325783601524
866.0	90.56405871181889
868.0	31.066575431495203
870.0	2.1786835270668363
872.0	2.253784141562591
874.0	2.4620992094641747
876.0	2.623789386632194
878.0	3.4448790163478655
880.0	5.213996818203736
882.0	8.266364108909325
884.0	13.291681009703815
886.0	21.464824050684943
888.0	34.71006505372079
890.0	56.15169533836923
892.0	57.55858870269351
894.0	4.901199113050463
896.0	1.7252396361955877
898.0	2.0060342703174867
900.0	2.9501371055770202
902.0	4.637097030251535
904.0	7.436469937997259
906.0	11.99945530853111
908.0	19.399061919369196
910.0	31.380115130339043
912.0	50.76998056071778
914.0	46.25030541473869
916.0	4.599265383834035
918.0	1.7874712155012464
920.0	2.1063683706525738
922.0	3.1088790359618375
924.0	4.891861130338202
926.0	7.84760781266352
928.0	12.66414554686449
930.0	20.474280109811946
932.0	33.11971798152438
934.0	53.58464871880318
936.0	36.74810847786198
938.0	3.6875721119522478
940.0	1.8998058286865602
942.0	2.338530180926242
944.0	3.4928992858468217
946.0	5.5157184218338084
948.0	8.858050141764082
950.0	14.299551447849922
952.0	23.120655164240908
954.0	37.40175832466244
956.0	60.5131931903889
958.0	14.014889294205258
960.0	2.0407516940833377
962.0	2.1842842496813173
964.0	3.1428906817588156
966.0	3.515965059334996
968.0	5.117757648645981
970.0	8.019669832055431
972.0	12.849073005708338
974.0	20.72725049154865
976.0	33.505983311870914
978.0	54.198126026278146
980.0	36.58593057791964
982.0	4.744650048609831
984.0	1.8494080026147752
986.0	2.1802536528578185
988.0	3.218288311363501
990.0	5.064186338471491
992.0	8.124137422230879
994.0	13.11043864475901
996.0	21.195828135864886
998.0	34.286922714120664
1000.0	55.473083428209506
1002.0	62.10072270228223
1004.0	8.527577777098054
1006.0	1.6972130900449334
1008.0	1.8584494171529433
1010.0	2.689941436109474
1012.0	4.208199700401582
1014.0	6.7389303316315115
1016.0	10.869083730934259
1018.0	17.56922640153659
1020.0	28.418952435183925
1022.0	35.68338228996417
1024.0	9.377011028014664
1026.0	2.1937326618073323
1028.0	2.436868671506658
1030.0	3.540454115171011
1032.0	5.544932484149989
1034.0	8.882566823935457
1036.0	14.328010239915272
1038.0	23.16112287244314
1040.0	37.464450576665214
1042.0	60.61323905192141
1044.0	14.894708435618343
1046.0	2.1008816040916622
1048.0	2.244159386365145
1050.0	3.097828604780433
1052.0	3.5492427422570763
1054.0	5.199028286052443
1056.0	8.162354326383653
1058.0	13.08519061837074
1060.0	21.1118703482789
1062.0	34.12959027864383
1064.0	55.20778157609153
1066.0	55.22952346996125
1068.0	7.410948487824985
1070.0	1.7198369073163227
1072.0	1.9089934357383258
1074.0	2.772963383944135
1076.0	4.342657909406374
1078.0	6.956486793308321
1080.0	11.221087282563824
1082.0	18.13877357590831
1084.0	29.34049563234927
1086.0	47.46959199546672
1088.0	12.843319581810766
1090.0	2.1195486831272055
1092.0	2.2877690360257006
1094.0	3.2989646308296154
1096.0	4.479031261426618
1098.0	6.877476556288368
1100.0	10.951143603535325
1102.0	17.63208946657477
1104.0	28.485885162166404
1106.0	46.06944090904196
1108.0	16.46539824486012
1110.0	2.456714524914469
1112.0	2.560559325063943
1114.0	3.319988642273229
1116.0	4.810237585890336
1118.0	7.527478843820005
1120.0	12.055456823333614
1122.0	19.44454560879155
1124.0	31.431221302459264
1126.0	50.841439858543886
1128.0	13.82220381466822
1130.0	2.1030133029858713
1132.0	2.2573352041302606
1134.0	3.2503912920644256
1136.0	3.9968237218043545
1138.0	5.968054007228315
1140.0	9.423478293585884
1142.0	15.13337490910141
1144.0	24.429609842732006
1146.0	39.49964202507257
1148.0	48.469574290003834
1150.0	6.123284934828905
1152.0	1.7756519156175172
1154.0	2.0167400393750556
1156.0	2.947322176347048
1158.0	4.6240365634761424
1160.0	7.411299527271991
1162.0	11.956741695006365
1164.0	19.32896122005536
1166.0	31.266196259719823
1168.0	50.58540929421708
1170.0	26.576611360666828
1172.0	3.7098107231461617
1174.0	2.020843939631952
1176.0	2.511649416592005
1178.0	3.7615013250954115
1180.0	5.944626475389843
1182.0	9.54919945241354
1184.0	15.41643708831491
1186.0	24.92710565911908
1188.0	40.32430245211776
1190.0	35.35407815207336
1192.0	6.247649641797518
1194.0	1.9295374434538153
1196.0	2.2074803388143995
1198.0	3.2323168981820523
1200.0	5.074074817584216
1202.0	8.134036263009472
1204.0	13.123450191262185
1206.0	21.215385647136422
1208.0	34.31782069494168
1210.0	55.52270420786207
1212.0	89.83527467533852
1214.0	6.930659281430585
1216.0	1.61227547428972
1218.0	1.790010250173223
1220.0	2.600287004791536
1222.0	4.0723068016006705
1224.0	6.523447790170146
1226.0	10.522595878473826
1228.0	17.00967808459464
1230.0	27.514123979268792
1232.0	44.5147321306149
1234.0	10.920015461004748
1236.0	2.164737765931592
1238.0	2.369607607641917
1240.0	3.429502208023703
1242.0	5.365047056851209
1244.0	8.591416729476379
1246.0	13.85688822829808
1248.0	22.398817854010705
1250.0	36.23100866543328
1252.0	58.61748492400189
1254.0	53.64638069164727
1256.0	4.466834936327263
1258.0	1.7573870214311842
1260.0	2.074483564084165
1262.0	3.0632448180492764
1264.0	4.820724122295183
1266.0	7.733816746498677
1268.0	12.480677330413467
1270.0	20.177746190589122
1272.0	32.64007782699622
1274.0	52.80865552761416
1276.0	21.804261865546398
1278.0	2.6178174584151606
1280.0	2.285635014265414
1282.0	3.1281544348696135
1284.0	3.780161928243055
1286.0	5.617620795051025
1288.0	8.857474645215351
1290.0	14.218193679972718
1292.0	22.949150338562912
1294.0	37.10437852292604
1296.0	60.022091220156845
1298.0	13.374785828889154
1300.0	2.0072202106446757
1302.0	2.1525740074050455
1304.0	3.098821101640517
1306.0	3.5786601764169297
1308.0	5.253255787615419
1310.0	8.252694744445243
1312.0	13.232566493322235
1314.0	21.350916080407405
1316.0	34.516665471291375
1318.0	55.834227591093025
1320.0	90.3342245009755
1322.0	16.16179463623218
1324.0	1.7110516303449859
1326.0	1.7993480696799795
1328.0	2.5772818153653874
1330.0	2.5339647231240257
1332.0	3.5684780069696194
1334.0	5.113649213045355
1336.0	7.976318609929771
1338.0	12.76163492086699
1340.0	20.577282417695077
1342.0	33.25910867117798
1344.0	53.79656755151346
1346.0	32.228919479941965
1348.0	3.3451390243925676
1350.0	1.9767107289969874
1352.0	2.493258672042016
1354.0	3.749281540545572
1356.0	5.932599882237041
1358.0	9.53346796772243
1360.0	15.392825209000662
1362.0	24.88981859721355
1364.0	40.26442908493578
1366.0	25.90499670380515
1368.0	3.7421632752486915
1370.0	2.075135696514246
1372.0	2.5872942728143618
1374.0	3.8781869211130418
1376.0	6.13064615116752
1378.0	9.848806492390528
1380.0	15.900523718106477
1382.0	25.71003068843281
1384.0	41.59093000801871
1386.0	38.17862064284106
1388.0	4.853897936376793
1390.0	1.8597886955322582
1392.0	2.187251971467601
1394.0	3.2265306804713596
1396.0	5.076177488675021
1398.0	8.142894083791507
1400.0	13.14046892302323
1402.0	21.244259451721266
1404.0	34.365206977855465
1406.0	55.59971041682994
1408.0	89.96004011189316
1410.0	10.332327403918988
1412.0	1.631566927486092
1414.0	1.7556668056389162
1416.0	2.5296604696913403
1418.0	2.95991974227454
1420.0	4.164600131962141
1422.0	6.461169614280097
1424.0	10.320593866021568
1426.0	16.63289764864661
1428.0	26.879617633782242
1430.0	43.47566397348769
1432.0	14.718687561919458
1434.0	2.6277600060570183
1436.0	2.6265802080892473
1438.0	3.714128395244155
1440.0	5.770726301697161
1442.0	9.221835295302041
1444.0	14.864148786553605
1446.0	24.022243269606488
1448.0	38.85459298970511
1450.0	31.31298416710084
1452.0	5.7251358919936495
1454.0	1.9934529212957157
1456.0	2.3146324456168674
1458.0	3.4026806788065302
1460.0	5.347812424186931
1462.0	8.575941932380484
1464.0	13.837955358825692
1466.0	22.37122151451499
1468.0	36.187873345140446
1470.0	58.548448394677266
1472.0	94.73099932562042
1474.0	60.167683096031546
1476.0	3.1356971887187086
1478.0	1.8655127415658186
1480.0	2.3559642916261656
1482.0	2.710581099228951
1484.0	3.294202649890016
1486.0	4.90306663131674
1488.0	7.734410887951678
1490.0	12.417196119457959
1492.0	20.043093986308335
1494.0	32.40628082555862
1496.0	52.42240817122566
1498.0	14.983365323501463
1500.0	2.142730392446938
1502.0	2.290825605965592
1504.0	3.2241082051420418
1506.0	3.81920080881483
1508.0	5.644897502450582
1510.0	8.886063968561814
1512.0	14.257014149085515
1514.0	23.008294288710946
1516.0	37.19824867180907
1518.0	60.17306410707195
1520.0	13.407654927838161
1522.0	2.006868649017369
1524.0	2.151828175217543
1526.0	3.0976100580955372
1528.0	3.567670989728029
1530.0	5.233360562602402
1532.0	8.219682601933858
1534.0	13.178773289141395
1536.0	21.263692392984417
1538.0	34.37544308019106
1540.0	55.60567932413688
1542.0	75.0980995360079
1544.0	10.949440023032983
1546.0	1.6747374011357539
1548.0	1.7982592777093522
1550.0	2.5895907432066214
1552.0	3.135077546396832
1554.0	4.623185855690628
1556.0	7.2727635663859544
1558.0	11.666171250532877
1560.0	18.82592773820834
1562.0	30.435880776701396
1564.0	44.30777254453079
1566.0	10.990563458053375
1568.0	2.0642123224482725
1570.0	2.2497232455059284
1572.0	3.2522860755595224
1574.0	5.086099508136534
1576.0	8.14388195284699
1578.0	13.134654738493202
1580.0	21.231164028401732
1582.0	34.3421770365077
1584.0	55.56152707606833
1586.0	18.584077006907368
1588.0	2.2996183844502878
1590.0	2.4377487857356424
1592.0	2.8851029227648346
1594.0	3.78765685596102
1596.0	5.760268360599449
1598.0	9.145593787249208
1600.0	14.711911358295414
1602.0	23.76159879659335
1604.0	38.42572006916177
1606.0	52.847736605722254
1608.0	6.715282264950108
1610.0	1.7530079547085091
1612.0	1.9685643569386266
1614.0	2.8682757754035877
1616.0	4.496006836368212
1618.0	7.204133194707278
1620.0	11.621542695102587
1622.0	18.786600663203302
1624.0	30.388640043388296
1626.0	49.165494337846845
1628.0	16.221751189852057
1630.0	2.5503847933874013
1632.0	2.502027121322005
1634.0	3.4584802874005716
1636.0	4.809540697272652
1638.0	7.436382784348649
1640.0	11.866037199599482
1642.0	19.11748321329968
1644.0	30.891802215279466
1646.0	49.96354116153444
1648.0	15.917292401203404
1650.0	2.487376945637639
1652.0	2.534671677925079
1654.0	3.360602347506595
1656.0	4.772976204473195
1658.0	7.425428808978501
1660.0	11.870757371258005
1662.0	19.136098576500554
1664.0	30.927374346189254
1666.0	50.02381828674947
1668.0	13.906430606840717
1670.0	2.2854386663223494
1672.0	2.4660974189885088
1674.0	3.4137084872075882
1676.0	4.634639082058142
1678.0	7.116329772555828
1680.0	11.331435811890564
1682.0	18.24436684418856
1684.0	29.475052986988832
1686.0	47.66919016200634
1688.0	15.780137877224643
1690.0	2.563468587908459
1692.0	2.5330023904292456
1694.0	3.5476698971201936
1696.0	5.033972277442334
1698.0	7.829326762911991
1700.0	12.515413193573615
1702.0	20.174791464425955
1704.0	32.6058313553348
1706.0	52.73852826602268
1708.0	21.607591485738254
1710.0	2.982446646304528
1712.0	2.1911351840184152
1714.0	2.88588148787218
1716.0	4.392868478649149
1718.0	6.976496090555522
1720.0	11.223578570511506
1722.0	18.12797352973102
1724.0	29.315622360826264
1726.0	47.425649617727515
1728.0	9.80634217536534
1730.0	1.9938119525043023
1732.0	2.1871295763935783
1734.0	3.1671560555406737
1736.0	4.955448578296325
1738.0	7.9358947569168
1740.0	12.799809330616746
1742.0	20.69021214811102
1744.0	33.46731771552785
1746.0	54.14618448941479
1748.0	12.750482574904524
1750.0	2.0782707932718383
1752.0	2.241254344085696
1754.0	3.2311571441762945
1756.0	4.083718207611619
1758.0	6.144410058453142
1760.0	9.724121823624703
1762.0	15.627110018507008
1764.0	25.232077369732213
1766.0	40.79984708337376
1768.0	28.03341549378221
1770.0	4.854788656439282
1772.0	2.0249091661277374
1774.0	2.410488498413719
1776.0	3.5675377078614554
1778.0	5.618170922263547
1780.0	9.015026222705234
1782.0	14.549200616051154
1784.0	23.522432586211323
1786.0	38.05076742187332
1788.0	61.56277195275666
1790.0	87.73031921740049
1792.0	6.080966113375566
1794.0	1.6283687912973106
1796.0	1.8334747562191496
1798.0	2.673328128958113
1800.0	4.191303234268501
1802.0	6.716322761661534
1804.0	10.834830870389819
1806.0	17.51496166324945
1808.0	28.3317281093891
1810.0	45.837662427063584
1812.0	17.215728667909396
1814.0	2.816906502723195
1816.0	2.409632174461175
1818.0	3.282249732223186
1820.0	5.044570377277743
1822.0	8.034853556349903
1824.0	12.937792492932703
1826.0	20.902479787408986
1828.0	33.80528844079851
1830.0	54.6902915999702
1832.0	16.89157529368887
1834.0	2.418998291764925
1836.0	2.4912179994227057
1838.0	3.1136098659910516
1840.0	4.28476332023062
1842.0	6.604848452624141
1844.0	10.52944879442087
1846.0	16.959277899297764
1848.0	27.40197399984112
1850.0	44.317991351647976
1852.0	15.193150161260915
1854.0	2.6453968923723274
1856.0	2.5780747797393895
1858.0	3.6226778252233425
1860.0	5.61829009413507
1862.0	8.973214194407037
1864.0	14.460922157963996
1866.0	23.369340006896607
1868.0	37.79793976617225
1870.0	45.75350689224035
1872.0	8.9218750594124
1874.0	1.8921830262131072
1876.0	2.0831925931555855
1878.0	3.019513228042797
1880.0	4.725769018677306
1882.0	7.568723620444178
1884.0	12.207920911360672
1886.0	19.733616657852554
1888.0	31.920063221303536
1890.0	48.26595808592998
1892.0	11.461677702086732
1894.0	2.0035297745714695
1896.0	2.171591982734705
1898.0	3.134836550403088
1900.0	4.578754910362643
1902.0	7.18237808982539
1904.0	11.511161448611553
1906.0	18.57080731639872
1908.0	30.020943653886402
1910.0	44.9736617058992
1912.0	11.355028200515726
1914.0	2.074556454163244
1916.0	2.2561212684756957
1918.0	3.2597008354308055
1920.0	5.081546638789442
1922.0	8.12872716859846
1924.0	13.106311897734667
1926.0	21.183404413189432
1928.0	34.263952081973606
1930.0	55.43448256535554
1932.0	17.70708341124561
1934.0	2.2454222701596596
1936.0	2.3835443146555666
1938.0	2.9443496579018658
1940.0	3.718545235604309
1942.0	5.593837658788811
1944.0	8.85225133652504
1946.0	14.225709961330539
1948.0	22.969196451421787
1950.0	37.14074085051132
1952.0	60.082887874350696
1954.0	12.135013475988305
1956.0	1.9273943428149312
1958.0	2.0748193649739397
1960.0	2.9898206720884475
1962.0	3.673969762400321
1964.0	5.484962628076482
1966.0	8.660207753028171
1968.0	13.907387824858036
1970.0	22.4503985699155
1972.0	36.299445393840635
1974.0	58.720713049081674
1976.0	25.981403999937207
1978.0	2.685907413602972
1980.0	2.179985362476643
1982.0	2.9341973863063178
1984.0	3.3830927528216415
1986.0	4.96403292785241
1988.0	7.797334715390413
1990.0	12.501941458700712
1992.0	20.17179975632925
1994.0	32.61034176307313
1996.0	52.75049381507536
1998.0	21.820802883722706
2000.0	2.621578172952785
2002.0	2.284472729576406
2004.0	3.1251480535851903
2006.0	3.787803350286306
2008.0	5.633572365685378
2010.0	8.884793270278546
2012.0	14.263110713106515
2014.0	23.022178976616637
2016.0	37.22271610965898
2018.0	60.21365270192517
2020.0	12.6240120775098
2022.0	1.9555306906628551
2024.0	2.1015410987985086
2026.0	3.026996479434808
2028.0	3.6190525207910205
2030.0	5.3625418847321
2032.0	8.447923529700255
2034.0	13.55716190616164
2036.0	21.880403426875052
2038.0	35.37552324617004
2040.0	57.22495156082689
2042.0	92.58499433558978
2044.0	7.4550737829727485
2046.0	1.6042019049601473
2048.0	1.768397094840041
2050.0	2.5640862652289904
2052.0	3.9182880570406726
2054.0	5.658231424658444
2056.0	8.845784896245524
2058.0	14.162507768629094
2060.0	22.84095038240536


==> TeX/Tikz/plot_data/logreg/gam/aGraal_11055_69_1_1.txt <==
4.0	2.6994773922553628
6.0	2.999419324728181
8.0	2.9471409499326993
10.0	2.369625733147492
12.0	2.387473743177567
14.0	2.6527486035306302
16.0	2.947498448367367
18.0	3.2749982759637413
20.0	3.638886973293046
22.0	4.043207748103384
24.0	4.492453053448205
26.0	4.9916145038313395
28.0	5.546238337590378
30.0	6.162487041767086
32.0	6.847207824185651
34.0	7.608008693539613
36.0	8.453342992821792
38.0	9.392603325357546
40.0	10.436225917063942
42.0	2.494485322797111
44.0	2.6110321557076355
46.0	2.9011468396751505
48.0	3.223496488527945
50.0	3.58166276503105
52.0	3.9796252944789448
54.0	4.421805882754383
56.0	4.913117647504871
58.0	5.459019608338745
60.0	6.065577342598606
62.0	6.7395303806651174
64.0	7.488367089627909
66.0	8.320407877364344
68.0	3.5164063145339584
70.0	1.5122614876383556
72.0	1.680290541820395
74.0	1.86698949091155
76.0	2.0744327676795002
78.0	2.304925297421667
80.0	2.561028108246297
82.0	2.84558678694033
84.0	3.161763096600367
86.0	3.5130701073337414
88.0	3.903411230370824
90.0	4.337123589300916
92.0	4.819026210334351
94.0	5.354473567038168
96.0	5.949415074486853
98.0	6.610461193874282
100.0	7.344956882082536
102.0	8.16106320231393
104.0	9.067848002571033
106.0	10.07538666952337
108.0	11.194874077248189
110.0	12.43874897472021
112.0	13.820832194133567
114.0	15.356480215703964
116.0	17.06275579522663
118.0	18.95861755025181
120.0	21.0651306113909
122.0	23.40570067932322
124.0	26.006334088136914
126.0	28.89592676459657
128.0	32.10658529399619
130.0	35.67398365999577
132.0	39.63775962221752
134.0	44.04195513579725
136.0	48.9355057064414
138.0	54.37278411826822
140.0	60.41420457585358
142.0	67.12689397317065
144.0	74.58543774796739
146.0	82.87270860885266
148.0	92.08078734316963
150.0	102.31198593685515
152.0	113.6799843742835
154.0	126.3110937492039
156.0	140.34565972133768
158.0	155.93962191259743
160.0	173.26624656955272
162.0	131.57709592958116
164.0	11.857781754459783
166.0	13.17531306051087
168.0	14.639236733900967
170.0	16.265818593223297
172.0	18.07313177024811
174.0	20.0812575224979
176.0	22.312508358331
178.0	24.791675953701112
180.0	27.54630661522346
182.0	30.607007350248292
184.0	34.007785944720325
186.0	37.78642882746703
188.0	41.98492091940781
190.0	46.64991213267535
192.0	51.83323570297261
194.0	57.59248411441401
196.0	63.99164901601557
198.0	71.1018322400173
200.0	30.240698100428833
202.0	8.996285520099303
204.0	9.995872800110337
206.0	10.34753774867728
208.0	11.497264165196977
210.0	12.774737961329976
212.0	12.408475099059801
214.0	5.824476285921426
216.0	4.537040051769156
218.0	2.5447749461210765
220.0	2.8275277179123073
222.0	3.141697464347008
224.0	3.490774960385565
226.0	3.87863884487285
228.0	4.309598716525389
230.0	4.788443018361543
232.0	5.320492242623938
234.0	5.911658047359931
236.0	6.568508941511035
238.0	7.298343268345595
240.0	8.109270298161773
242.0	9.010300331290859
244.0	10.011444812545399
246.0	11.123827569494889
248.0	12.359808410549878
250.0	13.733120456166532
252.0	15.259022729073925
254.0	16.954469698971028
256.0	18.838299665523365
258.0	8.0155070656467
260.0	1.9836211747227261
262.0	2.2040235274696958
264.0	2.448915030521884
266.0	2.721016700579871
268.0	3.02335188953319
270.0	3.3592798772591004
272.0	3.7325331969545563
274.0	4.147259107727285
276.0	4.608065675252539
278.0	5.120072972502822
280.0	5.68896996944758
282.0	6.321077743830645
284.0	7.023419715367384
286.0	7.803799683741538
288.0	8.670888537490598
290.0	9.634320597211776
292.0	10.70480066356864
294.0	11.894222959520713
296.0	13.215803288356348
298.0	14.684225875951498
300.0	16.315806528834997
302.0	18.128673920927774
304.0	20.142971023253082
306.0	3.600448623297087
308.0	3.931220429902028
310.0	4.368022699891142
312.0	4.853358555434602
314.0	5.392620617149558
316.0	5.991800685721731
318.0	6.657556317468591
320.0	7.397284797187323
322.0	8.219205330208137
324.0	9.132450366897931
326.0	10.147167074331035
328.0	7.857954908380208
330.0	1.2272480050150083
332.0	1.3636088944611204
334.0	1.5151209938456895
336.0	1.683467770939655
338.0	1.8705197454885056
340.0	2.0783552727650063
342.0	2.3092836364055627
344.0	2.565870707117292
346.0	2.850967452352547
348.0	3.167741613725052
350.0	3.519712904138947
352.0	3.9107921157099415
354.0	4.345324573011046
356.0	4.828138414456719
358.0	5.364598238285243
360.0	5.960664709205826
362.0	6.622960788006473
364.0	7.358845320007193
366.0	8.176494800007992
368.0	9.084994222231103
370.0	10.094438024701226
372.0	11.21604224966803
374.0	12.462269166297812
376.0	13.846965740330903
378.0	15.385517489256559
380.0	17.09501943250729
382.0	18.99446603611921
384.0	21.10496226235468
386.0	23.449958069282978
388.0	26.055508965869976
390.0	28.950565517633308
392.0	32.167295019592565
394.0	35.74143891065841
396.0	11.619106002026946
398.0	1.6353490066083207
400.0	1.817054451787023
402.0	2.0189493908744702
404.0	2.2432771009716337
406.0	2.492530112190704
408.0	2.769477902434116
410.0	3.07719766937124
412.0	3.4191085215236003
414.0	3.799009468359556
416.0	4.221121631510618
418.0	4.690135146122909
420.0	5.2112612734698995
422.0	5.7902903038554445
424.0	6.433655893172716
426.0	7.148506547969685
428.0	7.942785053299651
430.0	8.8253167258885
432.0	9.805907473209444
434.0	10.895452748010495
436.0	12.10605860890055
438.0	13.451176232111724
440.0	14.945751369013028
442.0	16.606390410014477
444.0	18.451544900016085
446.0	20.501716555573427
448.0	22.779685061748253
450.0	25.310761179720284
452.0	10.645055334118105
454.0	1.2165365289876868
456.0	1.3517072544307631
458.0	1.5018969493675147
460.0	1.6687743881861274
462.0	1.8541937646512527
464.0	2.0602152940569476
466.0	2.2891281045077196
468.0	2.5434756716752442
470.0	2.8260840796391604
472.0	3.1400934218212897
474.0	3.488992690912544
476.0	3.8766585454583824
478.0	4.3073983838426475
480.0	4.7859982042696085
482.0	5.317775782521787
484.0	5.908639758357541
486.0	6.565155287063935
488.0	7.294616985626595
490.0	8.105129984029551
492.0	9.005699982255058
494.0	10.00633331361673
496.0	11.118148126240813
498.0	12.353497918045349
500.0	13.726108797828166
502.0	15.251231997586851
504.0	16.945813330652058
506.0	18.828681478502286
508.0	20.920757198335874
510.0	23.24528577592875
512.0	25.8280953065875
514.0	28.697883673986112
516.0	31.886537415540126
518.0	35.42948601726681
520.0	15.753756705396997
522.0	0.8020600817425912
524.0	0.8911778686028792
526.0	0.9901976317809769
528.0	1.1002195908677521
530.0	1.2224662120752803
532.0	1.358295791194756
534.0	1.5092175457719512
536.0	1.676908384191057
538.0	1.8632315379900635
540.0	2.070257264433404
542.0	2.3002858493704488
544.0	2.5558731659671654
546.0	2.8398590732968505
548.0	3.155398970329834
550.0	3.505998855922038
552.0	3.89555428435782
554.0	4.328393649286467
556.0	4.809326276984964
558.0	5.343695863316627
560.0	5.9374398481295865
562.0	6.597155386810652
564.0	7.330172652011836
566.0	8.14463628001315
568.0	9.04959586668128
570.0	10.055106518534755
572.0	11.172340576149729
574.0	12.413711751277477
576.0	13.793013056974974
578.0	15.325570063305527
580.0	17.028411181450586
582.0	18.92045686827843
584.0	21.022729853642698
586.0	23.358588726269666
588.0	25.953987473632964
590.0	28.837763859592183
592.0	32.041959843991314
594.0	35.60217760443479
596.0	39.55797511603866
598.0	43.953305684487404
600.0	48.83700631609712
602.0	54.26334035121902
604.0	20.784551105516
606.0	0.8347689640199896
608.0	0.9275210711333218
610.0	1.0305789679259132
612.0	1.1450877421399035
614.0	1.2723197134887818
616.0	1.413688570543091
618.0	1.5707650783812124
620.0	1.7452945315346804
622.0	1.9392161461496449
624.0	2.154684606832939
626.0	2.3940940075921544
628.0	2.6601044528801716
630.0	2.955671614311302
632.0	3.2840795714570024
634.0	3.6489773016188916
636.0	4.05441922402099
638.0	4.5049102489122115
640.0	5.00545583212468
642.0	5.561617591249645
644.0	6.179575101388495
646.0	6.866194557098328
648.0	7.629105063442586
650.0	8.476783403825097
652.0	9.41864822647233
654.0	10.465164696080366
656.0	11.62796077342263
658.0	12.919956414914035
660.0	14.35550712768226
662.0	15.950563475202513
664.0	17.72284830578057
666.0	19.69205367308952
668.0	21.880059636766134
670.0	24.311177374184595
672.0	27.01241930464955
674.0	30.013799227388393
676.0	33.348665808209326
678.0	37.05407312023259
680.0	41.171192355813986
682.0	45.74576928423777
684.0	50.828632538041965
686.0	51.8510434823872
688.0	0.6722375762156503
690.0	0.7469306402396114
692.0	0.8299229335995683
694.0	0.9221365928884092
696.0	1.0245962143204548
698.0	1.1384402381338388
700.0	1.2649335979264875
702.0	1.405481775473875
704.0	1.5616464171931945
706.0	1.7351626857702163
708.0	1.9279585397446848
710.0	2.142176155271872
712.0	2.380195728079858
714.0	2.644661920088731
716.0	2.9385132445430346
718.0	3.2650147161589276
720.0	3.6277941290654754
722.0	4.030882365628306
724.0	4.478758184031451
726.0	4.9763979822571685
728.0	5.529331091396854
730.0	6.143701212663171
732.0	6.826334680736856
734.0	7.584816311929841
736.0	8.427573679922046
738.0	9.36397075546894
740.0	10.404411950521046
742.0	11.560457722801162
744.0	12.844953025334625
746.0	14.272170028149585
748.0	15.857966697943985
750.0	17.61996299771554
752.0	19.577736664128377
754.0	21.75304073792042
756.0	24.170045264356023
758.0	26.855605849284473
760.0	29.839562054760528
762.0	33.15506894973392
764.0	36.83896549970436
766.0	40.9321838885604
768.0	45.48020432062267
770.0	50.53356035624741
772.0	56.148400395830464
774.0	62.38711155092274
776.0	69.3190128343586
778.0	0.9039725527959463
780.0	1.0044139475510516
782.0	1.1160154972789462
784.0	1.2400172191988292
786.0	1.3777969102209213
788.0	1.5308854558010239
790.0	1.7009838397789154
792.0	1.889982044198795
794.0	2.099980049109772
796.0	2.3333111656775247
798.0	2.5925679618639164
800.0	2.880631068737685
802.0	3.2007011874863167
804.0	3.5563346527625743
806.0	3.9514829475139717
808.0	4.3905366083488575
810.0	4.878374009276508
812.0	5.420415565862787
814.0	6.022683962069764
816.0	6.691871068966405
818.0	7.435412298851562
820.0	8.26156922094618
822.0	9.179521356606868
824.0	10.199468174007631
826.0	11.332742415564034
828.0	12.591936017293373
830.0	13.991040019214859
832.0	15.545600021349843
834.0	17.272888912610938
836.0	19.19209879178993
838.0	21.324554213099923
840.0	23.69394912566658
842.0	26.326610139629537
844.0	29.25178904403282
846.0	32.501987826703136
848.0	36.11331980744793
850.0	40.12591089716437
852.0	44.58434544129374
854.0	49.538161601437494
856.0	4.600607866437793
858.0	4.82463022607432
860.0	2.9291312903523004
862.0	2.375267827643548
864.0	2.639186475159498
866.0	2.932429416843887
868.0	3.258254907604319
870.0	3.6202832306714656
872.0	4.022536922968295
874.0	4.469485469964773
876.0	4.966094966627526
878.0	5.517883296252807
880.0	6.130981440280896
882.0	6.8122016003121075
884.0	7.569112889235675
886.0	8.410125432484083
888.0	9.344583813871203
890.0	10.382870904301338
892.0	11.536523227001487
894.0	12.818359141112763
896.0	14.24262126790307
898.0	15.825134742114523
900.0	17.583483046793916
902.0	19.537203385326574
904.0	21.70800376147397
906.0	5.911239151497085
908.0	3.0441841352221766
910.0	2.163107692427954
912.0	2.403452991586616
914.0	2.670503323985129
916.0	2.9672259155390326
918.0	3.2969176839322585
920.0	3.6632418710358428
922.0	4.070268745595381
924.0	4.522520828439313
926.0	5.025023142710348
928.0	5.583359047455942
930.0	6.203732274951047
932.0	6.8930358610567195
934.0	7.658928734507467
936.0	8.509920816119408
938.0	9.45546757346601
940.0	10.5060750816289
942.0	11.673416757365445
944.0	12.970463063739384
946.0	14.411625626377093
948.0	16.012917362641215
950.0	7.567215567466909
952.0	1.4475428365533918
954.0	1.6083809295037688
956.0	1.7870899216708542
958.0	1.9856554685231715
960.0	2.206283853914635
962.0	2.4514265043495946
964.0	2.7238072270551053
966.0	3.0264524745056725
968.0	3.3627249716729697
970.0	3.7363610796366333
972.0	4.15151231070737
974.0	4.612791456341522
976.0	5.12532384037947
978.0	5.6948042670883
980.0	6.327560296764778
982.0	7.030622551960865
984.0	7.811802835512072
986.0	8.679780928346748
988.0	9.644201031496387
990.0	10.715778923884875
992.0	11.90642102653875
994.0	13.229356696154166
996.0	14.699285217949074
998.0	16.332539131054528
1000.0	18.147265701171698
1002.0	20.163628556857443
1004.0	22.404031729841606
1006.0	24.893368588712896
1008.0	27.65929843190322
1010.0	30.732553813225802
1012.0	34.147282014695335
1014.0	3.730872073052427
1016.0	4.145413414502697
1018.0	4.534731033194447
1020.0	5.038590036882719
1022.0	5.598433374314133
1024.0	6.2204815270157034
1026.0	6.91164614112856
1028.0	7.679606823476178
1030.0	8.532896470529087
1032.0	9.480996078365653
1034.0	10.534440087072948
1036.0	8.797222995152557
1038.0	1.6775743709841167
1040.0	1.8639715233156853
1042.0	2.0710794703507616
1044.0	2.3011994115008463
1046.0	2.5568882350009403
1048.0	2.8409869277788227
1050.0	3.15665214197647
1052.0	3.5073912688627447
1054.0	3.8971014098474943
1056.0	4.330112677608327
1058.0	4.811236308453697
1060.0	5.345818120504108
1062.0	5.939797911671232
1064.0	6.5997754574124805
1066.0	7.333083841569423
1068.0	8.147870935077137
1070.0	9.053189927863485
1072.0	10.059099919848318
1074.0	11.176777688720355
1076.0	12.41864187635595
1078.0	13.798490973728834
1080.0	15.331656637476483
1082.0	17.035174041640538
1084.0	18.927971157378376
1086.0	21.03107906375375
1088.0	23.36786562639306
1090.0	25.964295140436732
1092.0	28.849216822707483
1094.0	15.555356534273413
1096.0	0.6196215983640663
1098.0	0.6884684426267403
1100.0	0.7649649362519337
1102.0	0.8499610402799264
1104.0	0.9444011558665849
1106.0	1.0493346176295388
1108.0	1.1659273529217098
1110.0	1.2954748365796775
1112.0	1.4394164850885307
1114.0	1.5993516500983675
1116.0	1.7770573889981862
1118.0	1.9745082099979847
1120.0	2.193898011108872
1122.0	2.4376644567876355
1124.0	2.708516063097373
1126.0	3.0094622923304146
1128.0	3.3438469914782387
1130.0	3.715385546086932
1132.0	4.128206162318814
1134.0	4.586895735909794
1136.0	5.0965508176775485
1138.0	5.662834241863943
1140.0	6.292038046515493
1142.0	6.991153385017214
1144.0	7.767948205574683
1146.0	8.631053561749649
1148.0	9.590059513055166
1150.0	10.655621681172407
1152.0	11.83957964574712
1154.0	13.155088495274578
1156.0	14.616764994749532
1158.0	16.240849994166147
1160.0	18.045388882406833
1162.0	20.05043209156315
1164.0	22.278257879514612
1166.0	24.753619866127348
1168.0	27.504022073474832
1170.0	30.560024526083147
1172.0	33.955582806759054
1174.0	37.728425340843394
1176.0	41.9204726009371
1178.0	46.578302889930114
1180.0	51.753669877700126
1182.0	57.50407764188903
1184.0	63.89341960209893
1186.0	70.9926884467766
1188.0	6.7387423265751
1190.0	4.963598660581136
1192.0	1.7681756233714054
1194.0	1.9646395815237838
1196.0	2.1829328683597597
1198.0	2.4254809648441777
1200.0	2.6949788498268643
1202.0	2.9944209442520715
1204.0	3.327134382502302
1206.0	3.6968159805581133
1208.0	4.107573311731238
1210.0	4.563970346368042
1212.0	5.071078162631158
1214.0	5.634531291812398
1216.0	6.260590324235999
1218.0	6.956211471373332
1220.0	7.72912385708148
1222.0	8.5879153967572
1224.0	9.542128218619112
1226.0	10.60236468735457
1228.0	11.780405208171745
1230.0	13.089339120190829
1232.0	14.543710133545366
1234.0	16.159677926161518
1236.0	17.95519769573502
1238.0	19.9502196619278
1240.0	22.166910735475334
1242.0	24.629900817194816
1244.0	27.366556463549795
1246.0	7.564850425244241
1248.0	2.859341232886254
1250.0	2.2766677630110608
1252.0	2.5296308477900675
1254.0	2.810700941988964
1256.0	3.1230010466544047
1258.0	3.470001162949339
1260.0	3.8555568477214877
1262.0	4.283952053023875
1264.0	4.7599467255820835
1266.0	5.288829695091204
1268.0	5.876477438990227
1270.0	6.529419376655808
1272.0	7.254910418506453
1274.0	8.061011576118283
1276.0	8.956679529020315
1278.0	9.951866143355906
1280.0	11.05762904817323
1282.0	12.286254497970255
1284.0	13.651393886633617
1286.0	15.168215429592909
1288.0	16.853572699547676
1290.0	18.726191888386307
1292.0	20.806879875984787
1294.0	23.118755417760877
1296.0	5.678442993736773
1298.0	3.5571221331940945
1300.0	2.086624190116111
1302.0	2.3184713223512343
1304.0	2.576079247056927
1306.0	2.862310274507697
1308.0	3.180344749452997
1310.0	3.533716388281108
1312.0	3.9263515425345643
1314.0	4.362612825038405
1316.0	4.847347583376006
1318.0	5.385941759306673
1320.0	5.984379732562971
1322.0	6.649310813958857
1324.0	7.388123126620952
1326.0	8.209025696245503
1328.0	9.121139662495004
1330.0	10.134599624994449
1332.0	11.260666249993832
1334.0	12.511851388882036
1336.0	13.902057098757819
1338.0	15.446730109730911
1340.0	17.163033455256567
1342.0	19.0700371725073
1344.0	21.18893019167478
1346.0	23.543255768527533
1348.0	26.159173076141705
1350.0	2.8499224174671807
1352.0	3.1665804638524233
1354.0	3.518422737613804
1356.0	3.909358597348671
1358.0	4.343731774831857
1360.0	4.826368638702064
1362.0	5.362631820780072
1364.0	5.958479800866747
1366.0	6.620533112074163
1368.0	7.356147902304627
1370.0	8.173497669227363
1372.0	9.081664076919292
1374.0	10.090737863243659
1376.0	11.211930959159622
1378.0	12.457701065732914
1380.0	13.841890073036572
1382.0	15.379877858929525
1384.0	10.763239210293678
1386.0	0.7825487216885856
1388.0	0.869498579653984
1390.0	0.9661095329488711
1392.0	1.073455036609857
1394.0	1.1927278184553967
1396.0	1.3252531316171074
1398.0	1.472503479574564
1400.0	1.6361149773050712
1402.0	1.817905530338968
1404.0	2.0198950337099646
1406.0	2.244327815233294
1408.0	2.493697572481438
1410.0	2.770775080534931
1412.0	3.0786389783721457
1414.0	3.420709975969051
1416.0	3.8007888621878343
1418.0	4.22309873576426
1420.0	4.692331928626956
1422.0	5.21370214291884
1424.0	5.7930023810209335
1426.0	6.436669312245482
1428.0	7.15185479138387
1430.0	7.9465053237598555
1432.0	8.829450359733173
1434.0	9.810500399703525
1436.0	10.900555999670583
1438.0	12.11172888852287
1440.0	13.45747654280319
1442.0	14.952751714225768
1444.0	16.614168571361965
1446.0	18.460187301513294
1448.0	20.511319223903662
1450.0	22.79035469322629
1452.0	25.32261632580699
1454.0	28.13624036200777
1456.0	31.262489291119746
1458.0	34.73609921235528
1460.0	38.595665791505866
1462.0	42.88407310167319
1464.0	47.64897011297021
1466.0	52.94330012552246
1468.0	58.8258890283583
1470.0	65.36209892039811
1472.0	16.135826175483665
1474.0	2.006844945476987
1476.0	1.856136580939094
1478.0	2.0623739788212156
1480.0	2.2915266431346843
1482.0	2.546140714594094
1484.0	2.829045238437882
1486.0	3.1433835982643137
1488.0	3.4926484425159043
1490.0	3.8807204916843383
1492.0	4.311911657427043
1494.0	4.791012952696715
1496.0	5.323347725218572
1498.0	5.914830805798414
1500.0	6.572034228664905
1502.0	7.3022602540721175
1504.0	8.113622504524576
1506.0	9.015136116138418
1508.0	10.016817906820465
1510.0	11.129797674244962
1512.0	12.36644186027218
1514.0	13.740490955857979
1516.0	15.267212173175533
1518.0	16.963569081306147
1520.0	18.848410090340163
1522.0	20.942677878155738
1524.0	23.26964208683971
1526.0	25.855157874266347
1528.0	28.727953193629276
1530.0	2.241047707301956
1532.0	2.490053008113285
1534.0	2.7667255645703164
1536.0	3.0741395161892404
1538.0	3.4157105735436004
1540.0	3.795233970604001
1542.0	4.216926634004445
1544.0	4.6854740377827175
1546.0	5.20608226420302
1548.0	5.784535849114467
1550.0	6.42726205457163
1552.0	7.141402282857366
1554.0	7.934891425397074
1556.0	8.816546028218973
1558.0	9.796162253576636
1560.0	10.884624726196263
1562.0	12.094027473551403
1564.0	13.437808303946005
1566.0	14.93089811549556
1568.0	16.589886794995067
1570.0	18.43320754999452
1572.0	20.481341722216136
1574.0	8.597517656941855
1576.0	1.6152969987930739
1578.0	1.7947744431034154
1580.0	1.9941938256704617
1582.0	2.215770917411624
1584.0	2.461967686012916
1586.0	2.735519651125462
1588.0	3.039466279028291
1590.0	3.3771847544758793
1592.0	3.752427504973199
1594.0	4.169363894414666
1596.0	4.632626549349629
1598.0	5.147362832610699
1600.0	5.71929203623411
1602.0	6.354768929149012
1604.0	7.0608543657211245
1606.0	7.845393739690139
1608.0	8.717104155211265
1610.0	9.685671283568073
1612.0	10.761856981742303
1614.0	11.95761886860256
1616.0	13.28624318733618
1618.0	14.762492430373532
1620.0	16.402769367081703
1622.0	18.22529929675745
1624.0	20.25033255195272
1626.0	22.50036950216969
1628.0	25.000410557966323
1630.0	27.778233953295913
1632.0	30.864704392551015
1634.0	8.305923121104408
1636.0	2.750900519218477
1638.0	2.3124128479863337
1640.0	2.5693476088737044
1642.0	2.8548306765263383
1644.0	3.172034085029265
1646.0	3.5244823166991837
1648.0	3.916091462999093
1650.0	4.351212736665659
1652.0	4.834680818517399
1654.0	5.371867576130444
1656.0	5.968741751256049
1658.0	6.631935279173388
1660.0	7.36881697685932
1662.0	8.187574418732579
1664.0	9.097304909702865
1666.0	10.108116566336518
1668.0	11.231240629262798
1670.0	12.479156254736443
1672.0	13.865729171929383
1674.0	15.406365746588204
1676.0	17.11818416287578
1678.0	19.020204625417534
1680.0	21.133560694908372
1682.0	23.481734105453747
1684.0	3.6207650651537273
1686.0	4.023072294615253
1688.0	4.470080327350281
1690.0	4.966755919278091
1692.0	5.518617688086768
1694.0	6.13179743120752
1696.0	6.8131082568972445
1698.0	7.570120285441383
1700.0	8.411244761601537
1702.0	9.345827512890597
1704.0	10.384252792100664
1706.0	11.538058657889627
1708.0	11.843896810756798
1710.0	3.5178243922140755
1712.0	3.9086937691267507
1714.0	4.342993076807501
1716.0	4.8255478631194455
1718.0	5.3617198479104955
1720.0	5.957466497678329
1722.0	6.619407219642588
1724.0	7.354896910713987
1726.0	8.172107678571097
1728.0	9.080119642856774
1730.0	10.089021825396415
1732.0	11.210024250440462
1734.0	12.455582500489403
1736.0	13.839536111654892
1738.0	7.175505184442209
1740.0	1.3168843133134005
1742.0	1.463204792570445
1744.0	1.62578310285605
1746.0	1.8064256698400558
1748.0	2.0071396331556177
1750.0	2.2301551479506863
1752.0	2.4779501643896515
1754.0	2.7532779604329463
1756.0	3.059197733814385
1758.0	3.3991085931270946
1760.0	3.776787325696772
1762.0	4.1964303618853025
1764.0	4.662700402094781
1766.0	5.180778224549757
1768.0	5.75642024949973
1770.0	6.396022499444144
1772.0	7.106691666049049
1774.0	7.896324073387833
1776.0	8.77369341487537
1778.0	9.748548238750411
1780.0	10.831720265278236
1782.0	12.03524473919804
1784.0	13.372494154664489
1786.0	14.8583268385161
1788.0	16.509252042795666
1790.0	18.343613380884072
1792.0	20.38179264542675
1794.0	22.646436272696388
1796.0	25.162706969662654
1798.0	27.958563299625173
1800.0	31.06507033291686
1802.0	34.516744814352066
1804.0	38.35193868261341
1806.0	16.157685496355153
1808.0	0.9669303460769095
1810.0	1.0743670511965662
1812.0	1.1937411679961847
1814.0	1.3263790755513163
1816.0	1.4737545283903515
1818.0	1.637505031544835
1820.0	1.8194500350498166
1822.0	2.0216111500553517
1824.0	2.2462346111726132
1826.0	2.495816234636237
1828.0	2.7731291495958192
1830.0	3.0812546106620213
1832.0	3.4236162340689127
1834.0	3.8040180378543478
1836.0	4.226686708727053
1838.0	4.696318565252281
1840.0	5.218131739169202
1842.0	5.7979241546324465
1844.0	6.442137949591608
1846.0	7.157931055101787
1848.0	7.953256727890874
1850.0	8.83695191987875
1852.0	9.818835466531945
1854.0	10.909817185035495
1856.0	12.122019094483884
1858.0	13.468910104982093
1860.0	14.965455672202326
1862.0	16.62828408022481
1864.0	18.475871200249788
1866.0	20.52874577805532
1868.0	22.80971753117258
1870.0	25.344130590191757
1872.0	28.160145100213064
1874.0	31.28905011134785
1876.0	34.76561123483095
1878.0	38.628456927589944
1880.0	42.920507697322165
1882.0	47.68945299702463
1884.0	52.98828110780515
1886.0	1.7172788790960136
1888.0	1.9080876434400151
1890.0	2.120097381600017
1892.0	2.3556637573333523
1894.0	2.617404174814836
1896.0	2.9082268609053736
1898.0	3.2313631787837487
1900.0	3.590403531981943
1902.0	3.9893372577577146
1904.0	4.432596953064127
1906.0	4.925107725626808
1908.0	5.472341917363121
1910.0	6.0803799081812455
1912.0	6.75597767575694
1914.0	7.506641861952156
1916.0	8.34071317994684
1918.0	9.267459088829824
1920.0	10.297176765366471
1922.0	11.441307517073858
1924.0	12.712563907859842
1926.0	14.125071008733158
1928.0	15.694523343036844
1930.0	17.438359270040937
1932.0	19.37595474448993
1934.0	21.528838604988813
1936.0	23.920931783320906
1938.0	26.578813092578788
1940.0	10.905737791300933
1942.0	1.390088404772487
1944.0	1.5445426719694302
1946.0	1.716158524410478
1948.0	1.9068428049005313
1950.0	2.1187142276672573
1952.0	2.354126919630286
1954.0	2.6156965773669847
1956.0	2.9063295304077608
1958.0	3.229255033786401
1960.0	3.588061148651557
1962.0	3.9867346096128413
1964.0	4.429705121792046
1966.0	4.92189457976894
1968.0	5.468771755298823
1970.0	6.076413061443136
1972.0	6.751570068270152
1974.0	7.50174452030017
1976.0	8.335271689222411
1978.0	9.261412988024901
1980.0	10.290458875583223
1982.0	11.43384319509247
1984.0	12.70427021676941
1986.0	14.115855796410457
1988.0	15.684284218233842
1990.0	17.42698246470427
1992.0	19.363313849671414
1994.0	21.514793166301573
1996.0	23.905325740335083
1998.0	26.56147304481676
2000.0	29.51274782757418
2002.0	32.79194203063798
2004.0	36.435491145153314
2006.0	4.432082137990507
2008.0	4.87874032483476
2010.0	3.7071265756914036
2012.0	2.589405111048492
2014.0	2.87711679005388
2016.0	3.1967964333932004
2018.0	3.551996037103556
2020.0	3.946662263448396
2022.0	4.38518029272044
2024.0	4.872422547467155
2026.0	5.413802830519062
2028.0	6.015336478354514
2030.0	6.683707198171683
2032.0	7.42634133130187
2034.0	8.25149036811319
2036.0	9.168322631236878
2038.0	10.187025145818753
2040.0	11.318916828687504
2042.0	12.576574254097228
2044.0	13.973971393441365
2046.0	15.526634881601519
2048.0	17.2518165351128
2050.0	19.16868503901422
2052.0	21.298538932238024
2054.0	5.776578170952022
2056.0	3.2627469606194848
2058.0	2.1898661135923367
2060.0	2.433184570658152
2062.0	2.7035384118423913
2064.0	3.003931568713768
2066.0	3.337701743015298
2068.0	3.7085574922392204
2070.0	4.120619435821356
2072.0	4.578466039801508
2074.0	5.087184488668342
2076.0	5.652427209631491
2078.0	6.280474677368324
2080.0	6.978305197075916
2082.0	7.753672441195463
2084.0	8.615191601328293
2086.0	9.572435112586993
2088.0	10.636039013985547
2090.0	11.817821126650609
2092.0	13.130912362945121
2094.0	14.58990262549458
2096.0	16.2110029172162
2098.0	18.012225463573554
2100.0	20.01358384841506
2102.0	22.237315387127847
2104.0	24.70812820791983
2106.0	7.292640382592705
2108.0	2.7092255872677407
2110.0	2.5838376055418752
2112.0	2.870930672824306
2114.0	3.1899229698047846
2116.0	3.5443588553386496
2118.0	3.938176505931833
2120.0	4.375751673257593
2122.0	4.861946303619548
2124.0	5.402162559577276
2126.0	6.002402843974751
2128.0	6.66933649330528
2130.0	7.410373881450311
2132.0	8.233748757167012
2134.0	9.14860973018557
2136.0	10.16512192242841
2138.0	11.294579913809345
2140.0	12.54953323756594
2142.0	13.943925819517712
2144.0	15.493250910575236
2146.0	17.214723233972485
2148.0	19.127470259969428
2150.0	21.252744733299366
2152.0	5.154882894536652
2154.0	3.665368397346709
2156.0	2.350939464556396
2158.0	2.6121549606182177
2160.0	2.9023944006869087
2162.0	3.2248826674298985
2164.0	3.5832029638109986
2166.0	3.9813366264566654
2168.0	4.423707362729629
2170.0	4.915230403032921
2172.0	5.461367114481024
2174.0	6.068185682756694
2176.0	6.742428536396327
2178.0	7.491587262662586
2180.0	8.323985847402874
2182.0	9.24887316378097
2184.0	10.276525737534412
2186.0	11.418361930593791
2188.0	12.68706881177088
2190.0	14.096743124189867
2192.0	15.66304791576652
2194.0	17.40338657307391
2196.0	19.337096192304344
2198.0	21.485662435893715
2200.0	23.87295826210413
2202.0	3.1379674183564714
2204.0	3.4866304648405237
2206.0	3.8740338498228044
2208.0	4.304482055358672
2210.0	4.782757839287413
2212.0	5.3141753769860145
2214.0	5.904639307762238
2216.0	6.560710341958043
2218.0	7.289678157731159
2220.0	8.099642397479066
2222.0	8.999602663865629
2224.0	9.999558515406255
2226.0	11.110620572673618
2228.0	12.345133969637354
2230.0	13.716815521819283
2232.0	14.672962944201577
2234.0	3.500438027861548
2236.0	3.8893755865128314
2238.0	4.321528429458702
2240.0	4.801698254954114
2242.0	5.335220283282349
2244.0	5.9280225369803885
2246.0	6.586691707755987
2248.0	7.318546341951097
2250.0	8.131718157723443
2252.0	9.035242397470492
2254.0	10.039158219411659
2256.0	11.154620243790733
2258.0	12.394022493100815
2260.0	13.77113610344535
2262.0	5.901187851991856
2264.0	2.0219153727194485
2266.0	2.246572636354943
2268.0	2.496191818172159
2270.0	2.773546464635732
2272.0	3.0817182940397028
2274.0	3.424131437821892
2276.0	3.804590486468769
2278.0	4.227322762743077
2280.0	4.697025291936752
2282.0	5.218916991040836
2284.0	5.798796656712041
2286.0	6.443107396346712
2288.0	7.159008218163014
2290.0	7.954453575736682
2292.0	8.838281750818537
2294.0	9.820313056465041
2296.0	10.911458951627823
2298.0	12.12384327958647
2300.0	13.470936977318301
2302.0	14.96770775257589
2304.0	16.63078639175099
2306.0	18.47865154638999
2308.0	20.531835051544434
2310.0	22.813150057271596
2312.0	25.347944508079554
2314.0	9.61399967903372
2316.0	1.7061002131312286
2318.0	1.895666903479143
2320.0	2.10629655942127
2322.0	2.340329510468078
2324.0	2.600366122742309
2326.0	2.889295691935899
2328.0	3.2103285465954436
2330.0	3.567031718439382
2332.0	3.9633685760437576
2334.0	4.403742862270842
2336.0	4.89304762474538
2338.0	5.436719583050422
2340.0	6.040799536722692
2342.0	6.711999485247436
2344.0	7.457777205830484
2346.0	8.286419117589427
2348.0	9.20713235287714
2350.0	10.23014705875238
2352.0	11.366830065280423
2354.0	12.629811183644915
2356.0	14.033123537383238
2358.0	15.592359485981376
2360.0	17.32484387331264
2362.0	19.249826525902936
2364.0	21.38869613989215
2366.0	23.765217933213503
2368.0	26.40579770357056
2370.0	29.339775226189513
2372.0	6.083329842698594
2374.0	3.7420449976812318
2376.0	1.9860072943565406
2378.0	2.2066747715072674
2380.0	2.4518608572302973
2382.0	2.724289841366997
2384.0	3.026988712629997
2386.0	3.363320791811108
2388.0	3.7370231020123423
2390.0	4.152247891124825
2392.0	4.613608767916472
2394.0	5.126231964351636
2396.0	5.69581329372404
2398.0	6.328681437471156
2400.0	7.03186826385684
2402.0	7.813186959840934
2404.0	8.681318844267704
2406.0	9.645909826964116
2408.0	10.717677585515686
2410.0	11.908530650572985
2412.0	13.231700722858873
2414.0	14.701889692065416
2416.0	16.335432991183797
2418.0	18.150481101315332
2420.0	20.167201223683705
2422.0	22.408001359648562
2424.0	24.897779288498402
2426.0	27.66419920944267
2428.0	2.639504252707344
2430.0	2.93278250300816
2432.0	3.2586472255646224
2434.0	3.6207191395162472
2436.0	4.023021266129164
2438.0	4.470023629032404
2440.0	4.966692921147116
2442.0	5.518547690163462
2444.0	6.1317196557371805
2446.0	6.813021839707979
2448.0	7.570024266342199
2450.0	8.411138073713555
2452.0	9.34570897079284
2454.0	10.384121078658712
2456.0	11.537912309620792
2458.0	12.819902566245325
2460.0	14.244336184717028
2462.0	15.827040205241143
2464.0	17.585600228045717
2466.0	6.6214672923894335
2468.0	2.2178350021432216
2470.0	2.4642611134924683
2472.0	2.7380679038805207
2474.0	3.0422976709783565
2476.0	3.3803307455315075
2478.0	3.755923050590564
2480.0	4.173247833989516
2482.0	4.636942037766128
2484.0	5.152157819740143
2486.0	5.72461979971127
2488.0	6.360688666345856
2490.0	7.067431851495396
2492.0	7.852702057217107
2494.0	8.725224508019009
2496.0	9.6946938977989
2498.0	10.771882108665444
2500.0	11.968757898517161
2502.0	13.29861988724129
2504.0	14.77624431915699
2506.0	16.418049243507767
2508.0	18.24227693723085
2510.0	20.26919659692317
2512.0	22.521329552136855
2514.0	10.4222782733584
2516.0	1.1647740699622706
2518.0	1.2941934110691897
2520.0	1.4379926789657664
2522.0	1.5977696432952961
2524.0	1.7752996036614401
2526.0	1.972555115179378
2528.0	2.1917279057548646
2530.0	2.4352532286165163
2532.0	2.705836920685018
2534.0	3.006485467427798
2536.0	3.340539408253109
2538.0	3.7117104536145655
2540.0	4.124122726238406
2542.0	4.582358584709341
2544.0	5.091509538565934
2546.0	5.657232820628816
2548.0	6.285814245143129
2550.0	6.984238050159033
2552.0	7.760264500176704
2554.0	8.62251611130745
2556.0	9.580573457008278
2558.0	10.645081618898086
2560.0	11.827868465442318
2562.0	13.142076072713687
2564.0	14.602306747459652
2566.0	16.22478527495517
2568.0	18.027539194394635
2570.0	20.030599104882928
2572.0	22.2562212276477
2574.0	24.729134697386336
2576.0	27.476816330429262
2578.0	30.529795922699183
2580.0	33.92199546966576
2582.0	37.6911060774064
2584.0	41.87900675267378
2586.0	28.97820291136958
2588.0	0.2885182173827567
2590.0	0.3205757970919519
2592.0	0.3561953301021688
2594.0	0.3957725890024098
2596.0	0.43974732111378867
2598.0	0.4886081345708763
2600.0	0.5428979273009737
2602.0	0.6032199192233042
2604.0	0.6702443546925603
2606.0	0.7447159496584004
2608.0	0.8274621662871116
2610.0	0.9194024069856795
2612.0	1.0215582299840884
2614.0	1.1350646999823204
2616.0	1.261182999980356
2618.0	1.401314444422618
2620.0	1.5570160493584646
2622.0	1.7300178326205162
2624.0	1.922242036245018
2626.0	2.1358244847166867
2628.0	2.3731383163518744
2630.0	2.6368203515020827
2632.0	2.92980039055787
2634.0	3.255333767286522
2636.0	3.617037519207247
2638.0	4.018930576896941
2640.0	4.465478418774379
2642.0	4.961642687527088
2644.0	5.512936319474543
2646.0	6.125484799416159
2648.0	6.8060942215735105
2650.0	7.562326912859456
2652.0	8.40258545873273
2654.0	9.33620606525859
2656.0	10.373562294731768
2658.0	11.526180327479743
2660.0	12.806867030533049
2662.0	14.229852256147833
2664.0	15.81094695127537
2666.0	17.567718834750412
2668.0	19.519687594167124
2670.0	21.688541771296805
2672.0	24.09837974588534
2674.0	26.775977495428155
2676.0	29.751086106031284
2678.0	33.05676234003476
2680.0	36.729735933371956
2682.0	40.81081770374662
2684.0	45.34535300416292
2686.0	50.38372556018102
2688.0	55.98191728909003
2690.0	62.20213032121114
2692.0	12.41344292236729
2694.0	2.6442547227132285
2696.0	1.6659808322199223
2698.0	1.8510898135776916
2700.0	2.0567664595307686
2702.0	2.285296066145299
2704.0	2.5392178512725545
2706.0	2.8213531680806163
2708.0	3.134836853422907
2710.0	3.4831520593587855
2712.0	3.8701689548430953
2714.0	4.300187727603439
2716.0	4.777986364003821
2718.0	5.308873737782024
2720.0	5.898748597535582
2722.0	6.554165108372869
2724.0	7.282405675969855
2726.0	8.091561862188728
2728.0	8.99062429132081
2730.0	9.989582545912011
2732.0	11.099536162124457
2734.0	12.332817957916063
2736.0	13.703131064351181
2738.0	15.225701182612424
2740.0	16.91744575845825
2742.0	18.7971619538425
2744.0	20.885735504269448
2746.0	23.20637278252161
2748.0	25.78485864724623
2750.0	28.6498429413847
2752.0	31.83315882376078
2754.0	2.638408465778369
2756.0	2.9315649619759654
2758.0	3.2572944021955172
2760.0	3.619216002439464
2762.0	4.021351113821627
2764.0	4.468167904246252
2766.0	4.964631004718059
2768.0	5.5162566719089545
2770.0	6.129174079898839
2772.0	6.810193422109821
2774.0	7.566881580122024
2776.0	8.407646200135583
2778.0	9.34182911126176
2780.0	10.379810123624178
2782.0	11.533122359582421
2784.0	12.814580399536025
2786.0	14.23842266615114
2788.0	15.820469629056822
2790.0	17.578299587840913
2792.0	5.856648952755609
2794.0	2.720507173067876
2796.0	2.773890140536419
2798.0	3.082100156151577
2800.0	3.424555729057308
2802.0	3.805061921174787
2804.0	4.227846579083097
2806.0	4.69760731009233
2808.0	5.219563677880367
2810.0	5.799515197644852
2812.0	6.443905775160947
2814.0	7.159895305734386
2816.0	7.955439228593763
2818.0	8.839376920659737
2820.0	9.821529911844152
2822.0	10.91281101316017
2824.0	12.125345570177966
2826.0	13.47260618908663
2828.0	14.969562432318478
2830.0	16.63284714702053
2832.0	18.480941274467256
2834.0	20.53437919385251
2836.0	5.072629454514123
2838.0	3.6420718727296864
2840.0	2.4005399576888724
2842.0	2.6672666196543027
2844.0	2.96362957739367
2846.0	3.2929217526596335
2848.0	3.658801947399593
2850.0	4.0653354971106594
2852.0	4.517039441234067
2854.0	5.018932712482297
2856.0	5.576591902758108
2858.0	6.196213225286787
2860.0	6.884681361429763
2862.0	7.649645957144181
2864.0	8.499606619049091
2866.0	9.444007354498991
2868.0	10.49334150499888
2870.0	11.659268338887644
2872.0	12.95474259876405
2874.0	14.394158443071166
2876.0	15.993509381190187
2878.0	17.77056597910021
2880.0	19.745073310111344
2882.0	21.938970344568162
2884.0	13.881222948546352
2886.0	0.5651253947583768
2888.0	0.6279171052870853
2890.0	0.697685672541206
2892.0	0.7752063028235622
2894.0	0.8613403364706247
2896.0	0.9570448183006941
2898.0	1.0633831314452158
2900.0	1.1815368127169066
2902.0	1.312818680796563
2904.0	1.4586874231072922
2906.0	1.620763803452547
2908.0	1.80084867050283
2910.0	2.0009429672253667
2912.0	2.223269963583741
2914.0	2.47029995953749
2916.0	2.7447777328194336
2918.0	3.0497530364660377
2920.0	3.388614484962264
2922.0	3.765127205513627
2924.0	4.1834746727929195
2926.0	4.648305191992133
2928.0	5.164783546657926
2930.0	5.738648385175473
2932.0	6.376275983528304
2934.0	7.084751092809227
2936.0	7.871945658676919
2938.0	8.7466062874188
2940.0	9.718451430465333
2942.0	10.798279367183703
2944.0	11.99808818575967
2946.0	13.331209095288523
2948.0	14.812454550320583
2950.0	16.458282833689537
2952.0	18.28698092632171
2954.0	20.318867695913013
2956.0	22.576519662125573
2958.0	25.085021846806193
2960.0	27.872246496451325
2962.0	30.969162773834807
2964.0	34.41018085981646
2966.0	38.23353428868495
2968.0	42.4817047652055
2970.0	47.20189418356167
2972.0	52.446549092846304
2974.0	58.2739434364959
2976.0	20.211408940018654
2978.0	1.0999676308317456
2980.0	1.2221862564797175
2982.0	1.3579847294219083
2984.0	1.5088719215798982
2986.0	1.676524357310998
2988.0	1.8628048414566645
2990.0	2.0697831571740717
2992.0	2.2997590635267464
2994.0	2.5552878483630517
2996.0	2.839208720403391
2998.0	3.1546763560037676
3000.0	3.5051959511152977
3002.0	3.8946621679058864
3004.0	4.327402408784319
3006.0	4.808224898649243
3008.0	5.34247210961027
3010.0	5.936080121789189
3012.0	6.595644579765766
3014.0	7.328493977517518
3016.0	8.142771086130576
3018.0	9.047523429033975
3020.0	10.05280381003775
3022.0	11.169782011153055
3024.0	12.410868901281173
3026.0	13.789854334756859
3028.0	15.322060371952066
3030.0	17.024511524391187
3032.0	18.91612391599021
3034.0	21.017915462211345
3036.0	23.353239402457053
3038.0	25.948043780507838
3040.0	28.83115975611982
3042.0	32.03462195124425
3044.0	35.594024390271386
3046.0	39.548915989190434
3048.0	43.94323998798937
3050.0	7.6731297937278
3052.0	3.652084853457676
3054.0	1.7065449669364008
3056.0	1.8961610743737787
3058.0	2.1068456381930876
3060.0	2.3409395979923198
3062.0	2.6010439977692443
3064.0	2.8900488864102716
3066.0	3.2111654293447462
3068.0	3.5679615881608293
3070.0	3.964401764623144
3072.0	4.404890849581271
3074.0	4.894323166201413
3076.0	5.438136851334903
3078.0	6.042374279261003
3080.0	6.713749199178893
3082.0	7.459721332420992
3084.0	8.288579258245548
3086.0	9.20953250916172
3088.0	10.232813899068578
3090.0	11.36979322118731
3092.0	12.633103579097012
3094.0	14.036781754552237
3096.0	15.596424171724708
3098.0	17.329360190805232
3100.0	19.25484465645026
3102.0	21.394271840500288
3104.0	23.771413156111432
3106.0	26.412681284568258
3108.0	29.347423649520287
3110.0	16.66987994484953
3112.0	0.5231523314159848
3114.0	0.5812803682399832
3116.0	0.6458670758222036
3118.0	0.7176300842468929
3120.0	0.7973667602743255
3122.0	0.8859630669714729
3124.0	0.984403407746081
3126.0	1.0937815641623123
3128.0	1.215312849069236
3130.0	1.350347610076929
3132.0	1.50038623341881
3134.0	1.667095814909789
3136.0	1.852328683233099
3138.0	2.05814298137011
3140.0	2.2868255348556783
3142.0	2.5409172609507538
3144.0	2.8232414010563933
3146.0	3.1369348900626592
3148.0	3.485483211180733
3150.0	3.8727591235341476
3152.0	4.30306569281572
3154.0	4.781184103128577
3156.0	5.312426781253975
3158.0	5.902696423615528
3160.0	6.558551581795031
3162.0	7.287279535327813
3164.0	8.096977261475349
3166.0	8.996641401639277
3168.0	9.996268224043641
3170.0	11.106964693381824
3172.0	12.341071881535361
3174.0	13.712302090594847
3176.0	15.235891211772053
3178.0	16.92876801308006
3180.0	18.80974223675562
3182.0	20.899713596395134
3184.0	23.221903995994595
3186.0	25.802115551105107
3188.0	28.669017279005676
3190.0	31.854463643339642
3192.0	35.3938484925996
3194.0	39.32649832511067
3196.0	43.696109250122966
3198.0	48.55123250013663
3200.0	53.9458138890407
3202.0	59.939793210045224
3204.0	15.47954205636515
3206.0	1.8596976428150267
3208.0	2.0611031888574423
3210.0	2.290114654286047
3212.0	2.544571838095608
3214.0	2.8273020423284536
3216.0	3.141446713698282
3218.0	3.4904963485536467
3220.0	3.8783292761707187
3222.0	4.309254751300799
3224.0	4.7880608347786655
3226.0	5.320067594198518
3228.0	5.911186215776131
3230.0	6.567984684195701
3232.0	7.297760760217446
3234.0	8.108623066908274
3236.0	9.009581185453639
3238.0	10.010645761615155
3240.0	11.12293973512795
3242.0	12.358821927919946
3244.0	13.732024364355496
3246.0	15.257804849283884
3248.0	16.953116499204317
3250.0	18.83679611022702
3252.0	20.9297734558078
3254.0	23.255303839786446
3256.0	25.839226488651608
3258.0	4.007476122422833
3260.0	4.452751247136481
3262.0	4.720258717964215
3264.0	5.244731908849127
3266.0	5.827479898721253
3268.0	6.474977665245837
3270.0	7.19441962805093
3272.0	7.993799586723256
3274.0	8.881999540803617
3276.0	9.868888378670686
3278.0	10.965431531856318
3280.0	7.986196601823504
3282.0	1.1724737890511525
3284.0	1.3027486545012805
3286.0	1.4474985050014229
3288.0	1.6083316722238032
3290.0	1.7870351913597815
3292.0	1.985594657066424
3294.0	2.20621628562936
3296.0	2.451351428477067
3298.0	2.7237238094189635
3300.0	3.026359788243293
3302.0	3.3626219869369924
3304.0	3.736246652152214
3306.0	4.151385169058016
3308.0	4.61265018784224
3310.0	5.125166875380267
3312.0	5.69462986153363
3314.0	6.327366512815145
3316.0	7.030407236461272
3318.0	7.811563596068081
3320.0	8.679515106742313
3322.0	9.643905674158127
3324.0	10.715450749064585
3326.0	11.90605638784954
3328.0	13.228951542055045
3330.0	14.698835046727828
3332.0	16.332038940808697
3334.0	18.146709934231886
3336.0	20.163011038035428
3338.0	22.403345597817143
3340.0	24.89260621979683
3342.0	27.65845135532981
3344.0	30.73161261703312
3346.0	34.14623624114792
3348.0	37.94026249016436
3350.0	42.15584721129373
3352.0	46.839830234770815
3354.0	1.586246512246661
3356.0	1.7624961247185122
3358.0	1.9583290274650138
3360.0	2.1759211416277933
3362.0	2.417690157364215
3364.0	2.68632239707135
3366.0	2.9848026634126112
3368.0	3.3164474037917904
3370.0	3.684941559768656
3372.0	4.094379510854062
3374.0	4.549310567615625
3376.0	5.054789519572917
3378.0	5.616432799525463
3380.0	6.240480888361626
3382.0	6.93386765373514
3384.0	7.704297393039044
3386.0	8.56033043671005
3388.0	9.511478263011167
3390.0	10.568309181123519
3392.0	11.742565756803911
3394.0	13.047295285337679
3396.0	14.496994761486311
3398.0	16.107771957207014
3400.0	17.89752439689668
3402.0	19.886138218774093
3404.0	22.095709131971216
3406.0	24.550787924412464
3408.0	27.278653249347183
3410.0	30.30961472149687
3412.0	3.849641013755468
3414.0	4.277378904172743
3416.0	4.628625438867782
3418.0	5.142917154297535
3420.0	5.714352393663929
3422.0	6.349280437404365
3424.0	7.054756041560406
3426.0	7.838617823956007
3428.0	8.709575359951119
3430.0	9.677305955501243
3432.0	10.75256217277916
3434.0	10.217763577353505
3436.0	2.8506019292197267
3438.0	3.1673354769108077
3440.0	3.5192616410120086
3442.0	3.9102907122355655
3444.0	4.3447674580395175
3446.0	4.827519397821686
3448.0	5.363910442024096
3450.0	5.959900491137885
3452.0	6.622111656819873
3454.0	7.35790184091097
3456.0	8.175446489901079
3458.0	9.083829433223421
3460.0	10.093143814692692
3462.0	11.214604238547436
3464.0	12.460671376163818
3466.0	13.845190417959799
3468.0	15.383544908844222
3470.0	17.09282767649358
3472.0	15.792140441776677
3474.0	1.586070116336514
3476.0	1.7623001292627936
3478.0	1.9581112547364374
3480.0	2.175679171929375
3482.0	2.41742130214375
3484.0	2.6860236690486112
3486.0	2.984470743387346
3488.0	3.3160786037637178
3490.0	3.6845317819596866
3492.0	4.09392420217743
3494.0	4.548804669086033
3496.0	5.054227410095593
3498.0	5.615808233439548
3500.0	6.2397869260439425
3502.0	6.93309658449327
3504.0	7.703440649436967
3506.0	8.559378499374407
3508.0	9.510420554860453
3510.0	10.567133949844948
3512.0	11.741259944272164
3514.0	13.045844382524628
3516.0	14.495382647249587
3518.0	16.105980719166208
3520.0	17.895534132406897
3522.0	19.883926813785443
3524.0	22.09325201531716
3526.0	24.548057794796843
3528.0	27.275619771996492
3530.0	30.306244191107215
3532.0	24.278209480897562
3534.0	0.5348097537344482
3536.0	0.5942330597049424
3538.0	0.6602589552277138
3540.0	0.7336210613641265
3542.0	0.8151345126268073
3544.0	0.9057050140297859
3546.0	1.00633890447754
3548.0	1.1181543383083778
3550.0	1.242393709231531
3552.0	1.380437454701701
3554.0	1.5338193941130014
3556.0	1.7042437712366683
3558.0	1.8936041902629648
3560.0	2.1040046558477385
3562.0	2.3377829509419317
3564.0	2.597536612157702
3566.0	2.886151791286336
3568.0	3.2068353236514846
3570.0	3.5631503596127607
3572.0	3.9590559551252897
3574.0	4.398951061250322
3576.0	4.887723401389247
3578.0	5.430803779321386
3580.0	6.034226421468207
3582.0	6.704696023853564
3584.0	7.449662248726182
3586.0	8.277402498584648
3588.0	9.197113887316275
3590.0	10.219015430351417
3592.0	11.354461589279353
3594.0	12.616068432532614
3596.0	14.017853813925127
3598.0	15.575393126583474
3600.0	17.305992362870526
3602.0	19.228880403189475
3604.0	21.365422670210528
3606.0	23.739358522456143
3608.0	26.37706502495127
3610.0	29.307850027723635
3612.0	32.56427780858182
3614.0	36.18253089842425
3616.0	40.20281210936027
3618.0	44.66979123262253
3620.0	49.633101369580594
3622.0	55.147890410645104
3624.0	61.27543378960567
3626.0	12.984314742755664
3628.0	2.473349684555654
3630.0	1.7459766999974908
3632.0	1.9399741111083233
3634.0	2.1555267901203594
3636.0	2.3950297668003993
3638.0	2.661144185333777
3640.0	2.9568268725930857
3642.0	3.2853631917700956
3644.0	3.6504035464112174
3646.0	4.056003940456908
3648.0	4.506671044952121
3650.0	5.007412272169024
3652.0	5.5637914135211375
3654.0	6.181990459467931
3656.0	6.868878288297702
3658.0	7.632086986997447
3660.0	8.480096652219386
3662.0	9.422329613577096
3664.0	10.469255126196774
3666.0	11.632505695774194
3668.0	12.925006328637993
3670.0	14.361118142931105
3672.0	15.956797936590117
3674.0	17.72977548510013
3676.0	19.699750539000146
3678.0	21.888611710000163
3680.0	24.32067967777796
3682.0	27.02297741975329
3684.0	30.025530466392546
3686.0	3.9229794155585007
3688.0	4.358866017287223
3690.0	4.556398552565389
3692.0	5.062665058405988
3694.0	5.6251833982288755
3696.0	6.250203775809862
3698.0	6.944670862010958
3700.0	7.7163009577899535
3702.0	8.573667730877727
3704.0	9.52629747875303
3706.0	10.584774976392255
3708.0	11.760861084880284
3710.0	5.692855460275562
3712.0	1.7482975791497417
3714.0	1.9425528657219353
3716.0	2.158392073024373
3718.0	2.3982134144715257
3720.0	2.6646815716350285
3722.0	2.9607573018166984
3724.0	3.289730335351887
3726.0	3.6552559281687635
3728.0	4.061395475743071
3730.0	4.512661639714524
3732.0	5.014068488571693
3734.0	5.571187209524104
3736.0	6.190208010582338
3738.0	6.878008900647043
3740.0	7.642232111830047
3742.0	8.491369013144498
3744.0	9.434854459049442
3746.0	10.483171621166047
3748.0	11.647968467962276
3750.0	12.942187186624752
3752.0	14.380207985138613
3754.0	15.978008872376238
3756.0	17.753343191529154
3758.0	19.72593687947684
3760.0	21.917707643863157
3762.0	24.353008493181285
3764.0	27.058898325756985
3766.0	30.06544258417443
3768.0	7.220119511163846
3770.0	3.1762604345061214
3772.0	2.0407298360073782
3774.0	2.267477595563754
3776.0	2.5194195506263934
3778.0	2.7993550562515486
3780.0	3.1103945069461654
3782.0	3.4559938966068504
3784.0	3.839993218452056
3786.0	4.266659131613396
3788.0	4.740732368459329
3790.0	5.267480409399255
3792.0	5.852756010443617
3794.0	6.503062233826241
3796.0	7.225624704251379
3798.0	8.028471893612643
3800.0	8.92052432623627
3802.0	9.911693695818078
3804.0	11.012992995353422
3806.0	12.236658883726024
3808.0	13.596287648584472
3810.0	15.10698627620497
3812.0	16.78554030689441
3814.0	18.65060034099379
3816.0	20.722889267770878
3818.0	23.025432519745422
3820.0	25.583813910828248
3822.0	9.95956888600557
3824.0	1.6074108371515912
3826.0	1.7860120412795457
3828.0	1.9844578236439399
3830.0	2.2049531373821556
3832.0	2.4499479304246172
3834.0	2.722164367138464
3836.0	3.0246270745982935
3838.0	3.3606967495536595
3840.0	3.7341074995040664
3842.0	4.149008332782296
3844.0	4.610009258646996
3846.0	5.122232509607773
3848.0	5.691369455119748
3850.0	6.323743839021943
3852.0	7.026382043357715
3854.0	7.80709115928635
3856.0	8.67454573254039
3858.0	9.6383841472671
3860.0	10.709315719185668
3862.0	11.899239687984076
3864.0	13.22137743109342
3866.0	14.690419367881578
3868.0	16.32268818653509
3870.0	18.13632020726121
3872.0	20.1514668969569
3874.0	22.390518774396558
3876.0	24.878354193773955
3878.0	27.64261577085995
3880.0	30.714017523177723
3882.0	9.770260112167499
3884.0	2.102686383950323
3886.0	2.3363182043892476
3888.0	2.595909115988053
3890.0	2.8843434622089483
3892.0	3.204826069121054
3894.0	3.560917854578949
3896.0	3.95657539397661
3898.0	4.396194882196234
3900.0	4.884660980218038
3902.0	5.427401089131153
3904.0	6.03044565459017
3906.0	6.700495171766856
3908.0	7.444994635296507
3910.0	8.272216261440564
3912.0	9.191351401600627
3914.0	10.212612668445143
3916.0	11.347347409383493
3918.0	12.608163788203882
3920.0	14.009070875782092
3922.0	15.565634306424547
3924.0	17.295149229360607
3926.0	19.216832477067342
3928.0	21.35203608563038
3930.0	23.724484539589312
3932.0	4.157245208995665
3934.0	4.457248976042667
3936.0	4.442509864962213
3938.0	4.936122072180237
3940.0	5.4845800802002636
3942.0	6.093977866889182
3944.0	6.771086518765759
3946.0	7.523429465295288
3948.0	8.359366072550321
3950.0	9.288184525055913
3952.0	10.320205027839904
3954.0	11.466894475377671
3956.0	10.144439811669738
3958.0	1.997613038282065
3960.0	2.219570042535628
3962.0	2.4661889361506977
3964.0	2.7402099290563307
3966.0	3.0446776989514786
3968.0	3.3829752210571984
3970.0	3.7588613567302205
3972.0	4.176512618589134
3974.0	4.640569576210149
3976.0	5.156188418011277
3978.0	5.729098242234753
3980.0	6.36566471359417
3982.0	7.072960792882411
3984.0	7.858845325424902
3986.0	8.732050361583225
3988.0	9.702278179536917
3990.0	10.780309088374352
3992.0	11.978121209304836
3994.0	13.309023565894263
3996.0	14.787803962104737
3998.0	16.430893291227488
4000.0	18.256548101363876
4002.0	20.285053445959864


==> TeX/Tikz/plot_data/logreg/gam/aGraal_6414_123_1_1.txt <==
4.0	0.5969868518554908
6.0	0.41790303511112714
8.0	0.36962359210205775
10.0	0.4106928801133975
12.0	0.45632542234821943
14.0	0.5070282470535772
16.0	0.5633647189484191
18.0	0.6259607988315768
20.0	0.6955119987017521
22.0	0.7727911096686134
24.0	0.8586567885206816
26.0	0.954063098356313
28.0	1.0600701092847922
30.0	1.1778556769831026
32.0	1.308728529981225
34.0	1.4541428110902501
36.0	1.6157142345447224
38.0	0.8546444352295532
40.0	0.31004563532781865
42.0	0.34449515036424294
44.0	0.3827723892936033
46.0	0.42530265477067036
48.0	0.4725585053007449
50.0	0.5250650058897166
52.0	0.5834055620996852
54.0	0.6482284023329836
56.0	0.7202537803699819
58.0	0.8002819781888688
60.0	0.889202197987632
62.0	0.9880024422084801
64.0	1.0977804913427558
66.0	1.219756101491951
68.0	1.3552845572132788
70.0	1.5058717302369764
72.0	1.6731908113744183
74.0	1.8591009015271316
76.0	2.0656676683634796
78.0	2.295186298181644
80.0	2.5502069979796045
82.0	2.8335633310884494
84.0	3.1484037012093884
86.0	2.130345743216054
88.0	0.13971551576312544
90.0	0.15523946195902827
92.0	0.17248829106558697
94.0	0.19165365673954107
96.0	0.21294850748837899
98.0	0.23660945276486556
100.0	0.26289939196096174
102.0	0.29211043551217974
104.0	0.32456715056908864
106.0	0.3606301672989874
108.0	0.4007001858877638
110.0	0.445222428764182
112.0	0.4946915875157578
114.0	0.5496573194619532
116.0	0.6107303549577258
118.0	0.678589283286362
120.0	0.7539880925404023
122.0	0.8377645472671137
124.0	0.9308494969634596
126.0	1.0342772188482885
128.0	1.1491969098314316
130.0	1.2768854553682574
132.0	1.4187616170758417
134.0	1.5764017967509354
136.0	1.7515575519454838
138.0	1.9461750577172043
140.0	2.162416730796894
142.0	2.4026852564409933
144.0	2.6696502849344372
146.0	2.966278094371597
148.0	3.2958645493017746
150.0	3.6620717214464165
152.0	3.0996583683702883
154.0	0.2024411475872277
156.0	0.224934608430253
158.0	0.24992734270028114
160.0	0.2776970474447568
162.0	0.3085522749386187
164.0	0.3428358610429097
166.0	0.3809287344921219
168.0	0.423254149435691
170.0	0.4702823882618789
172.0	0.5225359869576433
174.0	0.5805955410640481
176.0	0.6451061567378312
178.0	0.7167846185975902
180.0	0.7964273539973226
182.0	0.8849192822192473
184.0	0.9832436469102749
186.0	1.0924929410114166
188.0	1.2138810455682407
190.0	1.3487567172980452
192.0	1.498618574775606
194.0	1.6651317497506735
196.0	1.8501463886118594
198.0	2.0557182095687327
200.0	2.284131343965259
202.0	2.5379237155169543
204.0	2.8199152394632825
206.0	3.133239154959203
208.0	3.481376838843559
210.0	1.1267875355429395
212.0	0.7437093582902266
214.0	0.5682770881856959
216.0	0.6314189868729955
218.0	0.7015766520811061
220.0	0.7795296134234513
222.0	0.8661440149149459
224.0	0.9623822387943843
226.0	1.0693135986604272
228.0	1.1881262207338081
230.0	1.3201402452597868
232.0	1.4668224947330966
234.0	1.629802771925663
236.0	1.810891968806292
238.0	2.012102187562547
240.0	2.235669097291719
242.0	2.4840767747685764
244.0	2.7600853052984182
246.0	3.066761450331576
248.0	3.4075127225906403
250.0	3.786125247322934
252.0	4.206805830358816
254.0	4.674228700398684
256.0	1.541017130830349
258.0	0.624133338134432
260.0	0.6409481119969669
262.0	0.7121645688855188
264.0	0.7912939654283543
266.0	0.8792155171426159
268.0	0.9769061301584622
270.0	1.0854512557316247
272.0	1.2060569508129164
274.0	1.3400632786810183
276.0	1.4889591985344648
278.0	1.6543991094827388
280.0	1.8382212327585987
282.0	2.0424680363984433
284.0	2.269408929331604
286.0	2.5215654770351157
288.0	2.8017394189279066
290.0	3.113043798808785
292.0	3.4589375542319836
294.0	3.8432639491466487
296.0	2.123020606657327
298.0	0.26863098440843003
300.0	0.29847887156492225
302.0	0.33164319062769143
304.0	0.36849243403076826
306.0	0.40943603781196475
308.0	0.45492893090218306
310.0	0.5054765898913145
312.0	0.5616406554347939
314.0	0.6240451727053266
316.0	0.6933835252281406
318.0	0.7704261391423785
320.0	0.8560290434915316
322.0	0.9511433816572574
324.0	1.056825979619175
326.0	1.17425108846575
328.0	1.3047234316286112
330.0	1.449692701809568
332.0	1.6107696686772979
334.0	1.7897440763081087
336.0	1.988604529231232
338.0	2.2095605880347025
340.0	2.4550673200385584
342.0	2.7278525778206206
344.0	3.0309473086895786
346.0	3.36771923187731
348.0	3.7419102576414556
350.0	4.1576780640460616
352.0	4.619642293384513
354.0	5.132935881538348
356.0	5.703262090598165
358.0	6.336957878442406
360.0	7.0410643093804515
362.0	1.8216118790653644
364.0	0.9066564831510876
366.0	0.47216872399594406
368.0	0.5246319155510489
370.0	0.5829243506122767
372.0	0.6476937229025297
374.0	0.7196596921139219
376.0	0.7996218801265799
378.0	0.8884687556961999
380.0	0.987187506329111
382.0	1.0968750070323456
384.0	1.2187500078137175
386.0	1.354166675348575
388.0	1.5046296392761946
390.0	1.671810710306883
392.0	1.857567455896537
394.0	2.0639638398850413
396.0	2.2932931554278237
398.0	2.548103506030915
400.0	2.831226117812128
402.0	3.145806797569031
404.0	3.4953408861878126
406.0	3.883712095764236
408.0	4.315235661960263
410.0	4.794706291066959
412.0	5.327451434518843
414.0	5.919390482798715
416.0	6.577100536443017
418.0	7.307889484936686
420.0	2.6339116250605974
422.0	0.4948191834021718
424.0	0.5497990926690798
426.0	0.610887880743422
428.0	0.6787643119371356
430.0	0.7541825688190396
432.0	0.8379806320211551
434.0	0.9310895911346169
436.0	1.0345439901495743
438.0	1.149493322388416
440.0	1.2772148026537957
442.0	1.4191275585042176
444.0	1.5768083983380197
446.0	1.7520093314866887
448.0	1.9466770349852098
450.0	2.1629744833169
452.0	2.403304981463222
454.0	2.670338868292469
456.0	2.9670431869916327
458.0	3.2967146522129256
460.0	3.663016280236584
462.0	4.07001808915176
464.0	4.522242321279734
466.0	5.024713690310816
468.0	5.583015211456463
470.0	6.203350234951626
472.0	6.892611372168473
474.0	6.512536816847528
476.0	0.2814973707979323
478.0	0.31277485644214703
480.0	0.34752761826905226
482.0	0.3861417980767248
484.0	0.42904644230747196
486.0	0.4767182692305244
488.0	0.5296869658116938
490.0	0.5885410731241043
492.0	0.6539345256934492
494.0	0.7265939174371658
496.0	0.8073265749301843
498.0	0.8970295277002048
500.0	0.9966994752224498
502.0	1.1074438613582775
504.0	1.230493179286975
506.0	1.3672146436521946
508.0	1.5191273818357718
510.0	1.6879193131508576
512.0	1.875465903500953
514.0	2.083851003889948
516.0	2.3153900043221647
518.0	2.572655560357961
520.0	2.8585061781755123
522.0	3.1761179757505693
524.0	3.5290199730561884
526.0	3.921133303395765
528.0	4.356814781550851
530.0	4.840905312834279
532.0	5.3787836809269765
534.0	5.976426312141085
536.0	6.640473680156762
538.0	7.378304089063069
540.0	8.198115654514522
542.0	0.9693670050486778
544.0	1.0770744500540865
546.0	1.196749388948985
548.0	1.32972154327665
550.0	1.4774683814185001
552.0	1.6416315349094446
554.0	1.8240350387882718
556.0	2.0267055986536353
558.0	2.2518951096151505
560.0	2.5021056773501673
562.0	2.7801174192779636
564.0	3.089019354753293
566.0	2.374589192303894
568.0	0.3133869930542406
570.0	0.3482077700602674
572.0	0.386897522289186
574.0	0.42988613587687335
576.0	0.47765126208541486
578.0	0.5307236245393498
580.0	0.5896929161548332
582.0	0.6552143512831481
584.0	0.7280159458701646
586.0	0.8089066065224052
588.0	0.898785118358228
590.0	0.9986501315091423
592.0	1.1096112572323804
594.0	1.2329013969248672
596.0	1.3698904410276302
598.0	1.5221004900307002
600.0	1.6912227667007782
602.0	1.8791364074453092
604.0	2.087929341605899
606.0	2.319921490673221
608.0	2.577690545192468
610.0	2.864100605769409
612.0	3.1823340064104544
614.0	3.535926673789394
616.0	3.928807415321549
618.0	4.365341572579499
620.0	4.850379525088333
622.0	5.389310583431481
624.0	5.988122870479423
626.0	6.653469856088249
628.0	7.392744284542498
630.0	8.214160316158331
632.0	9.126844795731479
634.0	5.020014315524949
636.0	0.15501727780007343
638.0	0.17224141977785937
640.0	0.19137935530873265
642.0	0.21264372812081406
644.0	0.23627080902312675
646.0	0.26252312113680754
648.0	0.29169235681867506
650.0	0.32410261868741674
652.0	0.3601140207637964
654.0	0.40012668973755156
656.0	0.44458521081950175
658.0	0.49398356757722417
660.0	0.5488706306413602
662.0	0.6098562562681781
664.0	0.6776180625201979
666.0	0.7529089583557754
668.0	0.8365655092841949
670.0	0.9295172325379945
672.0	1.0327969250422162
674.0	1.1475521389357959
676.0	1.2750579321508844
678.0	1.416731035723205
680.0	1.5741455952480057
682.0	1.749050661386673
684.0	1.94338962376297
686.0	2.159321804181078
688.0	2.3992464490900867
690.0	2.6658293878778743
692.0	2.9620326531976384
694.0	3.2911473924418204
696.0	3.656830436046467
698.0	4.0631449289405195
700.0	4.514605476600577
702.0	5.016228307333975
704.0	5.573587008148862
706.0	6.192874453498736
708.0	6.880971614998596
710.0	6.49044990337825
712.0	0.3615780319919097
714.0	0.40175336887989965
716.0	0.4463926320887774
718.0	0.4959918134319749
720.0	0.5511020149244166
722.0	0.6123355721382406
724.0	0.6803728579313785
726.0	0.7559698421459761
728.0	0.8399664912733068
730.0	0.9332961014147854
732.0	1.0369956682386505
734.0	1.1522174091540562
736.0	1.2802415657267292
738.0	1.4224906285852548
740.0	1.5805451428725055
742.0	1.7561612698583395
744.0	1.9512902998425996
746.0	2.1681003331584443
748.0	2.409000370176049
750.0	2.676667077973388
752.0	2.974074531081542
754.0	3.3045272567572694
756.0	3.6716969519525215
758.0	4.079663279947247
760.0	4.532959199941385
762.0	5.036621333268206
764.0	5.596245925853562
766.0	6.2180510287261805
768.0	2.372767206368234
770.0	0.5387153343150038
772.0	0.5985725936833376
774.0	0.6650806596481529
776.0	0.73897851072017
778.0	0.8210872341335222
780.0	0.912319149037247
782.0	1.013687943374719
784.0	1.1263199370830212
786.0	1.2514665967589125
788.0	1.390518440843236
790.0	1.545020489825818
792.0	1.7166894331397977
794.0	1.9074327034886642
796.0	2.1193696705429605
798.0	2.3548551894921785
800.0	2.6165057661024207
802.0	2.90722862900269
804.0	3.230254032225211
806.0	3.589171146916901
808.0	3.987967941018779
810.0	4.4310754900208655
812.0	4.9234172111342955
814.0	5.470463567926995
816.0	6.078292853252217
818.0	6.7536587258357965
820.0	7.504065250928663
822.0	8.337850278809626
824.0	9.26427808756625
826.0	10.293642319518057
828.0	11.437380355020064
830.0	0.7394571672434272
832.0	0.8216190747149192
834.0	0.912910083016577
836.0	1.0143445366850856
838.0	1.1270494852056507
840.0	1.2522772057840563
842.0	1.3914191175378405
844.0	1.5460212417087118
846.0	1.7178013796763465
848.0	1.9086681996403851
850.0	2.1207424440448723
852.0	2.3563804933831918
854.0	2.6182005482035464
856.0	2.909111720226163
858.0	3.2323463558068477
860.0	3.5914959508964976
862.0	3.990551056551664
864.0	4.433945618390738
866.0	4.926606242656376
868.0	5.474006936284863
870.0	6.082229929205404
872.0	6.758033254672672
874.0	7.508925838525191
876.0	8.343250931694657
878.0	9.270278812994064
880.0	10.300309792215627
882.0	0.9844558117950163
884.0	1.0938397908833515
886.0	1.2153775454259461
888.0	1.350419494917718
890.0	1.500466105464131
892.0	1.6671845616268124
894.0	1.8524272906964583
896.0	2.058252545218287
898.0	2.2869472724647633
900.0	2.541052524960848
902.0	2.8233916944009425
904.0	3.137101882667714
906.0	3.485668758519682
908.0	3.8729652872440914
910.0	4.303294763604546
912.0	4.781438626227273
914.0	5.312709584696971
916.0	5.903010649663301
918.0	6.558900721848112
920.0	7.287667468720125
922.0	3.099388887788309
924.0	0.629022853667274
926.0	0.6989142818525267
928.0	0.7765714242805852
930.0	0.8628571380895392
932.0	0.9587301534328214
934.0	1.0652557260364683
936.0	1.1836174733738538
938.0	1.3151305259709487
940.0	1.4612561399677209
942.0	1.6236179332974676
944.0	1.8040199258860752
946.0	2.0044665843178615
948.0	2.2271850936865127
950.0	2.4746501040961255
952.0	2.7496112267734727
954.0	3.0551235853038587
956.0	3.394581761448732
958.0	3.771757512720814
960.0	4.190841680800904
962.0	4.656490756445449
964.0	5.173878618272721
966.0	5.748754020303024
968.0	6.38750446700336
970.0	7.09722718555929
972.0	7.885807983954767
974.0	8.762008871060853
976.0	9.735565412289837
978.0	10.817294902544264
980.0	12.019216558382515
982.0	8.565710279684213
984.0	0.10327867228855647
986.0	0.1147540803206183
988.0	0.1275045336895759
990.0	0.14167170409952878
992.0	0.157413004555032
994.0	0.17490333839448
996.0	0.19433704266053334
998.0	0.2159300474005926
1000.0	0.23992227488954734
1002.0	0.2665803054328304
1004.0	0.29620033936981155
1006.0	0.3291114881886795
1008.0	0.36567943132075503
1010.0	0.4063104792452834
1012.0	0.4514560880503149
1014.0	0.501617875611461
1016.0	0.5573531951238455
1018.0	0.6192813279153839
1020.0	0.6880903643504266
1022.0	0.7645448492782518
1024.0	0.8494942769758355
1026.0	0.9438825299731506
1028.0	1.048758366636834
1030.0	1.165287074040927
1032.0	1.29476341560103
1034.0	1.4386260173344778
1036.0	1.5984733525938644
1038.0	1.7760815028820716
1040.0	1.9734238920911906
1042.0	2.1926932134346564
1044.0	2.436325792705174
1046.0	2.7070286585613044
1048.0	3.0078096206236715
1050.0	3.3420106895818575
1052.0	3.7133452106465086
1054.0	4.125939122940565
1056.0	4.584376803267295
1058.0	5.093752003630328
1060.0	5.659724448478143
1062.0	6.288582720531271
1064.0	6.987314133923634
1066.0	7.763682371026261
1068.0	8.626313745584735
1070.0	9.584793050649706
1072.0	10.649770056277452
1074.0	11.833077840308281
1076.0	13.147864267009203
1078.0	14.60873807445467
1080.0	16.231931193838523
1082.0	18.035479104265026
1084.0	20.03942122696114
1086.0	22.26602358551238
1088.0	24.740026206124867
1090.0	25.54507417858472
1092.0	0.20910166636421662
1094.0	0.2323351848491296
1096.0	0.25815020538792177
1098.0	0.2868335615421353
1100.0	0.3187039572690392
1102.0	0.3541155080767103
1104.0	0.3934616756407892
1106.0	0.4371796396008769
1108.0	0.4857551551120855
1110.0	0.5397279501245394
1112.0	0.5996977223605994
1114.0	0.6663308026228882
1116.0	0.7403675584698759
1118.0	0.8226306205220844
1120.0	0.9140340228023159
1122.0	1.01559335866924
1124.0	1.1284370651880447
1126.0	1.2538189613200497
1128.0	1.3931321792444997
1130.0	1.5479246436049998
1132.0	1.7199162706722222
1134.0	1.9110180785246913
1136.0	2.1233534205829905
1138.0	2.359281578425545
1140.0	2.6214239760283835
1142.0	2.912693306698204
1144.0	3.236325896331338
1146.0	3.5959176625903755
1148.0	3.995464069544862
1150.0	4.439404521716513
1152.0	4.932671690796126
1154.0	5.480746323106807
1156.0	6.089718136785342
1158.0	6.766353485317047
1160.0	7.518170539241163
1162.0	8.353522821379071
1164.0	9.281692023754523
1166.0	10.312991137505026
1168.0	11.458879041672253
1170.0	12.732087824080281
1172.0	14.14676424897809
1174.0	15.71862694330899
1176.0	17.4651410481211
1178.0	19.405712275690114
1180.0	21.56190252854457
1182.0	23.957669476160635
1184.0	26.619632751289597
1186.0	1.0447863602492966
1188.0	1.1608737336103296
1190.0	1.2898597040114774
1192.0	1.4331774489016416
1194.0	1.5924193876684907
1196.0	1.769354875187212
1198.0	1.9659498613191244
1200.0	2.184388734799027
1202.0	2.4270985942211416
1204.0	2.6967762158012687
1206.0	2.9964180175569655
1208.0	3.329353352841073
1210.0	3.699281503156748
1212.0	4.110312781285276
1214.0	4.567014201428084
1216.0	5.074460223808983
1218.0	5.638289137565537
1220.0	6.264765708406153
1222.0	5.987213639172737
1224.0	0.6626049893837892
1226.0	0.736227765981988
1228.0	0.8180308510910979
1230.0	0.9089231678789976
1232.0	1.009914630976664
1234.0	1.1221273677518488
1236.0	1.2468081863909433
1238.0	1.3853424293232703
1240.0	1.539269365914745
1242.0	1.7102992954608278
1244.0	1.900332550512031
1246.0	2.1114806116800344
1248.0	2.3460895685333716
1250.0	2.6067661872593018
1252.0	2.8964068747325578
1254.0	3.218229860813953
1256.0	3.575810956459948
1258.0	3.9731232849554976
1260.0	4.414581427728331
1262.0	4.905090475253702
1264.0	5.450100528059669
1266.0	6.0556672533996325
1268.0	6.728519170444036
1270.0	7.4761324116044845
1272.0	8.306813790671649
1274.0	9.229793100746278
1276.0	10.255325667495864
1278.0	11.394806297217627
1280.0	5.914275166016695
1282.0	0.23472206121925243
1284.0	0.26080229024361384
1286.0	0.2897803224929043
1288.0	0.321978136103227
1290.0	0.35775348455914113
1292.0	0.39750387173237905
1294.0	0.4416709685915323
1296.0	0.4907455206572582
1298.0	0.5452728007302869
1300.0	0.6058586674780966
1302.0	0.6731762971978851
1304.0	0.7479736635532057
1306.0	0.8310818483924508
1308.0	0.923424275991612
1310.0	1.0260269733240135
1312.0	1.140029970360015
1314.0	1.2666999670666834
1316.0	1.4074444078518706
1318.0	1.563827119835412
1320.0	1.7375856887060133
1322.0	1.9306507652289038
1324.0	2.1451675169210045
1326.0	2.3835194632455607
1328.0	2.6483549591617344
1330.0	2.9426166212908162
1332.0	3.2695740236564625
1334.0	3.6328600262849586
1336.0	4.0365111403166205
1338.0	4.4850123781295785
1340.0	4.983347086810643
1342.0	5.537052318678493
1344.0	6.152280354087214
1346.0	6.835867060096905
1348.0	7.595407844552117
1350.0	8.439342049502352
1352.0	9.37704672166928
1354.0	10.418940801854756
1356.0	11.576600890949729
1358.0	12.862889878833032
1360.0	14.292099865370036
1362.0	15.880110961522263
1364.0	17.644567735024737
1366.0	19.605075261138598
1368.0	21.783416956820666
1370.0	24.20379661868963
1372.0	26.89310735409959
1374.0	0.381405156962374
1376.0	0.4237835077359711
1378.0	0.47087056415107903
1380.0	0.5231895157234212
1382.0	0.5813216841371347
1384.0	0.6459129823745942
1386.0	0.7176810915273268
1388.0	0.7974234350303632
1390.0	0.8860260389226258
1392.0	0.9844733765806953
1394.0	1.0938593073118839
1396.0	1.2153992303465377
1398.0	1.3504435892739308
1400.0	1.5004928769710344
1402.0	1.6672143077455939
1404.0	1.852460341939549
1406.0	2.058289268821721
1408.0	2.286988076468579
1410.0	2.5410978627428658
1412.0	2.8234420697142952
1414.0	3.137157855238106
1416.0	3.4857309502645624
1418.0	3.8730343891828474
1420.0	4.303371543536497
1422.0	4.781523937262775
1424.0	5.312804374736417
1426.0	5.903115971929353
1428.0	6.55901774658817
1430.0	7.287797496209078
1432.0	8.097552773565642
1434.0	8.99728085951738
1436.0	9.99697873279709
1438.0	11.107754147552322
1440.0	12.341949052835915
1442.0	13.71327672537324
1444.0	15.2369741393036
1446.0	16.92997126589289
1448.0	18.811079184325433
1450.0	7.357745181398782
1452.0	0.401716995965549
1454.0	0.4463522177394989
1456.0	0.49594690859944324
1458.0	0.551052120666048
1460.0	0.6122801340733868
1462.0	0.6803112600815409
1464.0	0.755901400090601
1466.0	0.8398904445451123
1468.0	0.9332116050501248
1470.0	1.0369017833890275
1472.0	1.1521130926544751
1474.0	1.2801256585049725
1476.0	1.422361842783303
1478.0	1.5804020475370033
1480.0	1.7560022750411148
1482.0	1.9511136389345722
1484.0	2.167904043260636
1486.0	2.4087822702895956
1488.0	2.6764247447662175
1490.0	2.973805271962464
1492.0	3.3042280799582935
1494.0	3.671364533286993
1496.0	4.0792939258744365
1498.0	4.532548806527152
1500.0	5.0361653405857245
1502.0	5.595739267317472
1504.0	6.217488074797192
1506.0	6.908320083107991
1508.0	7.675911203453324
1510.0	8.528790226059249
1512.0	9.476433584510277
1514.0	10.529370649455863
1516.0	11.699300721617627
1518.0	12.999223024019587
1520.0	14.443581137799542
1522.0	16.048423486443937
1524.0	17.831581651604374
1526.0	19.81286850178264
1528.0	0.40086271302521503
1530.0	0.44540301447246117
1532.0	0.49489223830273465
1534.0	0.5498802647808163
1536.0	0.6109780719786848
1538.0	0.678864524420761
1540.0	0.7542939160230677
1542.0	0.838104351136742
1544.0	0.9312270568186022
1546.0	1.0346967297984468
1548.0	1.1496630331093853
1550.0	1.2774033701215393
1552.0	1.4193370779128214
1554.0	1.5770411976809127
1556.0	1.7522679974232365
1558.0	1.946964441581374
1560.0	2.1632938239793047
1562.0	2.4036598044214497
1564.0	2.670733116023833
1566.0	2.967481240026481
1568.0	3.2972013778072014
1570.0	3.663557086452446
1572.0	4.070618984947163
1574.0	4.522909983274626
1576.0	5.025455536971807
1578.0	5.58383948552423
1580.0	6.204266095026923
1582.0	6.893628994474359
1584.0	7.6595877716381775
1586.0	8.510653079597976
1588.0	9.456281199553306
1590.0	10.506979110614784
1592.0	11.674421234016428
1594.0	12.971579148907143
1596.0	14.412865721007938
1598.0	16.014295245564377
1600.0	17.79366138396042
1602.0	11.281654656649108
1604.0	0.07806823400031848
1606.0	0.08674248222257609
1608.0	0.09638053580286234
1610.0	0.1070894842254026
1612.0	0.11898831580600289
1614.0	0.13220923978444765
1616.0	0.14689915531605297
1618.0	0.1632212836845033
1620.0	0.18135698187167035
1622.0	0.20150775763518927
1624.0	0.22389750848354364
1626.0	0.24877500942615963
1628.0	0.27641667714017737
1630.0	0.30712964126686376
1632.0	0.341255156963182
1634.0	0.3791723966257578
1636.0	0.4213026629175087
1638.0	0.468114069908343
1640.0	0.5201267443426033
1642.0	0.5779186048251148
1644.0	0.6421317831390165
1646.0	0.7134797590433517
1648.0	0.7927552878259464
1650.0	0.880839208695496
1652.0	0.9787102318838845
1654.0	1.0874558132043162
1656.0	1.2082842368936846
1658.0	1.342538040992983
1660.0	1.4917089344366479
1662.0	1.6574543715962755
1664.0	1.8416159684403062
1666.0	2.0462399649336738
1668.0	2.2735999610374154
1670.0	2.5262221789304617
1672.0	2.8069135321449576
1674.0	3.1187928134943976
1676.0	3.4653253483271085
1678.0	3.8503614981412317
1680.0	4.278179442379146
1682.0	4.753532713754607
1684.0	5.281703015282897
1686.0	5.868558905869886
1688.0	6.520621006522096
1690.0	7.245134451691218
1692.0	8.05014939076802
1694.0	8.94461043418669
1696.0	9.93845603798521
1698.0	11.042728931094679
1700.0	12.269698812327421
1702.0	13.632998680363801
1704.0	15.147776311515335
1706.0	16.830862568350373
1708.0	18.700958409278194
1710.0	20.77884267697577
1712.0	23.087602974417525
1714.0	2.318346232635598
1716.0	2.115870148636772
1718.0	0.6260236667684482
1720.0	0.6955818519649425
1722.0	0.7728687244054917
1724.0	0.8587430271172131
1726.0	0.9541589190191256
1728.0	1.0601765766879174
1730.0	1.177973974097686
1732.0	1.3088599712196511
1734.0	1.4542888569107235
1736.0	1.6158765076785817
1738.0	1.7954183418650909
1740.0	1.99490926873899
1742.0	2.2165658541544335
1744.0	2.4628509490604817
1746.0	2.7365010545116464
1748.0	3.040556727235163
1750.0	3.3783963635946255
1752.0	3.7537737373273616
1754.0	4.1708597081415135
1756.0	4.634288564601682
1758.0	5.149209516224091
1760.0	5.721343906915657
1762.0	6.357048785461842
1764.0	7.063387539402047
1766.0	7.848208377113386
1768.0	8.720231530125986
1770.0	9.689146144584429
1772.0	10.765717938427144
1774.0	11.961908820474605
1776.0	11.483416475408234
1778.0	0.32370910421389953
1780.0	0.3596767824598884
1782.0	0.399640869399876
1784.0	0.4440454104443067
1786.0	0.493383789382563
1788.0	0.5482042104250701
1790.0	0.6091157893611889
1792.0	0.6767953215124322
1794.0	0.7519948016804802
1796.0	0.835549779644978
1798.0	0.9283886440499756
1800.0	1.0315429378333063
1802.0	1.1461588198147847
1804.0	1.2735097997942053
1806.0	1.4150108886602282
1808.0	1.572234320733587
1810.0	1.7469270230373188
1812.0	1.941030025597021
1814.0	2.1567000284411346
1816.0	2.396333364934594
1818.0	2.6625926277051044
1820.0	2.958436253005672
1822.0	3.2871513922285245
1824.0	3.6523904358094716
1826.0	4.058211595343858
1828.0	4.509123994826509
1830.0	5.010137772029455
1832.0	5.5668197466993945
1834.0	6.185355274110439
1836.0	6.872616971233821
1838.0	7.63624107914869
1840.0	8.484712310165213
1842.0	9.427458122405792
1844.0	10.47495346933977
1846.0	11.6388371881553
1848.0	12.932041320172557
1850.0	14.368934800191731
1852.0	15.965483111324147
1854.0	17.739425679249052
1856.0	19.710472976943393
1858.0	21.900525529937106
1860.0	4.779649803737175
1862.0	1.10142163785331
1864.0	0.5246078116097022
1866.0	0.5828975684552247
1868.0	0.6476639649502497
1870.0	0.7196266277224997
1872.0	0.7995851419138886
1874.0	0.8884279354598763
1876.0	0.9871421505109738
1878.0	1.0968246116788598
1880.0	1.218694012976511
1882.0	1.35410445886279
1884.0	1.5045605098475445
1886.0	1.671733899830605
1888.0	1.8574821109228945
1890.0	2.0638690121365495
1892.0	2.2931877912628327
1894.0	2.547986434736481
1896.0	2.83109603859609
1898.0	3.145662265106767
1900.0	3.4951802945630743
1902.0	3.883533660625638
1904.0	4.315037400695154
1906.0	4.794486000772393
1908.0	5.327206667524881
1910.0	5.91911851947209
1912.0	6.5767983549689895
1914.0	7.307553727743322
1916.0	8.119504141937025
1918.0	9.021671268818917
1920.0	10.024079187576575
1922.0	11.137865763973974
1924.0	12.375406404415527
1926.0	13.750451560461697
1928.0	15.278279511624108
1930.0	2.195998740284236
1932.0	1.893209146472431
1934.0	0.6541943872886643
1936.0	0.7268826525429604
1938.0	0.8076473917144005
1940.0	0.8973859907937783
1942.0	0.9970955453264204
1944.0	1.1078839392515782
1946.0	1.2309821547239759
1948.0	1.3677579496933066
1950.0	1.5197310552147851
1952.0	1.6885900613497613
1954.0	1.8762111792775127
1956.0	2.0846790880861255
1958.0	2.316310097873473
1960.0	2.573677886526081
1962.0	2.85964209614009
1964.0	3.1773801068223224
1966.0	3.5304223409136917
1968.0	3.922691489904102
1970.0	4.358546099893447
1972.0	4.842828999881608
1974.0	5.380921110979564
1976.0	5.978801234421738
1978.0	6.64311248269082
1980.0	7.381236091878689
1982.0	8.201373435420766
1984.0	9.112637150467519
1986.0	10.125152389408354
1988.0	11.250169321564838
1990.0	12.500188135072044
1992.0	1.579686665762759
1994.0	1.7552074064030656
1996.0	1.4326755773558442
1998.0	0.9187872323839681
2000.0	0.883737305476178
2002.0	0.9819303394179756
2004.0	1.0910337104644174
2006.0	1.212259678293797
2008.0	1.3469551981042192
2010.0	1.4966168867824658
2012.0	1.6629076519805177
2014.0	1.847675168867242
2016.0	2.052972409852491
2018.0	2.281080455391657
2020.0	2.5345338393240633
2022.0	2.8161487103600704
2024.0	3.1290541226223008
2026.0	3.4767268029136678
2028.0	3.8630297810151863
2030.0	4.292255312239096
2032.0	4.769172569154551
2034.0	5.299080632393946
2036.0	5.8878673693266075
2038.0	6.542074854807342
2040.0	7.268972060897046
2042.0	8.076635623218941
2044.0	8.97403958135438
2046.0	9.971155090393754
2048.0	11.079061211548616
2050.0	1.2082169393563431
2052.0	1.3424632659514923
2054.0	1.4916258510572138
2056.0	1.6573620567302376
2058.0	1.8415133963669308
2060.0	2.0461259959632567
2062.0	2.273473328848063
2064.0	2.526081476497848
2066.0	2.80675719610872
2068.0	3.118619106787467
2070.0	3.4651323408749635
2072.0	3.8501470454166262
2074.0	4.277941161574029
2076.0	4.753267957304477
2078.0	5.2814088414494185
2080.0	5.86823204605491
2082.0	2.5760356131104114
2084.0	0.664558441633455
2086.0	0.7383982684816167
2088.0	0.8204425205351297
2090.0	0.9116028005945885
2092.0	1.0128920006606539
2094.0	1.1254355562896154
2096.0	1.250483951432906
2098.0	1.389426612703229
2100.0	1.5438073474480325
2102.0	1.7153414971644807
2104.0	1.905934996849423
2106.0	2.1177055520549146
2108.0	2.3530061689499053
2110.0	2.6144512988332282
2112.0	2.904945887592476
2114.0	3.227717652880529
2116.0	3.5863529476450324
2118.0	3.9848366084944806
2120.0	4.427596231660535
2122.0	4.919551368511705
2124.0	5.466168187235228
2126.0	6.073520208039143
2128.0	6.7483557867101585
2130.0	7.498173096344621
2132.0	8.331303440382912
2134.0	9.25700382264768
2136.0	10.285559802941869
2138.0	11.42839978104652
2140.0	12.698221978940579
2142.0	0.6447737169332667
2144.0	0.716415241036963
2146.0	0.7960169344855145
2148.0	0.8844632605394606
2150.0	0.9827369561549563
2152.0	1.0919299512832847
2154.0	1.213255501425872
2156.0	1.3480616682509687
2158.0	1.497846298056632
2160.0	1.664273664507369
2162.0	1.8491929605637434
2164.0	2.054658845070826
2166.0	2.282954272300918
2168.0	2.536615858112131
2170.0	2.8184620645690344
2172.0	3.131624516187816
2174.0	3.47958279576424
2176.0	3.8662031064047113
2178.0	4.295781229338568
2180.0	4.773090254820632
2182.0	5.303433616467369
2184.0	5.892704018297077
2186.0	6.547448909218975
2188.0	7.274943232465528
2190.0	8.083270258295032
2192.0	8.981411398105593
2194.0	9.979345997895104
2196.0	11.088162219883449
2198.0	6.4965347434419565
2200.0	0.15312199514529184
2202.0	0.1701355501614354
2204.0	0.18903950017937265
2206.0	0.21004388908819185
2208.0	0.23338209898687984
2210.0	0.2593134433187554
2212.0	0.2881260481319504
2214.0	0.3201400534799449
2216.0	0.3557111705332721
2218.0	0.39523463392585795
2220.0	0.4391495932509533
2222.0	0.48794399250105924
2224.0	0.5421599916678437
2226.0	0.6023999907420485
2228.0	0.6693333230467207
2230.0	0.7437036922741341
2232.0	0.8263374358601491
2234.0	0.9181527065112768
2236.0	1.0201696739014188
2238.0	1.1335218598904653
2240.0	1.259468733211628
2242.0	1.3994097035684758
2244.0	1.5548996706316398
2246.0	1.727666300701822
2248.0	1.9196292230020247
2250.0	2.1329213588911387
2252.0	2.369912620990154
2254.0	2.633236245544616
2256.0	2.925818050605129
2258.0	3.25090894511681
2260.0	3.612121050129789
2262.0	4.013467833477543
2264.0	4.459408703863938
2266.0	4.95489855984882
2268.0	5.505442844276467
2270.0	6.117158715862741
2272.0	6.796843017625268
2274.0	7.55204779736141
2276.0	8.391164219290456
2278.0	9.323515799211618
2280.0	10.35946199912402
2282.0	11.510513332360023
2284.0	12.789459258177805
2286.0	14.21051028686423
2288.0	15.789455874293589
2290.0	17.543839860326212
2292.0	19.493155400362458
2294.0	3.219059949869068
2296.0	1.593896728713813
2298.0	0.40686284816663126
2300.0	0.452069831296257
2302.0	0.5022998125513967
2304.0	0.5581109028348852
2306.0	0.6201232253720946
2308.0	0.6890258059689941
2310.0	0.7655842288544379
2312.0	0.8506491431715977
2314.0	0.9451657146351086
2316.0	1.050184127372343
2318.0	1.1668712526359366
2320.0	1.2965236140399297
2322.0	1.4405817933776996
2324.0	1.600646437086333
2326.0	1.7784960412070367
2328.0	1.976106712452263
2330.0	2.195674124946959
2332.0	2.439637916607732
2334.0	2.7107087962308136
2336.0	3.011898662478682
2338.0	3.346554069420758
2340.0	3.7183934104675087
2342.0	4.131548233852787
2344.0	4.59060914872532
2346.0	5.100676831917022
2348.0	5.667418702130025
2350.0	6.297131891255583
2352.0	6.996813212506204
2354.0	7.774236902784671
2356.0	8.638041003094079
2358.0	9.5978233367712
2360.0	10.664248151968
2362.0	11.849164613297779
2364.0	13.165738459219755
2366.0	14.62859828802195
2368.0	16.253998097802167
2370.0	18.059997886446855
2372.0	20.066664318274285
2374.0	0.47067065218502774
2376.0	0.5229673913166976
2378.0	0.581074879240775
2380.0	0.6456387547119723
2382.0	0.7173763941244137
2384.0	0.7970848823604597
2386.0	0.8856498692893997
2388.0	0.9840554103215553
2390.0	1.0933949003572838
2392.0	1.2148832226192043
2394.0	1.3498702473546715
2396.0	1.4998558303940797
2398.0	1.6665064782156442
2400.0	1.8516738646840492
2402.0	2.057415405204499
2404.0	2.286017116893888
2406.0	2.540019018770987
2408.0	2.8222433541899856
2410.0	3.135825949099984
2412.0	3.484251054555538
2414.0	3.8713900606172644
2416.0	4.301544511796961
2418.0	4.779493901996624
2420.0	5.310548779996249
2422.0	5.900609755551388
2424.0	6.5562330617237645
2426.0	7.284703401915294
2428.0	8.094114891016995
2430.0	8.993460990018884
2432.0	9.992734433354315
2434.0	11.103038259282572
2436.0	12.336709176980635
2438.0	13.707454641089596
2440.0	15.230505156766219
2442.0	6.827137625184375
2444.0	0.31870012797197034
2446.0	0.3541112533021893
2448.0	0.39345694811354365
2450.0	0.4371743867928263
2452.0	0.48574931865869586
2454.0	0.5397214651763288
2456.0	0.5996905168625876
2458.0	0.6663227965139862
2460.0	0.740358662793318
2462.0	0.82262073643702
2464.0	0.9140230404855779
2466.0	1.0155811560950867
2468.0	1.1284235067723185
2470.0	1.2538038964136873
2472.0	1.3931154404596526
2474.0	1.5479060449551696
2476.0	1.7198956055057442
2478.0	1.9109951172286046
2480.0	2.123327908031783
2482.0	2.3592532311464254
2484.0	2.621392479051584
2486.0	2.912658310057316
2488.0	3.2362870111747957
2490.0	3.595874456860884
2492.0	3.99541606317876
2494.0	4.439351181309734
2496.0	4.932612423677482
2498.0	5.480680470752758
2500.0	6.089644967503065
2502.0	6.766272186114517
2504.0	7.5180802067939085
2506.0	8.353422451993232
2508.0	9.281580502214704
2510.0	10.312867224683004
2512.0	11.458741360758893
2514.0	12.73193484528766
2516.0	14.146594272541844
2518.0	15.718438080602049
2520.0	17.464931200668943
2522.0	19.405479111854383
2524.0	1.185456908977031
2526.0	1.3171743433078122
2528.0	1.4635270481197915
2530.0	1.626141164577546
2532.0	1.8068235161972734
2534.0	2.0075816846636374
2536.0	2.2306463162929306
2538.0	2.478495906992145
2540.0	2.7538843411023834
2542.0	3.0598714901137596
2544.0	3.399857211237511
2546.0	3.7776191235972347
2548.0	4.1973545817747056
2550.0	4.663727313083006
2552.0	5.181919236758896
2554.0	5.757688040843218
2556.0	2.7371643794399345
2558.0	0.5394135878001938
2560.0	0.5993484308891042
2562.0	0.6659427009878935
2564.0	0.7399363344309928
2566.0	0.8221514827011032
2568.0	0.9135016474456702
2570.0	1.015001830495189
2572.0	1.1277798116613214
2574.0	1.2530886796236904
2576.0	1.392320755137434
2578.0	1.5470230612638156
2580.0	1.7189145125153507
2582.0	1.9099050139059452
2584.0	2.122116682117717
2586.0	2.357907424575241
2588.0	2.6198971384169347
2590.0	2.910996820463261
2592.0	3.2344409116258457
2594.0	3.5938232351398285
2596.0	3.993136927933143
2598.0	4.436818808814603
2600.0	4.9297986764606705
2602.0	5.477554084956301
2604.0	6.086171205507002
2606.0	6.762412450563335
2608.0	7.51379161173704
2610.0	8.34865734637449
2612.0	9.2762859404161
2614.0	10.306984378240111
2616.0	11.452204864711236
2618.0	12.724672071901374
2620.0	14.13852452433486
2622.0	15.709471693705401
2624.0	0.48860423340135917
2626.0	0.5428935926681768
2628.0	0.603215102964641
2630.0	0.6702390032940455
2632.0	0.7447100036600506
2634.0	0.8274555596222785
2636.0	0.9193950662469761
2638.0	1.0215500736077512
2640.0	1.1350556373419458
2642.0	1.26117293037994
2644.0	1.4013032559777112
2646.0	1.5570036177530124
2648.0	1.7300040197255695
2650.0	1.9222266885839663
2652.0	2.1358074317599627
2654.0	2.3731193686221808
2656.0	2.63679929846909
2658.0	2.9297769982989887
2660.0	3.2553077758877653
2662.0	3.6170086398752948
2664.0	4.018898488750327
2666.0	4.465442765278142
2668.0	4.961603072531268
2670.0	5.512892302812521
2672.0	6.125435892013912
2674.0	6.806039880015458
2676.0	7.562266533350509
2678.0	8.402518370389455
2680.0	9.33613152265495
2682.0	10.373479469616612
2684.0	11.526088299574013
2686.0	12.80676477730446
2688.0	14.229738641449401
2690.0	15.810820712721558
2692.0	0.7192298611484178
2694.0	0.7991442901649087
2696.0	0.8879381001832319
2698.0	0.98659788909248
2700.0	1.0962198767694222
2702.0	1.2180220852993582
2704.0	1.3533578725548425
2706.0	1.5037309695053807
2708.0	1.6708121883393119
2710.0	1.85645798704368
2712.0	2.0627310967152
2714.0	2.291923440794667
2716.0	2.5465816008829636
2718.0	2.829535112092182
2720.0	3.143927902324647
2722.0	3.4932532248051635
2724.0	3.8813924720057376
2726.0	4.312658302228598
2728.0	4.791842558031775
2730.0	5.324269508924195
2732.0	5.915855009915773
2734.0	6.573172233239748
2736.0	7.30352470359972
2738.0	8.115027448444135
2740.0	9.016697164937927
2742.0	10.018552405486586
2744.0	3.6066550455961877
2746.0	0.7554006129207503
2748.0	0.8393340143563893
2750.0	0.932593349284877
2752.0	1.0362148325387524
2754.0	1.1513498139319471
2756.0	1.2792775710354969
2758.0	1.4214195233727744
2760.0	1.5793550259697495
2762.0	1.7548389177441661
2764.0	1.9498210197157402
2766.0	2.1664677996841557
2768.0	2.4071864440935062
2770.0	2.67465160454834
2772.0	2.9718351161648227
2774.0	3.3020390179609143
2776.0	3.6689322421787938
2778.0	4.07659138019866
2780.0	4.529545977998511
2782.0	5.0328288644427905
2784.0	5.592032071603101
2786.0	6.21336896844789
2788.0	6.903743298275433
2790.0	7.670825886972704


==> TeX/Tikz/plot_data/logreg/gam/aGraal_8124_113_1_1.txt <==
4.0	0.3805716704659135
6.0	0.4228574116287928
8.0	0.4698415684764365
10.0	0.5220461871960406
12.0	0.5800513191067118
14.0	0.6445014656741243
16.0	0.7161127396379159
18.0	0.7956808218199066
20.0	0.8840898020221185
22.0	0.9823220022467984
24.0	1.0914688913853317
26.0	0.546402041113695
28.0	0.23746454801963682
30.0	0.2638494977995965
32.0	0.29316610866621834
34.0	0.3257401207402426
36.0	0.3619334674891585
38.0	0.40214829721017614
40.0	0.4468314413446402
42.0	0.49647937927182245
44.0	0.5516437547464694
46.0	0.6129375052738549
48.0	0.6810416725265055
50.0	0.756712969473895
52.0	0.8407921883043278
54.0	0.9342135425603643
56.0	1.0380150472892937
58.0	1.1533500525436597
60.0	1.281500058381844
62.0	1.4238889537576047
64.0	1.5820988375084497
66.0	1.7578875972316108
68.0	1.9532084413684565
70.0	2.1702316015205074
72.0	2.4113684461338973
74.0	2.6792982734821083
76.0	2.976998081646787
78.0	3.3077756462742083
80.0	3.6753062736380095
82.0	4.083673637375567
84.0	1.713666700375993
86.0	0.920536468720195
88.0	0.5633791720767668
90.0	0.6259768578630742
92.0	0.6955298420700825
94.0	0.7728109356334251
96.0	0.8586788173704724
98.0	0.9540875748560804
100.0	1.060097305395645
102.0	1.17788589488405
104.0	1.3087621054267222
106.0	1.4541801171408026
108.0	1.615755685712003
110.0	1.7952840952355589
112.0	1.9947601058172877
114.0	2.2164001175747643
116.0	2.462666797305294
118.0	2.7362964414503264
120.0	3.040329379389252
122.0	3.378143754876947
124.0	3.7534930609743857
126.0	4.1705478455270955
128.0	4.633942050585662
130.0	5.148824500650736
132.0	5.720916111834152
134.0	6.356573457593502
136.0	7.062859397326114
138.0	7.847621552584571
140.0	8.719579502871746
142.0	1.610815386498858
144.0	1.78979487388762
146.0	1.9886609709862444
148.0	2.209623301095827
150.0	2.4551370012175857
152.0	2.727930001352873
154.0	3.031033334836526
156.0	3.367814816485029
158.0	3.7420164627611436
160.0	4.157796069734604
162.0	4.619773410816227
164.0	5.133081567573585
166.0	5.703423963970651
168.0	6.337137737745167
170.0	7.041264153050187
172.0	7.82362683672243
174.0	5.182979842093802
176.0	0.31405238329828333
178.0	0.34894709255364814
180.0	0.3877189917262757
182.0	0.43079887969586195
184.0	0.47866542188429106
186.0	0.5318504687603234
188.0	0.5909449652892482
190.0	0.6566055169880536
192.0	0.7295616855422818
194.0	0.8106240950469799
196.0	0.9006934389410888
198.0	1.000770487712321
200.0	1.1119672085692456
202.0	1.2355191206324951
204.0	1.3727990229249947
206.0	1.5253322476944386
208.0	1.6948136085493763
210.0	1.8831262317215294
212.0	2.092362479690588
214.0	2.324847199656209
216.0	2.5831635551735657
218.0	2.8701817279706288
220.0	3.189090808856254
222.0	3.5434342320625047
224.0	3.9371491467361164
226.0	4.3746101630401295
228.0	4.860677958933477
230.0	5.400753287703864
232.0	6.000836986337627
234.0	6.667596651486253
236.0	7.408440723873615
238.0	8.231600804304017
240.0	9.146223115893353
242.0	10.162470128770392
244.0	11.291633476411548
246.0	8.903244380139833
248.0	0.3635345569200551
250.0	0.4039272854667279
252.0	0.44880809496303103
254.0	0.4986756610700345
256.0	0.5540840678555939
258.0	0.6156489642839933
260.0	0.6840544047599926
262.0	0.7600604497333251
264.0	0.8445116108148057
266.0	0.9383462342386731
268.0	1.0426069269318592
270.0	1.1584521410353992
272.0	1.287169045594888
274.0	1.4301878284387646
276.0	1.589097587154183
278.0	1.7656639857268701
280.0	1.9618488730298558
282.0	2.1798320811442844
284.0	2.4220356457158716
286.0	2.6911507174620795
288.0	2.9901674638467552
290.0	3.3224082931630616
292.0	3.69156477018118
294.0	4.101738633534644
296.0	4.55748737059405
298.0	5.063874856215611
300.0	5.626527618017345
302.0	6.251697353352606
304.0	6.946330392614007
306.0	7.71814488068223
308.0	8.575716534091367
310.0	9.528573926768185
312.0	10.587304363075763
314.0	11.763671514528626
316.0	8.236248269474553
318.0	0.26047978497999713
320.0	0.2894219833111079
322.0	0.32157998145678657
324.0	0.3573110905075407
326.0	0.39701232278615634
328.0	0.44112480309572927
330.0	0.49013867010636586
332.0	0.5445985223404065
334.0	0.6051094692671184
336.0	0.6723438547412427
338.0	0.7470487274902697
340.0	0.8300541416558553
342.0	0.922282379617617
344.0	1.02475819957513
346.0	1.1386202217501444
348.0	1.2651335797223828
350.0	1.4057039774693143
352.0	1.5618933082992381
354.0	1.7354370092213758
356.0	1.9282633435793064
358.0	2.1425148261992293
360.0	2.380572029110255
362.0	2.645080032344728
364.0	2.9389778137163645
366.0	3.265530904129294
368.0	3.628367671254771
370.0	4.031519634727524
372.0	4.47946626080836
374.0	4.977184734231511
376.0	5.530205260257235
378.0	6.144672511396928
380.0	6.827413901552143
382.0	7.586015446169048
384.0	8.428906051298943
386.0	9.365451168109937
388.0	10.406056853455485
390.0	11.562285392728318
392.0	12.846983769698133
394.0	6.2018431876330276
396.0	0.7583921588807163
398.0	0.842657954311907
400.0	0.9362866159021189
402.0	1.0403184621134656
404.0	1.1559094023482952
406.0	1.2843437803869948
408.0	1.4270486448744388
410.0	1.5856096054160431
412.0	1.7617884504622703
414.0	1.957542722735856
416.0	2.1750474697065068
418.0	2.4167194107850074
420.0	2.6852437897611194
422.0	2.9836042108456886
424.0	3.315115789828543
426.0	3.6834619886983813
428.0	4.092735542998201
430.0	4.547483936664668
432.0	5.05275992962741
434.0	5.614177699586011
436.0	6.237975221762235
438.0	6.931083579735817
440.0	7.701203977484242
442.0	8.556893308315825
444.0	9.507659231462029
446.0	10.564065812735588
448.0	11.737850903039543
450.0	13.042056558932826
452.0	14.491173954369808
454.0	16.101304393744233
456.0	17.89033821527137
458.0	19.878153572523747
460.0	22.086837302804163
462.0	24.540930336449073
464.0	27.267700373832305
466.0	30.297444859813673
468.0	33.66382762201519
470.0	37.40425291335021
472.0	1.1348347821335079
474.0	1.2609275357038976
476.0	1.401030595226553
478.0	1.5567006613628367
480.0	1.729667401514263
482.0	1.9218526683491812
484.0	2.1353918537213126
486.0	2.372657615245903
488.0	2.6362862391621142
490.0	2.9292069324023493
492.0	3.2546743693359437
494.0	3.6163048548177152
496.0	4.018116505353017
498.0	4.464573894836686
500.0	4.960637660929652
502.0	5.511819623255168
504.0	6.124244025839077
506.0	6.804715584265641
508.0	7.5607950936284904
510.0	8.400883437364989
512.0	9.334314930405544
514.0	10.371461033783937
516.0	11.523845593093265
518.0	12.80427288121474
520.0	14.226969868016377
522.0	4.071338444749954
524.0	2.648712363828601
526.0	0.8978741790850026
528.0	0.997637976761114
530.0	1.1084866408456822
532.0	1.2316518231618692
534.0	1.3685020257354101
536.0	1.520557806372678
538.0	1.6895086737474199
540.0	1.8772318597193556
542.0	2.0858131774659507
544.0	2.3175701971843896
546.0	2.5750779968715443
548.0	2.861197774301716
550.0	3.179108638113018
552.0	3.5323429312366867
554.0	3.9248254791518744
556.0	4.3609171990576385
558.0	4.845463554508488
560.0	5.38384839389832
562.0	5.982053770998133
564.0	6.646726412220149
566.0	7.385251569133499
568.0	8.205835076815
570.0	9.117594529794443
572.0	10.130660588660493
574.0	11.256289542956104
576.0	12.506988381062339
578.0	13.896653756735933
580.0	15.44072639637326
582.0	17.156362662636955
584.0	19.062625180707727
586.0	21.18069464523081
588.0	23.534105161367567
590.0	26.149005734852853
592.0	29.05445081650317
594.0	32.282723129447966
596.0	35.8696923660533
598.0	39.85521374005923
600.0	9.457771765788964
602.0	2.1095565532466254
604.0	1.2288920816578526
606.0	1.365435646286503
608.0	1.5171507180961143
610.0	1.6857230201067939
612.0	1.8730255778964378
614.0	2.081139530996042
616.0	2.312377256662269
618.0	2.5693080629580765
620.0	2.854786736620085
622.0	3.171985262911206
624.0	3.52442806990134
626.0	3.916031188779267
628.0	4.351145765310297
630.0	4.83460640590033
632.0	5.3717848954448115
634.0	5.968649883827569
636.0	6.631833204252854
638.0	7.36870356028095
640.0	8.187448400312167
642.0	9.097164889235742
644.0	10.107960988039714
646.0	11.231067764488571
648.0	12.47896418276508
650.0	13.865515758627868
652.0	15.406128620697633
654.0	17.117920689664036
656.0	19.019911877404486
658.0	21.13323541933832
660.0	3.7264238075365306
662.0	3.9808008373188484
664.0	2.8159252551877207
666.0	1.0181682249787085
668.0	1.1312980277541207
670.0	1.2569978086156897
672.0	1.3966642317952107
674.0	1.551849146439123
676.0	1.7242768293768036
678.0	1.9158631437520042
680.0	2.128736826391116
682.0	2.3652631404345734
684.0	2.628070156038415
686.0	2.920077951153795
688.0	3.24453105683755
690.0	3.605034507597278
692.0	4.005593897330309
694.0	4.4506598859225655
696.0	4.945177651025073
698.0	5.494641834472303
700.0	6.105157593858115
702.0	6.783508437620128
704.0	7.5372315973556985
706.0	8.374701774839666
708.0	9.305224194266296
710.0	10.339137993629219
712.0	11.487931104032466
714.0	12.764367893369407
716.0	14.182630992632674
718.0	7.356805939088777
720.0	0.7381289563021786
722.0	0.8201432847801985
724.0	0.9112703164224428
726.0	1.0125225738027144
728.0	1.125025082003016
730.0	1.2500278688922402
732.0	1.3889198543247114
734.0	1.5432442825830128
736.0	1.714715869536681
738.0	1.9052398550407568
740.0	2.1169331722675078
742.0	2.35214796918612
744.0	2.613497743540133
746.0	2.9038863817112595
748.0	3.226540424123622
750.0	3.5850449156929134
752.0	3.9833832396587927
754.0	4.425981377398659
756.0	4.9177570859985105
758.0	5.4641745399983455
760.0	6.071305044442607
762.0	6.745894493825118
764.0	7.495438326472354
766.0	8.328264807191506
768.0	9.253627563546118
770.0	10.281808403940131
772.0	11.42423155993348
774.0	12.693590622148312
776.0	14.103989580164791
778.0	15.671099533516436
780.0	17.412332815018264
782.0	19.347036461131406
784.0	21.496707179034896
786.0	23.885230198927662
788.0	26.53914466547518
790.0	29.487938517194646
792.0	32.76437613021628
794.0	36.404862366906976
796.0	40.449847074341086
798.0	44.94427452704566
800.0	49.93808280782851
802.0	42.201090561003156
804.0	0.18984334529919145
806.0	0.21093705033243496
808.0	0.23437450036937219
810.0	0.26041611152152466
812.0	0.2893512350239163
814.0	0.3215013722487959
816.0	0.35722374694310655
818.0	0.39691527438122953
820.0	0.4410169715346995
822.0	0.4900188572607772
824.0	0.5444653969564192
826.0	0.6049615521737991
828.0	0.6721795024153323
830.0	0.7468661137948137
832.0	0.8298512375497931
834.0	0.9220569306108812
836.0	1.024507700678757
838.0	1.1383418896430635
840.0	1.264824321825626
842.0	1.405360357584029
844.0	1.561511508426699
846.0	1.7350127871407768
848.0	1.9277919857119743
850.0	2.141991095235527
852.0	2.379990105817252
854.0	2.644433450908058
856.0	2.938259389897842
858.0	3.264732655442047
860.0	3.627480728268941
862.0	4.030534142521046
864.0	4.478371269467829
866.0	4.975968077186477
868.0	5.528853419096086
870.0	6.143170465662318
872.0	6.82574496184702
874.0	7.584161068718911
876.0	8.426845631909902
878.0	9.363161813233225
880.0	10.403513125814694
882.0	11.559459028682994
884.0	12.843843365203327
886.0	14.270937072448142
888.0	15.856596747164602
890.0	17.61844083018289
892.0	19.57604536686988
894.0	21.75116151874431
896.0	24.167957243049237
898.0	26.853285825610264
900.0	29.83698425067807
902.0	33.15220472297564
904.0	36.83578302552849
906.0	40.92864780614277
908.0	45.47627534015864
910.0	50.52919482239849
912.0	56.143549802664985
914.0	62.3817220029611
916.0	0.5462260065643872
918.0	0.6069177850715414
920.0	0.6743530945239349
922.0	0.7492812161377055
924.0	0.8325346845974506
926.0	0.9250385384416119
928.0	1.0278205982684576
930.0	1.142022886964953
932.0	1.2689143188499477
934.0	1.4099047987221642
936.0	1.5665608874690715
938.0	1.7406232082989683
940.0	1.9340257869988537
942.0	2.148917541109838
944.0	2.3876861567887087
946.0	2.652984618654121
948.0	2.9477606873934676
950.0	3.2752896526594086
952.0	3.639210725177121
954.0	4.043567472419023
956.0	4.492852747132249
958.0	4.9920586079247204
960.0	5.546731786583023
962.0	6.163035318425582
964.0	6.847817020472869
966.0	7.608685578303188
968.0	8.454095087003543
970.0	9.393438985559492
972.0	10.437154428399435
974.0	11.59683825377715
976.0	12.885375837530168
978.0	14.317084263922409
980.0	15.907871404358232
982.0	17.675412671509147
984.0	19.63934741278794
986.0	21.821497125319937
988.0	24.246107917022155
990.0	26.940119907802394
992.0	29.933466564224883
994.0	33.2594072935832
996.0	36.954896992870225
998.0	41.0609966587447
1000.0	45.62332962082745
1002.0	50.692588467586056
1004.0	56.325098297317844
1006.0	0.8833991646512924
1008.0	0.981554627390325
1010.0	1.0906162526559167
1012.0	1.211795836284352
1014.0	1.3464398180937245
1016.0	1.4960442423263607
1018.0	1.662271380362623
1020.0	1.8469682004029144
1022.0	2.052186889336572
1024.0	2.280207654818413
1026.0	2.533564060909348
1028.0	2.8150711787881644
1030.0	3.1278568653201826
1032.0	3.4753965170224252
1034.0	3.861551685580473
1036.0	4.290612983978304
1038.0	4.767347759975893
1040.0	5.297053066639881
1042.0	5.885614518488757
1044.0	6.5395716872097305
1046.0	7.266190763566367
1048.0	8.07354529285152
1050.0	8.970605880946135
1052.0	9.967339867717929
1054.0	11.074822075242142
1056.0	12.305357861380159
1058.0	13.672619845977955
1060.0	15.191799828864395
1062.0	16.879777587627107
1064.0	18.755308430696786
1066.0	20.839231589663097
1068.0	23.15470176629233
1070.0	25.72744640699148
1072.0	28.586051563323867
1074.0	31.7622795148043
1076.0	35.291421683115885
1078.0	39.212690759017654
1080.0	43.569656398908506
1082.0	2.0586908672333344
1084.0	2.287434296925927
1086.0	2.5415936632510303
1088.0	2.8239929591678115
1090.0	3.137769954630902
1092.0	3.4864110607010024
1094.0	3.8737900674455585
1096.0	4.304211186050621
1098.0	4.782456873389579
1100.0	5.3138409704328655
1102.0	5.904267744925407
1104.0	6.5602974943615635
1106.0	7.289219438179515
1108.0	8.09913270908835
1110.0	8.9990363434315
1112.0	9.998929270479445
1114.0	11.109921411643828
1116.0	12.344357124048699
1118.0	13.71595236005411
1120.0	15.23994706672679
1122.0	16.933274518585325
1124.0	12.008575743737676
1126.0	0.26288130275018823
1128.0	0.29209033638909804
1130.0	0.32454481821010894
1132.0	0.36060535356678775
1134.0	0.40067261507420865
1136.0	0.4451917945268985
1138.0	0.4946575494743317
1140.0	0.5496194994159241
1142.0	0.6106883326843602
1144.0	0.6785425918715113
1146.0	0.7539362131905681
1148.0	0.8377069035450757
1150.0	0.9307854483834175
1152.0	1.0342060537593527
1154.0	1.1491178375103919
1156.0	1.2767975972337688
1158.0	1.4186639969264099
1160.0	1.5762933299182333
1162.0	1.7514370332424816
1164.0	1.9460411480472017
1166.0	2.162267942274669
1168.0	2.4025199358607434
1170.0	2.6694665954008263
1172.0	2.966073994889807
1174.0	3.295637772099786
1176.0	3.66181974677754
1178.0	4.068688607530601
1180.0	4.520765119478446
1182.0	5.023072354976051
1184.0	5.581191505528946
1186.0	6.2013238950321625
1188.0	6.89035988336907
1190.0	7.655955425965633
1192.0	8.506617139961815
1194.0	9.451796822179794
1196.0	10.501996469088661
1198.0	11.668884965654069
1200.0	12.965427739615633
1202.0	14.406030821795149
1204.0	16.00670091310572
1206.0	17.785223236784134
1208.0	19.761359151982372
1210.0	21.957065724424858
1212.0	24.396739693805397
1214.0	27.107488548672666
1216.0	30.119431720747407
1218.0	33.466035245274895
1220.0	37.184483605861
1222.0	41.31609289540111
1224.0	45.90676988377901
1226.0	51.00752209308779
1228.0	12.375815636734593
1230.0	1.9338494806963435
1232.0	1.4309341576894932
1234.0	1.5899268418772148
1236.0	1.766585379863572
1238.0	1.962872644292858
1240.0	2.1809696047698424
1242.0	2.4232995608553805
1244.0	2.6925550676170893
1246.0	2.9917278529078772
1248.0	3.3241420587865305
1250.0	3.6934911764294784
1252.0	4.103879084921643
1254.0	4.559865649912937
1256.0	5.066517388792152
1258.0	5.629463765324614
1260.0	6.254959739249571
1262.0	6.949955265832857
1264.0	7.722172517592064
1266.0	8.580191686213405
1268.0	9.533546318014896
1270.0	10.592829242238773
1272.0	11.769810269154194
1274.0	13.077566965726882
1276.0	14.530629961918759
1278.0	16.145144402131955
1280.0	17.939049335702173
1282.0	19.93227703966908
1284.0	22.146974488521202
1286.0	24.607749431690227
1288.0	27.341943812989143
1290.0	30.379937569987938
1292.0	1.1813495799793132
1294.0	1.3126106444214591
1296.0	1.4584562715793992
1298.0	1.6205069684215547
1300.0	1.800563298246172
1302.0	2.000625886940191
1304.0	2.222917652155768
1306.0	2.4699085023952976
1308.0	2.7443427804392195
1310.0	3.0492697560435773
1312.0	3.388077506715086
1314.0	3.7645305630167623
1316.0	4.1828117366852915
1318.0	4.647568596316991
1320.0	5.163965107018879
1322.0	5.737739007798755
1324.0	6.375265564220839
1326.0	7.083628404689821
1328.0	7.870698227433135
1330.0	8.745220252703485
1332.0	9.716911391892761
1334.0	10.79656821321418
1336.0	11.996186903571312
1338.0	13.32909655952368
1340.0	14.810107288359646
1342.0	16.45567476484405
1344.0	18.284083072048947
1346.0	20.315647857832165
1348.0	22.572942064257962
1350.0	25.081046738064405
1352.0	27.86782970896045
1354.0	30.964255232178278
1356.0	21.088401266340504
1358.0	0.1355789937886525
1360.0	0.15064332643183614
1362.0	0.16738147381315127
1364.0	0.18597941534794588
1366.0	0.20664379483105097
1368.0	0.22960421647894552
1370.0	0.2551157960877173
1372.0	0.2834619956530192
1374.0	0.31495777294779914
1376.0	0.3499530810531102
1378.0	0.388836756725678
1380.0	0.43204084080630895
1382.0	0.48004537867367664
1384.0	0.533383754081863
1386.0	0.5926486156465145
1388.0	0.6584984618294606
1390.0	0.7316649575882895
1392.0	0.8129610639869884
1394.0	0.9032900710966538
1396.0	1.0036556345518377
1398.0	1.1151729272798196
1400.0	1.2390810303109108
1402.0	1.3767567003454564
1404.0	1.5297296670505072
1406.0	1.6996996300561191
1408.0	1.8885551445067992
1410.0	2.0983946050075546
1412.0	2.3315495611195054
1414.0	2.5906106234661173
1416.0	2.878456248295686
1418.0	3.1982847203285405
1420.0	3.553649689253934
1422.0	3.9484996547265934
1424.0	4.387221838585104
1426.0	4.874690931761227
1428.0	5.416323257512474
1430.0	6.018136952791638
1432.0	6.686818836435154
1434.0	7.429798707150171
1436.0	8.255331896833525
1438.0	9.172590996481695
1440.0	10.19176777386855
1442.0	11.324186415409502
1444.0	12.582429350455003
1446.0	13.980477056061115
1448.0	15.533863395623461
1450.0	17.2598482173594
1452.0	19.177609130399336
1454.0	21.308454589332598
1456.0	23.676060654814
1458.0	26.306734060904443
1460.0	29.229704512116047
1462.0	32.47744945790672
1464.0	36.08605495322969
1466.0	40.09561661469966
1468.0	44.55068512744407
1470.0	49.500761252715634
1472.0	55.000845836350706
1474.0	61.11205092927857
1476.0	6.4579763919067
1478.0	3.8901664537092944
1480.0	0.6522272466556838
1482.0	0.7246969407285375
1484.0	0.8052188230317084
1486.0	0.8946875811463427
1488.0	0.9940973123848253
1490.0	1.1045525693164726
1492.0	1.2272806325738586
1494.0	1.3636451473042874
1496.0	1.5151612747825416
1498.0	1.6835125275361573
1500.0	1.870569475040175
1502.0	2.0784105278224168
1504.0	2.3093450309137964
1506.0	2.565938923237552
1508.0	2.8510432480417243
1510.0	3.1678258311574714
1512.0	3.5198064790638575
1514.0	3.9108960878487307
1516.0	4.345440097609701
1518.0	4.8282667751218895
1520.0	5.364740861246544
1522.0	5.960823179162826
1524.0	6.623136865736474
1526.0	7.359040961929416
1528.0	8.176712179921575
1530.0	9.085235755468418
1532.0	10.09470639496491
1534.0	11.2163404388499
1536.0	12.462600487611
1538.0	13.847333875123335
1540.0	15.385926527914817
1542.0	17.095473919905352
1544.0	18.99497102211706
1546.0	21.105523357907845
1548.0	23.450581508786495
1550.0	26.056201676429442
1552.0	28.951335196032716
1554.0	14.327125854550808
1556.0	0.6706783077986475
1558.0	0.745198119776275
1560.0	0.8279979108625278
1562.0	0.919997678736142
1564.0	1.0222196430401578
1566.0	1.1357996033779532
1568.0	1.261999559308837
1570.0	1.4022217325653743
1572.0	1.5580241472948604
1574.0	1.7311379414387338
1576.0	1.9234866015985932
1578.0	2.137207335109548
1580.0	2.374674816788387
1582.0	2.638527574209319
1584.0	2.931697304677021
1586.0	3.2574414496411346
1588.0	3.6193793884901497
1590.0	4.021532653877944
1592.0	4.468369615419938
1594.0	4.964855128244376
1596.0	5.516505698049307
1598.0	6.129450775610342
1600.0	6.810500861789269
1602.0	7.567223179765854
1604.0	8.408025755295395
1606.0	9.342250839217105
1608.0	10.380278710241228
1610.0	11.533643011379143
1612.0	12.815158901532381
1614.0	14.239065446147091
1616.0	15.821183829052323
1618.0	17.57909314339147
1620.0	19.532325714879413
1622.0	21.702584127643792
1624.0	24.11398236404866
1626.0	26.793313737831845
1628.0	29.77034859759094
1630.0	33.078165108434376
1632.0	36.75351678714931
1634.0	40.837240874610345
1636.0	45.37471208290039
1638.0	50.41634675877821
1640.0	13.813802171794384
1642.0	2.0591599570306234
1644.0	1.9705705702297784
1646.0	2.189522855810865
1648.0	2.4328031731231836
1650.0	2.7031146368035373
1652.0	3.003460707559486
1654.0	3.3371785639549847
1656.0	3.7079761821722053
1658.0	4.119973535746895
1660.0	4.577748373052105
1662.0	5.086387081169006
1664.0	5.651541201298896
1666.0	6.27949022366544
1668.0	6.977211359628267
1670.0	7.752457066253631
1672.0	8.613841184726256
1674.0	9.570934649695841
1676.0	10.63437183299538
1678.0	11.815968703328199
1680.0	13.12885411480911
1682.0	14.587615683121234
1684.0	16.208461870134705
1686.0	18.00940207792745
1688.0	20.010446753252722
1690.0	22.233829725836358
1692.0	24.70425525092929
1694.0	27.449172501032546
1696.0	30.49908055670283
1698.0	33.88786728522537
1700.0	4.338598941281705
1702.0	4.820665490313006
1704.0	2.9823804233207443
1706.0	1.1979731880342286
1708.0	1.3310813200380318
1710.0	1.478979244486702
1712.0	1.6433102716518913
1714.0	1.8259003018354347
1716.0	2.028778113150483
1718.0	2.254197903500537
1720.0	2.504664337222819
1722.0	2.782960374692021
1724.0	3.092178194102246
1726.0	3.4357535490024955
1728.0	3.8175039433361064
1730.0	4.24167104815123
1732.0	4.712967831279144
1734.0	5.236630923643494
1736.0	5.818478804048327
1738.0	6.464976448942586
1740.0	7.183307165491763
1742.0	7.981452406101959
1744.0	8.868280451224399
1746.0	9.853644945804888
1748.0	10.948494384227654
1750.0	12.16499376025295
1752.0	13.51665973361439
1754.0	15.0185108151271
1756.0	16.68723423903011
1758.0	18.541371376700123
1760.0	20.601523751889026
1762.0	22.890581946543364
1764.0	25.433979940603738
1766.0	28.259977711781932
1768.0	31.39997523531326
1770.0	34.88886137257029
1772.0	38.765401525078104
1774.0	43.0726683611979
1776.0	47.858520401331
1778.0	53.176133779256666
1780.0	59.08459308806297
1782.0	3.862416118619821
1784.0	4.291573465133135
1786.0	2.034696285929752
1788.0	2.260773651033058
1790.0	2.5119707233700646
1792.0	2.791078581522294
1794.0	3.1011984239136603
1796.0	3.445776026570734
1798.0	3.828640029523038
1800.0	4.25404447724782
1802.0	4.726716085830912
1804.0	5.251906762034347
1806.0	5.835451957815941
1808.0	6.483835508684379
1810.0	7.204261676315977
1812.0	8.004735195906642
1814.0	8.894150217674047
1816.0	9.882389130748942
1818.0	10.980432367498825
1820.0	12.200480408332028
1822.0	13.556089342591143
1824.0	15.062321491767937
1826.0	16.735912768631042
1828.0	18.59545863181227
1830.0	20.661620702013636
1832.0	22.957356335570708
1834.0	25.508173706189677
1836.0	28.342415229099643
1838.0	31.49157247677738
1840.0	18.68637749484234
1842.0	0.23839878265263817
1844.0	0.2648875362807091
1846.0	0.29431948475634345
1848.0	0.3270216497292705
1850.0	0.36335738858807837
1852.0	0.40373043176453155
1854.0	0.4485893686272573
1856.0	0.4984326318080637
1858.0	0.553814035342293
1860.0	0.6153489281581034
1862.0	0.6837210312867815
1864.0	0.7596900347630906
1866.0	0.8441000386256563
1868.0	0.9378889318062849
1870.0	1.0420988131180944
1872.0	1.1578875701312161
1874.0	1.2865417445902403
1876.0	1.4294908273224893
1878.0	1.5883231414694328
1880.0	1.7648034905215921
1882.0	1.9608927672462135
1884.0	2.1787697413846816
1886.0	2.420855268205202
1888.0	2.689839186894669
1890.0	2.9887102076607435
1892.0	3.3207891196230483
1894.0	3.689765688470054
1896.0	4.0997396538556155
1898.0	4.555266282061795
1900.0	5.061406980068661
1902.0	5.623785533409623
1904.0	6.248650592677359
1906.0	6.942945102974844
1908.0	7.714383447749826
1910.0	8.571537164166473
1912.0	9.523930182407193
1914.0	10.582144647119105
1916.0	11.757938496799005
1918.0	13.06437610755445
1920.0	14.515973452838278
1922.0	16.128859392042532
1924.0	17.92095488004726
1926.0	19.9121720889414
1928.0	22.124635654379333
1930.0	24.582928504865926
1932.0	27.314365005406586
1934.0	30.34929445045176
1936.0	33.721438278279734
1938.0	37.46826475364415
1940.0	41.63140528182684
1942.0	46.2571169798076
1944.0	51.39679664423067
1946.0	57.107551826922965
1948.0	63.45283536324774
1950.0	70.5031504036086
1952.0	2.836361379825954
1954.0	3.15151264425106
1956.0	2.287564511777314
1958.0	1.4662029895793791
1960.0	1.6291144328659768
1962.0	1.8101271476288632
1964.0	2.0112523862542924
1966.0	2.2347248736158805
1968.0	2.4830276373509785
1970.0	2.758919597056643
1972.0	3.065466218951826
1974.0	3.40607357661314
1976.0	3.7845261962368224
1978.0	4.2050291069298025
1980.0	4.672254563255336
1982.0	5.191393959172596
1984.0	5.768215510191774
1986.0	6.4091283446575265
1988.0	7.121253716286141
1990.0	7.912504129206823
1992.0	8.791671254674249
1994.0	9.768523616304721
1996.0	10.853915129227468
1998.0	12.059905699141632
2000.0	13.399895221268482
2002.0	14.888772468076091
2004.0	16.543080520084548
2006.0	18.38120057787172
2008.0	20.423556197635246
2010.0	22.692840219594718
2012.0	25.2142669106608
2014.0	28.015852122956446
2016.0	31.12872458106272
2018.0	34.587471756736356
2020.0	2.1572252247048054
2022.0	2.3969169163386725
2024.0	2.6632410181540807
2026.0	2.9591566868378676
2028.0	3.2879518742642975
2030.0	3.653279860293664
2032.0	4.059199844770737
2034.0	4.510222049745264
2036.0	5.011357833050293
2038.0	5.568175370055881
2040.0	6.186861522284313
2042.0	6.874290580315904
2044.0	7.63810064479545
2046.0	8.486778494217166
2048.0	9.429753882463519
2050.0	10.477504313848355
2052.0	11.641671459831507
2054.0	12.935190510923897
2056.0	14.372433901026554
2058.0	15.969371001140615
2060.0	17.74374555682291
2062.0	19.715272840914345
2064.0	21.90585871212705
2066.0	24.3398430134745
2068.0	7.422809691550682
2070.0	2.4132304522226233
2072.0	1.9727643371157555
2074.0	2.191960374573062
2076.0	2.4355115273034023
2078.0	2.7061239192260027
2080.0	3.0068043546955585
2082.0	3.3408937274395094
2084.0	3.712104141599455
2086.0	4.124560157332728
2088.0	4.582844619258587
2090.0	5.092049576953986
2092.0	5.6578328632822075
2094.0	6.286480959202453
2096.0	6.984978843558281
2098.0	7.761087603953646
2100.0	8.623430671059607
2102.0	9.581589634510674
2104.0	10.64621070501186
2106.0	11.829123005568734
2108.0	13.143470006187483
2110.0	14.603855562430537
2112.0	16.226506180478374
2114.0	18.02945131164264
2116.0	20.03272367960293
2118.0	22.25858186622548
2120.0	5.287555153728579
2122.0	3.0287347131920606
2124.0	0.8671653478181617
2126.0	0.9635170531312908
2128.0	1.070574503479212
2130.0	1.1895272260880134
2132.0	1.3216969178755704
2134.0	1.4685521309728562
2136.0	1.6317245899698403
2138.0	1.8130273221887114
2140.0	2.0144748024319017
2142.0	2.2383053360354466
2144.0	2.487005928928274
2146.0	2.763339921031416
2148.0	3.0703776900349067
2150.0	3.411530766705452
2152.0	3.790589740783836
2154.0	4.211766378648707
2156.0	4.679740420720786
2158.0	5.199711578578651
2160.0	5.777457309531835
2162.0	6.419397010590928
2164.0	7.132663345101031
2166.0	7.925181494556702
2168.0	8.805757216174113
2170.0	9.784174684637904
2172.0	10.871305205153227
2174.0	12.079228005725808
2176.0	13.421364450806454
2178.0	14.912627167562727
2180.0	16.569585741736365
2182.0	18.410650824151517
2184.0	20.456278693501687
2186.0	22.72919854833521
2188.0	25.25466505370579
2190.0	28.06073894856199
2192.0	31.178598831735545
2194.0	34.642887590817274
2196.0	38.49209732313031
2198.0	42.768997025700344
2200.0	47.52110780633372
2202.0	24.42952894370455
2204.0	0.2687328874361146
2206.0	0.29859209715123847
2208.0	0.3317689968347094
2210.0	0.36863221870523266
2212.0	0.4095913541169252
2214.0	0.4551015045743614
2216.0	0.5056683384159572
2218.0	0.5618537093510635
2220.0	0.6242818992789595
2222.0	0.6936465547543995
2224.0	0.7707183941715551
2226.0	0.8563537713017279
2228.0	0.9515041903352532
2230.0	1.0572268781502814
2232.0	1.1746965312780904
2234.0	1.305218368086767
2236.0	1.450242631207519
2238.0	1.6113807013416879
2240.0	1.7904230014907643
2242.0	1.9893588905452937
2244.0	2.2103987672725487
2246.0	2.455998630302832
2248.0	2.7288873670031464
2250.0	3.0320970744479405
2252.0	3.368996749386601
2254.0	3.743329721540668
2256.0	4.159255246156298
2258.0	4.621394717951443
2260.0	5.134883019946048
2262.0	5.705425577717831
2264.0	6.339361753019812
2266.0	7.043735281133125
2268.0	7.826372534592361
2270.0	8.6959694828804
2272.0	9.662188314311557
2274.0	10.735764793679508
2276.0	11.928627548532786
2278.0	13.254030609480873
2280.0	14.72670067720097
2282.0	16.363000752445522
2284.0	18.181111947161693
2286.0	20.201235496846326
2288.0	22.44581721871814
2290.0	24.939796909686823
2292.0	27.71088545520758
2294.0	30.789872728008426
2296.0	34.21096969778714
2298.0	38.01218855309683
2300.0	42.23576505899648
2302.0	46.92862784332942
2304.0	52.14291982592158
2306.0	57.936577584357316
2308.0	1.977819356076992
2310.0	2.197577062307769
2312.0	2.441752291453077
2314.0	2.71305810161453
2316.0	3.0145090017939222
2318.0	3.3494544464376914
2320.0	3.7216160515974352
2322.0	4.135128946219373
2324.0	4.5945877180215255
2326.0	5.105097464468362
2328.0	5.6723305160759585
2330.0	6.302589462306621
2332.0	7.00287718034069
2334.0	7.780974644822989
2336.0	8.645527383136654
2338.0	9.606141536818505
2340.0	10.673490596465006
2342.0	11.85943399607223
2344.0	13.177148884524701
2346.0	14.64127653836078
2348.0	16.26808504262309
2350.0	18.075650047358987
2352.0	9.146960329048245
2354.0	0.6058752558604064
2356.0	0.6731947287337848
2358.0	0.7479941430375388
2360.0	0.8311046033750431
2362.0	0.9234495593056035
2364.0	1.026055065895115
2366.0	1.1400611843279056
2368.0	1.2667346492532285
2370.0	1.4074829436146985
2372.0	1.5638699373496652
2374.0	1.7376332637218503
2376.0	1.9307036263576116
2378.0	2.1452262515084572
2380.0	2.383584723898286
2382.0	2.648427470998096
2384.0	2.9426971899978844
2386.0	3.269663544442094
2388.0	3.6329594938245493
2390.0	4.036621659805055
2392.0	4.4851351775611725
2394.0	4.983483530623525
2396.0	5.537203922915028
2398.0	6.15244880323892
2400.0	6.836054225821023
2402.0	7.595615806467804
2404.0	8.439573118297561
2406.0	9.377303464775068
2408.0	10.419226071972298
2410.0	11.576917857746999
2412.0	12.863242064163332
2414.0	14.292491182403703
2416.0	15.880545758226337
2418.0	17.645050842473708
2420.0	19.60561204719301
2422.0	21.78401338577001
2424.0	24.204459317522232
2426.0	26.893843686135813
2428.0	29.882048540150905
2430.0	33.202276155723226
2432.0	36.891417950803586
2434.0	40.99046438978176
2436.0	45.54496043309085
2438.0	50.60551159232317
2440.0	56.22834621369241
2442.0	0.5807164786397996
2444.0	0.6452405318219996
2446.0	0.7169339242466662
2448.0	0.7965932491629625
2450.0	0.8851036101810694
2452.0	0.9834484557567439
2454.0	1.092720506396382
2456.0	1.2141338959959802
2458.0	1.3490376622177558
2460.0	1.4989307357975066
2462.0	1.6654785953305629
2464.0	1.8505317725895143
2466.0	2.0561464139883494
2468.0	2.2846071266537216
2470.0	2.5384523629485796
2472.0	2.820502625498422
2474.0	3.1338918061093577
2476.0	3.482102006788175
2478.0	3.8690022297646394
2480.0	4.298891366405155
2482.0	4.776545962672395
2484.0	5.307273291858216
2486.0	5.896970324286907
2488.0	6.552189249207675
2490.0	7.280210276897417
2492.0	8.08912252988602
2494.0	8.987913922095577
2496.0	9.986571024550642
2498.0	11.096190027278492
2500.0	12.329100030309437
2502.0	13.699000033677153
2504.0	15.221111148530172
2506.0	16.91234572058908
2508.0	18.79149524509898
2510.0	20.87943916122109
2512.0	23.19937684580121
2514.0	25.777085384223568
2516.0	28.641205982470634
2518.0	31.82356220274515
2520.0	35.35951355860573
2522.0	39.28834839845081
2524.0	43.65372044272312
2526.0	48.50413382524791
2528.0	53.893482028053235
2530.0	1.4303269835708659
2532.0	1.589252203967629
2534.0	1.7658357821862545
2536.0	1.9620397579847273
2538.0	2.180044175538586
2540.0	2.4222713061539847
2542.0	2.6914125623933165
2544.0	2.990458402659241
2546.0	3.322731558510268
2548.0	3.691923953900298
2550.0	4.1021377265558865
2552.0	4.557930807284318
2554.0	5.064367563649243
2556.0	5.627075070721381
2558.0	6.252305634134868
2560.0	6.947006260149854
2562.0	7.718895844610949
2564.0	8.576550938456611
2566.0	9.529501042729569
2568.0	10.588334491921744
2570.0	11.764816102135272
2572.0	13.072017891261414
2574.0	14.524464323623794
2576.0	16.13829369291533
2578.0	17.93143743657259
2580.0	19.923819373969547
2582.0	22.137577082188386
2584.0	24.59730786909821
2586.0	27.33034207677579
2588.0	2.296999742681729
2590.0	2.5522219363130323
2592.0	2.835802151458925
2594.0	3.150891279398806
2596.0	3.5009903104431177
2598.0	3.8899892338256867
2600.0	4.322210259806319
2602.0	4.802455844229243
2604.0	5.336062049143604
2606.0	5.928957832381783
2608.0	6.587730924868648
2610.0	7.319701027631831
2612.0	8.133001141813146
2614.0	9.03666793534794
2616.0	10.0407421503866
2618.0	11.156380167096223
2620.0	12.395977963440249
2622.0	13.773308848266943
2624.0	15.303676498074381
2626.0	16.301868925453828
2628.0	2.331186942766425
2630.0	2.590207714184917
2632.0	2.8780085713165744
2634.0	3.1977873014628604
2636.0	3.5530970016254004
2638.0	3.9478855573615563
2640.0	4.386539508179507
2642.0	4.87393278686612
2644.0	5.415480874295689
2646.0	6.017200971439655
2648.0	6.685778857155173
2650.0	7.428643174616859
2652.0	8.25404797179651
2654.0	9.171164413107233
2656.0	10.19018268123026
2658.0	11.322425201366956
2660.0	12.580472445963284
2662.0	13.978302717736984
2664.0	15.531447464152205
2666.0	17.257163849058006
2668.0	3.274425958872017
2670.0	3.638251065413352
2672.0	3.982019887049688
2674.0	4.42446654116632
2676.0	4.916073934629245
2678.0	5.462304371810273
2680.0	6.069227079789193
2682.0	6.7435856442102144
2684.0	7.49287293801135
2686.0	8.325414375568167
2688.0	9.250460417297964
2690.0	10.278289352553294
2692.0	11.420321502836995
2694.0	5.524449702660619
2696.0	1.0841912743737847
2698.0	1.2046569715264275
2700.0	1.338507746140475
2702.0	1.4872308290449723
2704.0	1.6524786989388582
2706.0	1.8360874432653982
2708.0	2.0400971591837758
2710.0	2.2667746213153066
2712.0	2.5186384681281186
2714.0	2.798487186809021
2716.0	3.109430207565579
2718.0	3.4549224528506435
2720.0	3.838802725389604
2722.0	4.265336361544005
2724.0	4.739262623937783
2726.0	5.265847359930871
2728.0	5.850941511034301
2730.0	6.501046123371446
2732.0	7.223384581523829
2734.0	8.025982868359812
2736.0	8.917758742622013
2738.0	9.90862082513557
2740.0	11.009578694595078
2742.0	12.232865216216753
2744.0	13.59207246246306
2746.0	15.102302736070067
2748.0	16.780336373411185
2750.0	18.644818192679097
2752.0	20.71646465853233
2754.0	23.018294065035924
2756.0	25.575882294484362
2758.0	28.417646993871514
2760.0	31.575163326523906
2762.0	35.08351480724879
2764.0	38.981683119165325
2766.0	7.5401235835101215
2768.0	2.9754238546075564
2770.0	0.8967164109699831
2772.0	0.9963515677444257
2774.0	1.1070572974938064
2776.0	1.2300636638820073
2778.0	1.3667374043133416
2780.0	1.5185971159037128
2782.0	1.6873301287819031
2784.0	1.8748112542021147
2786.0	2.0831236157801274
2788.0	2.314581795311253
2790.0	2.5717575503458368
2792.0	2.857508389273152
2794.0	3.175009321414614
2796.0	3.5277881349051268
2798.0	3.91976459433903
2800.0	4.355293993710033
2802.0	4.839215548566703
2804.0	5.376906165074115
2806.0	5.974340183415684
2808.0	6.63815575935076
2810.0	7.375728621500845
2812.0	8.195254023889829
2814.0	9.105837804322032
2816.0	10.117597560357813
2818.0	11.241775067064237
2820.0	12.490861185626931
2822.0	13.878734650696591
2824.0	15.420816278551769
2826.0	17.134240309501966
2828.0	19.03804478833552
2830.0	21.153383098150577
2832.0	23.503758997945088
2834.0	26.115287775494544
2836.0	29.01698641721616
2838.0	32.24109601912907
2840.0	35.82344002125452
2842.0	39.803822245838354
2844.0	44.22646916204262
2846.0	37.88797777438095
2848.0	0.28260882618907696
2850.0	0.3140098068767522
2852.0	0.34889978541861355
2854.0	0.387666428242904
2856.0	0.4307404758254489
2858.0	0.47860052869494324
2860.0	0.5317783652166036
2862.0	0.5908648502406707
2864.0	0.6565165002674119
2866.0	0.7294627780749022
2868.0	0.8105141978610025
2870.0	0.9005713309566695
2872.0	1.0006348121740773
2874.0	1.111816457971197
2876.0	1.2353516199679968
2878.0	1.372612911075552
2880.0	1.5251254567506134
2882.0	1.694583840834015
2884.0	1.8828709342600167
2886.0	2.092078815844463
2888.0	2.324532017604959
2890.0	2.582813352894399
2892.0	2.86979261432711
2894.0	3.1886584603634556
2896.0	3.542953844848284
2898.0	3.93661538316476
2900.0	4.374017092405289
2902.0	4.860018991561432
2904.0	5.400021101734925
2906.0	6.000023446372139
2908.0	6.666692718191266
2910.0	7.407436353545851
2912.0	8.230484837273169
2914.0	9.144983152525743
2916.0	10.16109239169527
2918.0	11.29010265743919
2920.0	12.544558508265768
2922.0	13.93839834251752
2924.0	15.487109269463911
2926.0	17.207899188293236
2928.0	19.119887986992484
2930.0	21.244319985547207
2932.0	23.604799983941344
2934.0	26.227555537712608
2936.0	29.14172837523623
2938.0	32.379698194706926
2940.0	35.97744243856325
2942.0	39.97493604284806
2944.0	44.41659560316451
2946.0	49.351772892405016
2948.0	30.290325616379842
2950.0	0.1079372535524559
2952.0	0.119930281724951
2954.0	0.1332558685832789
2956.0	0.14806207620364323
2958.0	0.16451341800404803
2960.0	0.1827926866711645
2962.0	0.20310298519018277
2964.0	0.22566998354464754
2966.0	0.2507444261607195
2968.0	0.278604917956355
2970.0	0.3095610199515056
2972.0	0.34395668883500624
2974.0	0.3821740987055625
2976.0	0.42463788745062503
2978.0	0.47181987494513894
2980.0	0.5242443054945989
2982.0	0.5824936727717765
2984.0	0.6472151919686406
2986.0	0.7191279910762675
2988.0	0.7990311011958527
2990.0	0.8878123346620587
2992.0	0.9864581496245097
2994.0	1.0960646106938998
2996.0	1.2178495674376666
2998.0	1.3531661860418518
3000.0	1.5035179844909465
3002.0	1.670575538323274
3004.0	1.8561950425814158
3006.0	2.0624389362015734
3008.0	2.291598818001748
3010.0	2.5462209088908314
3012.0	2.829134343212035
3014.0	3.143482603568928
3016.0	3.49275844840992
3018.0	3.8808427204554667
3020.0	4.312047467172741
3022.0	4.791163852414157
3024.0	5.323515391571286
3026.0	5.915017101745874
3028.0	6.572241224162082
3030.0	7.30249024906898
3032.0	8.11387805452109
3034.0	9.01542006057899
3036.0	10.017133400643322
3038.0	11.130148222937025
3040.0	12.366831358818917
3042.0	13.74092373202102
3044.0	15.267693035578912
3046.0	16.96410337286546
3048.0	18.849003747628288
3050.0	20.943337497364766
3052.0	23.270374997071965
3054.0	25.85597221896885
3056.0	28.7288580210765
3058.0	31.92095335675167
3060.0	35.4677259519463
3062.0	39.40858439105145
3064.0	43.78731599005717
3066.0	48.65257332228574
3068.0	12.662507971654318
3070.0	1.7964657576696796
3072.0	1.7040782307949796
3074.0	1.8934202564388662
3076.0	2.1038002849320736
3078.0	2.3375558721467486
3080.0	2.5972843023852765
3082.0	2.8858714470947517
3084.0	3.20652383010528
3086.0	3.5628042556725332
3088.0	3.9586713951917036
3090.0	4.398523772435227
3092.0	4.887248636039141
3094.0	5.430276262265712
3096.0	6.033640291406347
3098.0	6.7040447682292745
3100.0	7.448938631365861
3102.0	8.276598479295401
3104.0	9.196220532550447
3106.0	10.218022813944941
3108.0	11.353358682161046
3110.0	12.61484298017894
3112.0	14.016492200198822
3114.0	15.573880222443137
3116.0	17.30431135827015
3118.0	19.22701262030017
3120.0	21.363347355889076
3122.0	23.73705261765453
3124.0	18.388810310516188
3126.0	0.28923843973769636
3128.0	0.321376044152996
3130.0	0.3570844935033289
3132.0	0.3967605483370321
3134.0	0.44084505370781346
3136.0	0.4898278374531261
3138.0	0.5442531527256956
3140.0	0.604725725250773
3142.0	0.6719174725008589
3144.0	0.7465749694453988
3146.0	0.8295277438282209
3148.0	0.9216974931424677
3150.0	1.024108325713853
3152.0	1.1378981396820589
3154.0	1.2643312663133988
3156.0	1.4048125181259987
3158.0	1.5609027979177765
3160.0	1.734336442130863
3162.0	1.9270404912565144
3164.0	2.141156101396127
3166.0	2.3790623348845856
3168.0	2.6434025943162065
3170.0	2.937113993684674
3172.0	3.2634599929829715
3174.0	3.6260666588699686
3176.0	4.028962954299965
3178.0	4.476625504777739
3180.0	4.974028338641933
3182.0	5.526698154046592
3184.0	6.140775726718436
3186.0	6.8230841407982625
3188.0	7.5812046008869585
3190.0	8.423560667652177
3192.0	9.359511852946865
3194.0	10.399457614385405
3196.0	11.554952904872673
3198.0	12.838836560969638
3200.0	14.265373956632931
3202.0	15.850415507369924
3204.0	17.611572785966583
3206.0	19.568414206629537
3208.0	21.742682451810598
3210.0	24.158536057567332
3212.0	26.842817841741482
3214.0	29.825353157490536
3216.0	33.1392812861006
3218.0	36.82142365122289
3220.0	40.91269294580321
3222.0	45.45854771755912
3224.0	50.50949746395458
3226.0	0.8924339742301559
3228.0	0.9915933047001733
3230.0	1.101770338555748
3232.0	1.2241892650619424
3234.0	1.3602102945132692
3236.0	1.5113447716814103
3238.0	1.6792719685349005
3240.0	1.8658577428165561
3242.0	2.0731752697961734
3244.0	2.303528077551304
3246.0	2.5594756417236715
3248.0	2.843861824137413
3250.0	3.1598464712637924
3252.0	3.510940523626436
3254.0	3.901045026251596
3256.0	4.334494473612884
3258.0	4.816104970680983
3260.0	5.351227745201093
3262.0	5.945808605778992
3264.0	6.606454006421102
3266.0	7.340504451579003
3268.0	8.156116057310003
3270.0	9.062351174788892
3272.0	10.06927908309877
3274.0	11.188087870109745
3276.0	12.431208744566385
3278.0	13.812454160629317
3280.0	15.34717128958813
3282.0	17.05241254398681
3284.0	18.947125048874234
3286.0	21.052361165415817
3288.0	23.391512406017576
3290.0	25.99056934001953
3292.0	28.87841037779948
3294.0	32.08712264199942
3296.0	35.65235849111047
3298.0	39.61373165678941
3300.0	44.01525739643268
3302.0	3.0044532932635524
3304.0	3.3382814369595026
3306.0	2.4661413536465124
3308.0	1.4243707215896237
3310.0	1.582634135099582
3312.0	1.758482372332869
3314.0	1.9538693025920768
3316.0	2.1709658917689745
3318.0	2.4121843241877494
3320.0	2.680204804653055
3322.0	2.9780053385033947
3324.0	3.3088948205593276
3326.0	3.6765498006214754
3328.0	4.085055334023862
3330.0	4.5389503711376245
3332.0	5.0432781901529165
3334.0	5.603642433503241
3336.0	6.226269370559157
3338.0	6.9180770783990635
3340.0	7.686752309332293
3342.0	8.540835899258104
3344.0	9.489817665842338
3346.0	10.544241850935931
3348.0	11.715824278817701
3350.0	13.017582532019668
3352.0	14.463980591132966
3354.0	16.071089545703295
3356.0	17.85676616189255
3358.0	19.840851290991726
3360.0	22.045390323324142
3362.0	24.494878137026827
3364.0	27.21653126336314
3366.0	30.240590292625715
3368.0	33.60065588069524
3370.0	1.1967708738972807
3372.0	1.329745415441423
3374.0	1.4774949060460256
3376.0	1.6416610067178063
3378.0	1.824067785242007
3380.0	2.0267419836022302
3382.0	2.2519355373358114
3384.0	2.5021505970397904
3386.0	2.7801673300442116
3388.0	3.089074811160235
3390.0	3.4323053457335946
3392.0	3.8136726063706607
3394.0	4.237414007078512
3396.0	4.708237785642791
3398.0	5.23137531738088
3400.0	5.812639241534311
3402.0	6.458488046149235
3404.0	7.176097829054705
3406.0	7.973442032283006
3408.0	8.859380035870007
3410.0	9.84375559541112
3412.0	10.937506217123467
3414.0	12.152784685692742
3416.0	13.50309409521416
3418.0	15.003437883571289
3420.0	16.670486537301432
3422.0	18.522762819223814
3424.0	20.58084757691535
3426.0	22.867608418794834
3428.0	25.40845379866093
3430.0	28.23161533184548
3432.0	31.368461479828312
3434.0	15.504824976699327
3436.0	0.44670493298532576
3438.0	0.49633881442813976
3440.0	0.5514875715868219
3442.0	0.6127639684298022
3444.0	0.6808488538108913
3446.0	0.7564987264565459
3448.0	0.8405541405072733
3450.0	0.9339490450080815
3452.0	1.0377211611200907
3454.0	1.1530235123556565
3456.0	1.2811372359507294
3458.0	1.4234858177230327
3460.0	1.5816509085811477
3462.0	1.7573898984234975
3464.0	1.9526554426927751
3466.0	2.169617158547528
3468.0	2.4106857317194756
3470.0	2.6785397019105286
3472.0	2.9761552243450318
3474.0	3.3068391381611466
3476.0	3.674265709067941
3478.0	4.082517454519935
3480.0	4.53613050502215
3482.0	5.040145005580167
3484.0	5.6001611173112975
3486.0	6.222401241456997
3488.0	6.913779157174441
3490.0	7.681976841304935
3492.0	8.53552982367215
3494.0	9.48392202630239
3496.0	10.537691140335989
3498.0	11.708545711484433
3500.0	13.009495234982705
3502.0	14.45499470553634
3504.0	16.061105228373712
3506.0	17.845672475970794
3508.0	19.828524973300883
3510.0	22.03169441477876
3512.0	24.47966046086529
3514.0	27.199622734294767
3516.0	30.221803038105296
3518.0	33.579781153450334
3520.0	37.31086794827815
3522.0	41.45651994253128
3524.0	46.06279993614587
3526.0	51.18088881793986
3528.0	1.6187265286940944
3530.0	1.798585031882327
3532.0	1.9984278132025857
3534.0	2.220475348002873
3536.0	2.4671948311143037
3538.0	2.741327590127004
3540.0	3.0459195445855602
3542.0	3.3843550495395114
3544.0	3.760394499488346
3546.0	4.178216110542607
3548.0	4.642462345047341
3550.0	5.158291494497046
3552.0	5.731434993885607
3554.0	6.368261104317341
3556.0	7.075845671463712
3558.0	7.862050746070792
3560.0	8.735611940078657
3562.0	9.706235488976287
3564.0	10.784706098862541
3566.0	11.983006776513935
3568.0	13.314451973904374
3570.0	14.793835526560416
3572.0	16.437595029511574
3574.0	18.263994477235084
3576.0	20.293327196927873
3578.0	22.54814132991986
3580.0	12.015343557396836
3582.0	0.42164321950156647
3584.0	0.46849246611285167
3586.0	0.5205471845698352
3588.0	0.5783857606331502
3590.0	0.6426508451479447
3592.0	0.7140564946088275
3594.0	0.7933961051209194
3596.0	0.8815512279121327
3598.0	0.9795013643468141
3600.0	1.088334849274238
3602.0	1.2092609436380422
3604.0	1.3436232707089357
3606.0	1.492914745232151
3608.0	1.6587941613690567
3610.0	1.8431046237433963
3612.0	2.0478940263815515
3614.0	2.2754378070906127
3616.0	2.528264230100681
3618.0	2.8091824778896455
3620.0	3.1213138643218286
3622.0	3.468126515913143
3624.0	3.853473906570159
3626.0	4.281637673966844
3628.0	4.757375193296493
3630.0	5.285972436996103
3632.0	5.8733027077734485
3634.0	6.525891897526054
3636.0	7.250990997251171
3638.0	8.056656663612413
3640.0	8.951840737347126
3642.0	9.946489708163474
3644.0	11.051655231292749
3646.0	12.27961692365861
3648.0	13.644018804065123
3650.0	15.160020893405692
3652.0	16.84446765933966
3654.0	18.71607517704407
3656.0	20.79563908560452
3658.0	23.10626565067169
3660.0	25.673628500746325
3662.0	28.52625388971814
3664.0	31.695837655242382
3666.0	35.217597394713756
3668.0	39.130663771904175
3670.0	43.47851530211575
3672.0	48.30946144679528
3674.0	6.143640577600144
3676.0	3.7447922988731555
3678.0	0.6957100879280647
3680.0	0.7730112088089608
3682.0	0.8589013431210676
3684.0	0.9543348256900751
3686.0	1.060372028544528
3688.0	1.1781911428272533
3690.0	1.3091012698080593
3692.0	1.4545569664533993
3694.0	1.6161744071704438
3696.0	1.7957493413004932
3698.0	1.995277045889437
3700.0	2.216974495432708
3702.0	2.4633049949252315
3704.0	2.737005549916924
3706.0	3.0411172776854714
3708.0	3.3790191974283017
3710.0	3.754465774920335
3712.0	4.171628638800373
3714.0	4.635142932000415
3716.0	5.150158813333794
3718.0	5.722398681481994
3720.0	6.358220757202216
3722.0	7.064689730224685
3724.0	7.849655255805206
3726.0	8.721839173116896
3728.0	9.690932414574329
3730.0	10.767702682860365
3732.0	11.964114092067073
3734.0	13.293460102296748
3736.0	14.770511224774166
3738.0	16.411679138637965
3740.0	18.23519904293107
3742.0	20.261332269923415
3744.0	22.51259141102602
3746.0	25.013990456695577
3748.0	27.793322729661753
3750.0	30.881469699624173
3752.0	34.31274411069353
3754.0	38.12527123410392
3756.0	42.36141248233769
3758.0	47.06823609148633
3760.0	52.29804010165147
3762.0	2.805052882356529
3764.0	3.116725424840588
3766.0	2.4808112312668182
3768.0	1.8352758843482537
3770.0	2.0391954270536155
3772.0	2.2657726967262395
3774.0	2.517525218584711
3776.0	2.797250242871901
3778.0	3.1080558254132233
3780.0	3.4533953615702484
3782.0	3.837105957300276
3784.0	4.263451063666974
3786.0	4.73716784851886
3788.0	5.263519831687622
3790.0	5.848355368541803
3792.0	6.498172631713115
3794.0	7.220191813014573
3796.0	8.02243534779397
3798.0	8.913817053104411
3800.0	9.904241170116013
3802.0	11.004712411240014
3804.0	12.227458234711127
3806.0	13.586064705234586
3808.0	15.095627450260652
3810.0	16.772919389178504
3812.0	18.636577099087226
3814.0	20.7073078878747
3816.0	23.008119875416334
3818.0	25.564577639351484
3820.0	3.998450150825443
3822.0	4.123112675080928
3824.0	1.9614859178816093
3826.0	2.1794287976462328
3828.0	2.4215875529402586
3830.0	2.6906528366002873
3832.0	2.989614262889208
3834.0	3.321793625432454
3836.0	3.6908818060360598
3838.0	4.100979784484511
3840.0	4.55664420498279
3842.0	5.0629380055364335
3844.0	5.625486672818259
3846.0	6.250540747575844
3848.0	6.945045275084271
3850.0	7.716716972315857
3852.0	8.574129969239841
3854.0	9.526811076933157
3856.0	10.585345641036842
3858.0	11.761495156707602
3860.0	13.068327951897336
3862.0	14.52036439099704
3864.0	16.133738212218933
3866.0	17.92637579135437
3868.0	19.91819532372708
3870.0	22.131328137474533
3872.0	4.5645514626735215
3874.0	3.5315238419191797
3876.0	1.0352244899814391
3878.0	1.1502494333127102
3880.0	1.2780549259030114
3882.0	1.420061028781124
3884.0	1.5778455875345823
3886.0	1.7531617639273136
3888.0	1.947957515474793
3890.0	2.1643972394164366
3892.0	2.4048858215738185
3894.0	2.6720953573042427
3896.0	2.9689948414491587
3898.0	3.298883157165732
3900.0	3.665425730184147
3902.0	4.072695255760164
3904.0	4.5252169508446265
3906.0	5.0280188342718075
3908.0	5.586687593635342
3910.0	6.2074306595948245
3912.0	6.897145177327583
3914.0	7.663494641475093
3916.0	8.514994046083437
3918.0	9.461104495648264
3920.0	10.512338328498071
3922.0	11.680375920553413
3924.0	12.978195467281571
3926.0	14.420217185868413
3928.0	16.022463539853792
3930.0	17.802737266504213
3932.0	19.78081918500468
3934.0	21.978687983338535
3936.0	24.420764425931708
3938.0	27.134182695479677
3940.0	30.14909188386631
3942.0	33.49899098207368
3944.0	37.22110109119298
3946.0	41.35677899021442
3948.0	13.769022449247517
3950.0	1.0904430665904041
3952.0	1.2116034073226714
3954.0	1.3462260081363016
3956.0	1.4958066757070019
3958.0	1.6620074174522244
3960.0	1.8466749082802494
3962.0	2.051861009200277
3964.0	2.2798455657780856
3966.0	2.5331617397534285
3968.0	2.8146241552815874
3970.0	3.1273601725350972
3972.0	3.474844636150108
3974.0	3.8609384846112316
3976.0	4.289931649568035
3978.0	4.766590721742261
3980.0	5.296211913046958
3982.0	5.884679903385509
3984.0	6.538533225983899
3986.0	7.265036917759889
3988.0	8.072263241955433
3990.0	8.96918137995048
3992.0	9.965757088833868
3994.0	11.073063432037632
3996.0	12.303403813375146
3998.0	13.67044868152794
4000.0	15.189387423919934
4002.0	16.877097137688818

